Experimental and Numerical Investigation of Phase Separation due to Multi-Component Mixing at High-Pressure Conditions

Experiments and numerical simulations were carried out in order to contribute to a better understanding and prediction of high-pressure injection into a gaseous environment. Specifically, the focus was put on the phase separation processes of an initially supercritical fluid due to the interaction with its surrounding. N-hexane was injected into a chamber filled with pure nitrogen at 5 MPa and 293 K and three different test cases were selected such that they cover regimes in which the thermodynamic non-idealities, in particular the effects that stem from the potential phase separation, are significant. Simultaneous shadowgraphy and elastic light scattering experiments were conducted to capture both the flow structure as well as the phase separation. In addition, large-eddy simulations with a vapor-liquid equilibrium model were performed. Both experimental and numerical results show phase formation for the cases, where the a-priori calculation predicts two-phase flow. Moreover, qualitative characteristics of the formation process agree well between experiments and numerical simulations and the transition behaviour from a dense-gas to a spray-like jet was captured by both.

==> data/DDBST/N2_C6_T_310-93.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 446 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	11
#             Data Source:	Experimental Data
#
#Ref.:
#[6829] Poston R.S., McKetta J.J., J.Chem.Eng.Data, 11(3), 364-365, 1966
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	     37.78	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    17.237	  0.026000	  0.974000	  0.958000	  0.042000	  854.4800	   36.8462	   0.04312	
    34.475	  0.053000	  0.947000	  0.981000	  0.019000	  922.5490	   18.5094	  0.020063	
    68.948	  0.101000	  0.899000	  0.983000	  0.017000	  514.6870	    9.7327	   0.01891	
   103.420	  0.137000	  0.863000	  0.989000	  0.011000	  566.3620	    7.2190	  0.012746	
   137.900	  0.155000	  0.845000	  0.985000	  0.015000	  357.9890	    6.3548	   0.01775	
   172.370	  0.190000	  0.810000	  0.988000	  0.012000	  351.0000	    5.2000	  0.014815	
   206.850	  0.218000	  0.782000	  0.986000	  0.014000	  252.6380	    4.5229	  0.017903	
   241.310	  0.253000	  0.747000	  0.984000	  0.016000	  181.5830	    3.8893	   0.02142	
   275.790	  0.290000	  0.710000	  0.983000	  0.017000	  141.5680	    3.3897	  0.023944	
   310.270	  0.330000	  0.670000	  0.975000	  0.025000	   79.1818	    2.9546	   0.03731	
   344.740	  0.359000	  0.641000	  0.980000	  0.020000	   87.4903	    2.7298	    0.0312	


==> data/DDBST/N2_C6_T_344-26.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 447 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	11
#             Data Source:	Experimental Data
#
#Ref.:
#[6829] Poston R.S., McKetta J.J., J.Chem.Eng.Data, 11(3), 364-365, 1966
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	     71.11	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    17.237	  0.025000	  0.975000	  0.904000	  0.096000	  367.2500	   36.1600	   0.09846	
    34.475	  0.051000	  0.949000	  0.942000	  0.058000	  302.2170	   18.4706	   0.06112	
    68.948	  0.099000	  0.901000	  0.964000	  0.036000	  243.7050	    9.7374	  0.039956	
   103.420	  0.144000	  0.856000	  0.973000	  0.027000	  214.2200	    6.7569	   0.03154	
   137.900	  0.182000	  0.818000	  0.973000	  0.027000	  161.9690	    5.3462	   0.03301	
   172.370	  0.211000	  0.789000	  0.972000	  0.028000	  129.8080	    4.6066	   0.03549	
   206.850	  0.244000	  0.756000	  0.964000	  0.036000	   82.9672	    3.9508	   0.04762	
   241.310	  0.278000	  0.722000	  0.959000	  0.041000	   60.7473	    3.4496	   0.05679	
   275.790	  0.311000	  0.689000	  0.958000	  0.042000	   50.5330	    3.0804	   0.06096	
   310.270	  0.330000	  0.670000	  0.960000	  0.040000	   48.7273	    2.9091	    0.0597	
   344.740	  0.391000	  0.609000	  0.958000	  0.042000	   35.5269	    2.4501	   0.06897


==> data/DDBST/N2_C6_T_344-60.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 26128 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	18
#             Data Source:	Experimental Data
#
#Ref.:
#[93267] Eliosa-Jimenez G., Silva-Oliver G., Garcia-Sanchez F., de Ita de la Torre A., J.Chem.Eng.Data, 52(2), 395-404, 2007
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	     71.45	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    10.700	  0.014600	  0.985400	  0.864900	  0.135100	  432.0860	   59.2397	    0.1371	
    15.100	  0.020600	  0.979400	  0.895900	  0.104100	  409.1680	   43.4903	    0.1063	
    22.800	  0.032000	  0.968000	  0.920400	  0.079600	  349.7750	   28.7625	   0.08223	
    32.300	  0.045400	  0.954600	  0.937700	  0.062300	  316.4760	   20.6542	   0.06526	
    48.300	  0.066800	  0.933200	  0.952900	  0.047100	  282.6340	   14.2650	   0.05047	
    66.700	  0.092000	  0.908000	  0.960100	  0.039900	  237.4880	   10.4359	   0.04394	
   101.400	  0.136600	  0.863400	  0.965100	  0.034900	  174.7870	    7.0652	   0.04042	
   136.100	  0.178800	  0.821200	  0.964900	  0.035100	  126.2570	    5.3965	   0.04274	
   169.500	  0.221000	  0.779000	  0.962500	  0.037500	   90.4721	    4.3552	   0.04814	
   203.100	  0.261500	  0.738500	  0.958200	  0.041800	   64.7379	    3.6642	    0.0566	
   238.700	  0.303800	  0.696200	  0.955700	  0.044300	   49.4384	    3.1458	   0.06363	
   274.800	  0.345500	  0.654500	  0.952100	  0.047900	   37.6538	    2.7557	   0.07319	
   307.400	  0.379900	  0.620100	  0.948000	  0.052000	   29.7576	    2.4954	   0.08386	
   342.700	  0.419400	  0.580600	  0.940900	  0.059100	   22.0396	    2.2434	    0.1018	
   398.400	  0.486100	  0.513900	  0.928200	  0.071800	   13.6669	    1.9095	   0.13972	
   450.600	  0.552600	  0.447400	  0.909300	  0.090700	    8.1168	    1.6455	   0.20273	
   494.600	  0.627400	  0.372600	  0.878400	  0.121600	    4.2900	    1.4001	   0.32636	
   514.700	  0.670300	  0.329700	  0.858600	  0.141400	    2.9867	    1.2809	    0.4289


==> data/DDBST/N2_C6_T_377-59.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 448 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	11
#             Data Source:	Experimental Data
#
#Ref.:
#[6829] Poston R.S., McKetta J.J., J.Chem.Eng.Data, 11(3), 364-365, 1966
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	    104.44	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    17.237	  0.023000	  0.977000	  0.789000	  0.211000	  158.8410	   34.3043	   0.21597	
    34.475	  0.047000	  0.953000	  0.869000	  0.131000	  134.5070	   18.4894	   0.13746	
    68.948	  0.095000	  0.905000	  0.921000	  0.079000	  111.0600	    9.6947	    0.0873	
   103.420	  0.150000	  0.850000	  0.928000	  0.072000	   73.0370	    6.1867	    0.0847	
   137.900	  0.199000	  0.801000	  0.928000	  0.072000	   51.8794	    4.6633	   0.08989	
   172.370	  0.242000	  0.758000	  0.927000	  0.073000	   39.7750	    3.8306	    0.0963	
   206.850	  0.283000	  0.717000	  0.926000	  0.074000	   31.7038	    3.2721	    0.1032	
   241.310	  0.335000	  0.665000	  0.911000	  0.089000	   20.3191	    2.7194	   0.13384	
   275.790	  0.380000	  0.620000	  0.899000	  0.101000	   14.5227	    2.3658	    0.1629	
   310.270	  0.439000	  0.561000	  0.893000	  0.107000	   10.6651	    2.0342	   0.19073	
   344.740	  0.479000	  0.521000	  0.867000	  0.133000	    7.0904	    1.8100	    0.2553


==> data/DDBST/N2_C6_T_377-90.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 26129 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	18
#             Data Source:	Experimental Data
#
#Ref.:
#[93267] Eliosa-Jimenez G., Silva-Oliver G., Garcia-Sanchez F., de Ita de la Torre A., J.Chem.Eng.Data, 52(2), 395-404, 2007
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	    104.75	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
     9.600	  0.011100	  0.988900	  0.669800	  0.330200	  180.7160	   60.3423	    0.3339	
    13.000	  0.016200	  0.983800	  0.748400	  0.251600	  180.6400	   46.1975	   0.25574	
    21.300	  0.028600	  0.971400	  0.830300	  0.169700	  166.1820	   29.0315	    0.1747	
    27.300	  0.038300	  0.961700	  0.864000	  0.136000	  159.5200	   22.5587	   0.14142	
    36.900	  0.052500	  0.947500	  0.894400	  0.105600	  152.8580	   17.0362	   0.11145	
    52.100	  0.075300	  0.924700	  0.918600	  0.081400	  138.5820	   12.1992	   0.08803	
    70.800	  0.102300	  0.897700	  0.931100	  0.068900	  118.5860	    9.1017	   0.07675	
   104.800	  0.152300	  0.847700	  0.940200	  0.059800	   87.5107	    6.1733	   0.07054	
   140.100	  0.201800	  0.798200	  0.941300	  0.058700	   63.4279	    4.6645	   0.07354	
   174.700	  0.251600	  0.748400	  0.938400	  0.061600	   45.3138	    3.7297	   0.08231	
   209.700	  0.301400	  0.698600	  0.933500	  0.066500	   32.5370	    3.0972	   0.09519	
   243.700	  0.352900	  0.647100	  0.925700	  0.074300	   22.8455	    2.6231	   0.11482	
   277.500	  0.403000	  0.597000	  0.916600	  0.083400	   16.2811	    2.2744	    0.1397	
   313.100	  0.455500	  0.544500	  0.904600	  0.095400	   11.3349	    1.9860	    0.1752	
   347.300	  0.516200	  0.483800	  0.886700	  0.113300	    7.3349	    1.7177	    0.2342	
   377.600	  0.584600	  0.415400	  0.855600	  0.144400	    4.2103	    1.4636	    0.3476	
   392.300	  0.628500	  0.371500	  0.832200	  0.167800	    2.9315	    1.3241	    0.4517	
   402.600	  0.670400	  0.329600	  0.794600	  0.205400	    1.9020	    1.1853	    0.6232


==> data/DDBST/N2_C6_T_411-00.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 449 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	11
#             Data Source:	Experimental Data
#
#Ref.:
#[6829] Poston R.S., McKetta J.J., J.Chem.Eng.Data, 11(3), 364-365, 1966
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	    137.85	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    13.600	  0.014100	  0.985900	  0.524900	  0.475100	   77.2512	   37.2270	    0.4819	
    19.200	  0.023900	  0.976100	  0.635600	  0.364400	   71.2364	   26.5941	    0.3733	
    28.000	  0.039000	  0.961000	  0.736000	  0.264000	   68.6962	   18.8718	    0.2747	
    36.700	  0.055300	  0.944700	  0.788100	  0.211900	   63.5359	   14.2514	    0.2243	
    52.000	  0.082600	  0.917400	  0.834500	  0.165500	   56.0025	   10.1029	    0.1804	
    70.200	  0.113600	  0.886400	  0.859600	  0.140400	   47.7728	    7.5669	    0.1584	
   106.500	  0.177000	  0.823000	  0.879200	  0.120800	   33.8413	    4.9672	   0.14678	
   137.800	  0.231900	  0.768100	  0.881700	  0.118300	   24.6861	    3.8021	   0.15402	
   174.400	  0.297800	  0.702200	  0.876900	  0.123100	   16.7969	    2.9446	    0.1753	
   209.300	  0.366500	  0.633500	  0.866200	  0.133800	   11.1901	    2.3634	    0.2112	
   243.300	  0.429800	  0.570200	  0.847600	  0.152400	    7.3785	    1.9721	    0.2673	
   277.500	  0.521800	  0.478200	  0.809800	  0.190200	    3.9019	    1.5519	   0.39774	
   292.400	  0.577700	  0.422300	  0.773100	  0.226900	    2.4907	    1.3382	    0.5373	
   298.800	  0.620700	  0.379300	  0.729800	  0.270200	    1.6505	    1.1758	    0.7124	


==> data/DDBST/N2_C6_T_444-90.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 450 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	8
#             Data Source:	Experimental Data
#
#Ref.:
#[6829] Poston R.S., McKetta J.J., J.Chem.Eng.Data, 11(3), 364-365, 1966
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	    171.75	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    23.500	  0.027600	  0.972400	  0.455700	  0.544300	   29.4969	   16.5109	    0.5597	
    29.500	  0.040300	  0.959700	  0.541000	  0.459000	   28.0682	   13.4243	    0.4783	
    36.500	  0.056600	  0.943400	  0.607100	  0.392900	   25.7548	   10.7261	    0.4165	
    52.500	  0.091700	  0.908300	  0.687100	  0.312900	   21.7508	    7.4929	    0.3445	
    70.000	  0.129100	  0.870900	  0.731600	  0.268400	   18.3879	    5.6669	    0.3082	
   106.300	  0.212600	  0.787400	  0.765700	  0.234300	   12.1037	    3.6016	   0.29756	
   140.200	  0.292000	  0.708000	  0.765200	  0.234800	    7.9018	    2.6206	   0.33164	
   156.800	  0.334400	  0.665600	  0.755200	  0.244800	    6.1404	    2.2584	    0.3678	
   175.100	  0.389400	  0.610600	  0.734600	  0.265400	    4.3402	    1.8865	   0.43465	
   188.500	  0.435000	  0.565000	  0.707700	  0.292300	    3.1447	    1.6269	    0.5173	
   200.900	  0.515500	  0.484500	  0.649100	  0.350900	    1.7386	    1.2592	    0.7243	


==> data/DDBST/N2_C6_T_488-40.dat <==
#Vapor-liquid equilibria (normal boiling point of a component below 0 °C)
#------------------------------------------------------------------------------------------
#Data set number: 26132 (Public DDB) HPVDDB  x  y  P     T = constant
#------------------------------------------------------------------------------------------
#    Number of components:	2
#        Number of points:	11
#             Data Source:	Experimental Data
#
#Ref.:
#[93267] Eliosa-Jimenez G., Silva-Oliver G., Garcia-Sanchez F., de Ita de la Torre A., J.Chem.Eng.Data, 52(2), 395-404, 2007
#
#  #	 DDB no. 	Formula              	  Molw't 	Name
#--- 	-------- 	-------------------- 	-------- 	------------------------------
#  1	    1056 	N2                   	  28.013 	Nitrogen
#  2	      89 	C6H14                	  86.177 	Hexane
#
#Constant value/s:
#         T	    215.25	[°C]
#
#         P	        x1	        x2	        y1	        y2	  Rel.Vol.	 K-factor1	 K-factor2	
#     [bar]	 [mol/mol]	 [mol/mol]	 [mol/mol]	 [mol/mol]	       [-]	       [-]	       [-]	
#----------	----------	----------	----------	----------	----------	----------	----------	
    29.300	  0.020600	  0.979400	  0.131600	  0.868400	    7.2049	    6.3884	    0.8867	
    31.800	  0.028400	  0.971600	  0.173500	  0.826500	    7.1817	    6.1092	    0.8507	
    36.100	  0.041700	  0.958300	  0.226700	  0.773300	    6.7370	    5.4365	    0.8070	
    40.300	  0.055500	  0.944500	  0.268300	  0.731700	    6.2402	    4.8342	    0.7747	
    44.200	  0.068100	  0.931900	  0.301400	  0.698600	    5.9039	    4.4258	    0.7497	
    49.500	  0.086200	  0.913800	  0.337800	  0.662200	    5.4077	    3.9188	    0.7247	
    56.000	  0.106800	  0.893200	  0.369200	  0.630800	    4.8949	    3.4569	    0.7062	
    62.700	  0.131500	  0.868500	  0.390700	  0.609300	    4.2350	    2.9711	    0.7016	
    78.100	  0.193500	  0.806500	  0.405900	  0.594100	    2.8476	    2.0977	    0.7366	
    85.800	  0.229500	  0.770500	  0.393400	  0.606600	    2.1773	    1.7142	    0.7873	
    89.800	  0.251700	  0.748300	  0.378000	  0.622000	    1.8067	    1.5018	    0.8312


==> data/Tc_zc_Nitrogen_Hexane_5000000Pa_kij_0.dat <==
     T_c     z_c
500.950951 0.841688 


==> data/VLE_Nitrogen_Hexane_310.93K_kij_0.09.dat <==
       p       z
115130086.724483 0.157075 
115130086.724483 0.160583 
115063375.583722 0.163469 
114996664.442962 0.165443 
114929953.302201 0.167054 
114863242.161441 0.168456 
114796531.020680 0.169715 
114729819.879920 0.170871 
114663108.739159 0.171946 
114596397.598399 0.172957 
114529686.457638 0.173915 
114462975.316878 0.174828 
114396264.176117 0.175703 
114329553.035357 0.176544 
114262841.894596 0.177355 
114196130.753836 0.178140 
114129419.613075 0.178902 
114062708.472315 0.179643 
113995997.331554 0.180364 
113929286.190794 0.181067 
113862575.050033 0.181754 
113795863.909273 0.182426 
113729152.768512 0.183085 
113662441.627752 0.183730 
113595730.486991 0.184364 
113529019.346231 0.184986 
113462308.205470 0.185598 
113395597.064710 0.186199 
113328885.923949 0.186792 
113262174.783189 0.187375 
113195463.642428 0.187951 
113128752.501668 0.188518 
113062041.360907 0.189078 
112995330.220147 0.189630 
112928619.079386 0.190176 
112861907.938626 0.190715 
112795196.797865 0.191249 
112728485.657105 0.191776 
112661774.516344 0.192297 
112595063.375584 0.192813 
112528352.234823 0.193324 
112461641.094063 0.193830 
112394929.953302 0.194331 
112328218.812542 0.194827 
112261507.671781 0.195319 
112194796.531021 0.195806 
112128085.390260 0.196290 
112061374.249500 0.196769 
111994663.108739 0.197244 
111927951.967979 0.197716 
111861240.827218 0.198184 
111794529.686458 0.198648 
111727818.545697 0.199109 
111661107.404937 0.199567 
111594396.264176 0.200021 
111527685.123416 0.200473 
111460973.982655 0.200921 
111394262.841895 0.201366 
111327551.701134 0.201809 
111260840.560374 0.202249 
111194129.419613 0.202686 
111127418.278853 0.203120 
111060707.138092 0.203552 
110993995.997332 0.203982 
110927284.856571 0.204408 
110860573.715811 0.204833 
110793862.575050 0.205255 
110727151.434290 0.205675 
110660440.293529 0.206093 
110593729.152769 0.206509 
110527018.012008 0.206923 
110460306.871248 0.207334 
110393595.730487 0.207744 
110326884.589726 0.208151 
110260173.448966 0.208557 
110193462.308205 0.208961 
110126751.167445 0.209363 
110060040.026684 0.209763 
109993328.885924 0.210162 
109926617.745163 0.210558 
109859906.604403 0.210953 
109793195.463642 0.211347 
109726484.322882 0.211739 
109659773.182121 0.212129 
109593062.041361 0.212518 
109526350.900600 0.212905 
109459639.759840 0.213291 
109392928.619079 0.213675 
109326217.478319 0.214058 
109259506.337558 0.214440 
109192795.196798 0.214820 
109126084.056037 0.215199 
109059372.915277 0.215576 
108992661.774516 0.215952 
108925950.633756 0.216327 
108859239.492995 0.216701 
108792528.352235 0.217074 
108725817.211474 0.217445 
108659106.070714 0.217815 
108592394.929953 0.218184 
108525683.789193 0.218552 
108458972.648432 0.218918 
108392261.507672 0.219284 
108325550.366911 0.219648 
108258839.226151 0.220012 
108192128.085390 0.220374 
108125416.944630 0.220736 
108058705.803869 0.221096 
107991994.663109 0.221455 
107925283.522348 0.221814 
107858572.381588 0.222171 
107791861.240827 0.222528 
107725150.100067 0.222883 
107658438.959306 0.223238 
107591727.818546 0.223592 
107525016.677785 0.223945 
107458305.537025 0.224297 
107391594.396264 0.224648 
107324883.255504 0.224998 
107258172.114743 0.225348 
107191460.973983 0.225696 
107124749.833222 0.226044 
107058038.692462 0.226391 
106991327.551701 0.226737 
106924616.410941 0.227083 
106857905.270180 0.227428 
106791194.129420 0.227772 
106724482.988659 0.228115 
106657771.847899 0.228457 
106591060.707138 0.228799 
106524349.566378 0.229140 
106457638.425617 0.229481 
106390927.284857 0.229821 
106324216.144096 0.230160 
106257505.003336 0.230498 
106190793.862575 0.230836 
106124082.721815 0.231173 
106057371.581054 0.231509 
105990660.440294 0.231845 
105923949.299533 0.232180 
105857238.158773 0.232515 
105790527.018012 0.232849 
105723815.877252 0.233182 
105657104.736491 0.233515 
105590393.595730 0.233847 
105523682.454970 0.234179 
105456971.314209 0.234510 
105390260.173449 0.234841 
105323549.032688 0.235171 
105256837.891928 0.235500 
105190126.751167 0.235829 
105123415.610407 0.236158 
105056704.469646 0.236486 
104989993.328886 0.236813 
104923282.188125 0.237140 
104856571.047365 0.237466 
104789859.906604 0.237792 
104723148.765844 0.238118 
104656437.625083 0.238443 
104589726.484323 0.238767 
104523015.343562 0.239091 
104456304.202802 0.239415 
104389593.062041 0.239738 
104322881.921281 0.240060 
104256170.780520 0.240382 
104189459.639760 0.240704 
104122748.498999 0.241026 
104056037.358239 0.241346 
103989326.217478 0.241667 
103922615.076718 0.241987 
103855903.935957 0.242307 
103789192.795197 0.242626 
103722481.654436 0.242945 
103655770.513676 0.243263 
103589059.372915 0.243581 
103522348.232155 0.243899 
103455637.091394 0.244216 
103388925.950634 0.244533 
103322214.809873 0.244850 
103255503.669113 0.245166 
103188792.528352 0.245482 
103122081.387592 0.245797 
103055370.246831 0.246112 
102988659.106071 0.246427 
102921947.965310 0.246742 
102855236.824550 0.247056 
102788525.683789 0.247370 
102721814.543029 0.247683 
102655103.402268 0.247996 
102588392.261508 0.248309 
102521681.120747 0.248622 
102454969.979987 0.248934 
102388258.839226 0.249246 
102321547.698466 0.249557 
102254836.557705 0.249868 
102188125.416945 0.250179 
102121414.276184 0.250490 
102054703.135424 0.250800 
101987991.994663 0.251110 
101921280.853903 0.251420 
101854569.713142 0.251730 
101787858.572382 0.252039 
101721147.431621 0.252348 
101654436.290861 0.252657 
101587725.150100 0.252965 
101521014.009340 0.253273 
101454302.868579 0.253581 
101387591.727819 0.253889 
101320880.587058 0.254196 
101254169.446298 0.254504 
101187458.305537 0.254810 
101120747.164777 0.255117 
101054036.024016 0.255424 
100987324.883255 0.255730 
100920613.742495 0.256036 
100853902.601734 0.256341 
100787191.460974 0.256647 
100720480.320213 0.256952 
100653769.179453 0.257257 
100587058.038692 0.257562 
100520346.897932 0.257867 
100453635.757171 0.258171 
100386924.616411 0.258475 
100320213.475650 0.258779 
100253502.334890 0.259083 
100186791.194129 0.259387 
100120080.053369 0.259690 
100053368.912608 0.259993 
99986657.771848 0.260296 
99919946.631087 0.260599 
99853235.490327 0.260902 
99786524.349566 0.261204 
99719813.208806 0.261506 
99653102.068045 0.261808 
99586390.927285 0.262110 
99519679.786524 0.262412 
99452968.645764 0.262713 
99386257.505003 0.263015 
99319546.364243 0.263316 
99252835.223482 0.263617 
99186124.082722 0.263918 
99119412.941961 0.264219 
99052701.801201 0.264519 
98985990.660440 0.264819 
98919279.519680 0.265120 
98852568.378919 0.265420 
98785857.238159 0.265720 
98719146.097398 0.266019 
98652434.956638 0.266319 
98585723.815877 0.266618 
98519012.675117 0.266918 
98452301.534356 0.267217 
98385590.393596 0.267516 
98318879.252835 0.267815 
98252168.112075 0.268113 
98185456.971314 0.268412 
98118745.830554 0.268711 
98052034.689793 0.269009 
97985323.549033 0.269307 
97918612.408272 0.269605 
97851901.267512 0.269903 
97785190.126751 0.270201 
97718478.985991 0.270499 
97651767.845230 0.270796 
97585056.704470 0.271094 
97518345.563709 0.271391 
97451634.422949 0.271688 
97384923.282188 0.271986 
97318212.141428 0.272283 
97251501.000667 0.272580 
97184789.859907 0.272876 
97118078.719146 0.273173 
97051367.578386 0.273470 
96984656.437625 0.273766 
96917945.296865 0.274063 
96851234.156104 0.274359 
96784523.015344 0.274655 
96717811.874583 0.274951 
96651100.733823 0.275247 
96584389.593062 0.275543 
96517678.452302 0.275839 
96450967.311541 0.276135 
96384256.170781 0.276431 
96317545.030020 0.276726 
96250833.889260 0.277022 
96184122.748499 0.277317 
96117411.607738 0.277613 
96050700.466978 0.277908 
95983989.326217 0.278203 
95917278.185457 0.278498 
95850567.044696 0.278793 
95783855.903936 0.279088 
95717144.763175 0.279383 
95650433.622415 0.279678 
95583722.481654 0.279973 
95517011.340894 0.280267 
95450300.200133 0.280562 
95383589.059373 0.280856 
95316877.918612 0.281151 
95250166.777852 0.281445 
95183455.637091 0.281740 
95116744.496331 0.282034 
95050033.355570 0.282328 
94983322.214810 0.282623 
94916611.074049 0.282917 
94849899.933289 0.283211 
94783188.792528 0.283505 
94716477.651768 0.283799 
94649766.511007 0.284093 
94583055.370247 0.284387 
94516344.229486 0.284681 
94449633.088726 0.284974 
94382921.947965 0.285268 
94316210.807205 0.285562 
94249499.666444 0.285856 
94182788.525684 0.286149 
94116077.384923 0.286443 
94049366.244163 0.286736 
93982655.103402 0.287030 
93915943.962642 0.287323 
93849232.821881 0.287617 
93782521.681121 0.287910 
93715810.540360 0.288204 
93649099.399600 0.288497 
93582388.258839 0.288790 
93515677.118079 0.289084 
93448965.977318 0.289377 
93382254.836558 0.289670 
93315543.695797 0.289963 
93248832.555037 0.290257 
93182121.414276 0.290550 
93115410.273516 0.290843 
93048699.132755 0.291136 
92981987.991995 0.291429 
92915276.851234 0.291722 
92848565.710474 0.292015 
92781854.569713 0.292309 
92715143.428953 0.292602 
92648432.288192 0.292895 
92581721.147432 0.293188 
92515010.006671 0.293481 
92448298.865911 0.293774 
92381587.725150 0.294067 
92314876.584390 0.294360 
92248165.443629 0.294653 
92181454.302869 0.294946 
92114743.162108 0.295239 
92048032.021348 0.295532 
91981320.880587 0.295824 
91914609.739827 0.296117 
91847898.599066 0.296410 
91781187.458306 0.296703 
91714476.317545 0.296996 
91647765.176785 0.297289 
91581054.036024 0.297582 
91514342.895264 0.297875 
91447631.754503 0.298168 
91380920.613743 0.298461 
91314209.472982 0.298754 
91247498.332221 0.299047 
91180787.191461 0.299340 
91114076.050700 0.299633 
91047364.909940 0.299926 
90980653.769179 0.300219 
90913942.628419 0.300512 
90847231.487658 0.300805 
90780520.346898 0.301098 
90713809.206137 0.301391 
90647098.065377 0.301684 
90580386.924616 0.301978 
90513675.783856 0.302271 
90446964.643095 0.302564 
90380253.502335 0.302857 
90313542.361574 0.303150 
90246831.220814 0.303443 
90180120.080053 0.303737 
90113408.939293 0.304030 
90046697.798532 0.304323 
89979986.657772 0.304616 
89913275.517011 0.304910 
89846564.376251 0.305203 
89779853.235490 0.305497 
89713142.094730 0.305790 
89646430.953969 0.306083 
89579719.813209 0.306377 
89513008.672448 0.306670 
89446297.531688 0.306964 
89379586.390927 0.307257 
89312875.250167 0.307551 
89246164.109406 0.307845 
89179452.968646 0.308138 
89112741.827885 0.308432 
89046030.687125 0.308726 
88979319.546364 0.309020 
88912608.405604 0.309313 
88845897.264843 0.309607 
88779186.124083 0.309901 
88712474.983322 0.310195 
88645763.842562 0.310489 
88579052.701801 0.310783 
88512341.561041 0.311077 
88445630.420280 0.311371 
88378919.279520 0.311665 
88312208.138759 0.311959 
88245496.997999 0.312254 
88178785.857238 0.312548 
88112074.716478 0.312842 
88045363.575717 0.313137 
87978652.434957 0.313431 
87911941.294196 0.313726 
87845230.153436 0.314020 
87778519.012675 0.314315 
87711807.871915 0.314609 
87645096.731154 0.314904 
87578385.590394 0.315199 
87511674.449633 0.315494 
87444963.308873 0.315788 
87378252.168112 0.316083 
87311541.027352 0.316378 
87244829.886591 0.316673 
87178118.745831 0.316968 
87111407.605070 0.317263 
87044696.464310 0.317559 
86977985.323549 0.317854 
86911274.182789 0.318149 
86844563.042028 0.318445 
86777851.901268 0.318740 
86711140.760507 0.319035 
86644429.619747 0.319331 
86577718.478986 0.319627 
86511007.338225 0.319922 
86444296.197465 0.320218 
86377585.056704 0.320514 
86310873.915944 0.320810 
86244162.775183 0.321106 
86177451.634423 0.321402 
86110740.493662 0.321698 
86044029.352902 0.321994 
85977318.212141 0.322290 
85910607.071381 0.322587 
85843895.930620 0.322883 
85777184.789860 0.323179 
85710473.649099 0.323476 
85643762.508339 0.323773 
85577051.367578 0.324069 
85510340.226818 0.324366 
85443629.086057 0.324663 
85376917.945297 0.324960 
85310206.804536 0.325257 
85243495.663776 0.325554 
85176784.523015 0.325851 
85110073.382255 0.326148 
85043362.241494 0.326445 
84976651.100734 0.326743 
84909939.959973 0.327040 
84843228.819213 0.327338 
84776517.678452 0.327635 
84709806.537692 0.327933 
84643095.396931 0.328231 
84576384.256171 0.328529 
84509673.115410 0.328827 
84442961.974650 0.329125 
84376250.833889 0.329423 
84309539.693129 0.329721 
84242828.552368 0.330019 
84176117.411608 0.330318 
84109406.270847 0.330616 
84042695.130087 0.330915 
83975983.989326 0.331213 
83909272.848566 0.331512 
83842561.707805 0.331811 
83775850.567045 0.332110 
83709139.426284 0.332409 
83642428.285524 0.332708 
83575717.144763 0.333007 
83509006.004003 0.333307 
83442294.863242 0.333606 
83375583.722482 0.333906 
83308872.581721 0.334205 
83242161.440961 0.334505 
83175450.300200 0.334805 
83108739.159440 0.335104 
83042028.018679 0.335404 
82975316.877919 0.335705 
82908605.737158 0.336005 
82841894.596398 0.336305 
82775183.455637 0.336605 
82708472.314877 0.336906 
82641761.174116 0.337206 
82575050.033356 0.337507 
82508338.892595 0.337808 
82441627.751835 0.338109 
82374916.611074 0.338410 
82308205.470314 0.338711 
82241494.329553 0.339012 
82174783.188793 0.339313 
82108072.048032 0.339615 
82041360.907272 0.339916 
81974649.766511 0.340218 
81907938.625750 0.340520 
81841227.484990 0.340822 
81774516.344229 0.341124 
81707805.203469 0.341426 
81641094.062708 0.341728 
81574382.921948 0.342030 
81507671.781187 0.342333 
81440960.640427 0.342635 
81374249.499666 0.342938 
81307538.358906 0.343240 
81240827.218145 0.343543 
81174116.077385 0.343846 
81107404.936624 0.344149 
81040693.795864 0.344453 
80973982.655103 0.344756 
80907271.514343 0.345059 
80840560.373582 0.345363 
80773849.232822 0.345667 
80707138.092061 0.345970 
80640426.951301 0.346274 
80573715.810540 0.346578 
80507004.669780 0.346883 
80440293.529019 0.347187 
80373582.388259 0.347491 
80306871.247498 0.347796 
80240160.106738 0.348100 
80173448.965977 0.348405 
80106737.825217 0.348710 
80040026.684456 0.349015 
79973315.543696 0.349320 
79906604.402935 0.349625 
79839893.262175 0.349931 
79773182.121414 0.350236 
79706470.980654 0.350542 
79639759.839893 0.350848 
79573048.699133 0.351154 
79506337.558372 0.351460 
79439626.417612 0.351766 
79372915.276851 0.352072 
79306204.136091 0.352379 
79239492.995330 0.352685 
79172781.854570 0.352992 
79106070.713809 0.353299 
79039359.573049 0.353606 
78972648.432288 0.353913 
78905937.291528 0.354220 
78839226.150767 0.354527 
78772515.010007 0.354835 
78705803.869246 0.355142 
78639092.728486 0.355450 
78572381.587725 0.355758 
78505670.446965 0.356066 
78438959.306204 0.356374 
78372248.165444 0.356682 
78305537.024683 0.356991 
78238825.883923 0.357299 
78172114.743162 0.357608 
78105403.602402 0.357917 
78038692.461641 0.358226 
77971981.320881 0.358535 
77905270.180120 0.358844 
77838559.039360 0.359154 
77771847.898599 0.359463 
77705136.757839 0.359773 
77638425.617078 0.360083 
77571714.476318 0.360393 
77505003.335557 0.360703 
77438292.194797 0.361013 
77371581.054036 0.361324 
77304869.913276 0.361634 
77238158.772515 0.361945 
77171447.631755 0.362256 
77104736.490994 0.362567 
77038025.350233 0.362878 
76971314.209473 0.363189 
76904603.068712 0.363501 
76837891.927952 0.363812 
76771180.787191 0.364124 
76704469.646431 0.364436 
76637758.505670 0.364748 
76571047.364910 0.365060 
76504336.224149 0.365373 
76437625.083389 0.365685 
76370913.942628 0.365998 
76304202.801868 0.366311 
76237491.661107 0.366624 
76170780.520347 0.366937 
76104069.379586 0.367250 
76037358.238826 0.367563 
75970647.098065 0.367877 
75903935.957305 0.368191 
75837224.816544 0.368505 
75770513.675784 0.368819 
75703802.535023 0.369133 
75637091.394263 0.369447 
75570380.253502 0.369762 
75503669.112742 0.370077 
75436957.971981 0.370392 
75370246.831221 0.370707 
75303535.690460 0.371022 
75236824.549700 0.371337 
75170113.408939 0.371653 
75103402.268179 0.371968 
75036691.127418 0.372284 
74969979.986658 0.372600 
74903268.845897 0.372916 
74836557.705137 0.373233 
74769846.564376 0.373549 
74703135.423616 0.373866 
74636424.282855 0.374183 
74569713.142095 0.374500 
74503002.001334 0.374817 
74436290.860574 0.375134 
74369579.719813 0.375452 
74302868.579053 0.375769 
74236157.438292 0.376087 
74169446.297532 0.376405 
74102735.156771 0.376723 
74036024.016011 0.377042 
73969312.875250 0.377360 
73902601.734490 0.377679 
73835890.593729 0.377998 
73769179.452969 0.378317 
73702468.312208 0.378636 
73635757.171448 0.378955 
73569046.030687 0.379275 
73502334.889927 0.379595 
73435623.749166 0.379914 
73368912.608406 0.380235 
73302201.467645 0.380555 
73235490.326885 0.380875 
73168779.186124 0.381196 
73102068.045364 0.381517 
73035356.904603 0.381838 
72968645.763843 0.382159 
72901934.623082 0.382480 
72835223.482322 0.382802 
72768512.341561 0.383123 
72701801.200801 0.383445 
72635090.060040 0.383767 
72568378.919280 0.384089 
72501667.778519 0.384412 
72434956.637759 0.384734 
72368245.496998 0.385057 
72301534.356238 0.385380 
72234823.215477 0.385703 
72168112.074716 0.386027 
72101400.933956 0.386350 
72034689.793195 0.386674 
71967978.652435 0.386998 
71901267.511674 0.387322 
71834556.370914 0.387646 
71767845.230153 0.387970 
71701134.089393 0.388295 
71634422.948632 0.388620 
71567711.807872 0.388945 
71501000.667111 0.389270 
71434289.526351 0.389596 
71367578.385590 0.389921 
71300867.244830 0.390247 
71234156.104069 0.390573 
71167444.963309 0.390899 
71100733.822548 0.391225 
71034022.681788 0.391552 
70967311.541027 0.391879 
70900600.400267 0.392206 
70833889.259506 0.392533 
70767178.118746 0.392860 
70700466.977985 0.393188 
70633755.837225 0.393515 
70567044.696464 0.393843 
70500333.555704 0.394171 
70433622.414943 0.394500 
70366911.274183 0.394828 
70300200.133422 0.395157 
70233488.992662 0.395486 
70166777.851901 0.395815 
70100066.711141 0.396144 
70033355.570380 0.396474 
69966644.429620 0.396803 
69899933.288859 0.397133 
69833222.148099 0.397463 
69766511.007338 0.397794 
69699799.866578 0.398124 
69633088.725817 0.398455 
69566377.585057 0.398786 
69499666.444296 0.399117 
69432955.303536 0.399448 
69366244.162775 0.399780 
69299533.022015 0.400111 
69232821.881254 0.400443 
69166110.740494 0.400776 
69099399.599733 0.401108 
69032688.458973 0.401440 
68965977.318212 0.401773 
68899266.177452 0.402106 
68832555.036691 0.402439 
68765843.895931 0.402773 
68699132.755170 0.403106 
68632421.614410 0.403440 
68565710.473649 0.403774 
68498999.332889 0.404109 
68432288.192128 0.404443 
68365577.051368 0.404778 
68298865.910607 0.405113 
68232154.769847 0.405448 
68165443.629086 0.405783 
68098732.488326 0.406118 
68032021.347565 0.406454 
67965310.206805 0.406790 
67898599.066044 0.407126 
67831887.925284 0.407463 
67765176.784523 0.407799 
67698465.643762 0.408136 
67631754.503002 0.408473 
67565043.362241 0.408810 
67498332.221481 0.409148 
67431621.080720 0.409486 
67364909.939960 0.409824 
67298198.799199 0.410162 
67231487.658439 0.410500 
67164776.517678 0.410839 
67098065.376918 0.411178 
67031354.236157 0.411517 
66964643.095397 0.411856 
66897931.954636 0.412195 
66831220.813876 0.412535 
66764509.673115 0.412875 
66697798.532355 0.413215 
66631087.391594 0.413555 
66564376.250834 0.413896 
66497665.110073 0.414237 
66430953.969313 0.414578 
66364242.828552 0.414919 
66297531.687792 0.415261 
66230820.547031 0.415603 
66164109.406271 0.415944 
66097398.265510 0.416287 
66030687.124750 0.416629 
65963975.983989 0.416972 
65897264.843229 0.417315 
65830553.702468 0.417658 
65763842.561708 0.418001 
65697131.420947 0.418345 
65630420.280187 0.418689 
65563709.139426 0.419033 
65496997.998666 0.419377 
65430286.857905 0.419722 
65363575.717145 0.420066 
65296864.576384 0.420411 
65230153.435624 0.420757 
65163442.294863 0.421102 
65096731.154103 0.421448 
65030020.013342 0.421794 
64963308.872582 0.422140 
64896597.731821 0.422486 
64829886.591061 0.422833 
64763175.450300 0.423180 
64696464.309540 0.423527 
64629753.168779 0.423874 
64563042.028019 0.424222 
64496330.887258 0.424570 
64429619.746498 0.424918 
64362908.605737 0.425266 
64296197.464977 0.425615 
64229486.324216 0.425964 
64162775.183456 0.426313 
64096064.042695 0.426662 
64029352.901935 0.427012 
63962641.761174 0.427362 
63895930.620414 0.427712 
63829219.479653 0.428062 
63762508.338893 0.428413 
63695797.198132 0.428763 
63629086.057372 0.429115 
63562374.916611 0.429466 
63495663.775851 0.429817 
63428952.635090 0.430169 
63362241.494330 0.430521 
63295530.353569 0.430874 
63228819.212809 0.431226 
63162108.072048 0.431579 
63095396.931288 0.431932 
63028685.790527 0.432285 
62961974.649767 0.432639 
62895263.509006 0.432993 
62828552.368245 0.433347 
62761841.227485 0.433701 
62695130.086724 0.434056 
62628418.945964 0.434411 
62561707.805203 0.434766 
62494996.664443 0.435121 
62428285.523682 0.435477 
62361574.382922 0.435833 
62294863.242161 0.436189 
62228152.101401 0.436545 
62161440.960640 0.436902 
62094729.819880 0.437259 
62028018.679119 0.437616 
61961307.538359 0.437974 
61894596.397598 0.438331 
61827885.256838 0.438689 
61761174.116077 0.439048 
61694462.975317 0.439406 
61627751.834556 0.439765 
61561040.693796 0.440124 
61494329.553035 0.440483 
61427618.412275 0.440843 
61360907.271514 0.441203 
61294196.130754 0.441563 
61227484.989993 0.441923 
61160773.849233 0.442284 
61094062.708472 0.442645 
61027351.567712 0.443006 
60960640.426951 0.443367 
60893929.286191 0.443729 
60827218.145430 0.444091 
60760507.004670 0.444453 
60693795.863909 0.444816 
60627084.723149 0.445179 
60560373.582388 0.445542 
60493662.441628 0.445905 
60426951.300867 0.446269 
60360240.160107 0.446633 
60293529.019346 0.446997 
60226817.878586 0.447361 
60160106.737825 0.447726 
60093395.597065 0.448091 
60026684.456304 0.448456 
59959973.315544 0.448822 
59893262.174783 0.449188 
59826551.034023 0.449554 
59759839.893262 0.449920 
59693128.752502 0.450287 
59626417.611741 0.450654 
59559706.470981 0.451021 
59492995.330220 0.451389 
59426284.189460 0.451757 
59359573.048699 0.452125 
59292861.907939 0.452493 
59226150.767178 0.452862 
59159439.626418 0.453231 
59092728.485657 0.453600 
59026017.344897 0.453970 
58959306.204136 0.454339 
58892595.063376 0.454709 
58825883.922615 0.455080 
58759172.781855 0.455451 
58692461.641094 0.455821 
58625750.500334 0.456193 
58559039.359573 0.456564 
58492328.218813 0.456936 
58425617.078052 0.457308 
58358905.937292 0.457681 
58292194.796531 0.458053 
58225483.655771 0.458426 
58158772.515010 0.458800 
58092061.374250 0.459173 
58025350.233489 0.459547 
57958639.092728 0.459921 
57891927.951968 0.460296 
57825216.811207 0.460671 
57758505.670447 0.461046 
57691794.529686 0.461421 
57625083.388926 0.461797 
57558372.248165 0.462173 
57491661.107405 0.462549 
57424949.966644 0.462925 
57358238.825884 0.463302 
57291527.685123 0.463679 
57224816.544363 0.464057 
57158105.403602 0.464435 
57091394.262842 0.464813 
57024683.122081 0.465191 
56957971.981321 0.465570 
56891260.840560 0.465949 
56824549.699800 0.466328 
56757838.559039 0.466708 
56691127.418279 0.467087 
56624416.277518 0.467468 
56557705.136758 0.467848 
56490993.995997 0.468229 
56424282.855237 0.468610 
56357571.714476 0.468992 
56290860.573716 0.469373 
56224149.432955 0.469755 
56157438.292195 0.470138 
56090727.151434 0.470520 
56024016.010674 0.470903 
55957304.869913 0.471287 
55890593.729153 0.471670 
55823882.588392 0.472054 
55757171.447632 0.472438 
55690460.306871 0.472823 
55623749.166111 0.473208 
55557038.025350 0.473593 
55490326.884590 0.473978 
55423615.743829 0.474364 
55356904.603069 0.474750 
55290193.462308 0.475137 
55223482.321548 0.475524 
55156771.180787 0.475911 
55090060.040027 0.476298 
55023348.899266 0.476686 
54956637.758506 0.477074 
54889926.617745 0.477462 
54823215.476985 0.477851 
54756504.336224 0.478240 
54689793.195464 0.478629 
54623082.054703 0.479019 
54556370.913943 0.479409 
54489659.773182 0.479799 
54422948.632422 0.480190 
54356237.491661 0.480581 
54289526.350901 0.480972 
54222815.210140 0.481364 
54156104.069380 0.481756 
54089392.928619 0.482148 
54022681.787859 0.482541 
53955970.647098 0.482934 
53889259.506338 0.483327 
53822548.365577 0.483721 
53755837.224817 0.484115 
53689126.084056 0.484509 
53622414.943296 0.484904 
53555703.802535 0.485299 
53488992.661775 0.485694 
53422281.521014 0.486089 
53355570.380254 0.486485 
53288859.239493 0.486882 
53222148.098732 0.487278 
53155436.957972 0.487675 
53088725.817211 0.488073 
53022014.676451 0.488470 
52955303.535690 0.488868 
52888592.394930 0.489267 
52821881.254169 0.489665 
52755170.113409 0.490064 
52688458.972648 0.490464 
52621747.831888 0.490863 
52555036.691127 0.491263 
52488325.550367 0.491664 
52421614.409606 0.492064 
52354903.268846 0.492466 
52288192.128085 0.492867 
52221480.987325 0.493269 
52154769.846564 0.493671 
52088058.705804 0.494073 
52021347.565043 0.494476 
51954636.424283 0.494879 
51887925.283522 0.495283 
51821214.142762 0.495687 
51754503.002001 0.496091 
51687791.861241 0.496496 
51621080.720480 0.496900 
51554369.579720 0.497306 
51487658.438959 0.497711 
51420947.298199 0.498117 
51354236.157438 0.498524 
51287525.016678 0.498930 
51220813.875917 0.499337 
51154102.735157 0.499745 
51087391.594396 0.500153 
51020680.453636 0.500561 
50953969.312875 0.500969 
50887258.172115 0.501378 
50820547.031354 0.501787 
50753835.890594 0.502197 
50687124.749833 0.502607 
50620413.609073 0.503017 
50553702.468312 0.503428 
50486991.327552 0.503839 
50420280.186791 0.504250 
50353569.046031 0.504662 
50286857.905270 0.505074 
50220146.764510 0.505487 
50153435.623749 0.505900 
50086724.482989 0.506313 
50020013.342228 0.506726 
49953302.201468 0.507140 
49886591.060707 0.507555 
49819879.919947 0.507969 
49753168.779186 0.508385 
49686457.638426 0.508800 
49619746.497665 0.509216 
49553035.356905 0.509632 
49486324.216144 0.510049 
49419613.075384 0.510466 
49352901.934623 0.510883 
49286190.793863 0.511301 
49219479.653102 0.511719 
49152768.512342 0.512137 
49086057.371581 0.512556 
49019346.230821 0.512975 
48952635.090060 0.513395 
48885923.949300 0.513815 
48819212.808539 0.514235 
48752501.667779 0.514656 
48685790.527018 0.515077 
48619079.386257 0.515499 
48552368.245497 0.515921 
48485657.104736 0.516343 
48418945.963976 0.516766 
48352234.823215 0.517189 
48285523.682455 0.517612 
48218812.541694 0.518036 
48152101.400934 0.518460 
48085390.260173 0.518885 
48018679.119413 0.519310 
47951967.978652 0.519735 
47885256.837892 0.520161 
47818545.697131 0.520587 
47751834.556371 0.521014 
47685123.415610 0.521441 
47618412.274850 0.521868 
47551701.134089 0.522296 
47484989.993329 0.522724 
47418278.852568 0.523153 
47351567.711808 0.523582 
47284856.571047 0.524011 
47218145.430287 0.524441 
47151434.289526 0.524871 
47084723.148766 0.525301 
47018012.008005 0.525732 
46951300.867245 0.526164 
46884589.726484 0.526596 
46817878.585724 0.527028 
46751167.444963 0.527460 
46684456.304203 0.527893 
46617745.163442 0.528327 
46551034.022682 0.528760 
46484322.881921 0.529195 
46417611.741161 0.529629 
46350900.600400 0.530064 
46284189.459640 0.530500 
46217478.318879 0.530936 
46150767.178119 0.531372 
46084056.037358 0.531808 
46017344.896598 0.532246 
45950633.755837 0.532683 
45883922.615077 0.533121 
45817211.474316 0.533559 
45750500.333556 0.533998 
45683789.192795 0.534437 
45617078.052035 0.534877 
45550366.911274 0.535317 
45483655.770514 0.535757 
45416944.629753 0.536198 
45350233.488993 0.536639 
45283522.348232 0.537081 
45216811.207472 0.537523 
45150100.066711 0.537966 
45083388.925951 0.538408 
45016677.785190 0.538852 
44949966.644430 0.539296 
44883255.503669 0.539740 
44816544.362909 0.540184 
44749833.222148 0.540630 
44683122.081388 0.541075 
44616410.940627 0.541521 
44549699.799867 0.541967 
44482988.659106 0.542414 
44416277.518346 0.542861 
44349566.377585 0.543309 
44282855.236825 0.543757 
44216144.096064 0.544206 
44149432.955304 0.544655 
44082721.814543 0.545104 
44016010.673783 0.545554 
43949299.533022 0.546004 
43882588.392262 0.546455 
43815877.251501 0.546906 
43749166.110740 0.547358 
43682454.969980 0.547810 
43615743.829219 0.548262 
43549032.688459 0.548715 
43482321.547698 0.549168 
43415610.406938 0.549622 
43348899.266177 0.550076 
43282188.125417 0.550531 
43215476.984656 0.550986 
43148765.843896 0.551442 
43082054.703135 0.551898 
43015343.562375 0.552354 
42948632.421614 0.552811 
42881921.280854 0.553269 
42815210.140093 0.553726 
42748498.999333 0.554185 
42681787.858572 0.554643 
42615076.717812 0.555103 
42548365.577051 0.555562 
42481654.436291 0.556022 
42414943.295530 0.556483 
42348232.154770 0.556944 
42281521.014009 0.557406 
42214809.873249 0.557867 
42148098.732488 0.558330 
42081387.591728 0.558793 
42014676.450967 0.559256 
41947965.310207 0.559720 
41881254.169446 0.560184 
41814543.028686 0.560649 
41747831.887925 0.561114 
41681120.747165 0.561580 
41614409.606404 0.562046 
41547698.465644 0.562512 
41480987.324883 0.562979 
41414276.184123 0.563447 
41347565.043362 0.563915 
41280853.902602 0.564383 
41214142.761841 0.564852 
41147431.621081 0.565322 
41080720.480320 0.565792 
41014009.339560 0.566262 
40947298.198799 0.566733 
40880587.058039 0.567204 
40813875.917278 0.567676 
40747164.776518 0.568148 
40680453.635757 0.568621 
40613742.494997 0.569094 
40547031.354236 0.569568 
40480320.213476 0.570042 
40413609.072715 0.570517 
40346897.931955 0.570992 
40280186.791194 0.571468 
40213475.650434 0.571944 
40146764.509673 0.572421 
40080053.368913 0.572898 
40013342.228152 0.573375 
39946631.087392 0.573853 
39879919.946631 0.574332 
39813208.805871 0.574811 
39746497.665110 0.575291 
39679786.524350 0.575771 
39613075.383589 0.576251 
39546364.242829 0.576732 
39479653.102068 0.577214 
39412941.961308 0.577696 
39346230.820547 0.578179 
39279519.679787 0.578662 
39212808.539026 0.579145 
39146097.398266 0.579629 
39079386.257505 0.580114 
39012675.116744 0.580599 
38945963.975984 0.581084 
38879252.835223 0.581571 
38812541.694463 0.582057 
38745830.553702 0.582544 
38679119.412942 0.583032 
38612408.272181 0.583520 
38545697.131421 0.584008 
38478985.990660 0.584498 
38412274.849900 0.584987 
38345563.709139 0.585477 
38278852.568379 0.585968 
38212141.427618 0.586459 
38145430.286858 0.586951 
38078719.146097 0.587443 
38012008.005337 0.587936 
37945296.864576 0.588429 
37878585.723816 0.588923 
37811874.583055 0.589417 
37745163.442295 0.589912 
37678452.301534 0.590407 
37611741.160774 0.590903 
37545030.020013 0.591400 
37478318.879253 0.591897 
37411607.738492 0.592394 
37344896.597732 0.592892 
37278185.456971 0.593391 
37211474.316211 0.593890 
37144763.175450 0.594389 
37078052.034690 0.594889 
37011340.893929 0.595390 
36944629.753169 0.595891 
36877918.612408 0.596393 
36811207.471648 0.596895 
36744496.330887 0.597398 
36677785.190127 0.597901 
36611074.049366 0.598405 
36544362.908606 0.598909 
36477651.767845 0.599414 
36410940.627085 0.599920 
36344229.486324 0.600426 
36277518.345564 0.600932 
36210807.204803 0.601439 
36144096.064043 0.601947 
36077384.923282 0.602455 
36010673.782522 0.602964 
35943962.641761 0.603473 
35877251.501001 0.603983 
35810540.360240 0.604494 
35743829.219480 0.605005 
35677118.078719 0.605516 
35610406.937959 0.606028 
35543695.797198 0.606541 
35476984.656438 0.607054 
35410273.515677 0.607568 
35343562.374917 0.608082 
35276851.234156 0.608597 
35210140.093396 0.609112 
35143428.952635 0.609629 
35076717.811875 0.610145 
35010006.671114 0.610662 
34943295.530354 0.611180 
34876584.389593 0.611698 
34809873.248833 0.612217 
34743162.108072 0.612736 
34676450.967312 0.613256 
34609739.826551 0.613777 
34543028.685791 0.614298 
34476317.545030 0.614820 
34409606.404270 0.615342 
34342895.263509 0.615865 
34276184.122749 0.616388 
34209472.981988 0.616912 
34142761.841227 0.617437 
34076050.700467 0.617962 
34009339.559706 0.618488 
33942628.418946 0.619014 
33875917.278185 0.619541 
33809206.137425 0.620069 
33742494.996664 0.620597 
33675783.855904 0.621125 
33609072.715143 0.621655 
33542361.574383 0.622185 
33475650.433622 0.622715 
33408939.292862 0.623246 
33342228.152101 0.623778 
33275517.011341 0.624310 
33208805.870580 0.624843 
33142094.729820 0.625376 
33075383.589059 0.625910 
33008672.448299 0.626445 
32941961.307538 0.626980 
32875250.166778 0.627516 
32808539.026017 0.628053 
32741827.885257 0.628590 
32675116.744496 0.629127 
32608405.603736 0.629666 
32541694.462975 0.630204 
32474983.322215 0.630744 
32408272.181454 0.631284 
32341561.040694 0.631825 
32274849.899933 0.632366 
32208138.759173 0.632908 
32141427.618412 0.633451 
32074716.477652 0.633994 
32008005.336891 0.634538 
31941294.196131 0.635082 
31874583.055370 0.635627 
31807871.914610 0.636173 
31741160.773849 0.636719 
31674449.633089 0.637266 
31607738.492328 0.637813 
31541027.351568 0.638362 
31474316.210807 0.638910 
31407605.070047 0.639460 
31340893.929286 0.640010 
31274182.788526 0.640561 
31207471.647765 0.641112 
31140760.507005 0.641664 
31074049.366244 0.642216 
31007338.225484 0.642770 
30940627.084723 0.643323 
30873915.943963 0.643878 
30807204.803202 0.644433 
30740493.662442 0.644989 
30673782.521681 0.645545 
30607071.380921 0.646103 
30540360.240160 0.646660 
30473649.099400 0.647219 
30406937.958639 0.647778 
30340226.817879 0.648337 
30273515.677118 0.648898 
30206804.536358 0.649459 
30140093.395597 0.650020 
30073382.254837 0.650583 
30006671.114076 0.651146 
29939959.973316 0.651709 
29873248.832555 0.652274 
29806537.691795 0.652838 
29739826.551034 0.653404 
29673115.410274 0.653970 
29606404.269513 0.654537 
29539693.128752 0.655105 
29472981.987992 0.655673 
29406270.847231 0.656242 
29339559.706471 0.656812 
29272848.565710 0.657382 
29206137.424950 0.657953 
29139426.284189 0.658525 
29072715.143429 0.659097 
29006004.002668 0.659670 
28939292.861908 0.660244 
28872581.721147 0.660818 
28805870.580387 0.661393 
28739159.439626 0.661969 
28672448.298866 0.662545 
28605737.158105 0.663122 
28539026.017345 0.663700 
28472314.876584 0.664279 
28405603.735824 0.664858 
28338892.595063 0.665438 
28272181.454303 0.666018 
28205470.313542 0.666599 
28138759.172782 0.667181 
28072048.032021 0.667764 
28005336.891261 0.668347 
27938625.750500 0.668931 
27871914.609740 0.669516 
27805203.468979 0.670102 
27738492.328219 0.670688 
27671781.187458 0.671275 
27605070.046698 0.671862 
27538358.905937 0.672451 
27471647.765177 0.673040 
27404936.624416 0.673629 
27338225.483656 0.674220 
27271514.342895 0.674811 
27204803.202135 0.675403 
27138092.061374 0.675995 
27071380.920614 0.676589 
27004669.779853 0.677183 
26937958.639093 0.677777 
26871247.498332 0.678373 
26804536.357572 0.678969 
26737825.216811 0.679566 
26671114.076051 0.680164 
26604402.935290 0.680762 
26537691.794530 0.681361 
26470980.653769 0.681961 
26404269.513009 0.682562 
26337558.372248 0.683163 
26270847.231488 0.683765 
26204136.090727 0.684368 
26137424.949967 0.684972 
26070713.809206 0.685576 
26004002.668446 0.686181 
25937291.527685 0.686787 
25870580.386925 0.687393 
25803869.246164 0.688001 
25737158.105404 0.688609 
25670446.964643 0.689217 
25603735.823883 0.689827 
25537024.683122 0.690437 
25470313.542362 0.691048 
25403602.401601 0.691660 
25336891.260841 0.692273 
25270180.120080 0.692886 
25203468.979320 0.693500 
25136757.838559 0.694115 
25070046.697799 0.694731 
25003335.557038 0.695347 
24936624.416278 0.695965 
24869913.275517 0.696583 
24803202.134757 0.697201 
24736490.993996 0.697821 
24669779.853235 0.698441 
24603068.712475 0.699062 
24536357.571714 0.699684 
24469646.430954 0.700307 
24402935.290193 0.700930 
24336224.149433 0.701555 
24269513.008672 0.702180 
24202801.867912 0.702806 
24136090.727151 0.703432 
24069379.586391 0.704060 
24002668.445630 0.704688 
23935957.304870 0.705317 
23869246.164109 0.705947 
23802535.023349 0.706577 
23735823.882588 0.707209 
23669112.741828 0.707841 
23602401.601067 0.708474 
23535690.460307 0.709108 
23468979.319546 0.709742 
23402268.178786 0.710378 
23335557.038025 0.711014 
23268845.897265 0.711651 
23202134.756504 0.712289 
23135423.615744 0.712928 
23068712.474983 0.713567 
23002001.334223 0.714208 
22935290.193462 0.714849 
22868579.052702 0.715491 
22801867.911941 0.716134 
22735156.771181 0.716777 
22668445.630420 0.717422 
22601734.489660 0.718067 
22535023.348899 0.718713 
22468312.208139 0.719360 
22401601.067378 0.720008 
22334889.926618 0.720657 
22268178.785857 0.721307 
22201467.645097 0.721957 
22134756.504336 0.722608 
22068045.363576 0.723260 
22001334.222815 0.723913 
21934623.082055 0.724567 
21867911.941294 0.725222 
21801200.800534 0.725877 
21734489.659773 0.726533 
21667778.519013 0.727191 
21601067.378252 0.727849 
21534356.237492 0.728508 
21467645.096731 0.729167 
21400933.955971 0.729828 
21334222.815210 0.730490 
21267511.674450 0.731152 
21200800.533689 0.731815 
21134089.392929 0.732480 
21067378.252168 0.733145 
21000667.111408 0.733810 
20933955.970647 0.734477 
20867244.829887 0.735145 
20800533.689126 0.735814 
20733822.548366 0.736483 
20667111.407605 0.737153 
20600400.266845 0.737825 
20533689.126084 0.738497 
20466977.985324 0.739170 
20400266.844563 0.739844 
20333555.703803 0.740518 
20266844.563042 0.741194 
20200133.422282 0.741871 
20133422.281521 0.742548 
20066711.140761 0.743227 
20000000.000000 0.743906 
20000000.000000 0.743906 
19986671.114076 0.744042 
19973342.228152 0.744178 
19960013.342228 0.744314 
19946684.456304 0.744450 
19933355.570380 0.744586 
19920026.684456 0.744722 
19906697.798532 0.744858 
19893368.912608 0.744994 
19880040.026684 0.745130 
19866711.140761 0.745266 
19853382.254837 0.745403 
19840053.368913 0.745539 
19826724.482989 0.745675 
19813395.597065 0.745811 
19800066.711141 0.745948 
19786737.825217 0.746084 
19773408.939293 0.746221 
19760080.053369 0.746357 
19746751.167445 0.746494 
19733422.281521 0.746630 
19720093.395597 0.746767 
19706764.509673 0.746903 
19693435.623749 0.747040 
19680106.737825 0.747177 
19666777.851901 0.747313 
19653448.965977 0.747450 
19640120.080053 0.747587 
19626791.194129 0.747724 
19613462.308205 0.747861 
19600133.422282 0.747997 
19586804.536358 0.748134 
19573475.650434 0.748271 
19560146.764510 0.748408 
19546817.878586 0.748545 
19533488.992662 0.748683 
19520160.106738 0.748820 
19506831.220814 0.748957 
19493502.334890 0.749094 
19480173.448966 0.749231 
19466844.563042 0.749369 
19453515.677118 0.749506 
19440186.791194 0.749643 
19426857.905270 0.749781 
19413529.019346 0.749918 
19400200.133422 0.750056 
19386871.247498 0.750193 
19373542.361574 0.750331 
19360213.475650 0.750468 
19346884.589726 0.750606 
19333555.703803 0.750743 
19320226.817879 0.750881 
19306897.931955 0.751019 
19293569.046031 0.751157 
19280240.160107 0.751294 
19266911.274183 0.751432 
19253582.388259 0.751570 
19240253.502335 0.751708 
19226924.616411 0.751846 
19213595.730487 0.751984 
19200266.844563 0.752122 
19186937.958639 0.752260 
19173609.072715 0.752398 
19160280.186791 0.752536 
19146951.300867 0.752674 
19133622.414943 0.752813 
19120293.529019 0.752951 
19106964.643095 0.753089 
19093635.757171 0.753228 
19080306.871248 0.753366 
19066977.985324 0.753504 
19053649.099400 0.753643 
19040320.213476 0.753781 
19026991.327552 0.753920 
19013662.441628 0.754058 
19000333.555704 0.754197 
18987004.669780 0.754335 
18973675.783856 0.754474 
18960346.897932 0.754613 
18947018.012008 0.754752 
18933689.126084 0.754890 
18920360.240160 0.755029 
18907031.354236 0.755168 
18893702.468312 0.755307 
18880373.582388 0.755446 
18867044.696464 0.755585 
18853715.810540 0.755724 
18840386.924616 0.755863 
18827058.038692 0.756002 
18813729.152769 0.756141 
18800400.266845 0.756280 
18787071.380921 0.756419 
18773742.494997 0.756559 
18760413.609073 0.756698 
18747084.723149 0.756837 
18733755.837225 0.756976 
18720426.951301 0.757116 
18707098.065377 0.757255 
18693769.179453 0.757395 
18680440.293529 0.757534 
18667111.407605 0.757674 
18653782.521681 0.757813 
18640453.635757 0.757953 
18627124.749833 0.758093 
18613795.863909 0.758232 
18600466.977985 0.758372 
18587138.092061 0.758512 
18573809.206137 0.758652 
18560480.320213 0.758791 
18547151.434290 0.758931 
18533822.548366 0.759071 
18520493.662442 0.759211 
18507164.776518 0.759351 
18493835.890594 0.759491 
18480507.004670 0.759631 
18467178.118746 0.759771 
18453849.232822 0.759912 
18440520.346898 0.760052 
18427191.460974 0.760192 
18413862.575050 0.760332 
18400533.689126 0.760472 
18387204.803202 0.760613 
18373875.917278 0.760753 
18360547.031354 0.760894 
18347218.145430 0.761034 
18333889.259506 0.761175 
18320560.373582 0.761315 
18307231.487658 0.761456 
18293902.601734 0.761596 
18280573.715811 0.761737 
18267244.829887 0.761878 
18253915.943963 0.762018 
18240587.058039 0.762159 
18227258.172115 0.762300 
18213929.286191 0.762441 
18200600.400267 0.762582 
18187271.514343 0.762723 
18173942.628419 0.762863 
18160613.742495 0.763004 
18147284.856571 0.763146 
18133955.970647 0.763287 
18120627.084723 0.763428 
18107298.198799 0.763569 
18093969.312875 0.763710 
18080640.426951 0.763851 
18067311.541027 0.763993 
18053982.655103 0.764134 
18040653.769179 0.764275 
18027324.883256 0.764417 
18013995.997332 0.764558 
18000667.111408 0.764699 
17987338.225484 0.764841 
17974009.339560 0.764983 
17960680.453636 0.765124 
17947351.567712 0.765266 
17934022.681788 0.765407 
17920693.795864 0.765549 
17907364.909940 0.765691 
17894036.024016 0.765833 
17880707.138092 0.765974 
17867378.252168 0.766116 
17854049.366244 0.766258 
17840720.480320 0.766400 
17827391.594396 0.766542 
17814062.708472 0.766684 
17800733.822548 0.766826 
17787404.936624 0.766968 
17774076.050700 0.767110 
17760747.164777 0.767252 
17747418.278853 0.767395 
17734089.392929 0.767537 
17720760.507005 0.767679 
17707431.621081 0.767822 
17694102.735157 0.767964 
17680773.849233 0.768106 
17667444.963309 0.768249 
17654116.077385 0.768391 
17640787.191461 0.768534 
17627458.305537 0.768676 
17614129.419613 0.768819 
17600800.533689 0.768962 
17587471.647765 0.769104 
17574142.761841 0.769247 
17560813.875917 0.769390 
17547484.989993 0.769533 
17534156.104069 0.769675 
17520827.218145 0.769818 
17507498.332221 0.769961 
17494169.446298 0.770104 
17480840.560374 0.770247 
17467511.674450 0.770390 
17454182.788526 0.770533 
17440853.902602 0.770676 
17427525.016678 0.770820 
17414196.130754 0.770963 
17400867.244830 0.771106 
17387538.358906 0.771249 
17374209.472982 0.771393 
17360880.587058 0.771536 
17347551.701134 0.771679 
17334222.815210 0.771823 
17320893.929286 0.771966 
17307565.043362 0.772110 
17294236.157438 0.772253 
17280907.271514 0.772397 
17267578.385590 0.772540 
17254249.499666 0.772684 
17240920.613742 0.772828 
17227591.727819 0.772972 
17214262.841895 0.773115 
17200933.955971 0.773259 
17187605.070047 0.773403 
17174276.184123 0.773547 
17160947.298199 0.773691 
17147618.412275 0.773835 
17134289.526351 0.773979 
17120960.640427 0.774123 
17107631.754503 0.774267 
17094302.868579 0.774411 
17080973.982655 0.774556 
17067645.096731 0.774700 
17054316.210807 0.774844 
17040987.324883 0.774988 
17027658.438959 0.775133 
17014329.553035 0.775277 
17001000.667111 0.775422 
16987671.781187 0.775566 
16974342.895264 0.775711 
16961014.009340 0.775855 
16947685.123416 0.776000 
16934356.237492 0.776144 
16921027.351568 0.776289 
16907698.465644 0.776434 
16894369.579720 0.776579 
16881040.693796 0.776723 
16867711.807872 0.776868 
16854382.921948 0.777013 
16841054.036024 0.777158 
16827725.150100 0.777303 
16814396.264176 0.777448 
16801067.378252 0.777593 
16787738.492328 0.777738 
16774409.606404 0.777883 
16761080.720480 0.778028 
16747751.834556 0.778174 
16734422.948632 0.778319 
16721094.062708 0.778464 
16707765.176785 0.778610 
16694436.290861 0.778755 
16681107.404937 0.778900 
16667778.519013 0.779046 
16654449.633089 0.779191 
16641120.747165 0.779337 
16627791.861241 0.779482 
16614462.975317 0.779628 
16601134.089393 0.779774 
16587805.203469 0.779919 
16574476.317545 0.780065 
16561147.431621 0.780211 
16547818.545697 0.780357 
16534489.659773 0.780503 
16521160.773849 0.780649 
16507831.887925 0.780794 
16494503.002001 0.780940 
16481174.116077 0.781087 
16467845.230153 0.781233 
16454516.344229 0.781379 
16441187.458306 0.781525 
16427858.572382 0.781671 
16414529.686458 0.781817 
16401200.800534 0.781964 
16387871.914610 0.782110 
16374543.028686 0.782256 
16361214.142762 0.782403 
16347885.256838 0.782549 
16334556.370914 0.782696 
16321227.484990 0.782842 
16307898.599066 0.782989 
16294569.713142 0.783135 
16281240.827218 0.783282 
16267911.941294 0.783429 
16254583.055370 0.783575 
16241254.169446 0.783722 
16227925.283522 0.783869 
16214596.397598 0.784016 
16201267.511674 0.784163 
16187938.625751 0.784310 
16174609.739827 0.784457 
16161280.853903 0.784604 
16147951.967979 0.784751 
16134623.082055 0.784898 
16121294.196131 0.785045 
16107965.310207 0.785192 
16094636.424283 0.785339 
16081307.538359 0.785487 
16067978.652435 0.785634 
16054649.766511 0.785781 
16041320.880587 0.785929 
16027991.994663 0.786076 
16014663.108739 0.786224 
16001334.222815 0.786371 
15988005.336891 0.786519 
15974676.450967 0.786666 
15961347.565043 0.786814 
15948018.679119 0.786962 
15934689.793195 0.787109 
15921360.907272 0.787257 
15908032.021348 0.787405 
15894703.135424 0.787553 
15881374.249500 0.787701 
15868045.363576 0.787849 
15854716.477652 0.787997 
15841387.591728 0.788145 
15828058.705804 0.788293 
15814729.819880 0.788441 
15801400.933956 0.788589 
15788072.048032 0.788737 
15774743.162108 0.788885 
15761414.276184 0.789034 
15748085.390260 0.789182 
15734756.504336 0.789330 
15721427.618412 0.789479 
15708098.732488 0.789627 
15694769.846564 0.789776 
15681440.960640 0.789924 
15668112.074716 0.790073 
15654783.188793 0.790222 
15641454.302869 0.790370 
15628125.416945 0.790519 
15614796.531021 0.790668 
15601467.645097 0.790816 
15588138.759173 0.790965 
15574809.873249 0.791114 
15561480.987325 0.791263 
15548152.101401 0.791412 
15534823.215477 0.791561 
15521494.329553 0.791710 
15508165.443629 0.791859 
15494836.557705 0.792008 
15481507.671781 0.792157 
15468178.785857 0.792307 
15454849.899933 0.792456 
15441521.014009 0.792605 
15428192.128085 0.792755 
15414863.242161 0.792904 
15401534.356237 0.793053 
15388205.470314 0.793203 
15374876.584390 0.793352 
15361547.698466 0.793502 
15348218.812542 0.793652 
15334889.926618 0.793801 
15321561.040694 0.793951 
15308232.154770 0.794101 
15294903.268846 0.794250 
15281574.382922 0.794400 
15268245.496998 0.794550 
15254916.611074 0.794700 
15241587.725150 0.794850 
15228258.839226 0.795000 
15214929.953302 0.795150 
15201601.067378 0.795300 
15188272.181454 0.795450 
15174943.295530 0.795600 
15161614.409606 0.795750 
15148285.523682 0.795901 
15134956.637759 0.796051 
15121627.751835 0.796201 
15108298.865911 0.796352 
15094969.979987 0.796502 
15081641.094063 0.796653 
15068312.208139 0.796803 
15054983.322215 0.796954 
15041654.436291 0.797104 
15028325.550367 0.797255 
15014996.664443 0.797406 
15001667.778519 0.797556 
14988338.892595 0.797707 
14975010.006671 0.797858 
14961681.120747 0.798009 
14948352.234823 0.798160 
14935023.348899 0.798310 
14921694.462975 0.798461 
14908365.577051 0.798612 
14895036.691127 0.798764 
14881707.805203 0.798915 
14868378.919280 0.799066 
14855050.033356 0.799217 
14841721.147432 0.799368 
14828392.261508 0.799520 
14815063.375584 0.799671 
14801734.489660 0.799822 
14788405.603736 0.799974 
14775076.717812 0.800125 
14761747.831888 0.800277 
14748418.945964 0.800428 
14735090.060040 0.800580 
14721761.174116 0.800731 
14708432.288192 0.800883 
14695103.402268 0.801035 
14681774.516344 0.801187 
14668445.630420 0.801338 
14655116.744496 0.801490 
14641787.858572 0.801642 
14628458.972648 0.801794 
14615130.086724 0.801946 
14601801.200801 0.802098 
14588472.314877 0.802250 
14575143.428953 0.802402 
14561814.543029 0.802554 
14548485.657105 0.802707 
14535156.771181 0.802859 
14521827.885257 0.803011 
14508498.999333 0.803164 
14495170.113409 0.803316 
14481841.227485 0.803468 
14468512.341561 0.803621 
14455183.455637 0.803773 
14441854.569713 0.803926 
14428525.683789 0.804079 
14415196.797865 0.804231 
14401867.911941 0.804384 
14388539.026017 0.804537 
14375210.140093 0.804689 
14361881.254169 0.804842 
14348552.368245 0.804995 
14335223.482322 0.805148 
14321894.596398 0.805301 
14308565.710474 0.805454 
14295236.824550 0.805607 
14281907.938626 0.805760 
14268579.052702 0.805913 
14255250.166778 0.806066 
14241921.280854 0.806220 
14228592.394930 0.806373 
14215263.509006 0.806526 
14201934.623082 0.806680 
14188605.737158 0.806833 
14175276.851234 0.806986 
14161947.965310 0.807140 
14148619.079386 0.807294 
14135290.193462 0.807447 
14121961.307538 0.807601 
14108632.421614 0.807754 
14095303.535690 0.807908 
14081974.649767 0.808062 
14068645.763843 0.808216 
14055316.877919 0.808370 
14041987.991995 0.808523 
14028659.106071 0.808677 
14015330.220147 0.808831 
14002001.334223 0.808985 
13988672.448299 0.809139 
13975343.562375 0.809294 
13962014.676451 0.809448 
13948685.790527 0.809602 
13935356.904603 0.809756 
13922028.018679 0.809911 
13908699.132755 0.810065 
13895370.246831 0.810219 
13882041.360907 0.810374 
13868712.474983 0.810528 
13855383.589059 0.810683 
13842054.703135 0.810837 
13828725.817211 0.810992 
13815396.931288 0.811147 
13802068.045364 0.811301 
13788739.159440 0.811456 
13775410.273516 0.811611 
13762081.387592 0.811766 
13748752.501668 0.811921 
13735423.615744 0.812076 
13722094.729820 0.812231 
13708765.843896 0.812386 
13695436.957972 0.812541 
13682108.072048 0.812696 
13668779.186124 0.812851 
13655450.300200 0.813006 
13642121.414276 0.813161 
13628792.528352 0.813317 
13615463.642428 0.813472 
13602134.756504 0.813627 
13588805.870580 0.813783 
13575476.984656 0.813938 
13562148.098732 0.814094 
13548819.212809 0.814249 
13535490.326885 0.814405 
13522161.440961 0.814561 
13508832.555037 0.814716 
13495503.669113 0.814872 
13482174.783189 0.815028 
13468845.897265 0.815184 
13455517.011341 0.815340 
13442188.125417 0.815496 
13428859.239493 0.815652 
13415530.353569 0.815808 
13402201.467645 0.815964 
13388872.581721 0.816120 
13375543.695797 0.816276 
13362214.809873 0.816432 
13348885.923949 0.816589 
13335557.038025 0.816745 
13322228.152101 0.816901 
13308899.266177 0.817058 
13295570.380254 0.817214 
13282241.494330 0.817371 
13268912.608406 0.817527 
13255583.722482 0.817684 
13242254.836558 0.817840 
13228925.950634 0.817997 
13215597.064710 0.818154 
13202268.178786 0.818310 
13188939.292862 0.818467 
13175610.406938 0.818624 
13162281.521014 0.818781 
13148952.635090 0.818938 
13135623.749166 0.819095 
13122294.863242 0.819252 
13108965.977318 0.819409 
13095637.091394 0.819566 
13082308.205470 0.819724 
13068979.319546 0.819881 
13055650.433622 0.820038 
13042321.547698 0.820195 
13028992.661775 0.820353 
13015663.775851 0.820510 
13002334.889927 0.820668 
12989006.004003 0.820825 
12975677.118079 0.820983 
12962348.232155 0.821140 
12949019.346231 0.821298 
12935690.460307 0.821456 
12922361.574383 0.821613 
12909032.688459 0.821771 
12895703.802535 0.821929 
12882374.916611 0.822087 
12869046.030687 0.822245 
12855717.144763 0.822403 
12842388.258839 0.822561 
12829059.372915 0.822719 
12815730.486991 0.822877 
12802401.601067 0.823035 
12789072.715143 0.823193 
12775743.829219 0.823352 
12762414.943296 0.823510 
12749086.057372 0.823668 
12735757.171448 0.823827 
12722428.285524 0.823985 
12709099.399600 0.824144 
12695770.513676 0.824302 
12682441.627752 0.824461 
12669112.741828 0.824620 
12655783.855904 0.824778 
12642454.969980 0.824937 
12629126.084056 0.825096 
12615797.198132 0.825255 
12602468.312208 0.825413 
12589139.426284 0.825572 
12575810.540360 0.825731 
12562481.654436 0.825890 
12549152.768512 0.826049 
12535823.882588 0.826209 
12522494.996664 0.826368 
12509166.110740 0.826527 
12495837.224817 0.826686 
12482508.338893 0.826846 
12469179.452969 0.827005 
12455850.567045 0.827164 
12442521.681121 0.827324 
12429192.795197 0.827483 
12415863.909273 0.827643 
12402535.023349 0.827802 
12389206.137425 0.827962 
12375877.251501 0.828122 
12362548.365577 0.828281 
12349219.479653 0.828441 
12335890.593729 0.828601 
12322561.707805 0.828761 
12309232.821881 0.828921 
12295903.935957 0.829081 
12282575.050033 0.829241 
12269246.164109 0.829401 
12255917.278185 0.829561 
12242588.392262 0.829721 
12229259.506338 0.829881 
12215930.620414 0.830042 
12202601.734490 0.830202 
12189272.848566 0.830362 
12175943.962642 0.830523 
12162615.076718 0.830683 
12149286.190794 0.830844 
12135957.304870 0.831004 
12122628.418946 0.831165 
12109299.533022 0.831325 
12095970.647098 0.831486 
12082641.761174 0.831647 
12069312.875250 0.831808 
12055983.989326 0.831968 
12042655.103402 0.832129 
12029326.217478 0.832290 
12015997.331554 0.832451 
12002668.445630 0.832612 
11989339.559706 0.832773 
11976010.673783 0.832935 
11962681.787859 0.833096 
11949352.901935 0.833257 
11936024.016011 0.833418 
11922695.130087 0.833580 
11909366.244163 0.833741 
11896037.358239 0.833902 
11882708.472315 0.834064 
11869379.586391 0.834225 
11856050.700467 0.834387 
11842721.814543 0.834548 
11829392.928619 0.834710 
11816064.042695 0.834872 
11802735.156771 0.835034 
11789406.270847 0.835195 
11776077.384923 0.835357 
11762748.498999 0.835519 
11749419.613075 0.835681 
11736090.727151 0.835843 
11722761.841227 0.836005 
11709432.955304 0.836167 
11696104.069380 0.836329 
11682775.183456 0.836492 
11669446.297532 0.836654 
11656117.411608 0.836816 
11642788.525684 0.836979 
11629459.639760 0.837141 
11616130.753836 0.837303 
11602801.867912 0.837466 
11589472.981988 0.837628 
11576144.096064 0.837791 
11562815.210140 0.837954 
11549486.324216 0.838116 
11536157.438292 0.838279 
11522828.552368 0.838442 
11509499.666444 0.838605 
11496170.780520 0.838768 
11482841.894596 0.838930 
11469513.008672 0.839093 
11456184.122748 0.839257 
11442855.236825 0.839420 
11429526.350901 0.839583 
11416197.464977 0.839746 
11402868.579053 0.839909 
11389539.693129 0.840072 
11376210.807205 0.840236 
11362881.921281 0.840399 
11349553.035357 0.840563 
11336224.149433 0.840726 
11322895.263509 0.840890 
11309566.377585 0.841053 
11296237.491661 0.841217 
11282908.605737 0.841380 
11269579.719813 0.841544 
11256250.833889 0.841708 
11242921.947965 0.841872 
11229593.062041 0.842036 
11216264.176117 0.842200 
11202935.290193 0.842364 
11189606.404270 0.842528 
11176277.518346 0.842692 
11162948.632422 0.842856 
11149619.746498 0.843020 
11136290.860574 0.843184 
11122961.974650 0.843348 
11109633.088726 0.843513 
11096304.202802 0.843677 
11082975.316878 0.843842 
11069646.430954 0.844006 
11056317.545030 0.844171 
11042988.659106 0.844335 
11029659.773182 0.844500 
11016330.887258 0.844665 
11003002.001334 0.844829 
10989673.115410 0.844994 
10976344.229486 0.845159 
10963015.343562 0.845324 
10949686.457638 0.845489 
10936357.571714 0.845654 
10923028.685791 0.845819 
10909699.799867 0.845984 
10896370.913943 0.846149 
10883042.028019 0.846314 
10869713.142095 0.846479 
10856384.256171 0.846645 
10843055.370247 0.846810 
10829726.484323 0.846975 
10816397.598399 0.847141 
10803068.712475 0.847306 
10789739.826551 0.847472 
10776410.940627 0.847637 
10763082.054703 0.847803 
10749753.168779 0.847969 
10736424.282855 0.848134 
10723095.396931 0.848300 
10709766.511007 0.848466 
10696437.625083 0.848632 
10683108.739159 0.848798 
10669779.853235 0.848964 
10656450.967312 0.849130 
10643122.081388 0.849296 
10629793.195464 0.849462 
10616464.309540 0.849628 
10603135.423616 0.849794 
10589806.537692 0.849961 
10576477.651768 0.850127 
10563148.765844 0.850294 
10549819.879920 0.850460 
10536490.993996 0.850626 
10523162.108072 0.850793 
10509833.222148 0.850960 
10496504.336224 0.851126 
10483175.450300 0.851293 
10469846.564376 0.851460 
10456517.678452 0.851627 
10443188.792528 0.851793 
10429859.906604 0.851960 
10416531.020680 0.852127 
10403202.134757 0.852294 
10389873.248833 0.852461 
10376544.362909 0.852628 
10363215.476985 0.852796 
10349886.591061 0.852963 
10336557.705137 0.853130 
10323228.819213 0.853297 
10309899.933289 0.853465 
10296571.047365 0.853632 
10283242.161441 0.853800 
10269913.275517 0.853967 
10256584.389593 0.854135 
10243255.503669 0.854302 
10229926.617745 0.854470 
10216597.731821 0.854638 
10203268.845897 0.854806 
10189939.959973 0.854973 
10176611.074049 0.855141 
10163282.188125 0.855309 
10149953.302201 0.855477 
10136624.416278 0.855645 
10123295.530354 0.855813 
10109966.644430 0.855982 
10096637.758506 0.856150 
10083308.872582 0.856318 
10069979.986658 0.856486 
10056651.100734 0.856655 
10043322.214810 0.856823 
10029993.328886 0.856992 
10016664.442962 0.857160 
10003335.557038 0.857329 
9990006.671114 0.857497 
9976677.785190 0.857666 
9963348.899266 0.857835 
9950020.013342 0.858003 
9936691.127418 0.858172 
9923362.241494 0.858341 
9910033.355570 0.858510 
9896704.469646 0.858679 
9883375.583722 0.858848 
9870046.697799 0.859017 
9856717.811875 0.859186 
9843388.925951 0.859355 
9830060.040027 0.859525 
9816731.154103 0.859694 
9803402.268179 0.859863 
9790073.382255 0.860033 
9776744.496331 0.860202 
9763415.610407 0.860372 
9750086.724483 0.860541 
9736757.838559 0.860711 
9723428.952635 0.860881 
9710100.066711 0.861050 
9696771.180787 0.861220 
9683442.294863 0.861390 
9670113.408939 0.861560 
9656784.523015 0.861730 
9643455.637091 0.861900 
9630126.751167 0.862070 
9616797.865243 0.862240 
9603468.979320 0.862410 
9590140.093396 0.862580 
9576811.207472 0.862750 
9563482.321548 0.862921 
9550153.435624 0.863091 
9536824.549700 0.863261 
9523495.663776 0.863432 
9510166.777852 0.863602 
9496837.891928 0.863773 
9483509.006004 0.863943 
9470180.120080 0.864114 
9456851.234156 0.864285 
9443522.348232 0.864456 
9430193.462308 0.864626 
9416864.576384 0.864797 
9403535.690460 0.864968 
9390206.804536 0.865139 
9376877.918612 0.865310 
9363549.032688 0.865481 
9350220.146765 0.865653 
9336891.260841 0.865824 
9323562.374917 0.865995 
9310233.488993 0.866166 
9296904.603069 0.866338 
9283575.717145 0.866509 
9270246.831221 0.866681 
9256917.945297 0.866852 
9243589.059373 0.867024 
9230260.173449 0.867195 
9216931.287525 0.867367 
9203602.401601 0.867539 
9190273.515677 0.867710 
9176944.629753 0.867882 
9163615.743829 0.868054 
9150286.857905 0.868226 
9136957.971981 0.868398 
9123629.086057 0.868570 
9110300.200133 0.868742 
9096971.314209 0.868914 
9083642.428286 0.869087 
9070313.542362 0.869259 
9056984.656438 0.869431 
9043655.770514 0.869604 
9030326.884590 0.869776 
9016997.998666 0.869949 
9003669.112742 0.870121 
8990340.226818 0.870294 
8977011.340894 0.870466 
8963682.454970 0.870639 
8950353.569046 0.870812 
8937024.683122 0.870985 
8923695.797198 0.871158 
8910366.911274 0.871330 
8897038.025350 0.871503 
8883709.139426 0.871676 
8870380.253502 0.871850 
8857051.367578 0.872023 
8843722.481654 0.872196 
8830393.595730 0.872369 
8817064.709807 0.872542 
8803735.823883 0.872716 
8790406.937959 0.872889 
8777078.052035 0.873063 
8763749.166111 0.873236 
8750420.280187 0.873410 
8737091.394263 0.873583 
8723762.508339 0.873757 
8710433.622415 0.873931 
8697104.736491 0.874105 
8683775.850567 0.874278 
8670446.964643 0.874452 
8657118.078719 0.874626 
8643789.192795 0.874800 
8630460.306871 0.874974 
8617131.420947 0.875149 
8603802.535023 0.875323 
8590473.649099 0.875497 
8577144.763175 0.875671 
8563815.877252 0.875846 
8550486.991328 0.876020 
8537158.105404 0.876194 
8523829.219480 0.876369 
8510500.333556 0.876544 
8497171.447632 0.876718 
8483842.561708 0.876893 
8470513.675784 0.877068 
8457184.789860 0.877242 
8443855.903936 0.877417 
8430527.018012 0.877592 
8417198.132088 0.877767 
8403869.246164 0.877942 
8390540.360240 0.878117 
8377211.474316 0.878292 
8363882.588392 0.878467 
8350553.702468 0.878643 
8337224.816544 0.878818 
8323895.930620 0.878993 
8310567.044696 0.879169 
8297238.158773 0.879344 
8283909.272849 0.879520 
8270580.386925 0.879695 
8257251.501001 0.879871 
8243922.615077 0.880046 
8230593.729153 0.880222 
8217264.843229 0.880398 
8203935.957305 0.880574 
8190607.071381 0.880750 
8177278.185457 0.880926 
8163949.299533 0.881102 
8150620.413609 0.881278 
8137291.527685 0.881454 
8123962.641761 0.881630 
8110633.755837 0.881806 
8097304.869913 0.881982 
8083975.983989 0.882159 
8070647.098065 0.882335 
8057318.212141 0.882512 
8043989.326217 0.882688 
8030660.440294 0.882865 
8017331.554370 0.883041 
8004002.668446 0.883218 
7990673.782522 0.883395 
7977344.896598 0.883572 
7964016.010674 0.883748 
7950687.124750 0.883925 
7937358.238826 0.884102 
7924029.352902 0.884279 
7910700.466978 0.884456 
7897371.581054 0.884633 
7884042.695130 0.884811 
7870713.809206 0.884988 
7857384.923282 0.885165 
7844056.037358 0.885343 
7830727.151434 0.885520 
7817398.265510 0.885697 
7804069.379586 0.885875 
7790740.493662 0.886053 
7777411.607738 0.886230 
7764082.721815 0.886408 
7750753.835891 0.886586 
7737424.949967 0.886763 
7724096.064043 0.886941 
7710767.178119 0.887119 
7697438.292195 0.887297 
7684109.406271 0.887475 
7670780.520347 0.887653 
7657451.634423 0.887831 
7644122.748499 0.888010 
7630793.862575 0.888188 
7617464.976651 0.888366 
7604136.090727 0.888545 
7590807.204803 0.888723 
7577478.318879 0.888901 
7564149.432955 0.889080 
7550820.547031 0.889259 
7537491.661107 0.889437 
7524162.775183 0.889616 
7510833.889260 0.889795 
7497505.003336 0.889974 
7484176.117412 0.890152 
7470847.231488 0.890331 
7457518.345564 0.890510 
7444189.459640 0.890690 
7430860.573716 0.890869 
7417531.687792 0.891048 
7404202.801868 0.891227 
7390873.915944 0.891406 
7377545.030020 0.891586 
7364216.144096 0.891765 
7350887.258172 0.891945 
7337558.372248 0.892124 
7324229.486324 0.892304 
7310900.600400 0.892483 
7297571.714476 0.892663 
7284242.828552 0.892843 
7270913.942628 0.893023 
7257585.056704 0.893202 
7244256.170781 0.893382 
7230927.284857 0.893562 
7217598.398933 0.893742 
7204269.513009 0.893922 
7190940.627085 0.894103 
7177611.741161 0.894283 
7164282.855237 0.894463 
7150953.969313 0.894643 
7137625.083389 0.894824 
7124296.197465 0.895004 
7110967.311541 0.895185 
7097638.425617 0.895365 
7084309.539693 0.895546 
7070980.653769 0.895727 
7057651.767845 0.895907 
7044322.881921 0.896088 
7030993.995997 0.896269 
7017665.110073 0.896450 
7004336.224149 0.896631 
6991007.338225 0.896812 
6977678.452302 0.896993 
6964349.566378 0.897174 
6951020.680454 0.897355 
6937691.794530 0.897537 
6924362.908606 0.897718 
6911034.022682 0.897899 
6897705.136758 0.898081 
6884376.250834 0.898262 
6871047.364910 0.898444 
6857718.478986 0.898625 
6844389.593062 0.898807 
6831060.707138 0.898989 
6817731.821214 0.899171 
6804402.935290 0.899352 
6791074.049366 0.899534 
6777745.163442 0.899716 
6764416.277518 0.899898 
6751087.391594 0.900080 
6737758.505670 0.900262 
6724429.619746 0.900445 
6711100.733823 0.900627 
6697771.847899 0.900809 
6684442.961975 0.900992 
6671114.076051 0.901174 
6657785.190127 0.901357 
6644456.304203 0.901539 
6631127.418279 0.901722 
6617798.532355 0.901904 
6604469.646431 0.902087 
6591140.760507 0.902270 
6577811.874583 0.902453 
6564482.988659 0.902636 
6551154.102735 0.902819 
6537825.216811 0.903002 
6524496.330887 0.903185 
6511167.444963 0.903368 
6497838.559039 0.903551 
6484509.673115 0.903734 
6471180.787191 0.903918 
6457851.901268 0.904101 
6444523.015344 0.904285 
6431194.129420 0.904468 
6417865.243496 0.904652 
6404536.357572 0.904835 
6391207.471648 0.905019 
6377878.585724 0.905203 
6364549.699800 0.905386 
6351220.813876 0.905570 
6337891.927952 0.905754 
6324563.042028 0.905938 
6311234.156104 0.906122 
6297905.270180 0.906306 
6284576.384256 0.906490 
6271247.498332 0.906675 
6257918.612408 0.906859 
6244589.726484 0.907043 
6231260.840560 0.907228 
6217931.954636 0.907412 
6204603.068712 0.907597 
6191274.182789 0.907781 
6177945.296865 0.907966 
6164616.410941 0.908151 
6151287.525017 0.908335 
6137958.639093 0.908520 
6124629.753169 0.908705 
6111300.867245 0.908890 
6097971.981321 0.909075 
6084643.095397 0.909260 
6071314.209473 0.909445 
6057985.323549 0.909630 
6044656.437625 0.909816 
6031327.551701 0.910001 
6017998.665777 0.910186 
6004669.779853 0.910372 
5991340.893929 0.910557 
5978012.008005 0.910743 
5964683.122081 0.910928 
5951354.236157 0.911114 
5938025.350233 0.911300 
5924696.464310 0.911486 
5911367.578386 0.911671 
5898038.692462 0.911857 
5884709.806538 0.912043 
5871380.920614 0.912229 
5858052.034690 0.912415 
5844723.148766 0.912602 
5831394.262842 0.912788 
5818065.376918 0.912974 
5804736.490994 0.913160 
5791407.605070 0.913347 
5778078.719146 0.913533 
5764749.833222 0.913720 
5751420.947298 0.913906 
5738092.061374 0.914093 
5724763.175450 0.914280 
5711434.289526 0.914466 
5698105.403602 0.914653 
5684776.517678 0.914840 
5671447.631755 0.915027 
5658118.745831 0.915214 
5644789.859907 0.915401 
5631460.973983 0.915588 
5618132.088059 0.915776 
5604803.202135 0.915963 
5591474.316211 0.916150 
5578145.430287 0.916337 
5564816.544363 0.916525 
5551487.658439 0.916712 
5538158.772515 0.916900 
5524829.886591 0.917088 
5511501.000667 0.917275 
5498172.114743 0.917463 
5484843.228819 0.917651 
5471514.342895 0.917839 
5458185.456971 0.918027 
5444856.571047 0.918215 
5431527.685123 0.918403 
5418198.799199 0.918591 
5404869.913276 0.918779 
5391541.027352 0.918967 
5378212.141428 0.919156 
5364883.255504 0.919344 
5351554.369580 0.919532 
5338225.483656 0.919721 
5324896.597732 0.919909 
5311567.711808 0.920098 
5298238.825884 0.920287 
5284909.939960 0.920475 
5271581.054036 0.920664 
5258252.168112 0.920853 
5244923.282188 0.921042 
5231594.396264 0.921231 
5218265.510340 0.921420 
5204936.624416 0.921609 
5191607.738492 0.921798 
5178278.852568 0.921988 
5164949.966644 0.922177 
5151621.080720 0.922366 
5138292.194797 0.922556 
5124963.308873 0.922745 
5111634.422949 0.922935 
5098305.537025 0.923124 
5084976.651101 0.923314 
5071647.765177 0.923504 
5058318.879253 0.923694 
5044989.993329 0.923883 
5031661.107405 0.924073 
5018332.221481 0.924263 
5005003.335557 0.924453 
4991674.449633 0.924643 
4978345.563709 0.924834 
4965016.677785 0.925024 
4951687.791861 0.925214 
4938358.905937 0.925405 
4925030.020013 0.925595 
4911701.134089 0.925785 
4898372.248165 0.925976 
4885043.362241 0.926167 
4871714.476318 0.926357 
4858385.590394 0.926548 
4845056.704470 0.926739 
4831727.818546 0.926930 
4818398.932622 0.927121 
4805070.046698 0.927312 
4791741.160774 0.927503 
4778412.274850 0.927694 
4765083.388926 0.927885 
4751754.503002 0.928076 
4738425.617078 0.928268 
4725096.731154 0.928459 
4711767.845230 0.928650 
4698438.959306 0.928842 
4685110.073382 0.929034 
4671781.187458 0.929225 
4658452.301534 0.929417 
4645123.415610 0.929609 
4631794.529686 0.929800 
4618465.643763 0.929992 
4605136.757839 0.930184 
4591807.871915 0.930376 
4578478.985991 0.930568 
4565150.100067 0.930761 
4551821.214143 0.930953 
4538492.328219 0.931145 
4525163.442295 0.931337 
4511834.556371 0.931530 
4498505.670447 0.931722 
4485176.784523 0.931915 
4471847.898599 0.932107 
4458519.012675 0.932300 
4445190.126751 0.932493 
4431861.240827 0.932686 
4418532.354903 0.932878 
4405203.468979 0.933071 
4391874.583055 0.933264 
4378545.697131 0.933457 
4365216.811207 0.933650 
4351887.925284 0.933844 
4338559.039360 0.934037 
4325230.153436 0.934230 
4311901.267512 0.934423 
4298572.381588 0.934617 
4285243.495664 0.934810 
4271914.609740 0.935004 
4258585.723816 0.935198 
4245256.837892 0.935391 
4231927.951968 0.935585 
4218599.066044 0.935779 
4205270.180120 0.935973 
4191941.294196 0.936167 
4178612.408272 0.936361 
4165283.522348 0.936555 
4151954.636424 0.936749 
4138625.750500 0.936943 
4125296.864576 0.937137 
4111967.978652 0.937332 
4098639.092728 0.937526 
4085310.206805 0.937721 
4071981.320881 0.937915 
4058652.434957 0.938110 
4045323.549033 0.938304 
4031994.663109 0.938499 
4018665.777185 0.938694 
4005336.891261 0.938889 
3992008.005337 0.939084 
3978679.119413 0.939279 
3965350.233489 0.939474 
3952021.347565 0.939669 
3938692.461641 0.939864 
3925363.575717 0.940059 
3912034.689793 0.940255 
3898705.803869 0.940450 
3885376.917945 0.940645 
3872048.032021 0.940841 
3858719.146097 0.941037 
3845390.260173 0.941232 
3832061.374249 0.941428 
3818732.488326 0.941624 
3805403.602402 0.941820 
3792074.716478 0.942015 
3778745.830554 0.942211 
3765416.944630 0.942407 
3752088.058706 0.942604 
3738759.172782 0.942800 
3725430.286858 0.942996 
3712101.400934 0.943192 
3698772.515010 0.943389 
3685443.629086 0.943585 
3672114.743162 0.943782 
3658785.857238 0.943978 
3645456.971314 0.944175 
3632128.085390 0.944371 
3618799.199466 0.944568 
3605470.313542 0.944765 
3592141.427618 0.944962 
3578812.541694 0.945159 
3565483.655771 0.945356 
3552154.769847 0.945553 
3538825.883923 0.945750 
3525496.997999 0.945947 
3512168.112075 0.946145 
3498839.226151 0.946342 
3485510.340227 0.946540 
3472181.454303 0.946737 
3458852.568379 0.946935 
3445523.682455 0.947132 
3432194.796531 0.947330 
3418865.910607 0.947528 
3405537.024683 0.947726 
3392208.138759 0.947923 
3378879.252835 0.948121 
3365550.366911 0.948319 
3352221.480987 0.948518 
3338892.595063 0.948716 
3325563.709139 0.948914 
3312234.823215 0.949112 
3298905.937292 0.949311 
3285577.051368 0.949509 
3272248.165444 0.949708 
3258919.279520 0.949906 
3245590.393596 0.950105 
3232261.507672 0.950303 
3218932.621748 0.950502 
3205603.735824 0.950701 
3192274.849900 0.950900 
3178945.963976 0.951099 
3165617.078052 0.951298 
3152288.192128 0.951497 
3138959.306204 0.951696 
3125630.420280 0.951895 
3112301.534356 0.952095 
3098972.648432 0.952294 
3085643.762508 0.952494 
3072314.876584 0.952693 
3058985.990660 0.952893 
3045657.104736 0.953092 
3032328.218813 0.953292 
3018999.332889 0.953492 
3005670.446965 0.953692 
2992341.561041 0.953892 
2979012.675117 0.954092 
2965683.789193 0.954292 
2952354.903269 0.954492 
2939026.017345 0.954692 
2925697.131421 0.954892 
2912368.245497 0.955093 
2899039.359573 0.955293 
2885710.473649 0.955493 
2872381.587725 0.955694 
2859052.701801 0.955895 
2845723.815877 0.956095 
2832394.929953 0.956296 
2819066.044029 0.956497 
2805737.158105 0.956698 
2792408.272181 0.956899 
2779079.386258 0.957100 
2765750.500334 0.957301 
2752421.614410 0.957502 
2739092.728486 0.957703 
2725763.842562 0.957904 
2712434.956638 0.958106 
2699106.070714 0.958307 
2685777.184790 0.958509 
2672448.298866 0.958710 
2659119.412942 0.958912 
2645790.527018 0.959113 
2632461.641094 0.959315 
2619132.755170 0.959517 
2605803.869246 0.959719 
2592474.983322 0.959921 
2579146.097398 0.960123 
2565817.211474 0.960325 
2552488.325550 0.960527 
2539159.439626 0.960729 
2525830.553702 0.960932 
2512501.667779 0.961134 
2499172.781855 0.961337 
2485843.895931 0.961539 
2472515.010007 0.961742 
2459186.124083 0.961944 
2445857.238159 0.962147 
2432528.352235 0.962350 
2419199.466311 0.962553 
2405870.580387 0.962756 
2392541.694463 0.962959 
2379212.808539 0.963162 
2365883.922615 0.963365 
2352555.036691 0.963568 
2339226.150767 0.963771 
2325897.264843 0.963975 
2312568.378919 0.964178 
2299239.492995 0.964382 
2285910.607071 0.964585 
2272581.721147 0.964789 
2259252.835223 0.964993 
2245923.949300 0.965196 
2232595.063376 0.965400 
2219266.177452 0.965604 
2205937.291528 0.965808 
2192608.405604 0.966012 
2179279.519680 0.966216 
2165950.633756 0.966420 
2152621.747832 0.966625 
2139292.861908 0.966829 
2125963.975984 0.967033 
2112635.090060 0.967238 
2099306.204136 0.967442 
2085977.318212 0.967647 
2072648.432288 0.967852 
2059319.546364 0.968057 
2045990.660440 0.968261 
2032661.774516 0.968466 
2019332.888592 0.968671 
2006004.002668 0.968876 
1992675.116744 0.969081 
1979346.230821 0.969287 
1966017.344897 0.969492 
1952688.458973 0.969697 
1939359.573049 0.969902 
1926030.687125 0.970108 
1912701.801201 0.970313 
1899372.915277 0.970519 
1886044.029353 0.970725 
1872715.143429 0.970930 
1859386.257505 0.971136 
1846057.371581 0.971342 
1832728.485657 0.971548 
1819399.599733 0.971754 
1806070.713809 0.971960 
1792741.827885 0.972166 
1779412.941961 0.972373 
1766084.056037 0.972579 
1752755.170113 0.972785 
1739426.284189 0.972992 
1726097.398266 0.973198 
1712768.512342 0.973405 
1699439.626418 0.973612 
1686110.740494 0.973818 
1672781.854570 0.974025 
1659452.968646 0.974232 
1646124.082722 0.974439 
1632795.196798 0.974646 
1619466.310874 0.974853 
1606137.424950 0.975060 
1592808.539026 0.975267 
1579479.653102 0.975475 
1566150.767178 0.975682 
1552821.881254 0.975890 
1539492.995330 0.976097 
1526164.109406 0.976305 
1512835.223482 0.976512 
1499506.337558 0.976720 
1486177.451634 0.976928 
1472848.565710 0.977136 
1459519.679787 0.977344 
1446190.793863 0.977552 
1432861.907939 0.977760 
1419533.022015 0.977968 
1406204.136091 0.978176 
1392875.250167 0.978385 
1379546.364243 0.978593 
1366217.478319 0.978801 
1352888.592395 0.979010 
1339559.706471 0.979218 
1326230.820547 0.979427 
1312901.934623 0.979636 
1299573.048699 0.979845 
1286244.162775 0.980054 
1272915.276851 0.980263 
1259586.390927 0.980472 
1246257.505003 0.980681 
1232928.619079 0.980890 
1219599.733155 0.981099 
1206270.847231 0.981308 
1192941.961308 0.981518 
1179613.075384 0.981727 
1166284.189460 0.981937 
1152955.303536 0.982146 
1139626.417612 0.982356 
1126297.531688 0.982566 
1112968.645764 0.982776 
1099639.759840 0.982986 
1086310.873916 0.983196 
1072981.987992 0.983406 
1059653.102068 0.983616 
1046324.216144 0.983826 
1032995.330220 0.984036 
1019666.444296 0.984247 
1006337.558372 0.984457 
993008.672448 0.984668 
979679.786524 0.984878 
966350.900600 0.985089 
953022.014676 0.985299 
939693.128752 0.985510 
926364.242829 0.985721 
913035.356905 0.985932 
899706.470981 0.986143 
886377.585057 0.986354 
873048.699133 0.986565 
859719.813209 0.986776 
846390.927285 0.986988 
833062.041361 0.987199 
819733.155437 0.987411 
806404.269513 0.987622 
793075.383589 0.987834 
779746.497665 0.988045 
766417.611741 0.988257 
753088.725817 0.988469 
739759.839893 0.988681 
726430.953969 0.988893 
713102.068045 0.989105 
699773.182121 0.989317 
686444.296197 0.989529 
673115.410274 0.989741 
659786.524350 0.989954 
646457.638426 0.990166 
633128.752502 0.990379 
619799.866578 0.990591 
606470.980654 0.990804 
593142.094730 0.991016 
579813.208806 0.991229 
566484.322882 0.991442 
553155.436958 0.991655 
539826.551034 0.991868 
526497.665110 0.992081 
513168.779186 0.992294 
499839.893262 0.992507 
486511.007338 0.992721 
473182.121414 0.992934 
459853.235490 0.993148 
446524.349566 0.993361 
433195.463642 0.993575 
419866.577718 0.993788 
406537.691795 0.994002 
393208.805871 0.994216 
379879.919947 0.994430 
366551.034023 0.994644 
353222.148099 0.994858 
339893.262175 0.995072 
326564.376251 0.995286 
313235.490327 0.995500 
299906.604403 0.995715 
286577.718479 0.995929 
273248.832555 0.996144 
259919.946631 0.996358 
246591.060707 0.996573 
233262.174783 0.996788 
219933.288859 0.997002 
206604.402935 0.997217 
193275.517011 0.997432 
179946.631087 0.997647 
166617.745163 0.997862 
153288.859239 0.998077 
139959.973316 0.998293 
126631.087392 0.998508 
113302.201468 0.998723 
99973.315544 0.998939 
86644.429620 0.999154 
73315.543696 0.999370 
59986.657772 0.999586 
46657.771848 0.999802 
46657.771848 0.871433 
46657.771848 0.871433 
46657.771848 0.741407 
59986.657772 0.579088 
73315.543696 0.475385 
86644.429620 0.403404 
99973.315544 0.350520 
113302.201468 0.310024 
126631.087392 0.278020 
139959.973316 0.252090 
153288.859239 0.230655 
166617.745163 0.212640 
179946.631087 0.197287 
193275.517011 0.184046 
206604.402935 0.172510 
219933.288859 0.162369 
233262.174783 0.153386 
246591.060707 0.145371 
259919.946631 0.138178 
273248.832555 0.131685 
286577.718479 0.125796 
299906.604403 0.120430 
313235.490327 0.115519 
326564.376251 0.111010 
339893.262175 0.106853 
353222.148099 0.103011 
366551.034023 0.099447 
379879.919947 0.096134 
393208.805871 0.093045 
406537.691795 0.090159 
419866.577718 0.087456 
433195.463642 0.084919 
446524.349566 0.082534 
459853.235490 0.080287 
473182.121414 0.078167 
486511.007338 0.076163 
499839.893262 0.074266 
513168.779186 0.072468 
526497.665110 0.070761 
539826.551034 0.069138 
553155.436958 0.067593 
566484.322882 0.066122 
579813.208806 0.064718 
593142.094730 0.063377 
606470.980654 0.062095 
619799.866578 0.060869 
633128.752502 0.059694 
646457.638426 0.058568 
659786.524350 0.057488 
673115.410274 0.056450 
686444.296197 0.055453 
699773.182121 0.054494 
713102.068045 0.053571 
726430.953969 0.052682 
739759.839893 0.051825 
753088.725817 0.050998 
766417.611741 0.050201 
779746.497665 0.049431 
793075.383589 0.048686 
806404.269513 0.047967 
819733.155437 0.047271 
833062.041361 0.046597 
846390.927285 0.045945 
859719.813209 0.045313 
873048.699133 0.044700 
886377.585057 0.044106 
899706.470981 0.043530 
913035.356905 0.042970 
926364.242829 0.042427 
939693.128752 0.041899 
953022.014676 0.041386 
966350.900600 0.040888 
979679.786524 0.040403 
993008.672448 0.039931 
1006337.558372 0.039472 
1019666.444296 0.039025 
1032995.330220 0.038589 
1046324.216144 0.038165 
1059653.102068 0.037751 
1072981.987992 0.037348 
1086310.873916 0.036955 
1099639.759840 0.036571 
1112968.645764 0.036197 
1126297.531688 0.035832 
1139626.417612 0.035475 
1152955.303536 0.035126 
1166284.189460 0.034786 
1179613.075384 0.034454 
1192941.961308 0.034129 
1206270.847231 0.033811 
1219599.733155 0.033500 
1232928.619079 0.033196 
1246257.505003 0.032899 
1259586.390927 0.032608 
1272915.276851 0.032323 
1286244.162775 0.032044 
1299573.048699 0.031771 
1312901.934623 0.031504 
1326230.820547 0.031242 
1339559.706471 0.030985 
1352888.592395 0.030733 
1366217.478319 0.030487 
1379546.364243 0.030245 
1392875.250167 0.030008 
1406204.136091 0.029776 
1419533.022015 0.029548 
1432861.907939 0.029324 
1446190.793863 0.029104 
1459519.679787 0.028889 
1472848.565710 0.028677 
1486177.451634 0.028470 
1499506.337558 0.028266 
1512835.223482 0.028066 
1526164.109406 0.027869 
1539492.995330 0.027676 
1552821.881254 0.027486 
1566150.767178 0.027300 
1579479.653102 0.027117 
1592808.539026 0.026937 
1606137.424950 0.026759 
1619466.310874 0.026585 
1632795.196798 0.026414 
1646124.082722 0.026246 
1659452.968646 0.026080 
1672781.854570 0.025917 
1686110.740494 0.025757 
1699439.626418 0.025600 
1712768.512342 0.025444 
1726097.398266 0.025292 
1739426.284189 0.025142 
1752755.170113 0.024994 
1766084.056037 0.024848 
1779412.941961 0.024705 
1792741.827885 0.024563 
1806070.713809 0.024424 
1819399.599733 0.024287 
1832728.485657 0.024152 
1846057.371581 0.024020 
1859386.257505 0.023889 
1872715.143429 0.023760 
1886044.029353 0.023633 
1899372.915277 0.023507 
1912701.801201 0.023384 
1926030.687125 0.023262 
1939359.573049 0.023142 
1952688.458973 0.023024 
1966017.344897 0.022907 
1979346.230821 0.022792 
1992675.116744 0.022679 
2006004.002668 0.022567 
2019332.888592 0.022456 
2032661.774516 0.022348 
2045990.660440 0.022240 
2059319.546364 0.022134 
2072648.432288 0.022030 
2085977.318212 0.021927 
2099306.204136 0.021825 
2112635.090060 0.021725 
2125963.975984 0.021626 
2139292.861908 0.021528 
2152621.747832 0.021431 
2165950.633756 0.021336 
2179279.519680 0.021242 
2192608.405604 0.021149 
2205937.291528 0.021057 
2219266.177452 0.020967 
2232595.063376 0.020877 
2245923.949300 0.020789 
2259252.835223 0.020702 
2272581.721147 0.020615 
2285910.607071 0.020530 
2299239.492995 0.020446 
2312568.378919 0.020363 
2325897.264843 0.020281 
2339226.150767 0.020200 
2352555.036691 0.020120 
2365883.922615 0.020041 
2379212.808539 0.019962 
2392541.694463 0.019885 
2405870.580387 0.019809 
2419199.466311 0.019733 
2432528.352235 0.019659 
2445857.238159 0.019585 
2459186.124083 0.019512 
2472515.010007 0.019440 
2485843.895931 0.019369 
2499172.781855 0.019298 
2512501.667779 0.019228 
2525830.553702 0.019159 
2539159.439626 0.019091 
2552488.325550 0.019024 
2565817.211474 0.018957 
2579146.097398 0.018891 
2592474.983322 0.018826 
2605803.869246 0.018762 
2619132.755170 0.018698 
2632461.641094 0.018635 
2645790.527018 0.018573 
2659119.412942 0.018511 
2672448.298866 0.018450 
2685777.184790 0.018389 
2699106.070714 0.018330 
2712434.956638 0.018270 
2725763.842562 0.018212 
2739092.728486 0.018154 
2752421.614410 0.018097 
2765750.500334 0.018040 
2779079.386258 0.017984 
2792408.272181 0.017928 
2805737.158105 0.017873 
2819066.044029 0.017819 
2832394.929953 0.017765 
2845723.815877 0.017712 
2859052.701801 0.017659 
2872381.587725 0.017607 
2885710.473649 0.017555 
2899039.359573 0.017504 
2912368.245497 0.017453 
2925697.131421 0.017403 
2939026.017345 0.017353 
2952354.903269 0.017304 
2965683.789193 0.017255 
2979012.675117 0.017207 
2992341.561041 0.017159 
3005670.446965 0.017112 
3018999.332889 0.017065 
3032328.218813 0.017018 
3045657.104736 0.016972 
3058985.990660 0.016927 
3072314.876584 0.016882 
3085643.762508 0.016837 
3098972.648432 0.016793 
3112301.534356 0.016749 
3125630.420280 0.016705 
3138959.306204 0.016662 
3152288.192128 0.016620 
3165617.078052 0.016578 
3178945.963976 0.016536 
3192274.849900 0.016494 
3205603.735824 0.016453 
3218932.621748 0.016413 
3232261.507672 0.016372 
3245590.393596 0.016332 
3258919.279520 0.016293 
3272248.165444 0.016254 
3285577.051368 0.016215 
3298905.937292 0.016176 
3312234.823215 0.016138 
3325563.709139 0.016100 
3338892.595063 0.016063 
3352221.480987 0.016025 
3365550.366911 0.015989 
3378879.252835 0.015952 
3392208.138759 0.015916 
3405537.024683 0.015880 
3418865.910607 0.015845 
3432194.796531 0.015809 
3445523.682455 0.015774 
3458852.568379 0.015740 
3472181.454303 0.015706 
3485510.340227 0.015671 
3498839.226151 0.015638 
3512168.112075 0.015604 
3525496.997999 0.015571 
3538825.883923 0.015538 
3552154.769847 0.015506 
3565483.655771 0.015473 
3578812.541694 0.015441 
3592141.427618 0.015410 
3605470.313542 0.015378 
3618799.199466 0.015347 
3632128.085390 0.015316 
3645456.971314 0.015285 
3658785.857238 0.015255 
3672114.743162 0.015225 
3685443.629086 0.015195 
3698772.515010 0.015165 
3712101.400934 0.015136 
3725430.286858 0.015106 
3738759.172782 0.015077 
3752088.058706 0.015049 
3765416.944630 0.015020 
3778745.830554 0.014992 
3792074.716478 0.014964 
3805403.602402 0.014936 
3818732.488326 0.014909 
3832061.374249 0.014881 
3845390.260173 0.014854 
3858719.146097 0.014827 
3872048.032021 0.014801 
3885376.917945 0.014774 
3898705.803869 0.014748 
3912034.689793 0.014722 
3925363.575717 0.014696 
3938692.461641 0.014670 
3952021.347565 0.014645 
3965350.233489 0.014620 
3978679.119413 0.014595 
3992008.005337 0.014570 
4005336.891261 0.014545 
4018665.777185 0.014521 
4031994.663109 0.014497 
4045323.549033 0.014473 
4058652.434957 0.014449 
4071981.320881 0.014425 
4085310.206805 0.014402 
4098639.092728 0.014378 
4111967.978652 0.014355 
4125296.864576 0.014332 
4138625.750500 0.014310 
4151954.636424 0.014287 
4165283.522348 0.014265 
4178612.408272 0.014242 
4191941.294196 0.014220 
4205270.180120 0.014198 
4218599.066044 0.014177 
4231927.951968 0.014155 
4245256.837892 0.014134 
4258585.723816 0.014113 
4271914.609740 0.014091 
4285243.495664 0.014071 
4298572.381588 0.014050 
4311901.267512 0.014029 
4325230.153436 0.014009 
4338559.039360 0.013989 
4351887.925284 0.013968 
4365216.811207 0.013948 
4378545.697131 0.013929 
4391874.583055 0.013909 
4405203.468979 0.013890 
4418532.354903 0.013870 
4431861.240827 0.013851 
4445190.126751 0.013832 
4458519.012675 0.013813 
4471847.898599 0.013794 
4485176.784523 0.013775 
4498505.670447 0.013757 
4511834.556371 0.013739 
4525163.442295 0.013720 
4538492.328219 0.013702 
4551821.214143 0.013684 
4565150.100067 0.013666 
4578478.985991 0.013649 
4591807.871915 0.013631 
4605136.757839 0.013614 
4618465.643763 0.013596 
4631794.529686 0.013579 
4645123.415610 0.013562 
4658452.301534 0.013545 
4671781.187458 0.013528 
4685110.073382 0.013512 
4698438.959306 0.013495 
4711767.845230 0.013479 
4725096.731154 0.013462 
4738425.617078 0.013446 
4751754.503002 0.013430 
4765083.388926 0.013414 
4778412.274850 0.013398 
4791741.160774 0.013383 
4805070.046698 0.013367 
4818398.932622 0.013352 
4831727.818546 0.013336 
4845056.704470 0.013321 
4858385.590394 0.013306 
4871714.476318 0.013291 
4885043.362241 0.013276 
4898372.248165 0.013261 
4911701.134089 0.013246 
4925030.020013 0.013232 
4938358.905937 0.013217 
4951687.791861 0.013203 
4965016.677785 0.013188 
4978345.563709 0.013174 
4991674.449633 0.013160 
5005003.335557 0.013146 
5018332.221481 0.013132 
5031661.107405 0.013118 
5044989.993329 0.013105 
5058318.879253 0.013091 
5071647.765177 0.013078 
5084976.651101 0.013064 
5098305.537025 0.013051 
5111634.422949 0.013038 
5124963.308873 0.013025 
5138292.194797 0.013012 
5151621.080720 0.012999 
5164949.966644 0.012986 
5178278.852568 0.012973 
5191607.738492 0.012960 
5204936.624416 0.012948 
5218265.510340 0.012935 
5231594.396264 0.012923 
5244923.282188 0.012911 
5258252.168112 0.012898 
5271581.054036 0.012886 
5284909.939960 0.012874 
5298238.825884 0.012862 
5311567.711808 0.012851 
5324896.597732 0.012839 
5338225.483656 0.012827 
5351554.369580 0.012815 
5364883.255504 0.012804 
5378212.141428 0.012793 
5391541.027352 0.012781 
5404869.913276 0.012770 
5418198.799199 0.012759 
5431527.685123 0.012748 
5444856.571047 0.012737 
5458185.456971 0.012726 
5471514.342895 0.012715 
5484843.228819 0.012704 
5498172.114743 0.012693 
5511501.000667 0.012683 
5524829.886591 0.012672 
5538158.772515 0.012661 
5551487.658439 0.012651 
5564816.544363 0.012641 
5578145.430287 0.012630 
5591474.316211 0.012620 
5604803.202135 0.012610 
5618132.088059 0.012600 
5631460.973983 0.012590 
5644789.859907 0.012580 
5658118.745831 0.012570 
5671447.631755 0.012561 
5684776.517678 0.012551 
5698105.403602 0.012541 
5711434.289526 0.012532 
5724763.175450 0.012522 
5738092.061374 0.012513 
5751420.947298 0.012504 
5764749.833222 0.012494 
5778078.719146 0.012485 
5791407.605070 0.012476 
5804736.490994 0.012467 
5818065.376918 0.012458 
5831394.262842 0.012449 
5844723.148766 0.012440 
5858052.034690 0.012431 
5871380.920614 0.012422 
5884709.806538 0.012414 
5898038.692462 0.012405 
5911367.578386 0.012397 
5924696.464310 0.012388 
5938025.350233 0.012380 
5951354.236157 0.012371 
5964683.122081 0.012363 
5978012.008005 0.012355 
5991340.893929 0.012346 
6004669.779853 0.012338 
6017998.665777 0.012330 
6031327.551701 0.012322 
6044656.437625 0.012314 
6057985.323549 0.012306 
6071314.209473 0.012298 
6084643.095397 0.012291 
6097971.981321 0.012283 
6111300.867245 0.012275 
6124629.753169 0.012268 
6137958.639093 0.012260 
6151287.525017 0.012253 
6164616.410941 0.012245 
6177945.296865 0.012238 
6191274.182789 0.012230 
6204603.068712 0.012223 
6217931.954636 0.012216 
6231260.840560 0.012209 
6244589.726484 0.012202 
6257918.612408 0.012195 
6271247.498332 0.012188 
6284576.384256 0.012181 
6297905.270180 0.012174 
6311234.156104 0.012167 
6324563.042028 0.012160 
6337891.927952 0.012153 
6351220.813876 0.012147 
6364549.699800 0.012140 
6377878.585724 0.012133 
6391207.471648 0.012127 
6404536.357572 0.012120 
6417865.243496 0.012114 
6431194.129420 0.012107 
6444523.015344 0.012101 
6457851.901268 0.012095 
6471180.787191 0.012089 
6484509.673115 0.012082 
6497838.559039 0.012076 
6511167.444963 0.012070 
6524496.330887 0.012064 
6537825.216811 0.012058 
6551154.102735 0.012052 
6564482.988659 0.012046 
6577811.874583 0.012040 
6591140.760507 0.012034 
6604469.646431 0.012029 
6617798.532355 0.012023 
6631127.418279 0.012017 
6644456.304203 0.012011 
6657785.190127 0.012006 
6671114.076051 0.012000 
6684442.961975 0.011995 
6697771.847899 0.011989 
6711100.733823 0.011984 
6724429.619746 0.011979 
6737758.505670 0.011973 
6751087.391594 0.011968 
6764416.277518 0.011963 
6777745.163442 0.011957 
6791074.049366 0.011952 
6804402.935290 0.011947 
6817731.821214 0.011942 
6831060.707138 0.011937 
6844389.593062 0.011932 
6857718.478986 0.011927 
6871047.364910 0.011922 
6884376.250834 0.011917 
6897705.136758 0.011912 
6911034.022682 0.011908 
6924362.908606 0.011903 
6937691.794530 0.011898 
6951020.680454 0.011893 
6964349.566378 0.011889 
6977678.452302 0.011884 
6991007.338225 0.011880 
7004336.224149 0.011875 
7017665.110073 0.011871 
7030993.995997 0.011866 
7044322.881921 0.011862 
7057651.767845 0.011857 
7070980.653769 0.011853 
7084309.539693 0.011849 
7097638.425617 0.011844 
7110967.311541 0.011840 
7124296.197465 0.011836 
7137625.083389 0.011832 
7150953.969313 0.011828 
7164282.855237 0.011824 
7177611.741161 0.011820 
7190940.627085 0.011816 
7204269.513009 0.011812 
7217598.398933 0.011808 
7230927.284857 0.011804 
7244256.170781 0.011800 
7257585.056704 0.011796 
7270913.942628 0.011792 
7284242.828552 0.011789 
7297571.714476 0.011785 
7310900.600400 0.011781 
7324229.486324 0.011777 
7337558.372248 0.011774 
7350887.258172 0.011770 
7364216.144096 0.011767 
7377545.030020 0.011763 
7390873.915944 0.011760 
7404202.801868 0.011756 
7417531.687792 0.011753 
7430860.573716 0.011749 
7444189.459640 0.011746 
7457518.345564 0.011743 
7470847.231488 0.011739 
7484176.117412 0.011736 
7497505.003336 0.011733 
7510833.889260 0.011730 
7524162.775183 0.011727 
7537491.661107 0.011723 
7550820.547031 0.011720 
7564149.432955 0.011717 
7577478.318879 0.011714 
7590807.204803 0.011711 
7604136.090727 0.011708 
7617464.976651 0.011705 
7630793.862575 0.011702 
7644122.748499 0.011700 
7657451.634423 0.011697 
7670780.520347 0.011694 
7684109.406271 0.011691 
7697438.292195 0.011688 
7710767.178119 0.011686 
7724096.064043 0.011683 
7737424.949967 0.011680 
7750753.835891 0.011678 
7764082.721815 0.011675 
7777411.607738 0.011672 
7790740.493662 0.011670 
7804069.379586 0.011667 
7817398.265510 0.011665 
7830727.151434 0.011662 
7844056.037358 0.011660 
7857384.923282 0.011657 
7870713.809206 0.011655 
7884042.695130 0.011653 
7897371.581054 0.011650 
7910700.466978 0.011648 
7924029.352902 0.011646 
7937358.238826 0.011643 
7950687.124750 0.011641 
7964016.010674 0.011639 
7977344.896598 0.011637 
7990673.782522 0.011635 
8004002.668446 0.011633 
8017331.554370 0.011631 
8030660.440294 0.011628 
8043989.326217 0.011626 
8057318.212141 0.011624 
8070647.098065 0.011622 
8083975.983989 0.011620 
8097304.869913 0.011619 
8110633.755837 0.011617 
8123962.641761 0.011615 
8137291.527685 0.011613 
8150620.413609 0.011611 
8163949.299533 0.011609 
8177278.185457 0.011607 
8190607.071381 0.011606 
8203935.957305 0.011604 
8217264.843229 0.011602 
8230593.729153 0.011601 
8243922.615077 0.011599 
8257251.501001 0.011597 
8270580.386925 0.011596 
8283909.272849 0.011594 
8297238.158773 0.011593 
8310567.044696 0.011591 
8323895.930620 0.011589 
8337224.816544 0.011588 
8350553.702468 0.011587 
8363882.588392 0.011585 
8377211.474316 0.011584 
8390540.360240 0.011582 
8403869.246164 0.011581 
8417198.132088 0.011580 
8430527.018012 0.011578 
8443855.903936 0.011577 
8457184.789860 0.011576 
8470513.675784 0.011574 
8483842.561708 0.011573 
8497171.447632 0.011572 
8510500.333556 0.011571 
8523829.219480 0.011570 
8537158.105404 0.011569 
8550486.991328 0.011567 
8563815.877252 0.011566 
8577144.763175 0.011565 
8590473.649099 0.011564 
8603802.535023 0.011563 
8617131.420947 0.011562 
8630460.306871 0.011561 
8643789.192795 0.011560 
8657118.078719 0.011559 
8670446.964643 0.011558 
8683775.850567 0.011557 
8697104.736491 0.011557 
8710433.622415 0.011556 
8723762.508339 0.011555 
8737091.394263 0.011554 
8750420.280187 0.011553 
8763749.166111 0.011552 
8777078.052035 0.011552 
8790406.937959 0.011551 
8803735.823883 0.011550 
8817064.709807 0.011550 
8830393.595730 0.011549 
8843722.481654 0.011548 
8857051.367578 0.011548 
8870380.253502 0.011547 
8883709.139426 0.011546 
8897038.025350 0.011546 
8910366.911274 0.011545 
8923695.797198 0.011545 
8937024.683122 0.011544 
8950353.569046 0.011544 
8963682.454970 0.011543 
8977011.340894 0.011543 
8990340.226818 0.011543 
9003669.112742 0.011542 
9016997.998666 0.011542 
9030326.884590 0.011541 
9043655.770514 0.011541 
9056984.656438 0.011541 
9070313.542362 0.011540 
9083642.428286 0.011540 
9096971.314209 0.011540 
9110300.200133 0.011540 
9123629.086057 0.011539 
9136957.971981 0.011539 
9150286.857905 0.011539 
9163615.743829 0.011539 
9176944.629753 0.011539 
9190273.515677 0.011538 
9203602.401601 0.011538 
9216931.287525 0.011538 
9230260.173449 0.011538 
9243589.059373 0.011538 
9256917.945297 0.011538 
9270246.831221 0.011538 
9283575.717145 0.011538 
9296904.603069 0.011538 
9310233.488993 0.011538 
9323562.374917 0.011538 
9336891.260841 0.011538 
9350220.146765 0.011538 
9363549.032688 0.011538 
9376877.918612 0.011538 
9390206.804536 0.011538 
9403535.690460 0.011539 
9416864.576384 0.011539 
9430193.462308 0.011539 
9443522.348232 0.011539 
9456851.234156 0.011539 
9470180.120080 0.011540 
9483509.006004 0.011540 
9496837.891928 0.011540 
9510166.777852 0.011540 
9523495.663776 0.011541 
9536824.549700 0.011541 
9550153.435624 0.011541 
9563482.321548 0.011542 
9576811.207472 0.011542 
9590140.093396 0.011542 
9603468.979320 0.011543 
9616797.865243 0.011543 
9630126.751167 0.011544 
9643455.637091 0.011544 
9656784.523015 0.011545 
9670113.408939 0.011545 
9683442.294863 0.011546 
9696771.180787 0.011546 
9710100.066711 0.011547 
9723428.952635 0.011547 
9736757.838559 0.011548 
9750086.724483 0.011548 
9763415.610407 0.011549 
9776744.496331 0.011549 
9790073.382255 0.011550 
9803402.268179 0.011551 
9816731.154103 0.011551 
9830060.040027 0.011552 
9843388.925951 0.011553 
9856717.811875 0.011553 
9870046.697799 0.011554 
9883375.583722 0.011555 
9896704.469646 0.011556 
9910033.355570 0.011556 
9923362.241494 0.011557 
9936691.127418 0.011558 
9950020.013342 0.011559 
9963348.899266 0.011560 
9976677.785190 0.011560 
9990006.671114 0.011561 
10003335.557038 0.011562 
10016664.442962 0.011563 
10029993.328886 0.011564 
10043322.214810 0.011565 
10056651.100734 0.011566 
10069979.986658 0.011567 
10083308.872582 0.011568 
10096637.758506 0.011569 
10109966.644430 0.011570 
10123295.530354 0.011571 
10136624.416278 0.011572 
10149953.302201 0.011573 
10163282.188125 0.011574 
10176611.074049 0.011575 
10189939.959973 0.011576 
10203268.845897 0.011577 
10216597.731821 0.011578 
10229926.617745 0.011579 
10243255.503669 0.011580 
10256584.389593 0.011581 
10269913.275517 0.011583 
10283242.161441 0.011584 
10296571.047365 0.011585 
10309899.933289 0.011586 
10323228.819213 0.011587 
10336557.705137 0.011588 
10349886.591061 0.011590 
10363215.476985 0.011591 
10376544.362909 0.011592 
10389873.248833 0.011594 
10403202.134757 0.011595 
10416531.020680 0.011596 
10429859.906604 0.011597 
10443188.792528 0.011599 
10456517.678452 0.011600 
10469846.564376 0.011601 
10483175.450300 0.011603 
10496504.336224 0.011604 
10509833.222148 0.011606 
10523162.108072 0.011607 
10536490.993996 0.011608 
10549819.879920 0.011610 
10563148.765844 0.011611 
10576477.651768 0.011613 
10589806.537692 0.011614 
10603135.423616 0.011616 
10616464.309540 0.011617 
10629793.195464 0.011619 
10643122.081388 0.011620 
10656450.967312 0.011622 
10669779.853235 0.011623 
10683108.739159 0.011625 
10696437.625083 0.011627 
10709766.511007 0.011628 
10723095.396931 0.011630 
10736424.282855 0.011631 
10749753.168779 0.011633 
10763082.054703 0.011635 
10776410.940627 0.011636 
10789739.826551 0.011638 
10803068.712475 0.011640 
10816397.598399 0.011641 
10829726.484323 0.011643 
10843055.370247 0.011645 
10856384.256171 0.011646 
10869713.142095 0.011648 
10883042.028019 0.011650 
10896370.913943 0.011652 
10909699.799867 0.011653 
10923028.685791 0.011655 
10936357.571714 0.011657 
10949686.457638 0.011659 
10963015.343562 0.011661 
10976344.229486 0.011662 
10989673.115410 0.011664 
11003002.001334 0.011666 
11016330.887258 0.011668 
11029659.773182 0.011670 
11042988.659106 0.011672 
11056317.545030 0.011674 
11069646.430954 0.011676 
11082975.316878 0.011678 
11096304.202802 0.011679 
11109633.088726 0.011681 
11122961.974650 0.011683 
11136290.860574 0.011685 
11149619.746498 0.011687 
11162948.632422 0.011689 
11176277.518346 0.011691 
11189606.404270 0.011693 
11202935.290193 0.011695 
11216264.176117 0.011697 
11229593.062041 0.011699 
11242921.947965 0.011702 
11256250.833889 0.011704 
11269579.719813 0.011706 
11282908.605737 0.011708 
11296237.491661 0.011710 
11309566.377585 0.011712 
11322895.263509 0.011714 
11336224.149433 0.011716 
11349553.035357 0.011718 
11362881.921281 0.011721 
11376210.807205 0.011723 
11389539.693129 0.011725 
11402868.579053 0.011727 
11416197.464977 0.011729 
11429526.350901 0.011732 
11442855.236825 0.011734 
11456184.122748 0.011736 
11469513.008672 0.011738 
11482841.894596 0.011740 
11496170.780520 0.011743 
11509499.666444 0.011745 
11522828.552368 0.011747 
11536157.438292 0.011750 
11549486.324216 0.011752 
11562815.210140 0.011754 
11576144.096064 0.011757 
11589472.981988 0.011759 
11602801.867912 0.011761 
11616130.753836 0.011764 
11629459.639760 0.011766 
11642788.525684 0.011768 
11656117.411608 0.011771 
11669446.297532 0.011773 
11682775.183456 0.011776 
11696104.069380 0.011778 
11709432.955304 0.011780 
11722761.841227 0.011783 
11736090.727151 0.011785 
11749419.613075 0.011788 
11762748.498999 0.011790 
11776077.384923 0.011793 
11789406.270847 0.011795 
11802735.156771 0.011798 
11816064.042695 0.011800 
11829392.928619 0.011803 
11842721.814543 0.011805 
11856050.700467 0.011808 
11869379.586391 0.011810 
11882708.472315 0.011813 
11896037.358239 0.011815 
11909366.244163 0.011818 
11922695.130087 0.011821 
11936024.016011 0.011823 
11949352.901935 0.011826 
11962681.787859 0.011828 
11976010.673783 0.011831 
11989339.559706 0.011834 
12002668.445630 0.011836 
12015997.331554 0.011839 
12029326.217478 0.011842 
12042655.103402 0.011844 
12055983.989326 0.011847 
12069312.875250 0.011850 
12082641.761174 0.011852 
12095970.647098 0.011855 
12109299.533022 0.011858 
12122628.418946 0.011861 
12135957.304870 0.011863 
12149286.190794 0.011866 
12162615.076718 0.011869 
12175943.962642 0.011872 
12189272.848566 0.011874 
12202601.734490 0.011877 
12215930.620414 0.011880 
12229259.506338 0.011883 
12242588.392262 0.011886 
12255917.278185 0.011888 
12269246.164109 0.011891 
12282575.050033 0.011894 
12295903.935957 0.011897 
12309232.821881 0.011900 
12322561.707805 0.011903 
12335890.593729 0.011906 
12349219.479653 0.011909 
12362548.365577 0.011911 
12375877.251501 0.011914 
12389206.137425 0.011917 
12402535.023349 0.011920 
12415863.909273 0.011923 
12429192.795197 0.011926 
12442521.681121 0.011929 
12455850.567045 0.011932 
12469179.452969 0.011935 
12482508.338893 0.011938 
12495837.224817 0.011941 
12509166.110740 0.011944 
12522494.996664 0.011947 
12535823.882588 0.011950 
12549152.768512 0.011953 
12562481.654436 0.011956 
12575810.540360 0.011959 
12589139.426284 0.011962 
12602468.312208 0.011965 
12615797.198132 0.011968 
12629126.084056 0.011971 
12642454.969980 0.011974 
12655783.855904 0.011977 
12669112.741828 0.011980 
12682441.627752 0.011984 
12695770.513676 0.011987 
12709099.399600 0.011990 
12722428.285524 0.011993 
12735757.171448 0.011996 
12749086.057372 0.011999 
12762414.943296 0.012002 
12775743.829219 0.012005 
12789072.715143 0.012009 
12802401.601067 0.012012 
12815730.486991 0.012015 
12829059.372915 0.012018 
12842388.258839 0.012021 
12855717.144763 0.012025 
12869046.030687 0.012028 
12882374.916611 0.012031 
12895703.802535 0.012034 
12909032.688459 0.012038 
12922361.574383 0.012041 
12935690.460307 0.012044 
12949019.346231 0.012047 
12962348.232155 0.012051 
12975677.118079 0.012054 
12989006.004003 0.012057 
13002334.889927 0.012061 
13015663.775851 0.012064 
13028992.661775 0.012067 
13042321.547698 0.012070 
13055650.433622 0.012074 
13068979.319546 0.012077 
13082308.205470 0.012080 
13095637.091394 0.012084 
13108965.977318 0.012087 
13122294.863242 0.012091 
13135623.749166 0.012094 
13148952.635090 0.012097 
13162281.521014 0.012101 
13175610.406938 0.012104 
13188939.292862 0.012108 
13202268.178786 0.012111 
13215597.064710 0.012114 
13228925.950634 0.012118 
13242254.836558 0.012121 
13255583.722482 0.012125 
13268912.608406 0.012128 
13282241.494330 0.012132 
13295570.380254 0.012135 
13308899.266177 0.012139 
13322228.152101 0.012142 
13335557.038025 0.012146 
13348885.923949 0.012149 
13362214.809873 0.012153 
13375543.695797 0.012156 
13388872.581721 0.012160 
13402201.467645 0.012163 
13415530.353569 0.012167 
13428859.239493 0.012170 
13442188.125417 0.012174 
13455517.011341 0.012177 
13468845.897265 0.012181 
13482174.783189 0.012184 
13495503.669113 0.012188 
13508832.555037 0.012192 
13522161.440961 0.012195 
13535490.326885 0.012199 
13548819.212809 0.012202 
13562148.098732 0.012206 
13575476.984656 0.012210 
13588805.870580 0.012213 
13602134.756504 0.012217 
13615463.642428 0.012221 
13628792.528352 0.012224 
13642121.414276 0.012228 
13655450.300200 0.012232 
13668779.186124 0.012235 
13682108.072048 0.012239 
13695436.957972 0.012243 
13708765.843896 0.012246 
13722094.729820 0.012250 
13735423.615744 0.012254 
13748752.501668 0.012257 
13762081.387592 0.012261 
13775410.273516 0.012265 
13788739.159440 0.012269 
13802068.045364 0.012272 
13815396.931288 0.012276 
13828725.817211 0.012280 
13842054.703135 0.012284 
13855383.589059 0.012287 
13868712.474983 0.012291 
13882041.360907 0.012295 
13895370.246831 0.012299 
13908699.132755 0.012303 
13922028.018679 0.012306 
13935356.904603 0.012310 
13948685.790527 0.012314 
13962014.676451 0.012318 
13975343.562375 0.012322 
13988672.448299 0.012326 
14002001.334223 0.012329 
14015330.220147 0.012333 
14028659.106071 0.012337 
14041987.991995 0.012341 
14055316.877919 0.012345 
14068645.763843 0.012349 
14081974.649767 0.012353 
14095303.535690 0.012357 
14108632.421614 0.012361 
14121961.307538 0.012364 
14135290.193462 0.012368 
14148619.079386 0.012372 
14161947.965310 0.012376 
14175276.851234 0.012380 
14188605.737158 0.012384 
14201934.623082 0.012388 
14215263.509006 0.012392 
14228592.394930 0.012396 
14241921.280854 0.012400 
14255250.166778 0.012404 
14268579.052702 0.012408 
14281907.938626 0.012412 
14295236.824550 0.012416 
14308565.710474 0.012420 
14321894.596398 0.012424 
14335223.482322 0.012428 
14348552.368245 0.012432 
14361881.254169 0.012436 
14375210.140093 0.012440 
14388539.026017 0.012444 
14401867.911941 0.012448 
14415196.797865 0.012452 
14428525.683789 0.012456 
14441854.569713 0.012460 
14455183.455637 0.012464 
14468512.341561 0.012468 
14481841.227485 0.012472 
14495170.113409 0.012477 
14508498.999333 0.012481 
14521827.885257 0.012485 
14535156.771181 0.012489 
14548485.657105 0.012493 
14561814.543029 0.012497 
14575143.428953 0.012501 
14588472.314877 0.012505 
14601801.200801 0.012510 
14615130.086724 0.012514 
14628458.972648 0.012518 
14641787.858572 0.012522 
14655116.744496 0.012526 
14668445.630420 0.012530 
14681774.516344 0.012535 
14695103.402268 0.012539 
14708432.288192 0.012543 
14721761.174116 0.012547 
14735090.060040 0.012551 
14748418.945964 0.012556 
14761747.831888 0.012560 
14775076.717812 0.012564 
14788405.603736 0.012568 
14801734.489660 0.012572 
14815063.375584 0.012577 
14828392.261508 0.012581 
14841721.147432 0.012585 
14855050.033356 0.012589 
14868378.919280 0.012594 
14881707.805203 0.012598 
14895036.691127 0.012602 
14908365.577051 0.012606 
14921694.462975 0.012611 
14935023.348899 0.012615 
14948352.234823 0.012619 
14961681.120747 0.012624 
14975010.006671 0.012628 
14988338.892595 0.012632 
15001667.778519 0.012637 
15014996.664443 0.012641 
15028325.550367 0.012645 
15041654.436291 0.012650 
15054983.322215 0.012654 
15068312.208139 0.012658 
15081641.094063 0.012663 
15094969.979987 0.012667 
15108298.865911 0.012671 
15121627.751835 0.012676 
15134956.637759 0.012680 
15148285.523682 0.012685 
15161614.409606 0.012689 
15174943.295530 0.012693 
15188272.181454 0.012698 
15201601.067378 0.012702 
15214929.953302 0.012707 
15228258.839226 0.012711 
15241587.725150 0.012715 
15254916.611074 0.012720 
15268245.496998 0.012724 
15281574.382922 0.012729 
15294903.268846 0.012733 
15308232.154770 0.012738 
15321561.040694 0.012742 
15334889.926618 0.012747 
15348218.812542 0.012751 
15361547.698466 0.012756 
15374876.584390 0.012760 
15388205.470314 0.012765 
15401534.356237 0.012769 
15414863.242161 0.012774 
15428192.128085 0.012778 
15441521.014009 0.012783 
15454849.899933 0.012787 
15468178.785857 0.012792 
15481507.671781 0.012796 
15494836.557705 0.012801 
15508165.443629 0.012805 
15521494.329553 0.012810 
15534823.215477 0.012814 
15548152.101401 0.012819 
15561480.987325 0.012823 
15574809.873249 0.012828 
15588138.759173 0.012833 
15601467.645097 0.012837 
15614796.531021 0.012842 
15628125.416945 0.012846 
15641454.302869 0.012851 
15654783.188793 0.012855 
15668112.074716 0.012860 
15681440.960640 0.012865 
15694769.846564 0.012869 
15708098.732488 0.012874 
15721427.618412 0.012879 
15734756.504336 0.012883 
15748085.390260 0.012888 
15761414.276184 0.012892 
15774743.162108 0.012897 
15788072.048032 0.012902 
15801400.933956 0.012906 
15814729.819880 0.012911 
15828058.705804 0.012916 
15841387.591728 0.012920 
15854716.477652 0.012925 
15868045.363576 0.012930 
15881374.249500 0.012934 
15894703.135424 0.012939 
15908032.021348 0.012944 
15921360.907272 0.012949 
15934689.793195 0.012953 
15948018.679119 0.012958 
15961347.565043 0.012963 
15974676.450967 0.012967 
15988005.336891 0.012972 
16001334.222815 0.012977 
16014663.108739 0.012982 
16027991.994663 0.012986 
16041320.880587 0.012991 
16054649.766511 0.012996 
16067978.652435 0.013001 
16081307.538359 0.013005 
16094636.424283 0.013010 
16107965.310207 0.013015 
16121294.196131 0.013020 
16134623.082055 0.013025 
16147951.967979 0.013029 
16161280.853903 0.013034 
16174609.739827 0.013039 
16187938.625751 0.013044 
16201267.511674 0.013049 
16214596.397598 0.013053 
16227925.283522 0.013058 
16241254.169446 0.013063 
16254583.055370 0.013068 
16267911.941294 0.013073 
16281240.827218 0.013078 
16294569.713142 0.013082 
16307898.599066 0.013087 
16321227.484990 0.013092 
16334556.370914 0.013097 
16347885.256838 0.013102 
16361214.142762 0.013107 
16374543.028686 0.013112 
16387871.914610 0.013117 
16401200.800534 0.013121 
16414529.686458 0.013126 
16427858.572382 0.013131 
16441187.458306 0.013136 
16454516.344229 0.013141 
16467845.230153 0.013146 
16481174.116077 0.013151 
16494503.002001 0.013156 
16507831.887925 0.013161 
16521160.773849 0.013166 
16534489.659773 0.013171 
16547818.545697 0.013176 
16561147.431621 0.013180 
16574476.317545 0.013185 
16587805.203469 0.013190 
16601134.089393 0.013195 
16614462.975317 0.013200 
16627791.861241 0.013205 
16641120.747165 0.013210 
16654449.633089 0.013215 
16667778.519013 0.013220 
16681107.404937 0.013225 
16694436.290861 0.013230 
16707765.176785 0.013235 
16721094.062708 0.013240 
16734422.948632 0.013245 
16747751.834556 0.013250 
16761080.720480 0.013255 
16774409.606404 0.013260 
16787738.492328 0.013265 
16801067.378252 0.013270 
16814396.264176 0.013275 
16827725.150100 0.013280 
16841054.036024 0.013285 
16854382.921948 0.013291 
16867711.807872 0.013296 
16881040.693796 0.013301 
16894369.579720 0.013306 
16907698.465644 0.013311 
16921027.351568 0.013316 
16934356.237492 0.013321 
16947685.123416 0.013326 
16961014.009340 0.013331 
16974342.895264 0.013336 
16987671.781187 0.013341 
17001000.667111 0.013346 
17014329.553035 0.013351 
17027658.438959 0.013357 
17040987.324883 0.013362 
17054316.210807 0.013367 
17067645.096731 0.013372 
17080973.982655 0.013377 
17094302.868579 0.013382 
17107631.754503 0.013387 
17120960.640427 0.013393 
17134289.526351 0.013398 
17147618.412275 0.013403 
17160947.298199 0.013408 
17174276.184123 0.013413 
17187605.070047 0.013418 
17200933.955971 0.013423 
17214262.841895 0.013429 
17227591.727819 0.013434 
17240920.613742 0.013439 
17254249.499666 0.013444 
17267578.385590 0.013449 
17280907.271514 0.013455 
17294236.157438 0.013460 
17307565.043362 0.013465 
17320893.929286 0.013470 
17334222.815210 0.013475 
17347551.701134 0.013481 
17360880.587058 0.013486 
17374209.472982 0.013491 
17387538.358906 0.013496 
17400867.244830 0.013502 
17414196.130754 0.013507 
17427525.016678 0.013512 
17440853.902602 0.013517 
17454182.788526 0.013523 
17467511.674450 0.013528 
17480840.560374 0.013533 
17494169.446298 0.013538 
17507498.332221 0.013544 
17520827.218145 0.013549 
17534156.104069 0.013554 
17547484.989993 0.013560 
17560813.875917 0.013565 
17574142.761841 0.013570 
17587471.647765 0.013575 
17600800.533689 0.013581 
17614129.419613 0.013586 
17627458.305537 0.013591 
17640787.191461 0.013597 
17654116.077385 0.013602 
17667444.963309 0.013607 
17680773.849233 0.013613 
17694102.735157 0.013618 
17707431.621081 0.013623 
17720760.507005 0.013629 
17734089.392929 0.013634 
17747418.278853 0.013639 
17760747.164777 0.013645 
17774076.050700 0.013650 
17787404.936624 0.013655 
17800733.822548 0.013661 
17814062.708472 0.013666 
17827391.594396 0.013672 
17840720.480320 0.013677 
17854049.366244 0.013682 
17867378.252168 0.013688 
17880707.138092 0.013693 
17894036.024016 0.013699 
17907364.909940 0.013704 
17920693.795864 0.013709 
17934022.681788 0.013715 
17947351.567712 0.013720 
17960680.453636 0.013726 
17974009.339560 0.013731 
17987338.225484 0.013736 
18000667.111408 0.013742 
18013995.997332 0.013747 
18027324.883256 0.013753 
18040653.769179 0.013758 
18053982.655103 0.013764 
18067311.541027 0.013769 
18080640.426951 0.013775 
18093969.312875 0.013780 
18107298.198799 0.013785 
18120627.084723 0.013791 
18133955.970647 0.013796 
18147284.856571 0.013802 
18160613.742495 0.013807 
18173942.628419 0.013813 
18187271.514343 0.013818 
18200600.400267 0.013824 
18213929.286191 0.013829 
18227258.172115 0.013835 
18240587.058039 0.013840 
18253915.943963 0.013846 
18267244.829887 0.013851 
18280573.715811 0.013857 
18293902.601734 0.013862 
18307231.487658 0.013868 
18320560.373582 0.013873 
18333889.259506 0.013879 
18347218.145430 0.013885 
18360547.031354 0.013890 
18373875.917278 0.013896 
18387204.803202 0.013901 
18400533.689126 0.013907 
18413862.575050 0.013912 
18427191.460974 0.013918 
18440520.346898 0.013923 
18453849.232822 0.013929 
18467178.118746 0.013935 
18480507.004670 0.013940 
18493835.890594 0.013946 
18507164.776518 0.013951 
18520493.662442 0.013957 
18533822.548366 0.013962 
18547151.434290 0.013968 
18560480.320213 0.013974 
18573809.206137 0.013979 
18587138.092061 0.013985 
18600466.977985 0.013991 
18613795.863909 0.013996 
18627124.749833 0.014002 
18640453.635757 0.014007 
18653782.521681 0.014013 
18667111.407605 0.014019 
18680440.293529 0.014024 
18693769.179453 0.014030 
18707098.065377 0.014036 
18720426.951301 0.014041 
18733755.837225 0.014047 
18747084.723149 0.014053 
18760413.609073 0.014058 
18773742.494997 0.014064 
18787071.380921 0.014070 
18800400.266845 0.014075 
18813729.152769 0.014081 
18827058.038692 0.014087 
18840386.924616 0.014092 
18853715.810540 0.014098 
18867044.696464 0.014104 
18880373.582388 0.014109 
18893702.468312 0.014115 
18907031.354236 0.014121 
18920360.240160 0.014126 
18933689.126084 0.014132 
18947018.012008 0.014138 
18960346.897932 0.014144 
18973675.783856 0.014149 
18987004.669780 0.014155 
19000333.555704 0.014161 
19013662.441628 0.014166 
19026991.327552 0.014172 
19040320.213476 0.014178 
19053649.099400 0.014184 
19066977.985324 0.014189 
19080306.871248 0.014195 
19093635.757171 0.014201 
19106964.643095 0.014207 
19120293.529019 0.014212 
19133622.414943 0.014218 
19146951.300867 0.014224 
19160280.186791 0.014230 
19173609.072715 0.014236 
19186937.958639 0.014241 
19200266.844563 0.014247 
19213595.730487 0.014253 
19226924.616411 0.014259 
19240253.502335 0.014265 
19253582.388259 0.014270 
19266911.274183 0.014276 
19280240.160107 0.014282 
19293569.046031 0.014288 
19306897.931955 0.014294 
19320226.817879 0.014299 
19333555.703803 0.014305 
19346884.589726 0.014311 
19360213.475650 0.014317 
19373542.361574 0.014323 
19386871.247498 0.014329 
19400200.133422 0.014334 
19413529.019346 0.014340 
19426857.905270 0.014346 
19440186.791194 0.014352 
19453515.677118 0.014358 
19466844.563042 0.014364 
19480173.448966 0.014370 
19493502.334890 0.014375 
19506831.220814 0.014381 
19520160.106738 0.014387 
19533488.992662 0.014393 
19546817.878586 0.014399 
19560146.764510 0.014405 
19573475.650434 0.014411 
19586804.536358 0.014417 
19600133.422282 0.014422 
19613462.308205 0.014428 
19626791.194129 0.014434 
19640120.080053 0.014440 
19653448.965977 0.014446 
19666777.851901 0.014452 
19680106.737825 0.014458 
19693435.623749 0.014464 
19706764.509673 0.014470 
19720093.395597 0.014476 
19733422.281521 0.014482 
19746751.167445 0.014488 
19760080.053369 0.014494 
19773408.939293 0.014499 
19786737.825217 0.014505 
19800066.711141 0.014511 
19813395.597065 0.014517 
19826724.482989 0.014523 
19840053.368913 0.014529 
19853382.254837 0.014535 
19866711.140761 0.014541 
19880040.026684 0.014547 
19893368.912608 0.014553 
19906697.798532 0.014559 
19920026.684456 0.014565 
19933355.570380 0.014571 
19946684.456304 0.014577 
19960013.342228 0.014583 
19973342.228152 0.014589 
19986671.114076 0.014595 
20000000.000000 0.014601 
20000000.000000 0.014601 
20066711.140761 0.014631 
20133422.281521 0.014661 
20200133.422282 0.014692 
20266844.563042 0.014722 
20333555.703803 0.014752 
20400266.844563 0.014783 
20466977.985324 0.014813 
20533689.126084 0.014844 
20600400.266845 0.014875 
20667111.407605 0.014906 
20733822.548366 0.014937 
20800533.689126 0.014968 
20867244.829887 0.014999 
20933955.970647 0.015030 
21000667.111408 0.015061 
21067378.252168 0.015093 
21134089.392929 0.015124 
21200800.533689 0.015156 
21267511.674450 0.015187 
21334222.815210 0.015219 
21400933.955971 0.015251 
21467645.096731 0.015282 
21534356.237492 0.015314 
21601067.378252 0.015346 
21667778.519013 0.015378 
21734489.659773 0.015411 
21801200.800534 0.015443 
21867911.941294 0.015475 
21934623.082055 0.015507 
22001334.222815 0.015540 
22068045.363576 0.015572 
22134756.504336 0.015605 
22201467.645097 0.015638 
22268178.785857 0.015670 
22334889.926618 0.015703 
22401601.067378 0.015736 
22468312.208139 0.015769 
22535023.348899 0.015802 
22601734.489660 0.015835 
22668445.630420 0.015868 
22735156.771181 0.015902 
22801867.911941 0.015935 
22868579.052702 0.015968 
22935290.193462 0.016002 
23002001.334223 0.016035 
23068712.474983 0.016069 
23135423.615744 0.016102 
23202134.756504 0.016136 
23268845.897265 0.016170 
23335557.038025 0.016204 
23402268.178786 0.016238 
23468979.319546 0.016272 
23535690.460307 0.016306 
23602401.601067 0.016340 
23669112.741828 0.016374 
23735823.882588 0.016409 
23802535.023349 0.016443 
23869246.164109 0.016477 
23935957.304870 0.016512 
24002668.445630 0.016546 
24069379.586391 0.016581 
24136090.727151 0.016616 
24202801.867912 0.016650 
24269513.008672 0.016685 
24336224.149433 0.016720 
24402935.290193 0.016755 
24469646.430954 0.016790 
24536357.571714 0.016825 
24603068.712475 0.016860 
24669779.853235 0.016895 
24736490.993996 0.016931 
24803202.134757 0.016966 
24869913.275517 0.017001 
24936624.416278 0.017037 
25003335.557038 0.017072 
25070046.697799 0.017108 
25136757.838559 0.017144 
25203468.979320 0.017179 
25270180.120080 0.017215 
25336891.260841 0.017251 
25403602.401601 0.017287 
25470313.542362 0.017323 
25537024.683122 0.017359 
25603735.823883 0.017395 
25670446.964643 0.017431 
25737158.105404 0.017467 
25803869.246164 0.017503 
25870580.386925 0.017540 
25937291.527685 0.017576 
26004002.668446 0.017612 
26070713.809206 0.017649 
26137424.949967 0.017685 
26204136.090727 0.017722 
26270847.231488 0.017759 
26337558.372248 0.017795 
26404269.513009 0.017832 
26470980.653769 0.017869 
26537691.794530 0.017906 
26604402.935290 0.017943 
26671114.076051 0.017980 
26737825.216811 0.018017 
26804536.357572 0.018054 
26871247.498332 0.018091 
26937958.639093 0.018128 
27004669.779853 0.018166 
27071380.920614 0.018203 
27138092.061374 0.018240 
27204803.202135 0.018278 
27271514.342895 0.018315 
27338225.483656 0.018353 
27404936.624416 0.018391 
27471647.765177 0.018428 
27538358.905937 0.018466 
27605070.046698 0.018504 
27671781.187458 0.018542 
27738492.328219 0.018580 
27805203.468979 0.018618 
27871914.609740 0.018656 
27938625.750500 0.018694 
28005336.891261 0.018732 
28072048.032021 0.018770 
28138759.172782 0.018808 
28205470.313542 0.018846 
28272181.454303 0.018885 
28338892.595063 0.018923 
28405603.735824 0.018962 
28472314.876584 0.019000 
28539026.017345 0.019039 
28605737.158105 0.019077 
28672448.298866 0.019116 
28739159.439626 0.019155 
28805870.580387 0.019193 
28872581.721147 0.019232 
28939292.861908 0.019271 
29006004.002668 0.019310 
29072715.143429 0.019349 
29139426.284189 0.019388 
29206137.424950 0.019427 
29272848.565710 0.019466 
29339559.706471 0.019505 
29406270.847231 0.019544 
29472981.987992 0.019584 
29539693.128752 0.019623 
29606404.269513 0.019662 
29673115.410274 0.019702 
29739826.551034 0.019741 
29806537.691795 0.019781 
29873248.832555 0.019820 
29939959.973316 0.019860 
30006671.114076 0.019900 
30073382.254837 0.019939 
30140093.395597 0.019979 
30206804.536358 0.020019 
30273515.677118 0.020059 
30340226.817879 0.020099 
30406937.958639 0.020139 
30473649.099400 0.020179 
30540360.240160 0.020219 
30607071.380921 0.020259 
30673782.521681 0.020299 
30740493.662442 0.020339 
30807204.803202 0.020379 
30873915.943963 0.020420 
30940627.084723 0.020460 
31007338.225484 0.020500 
31074049.366244 0.020541 
31140760.507005 0.020581 
31207471.647765 0.020622 
31274182.788526 0.020662 
31340893.929286 0.020703 
31407605.070047 0.020744 
31474316.210807 0.020784 
31541027.351568 0.020825 
31607738.492328 0.020866 
31674449.633089 0.020907 
31741160.773849 0.020948 
31807871.914610 0.020989 
31874583.055370 0.021030 
31941294.196131 0.021071 
32008005.336891 0.021112 
32074716.477652 0.021153 
32141427.618412 0.021194 
32208138.759173 0.021236 
32274849.899933 0.021277 
32341561.040694 0.021318 
32408272.181454 0.021360 
32474983.322215 0.021401 
32541694.462975 0.021442 
32608405.603736 0.021484 
32675116.744496 0.021525 
32741827.885257 0.021567 
32808539.026017 0.021609 
32875250.166778 0.021650 
32941961.307538 0.021692 
33008672.448299 0.021734 
33075383.589059 0.021776 
33142094.729820 0.021818 
33208805.870580 0.021860 
33275517.011341 0.021902 
33342228.152101 0.021944 
33408939.292862 0.021986 
33475650.433622 0.022028 
33542361.574383 0.022070 
33609072.715143 0.022112 
33675783.855904 0.022154 
33742494.996664 0.022196 
33809206.137425 0.022239 
33875917.278185 0.022281 
33942628.418946 0.022324 
34009339.559706 0.022366 
34076050.700467 0.022408 
34142761.841227 0.022451 
34209472.981988 0.022494 
34276184.122749 0.022536 
34342895.263509 0.022579 
34409606.404270 0.022622 
34476317.545030 0.022664 
34543028.685791 0.022707 
34609739.826551 0.022750 
34676450.967312 0.022793 
34743162.108072 0.022836 
34809873.248833 0.022879 
34876584.389593 0.022922 
34943295.530354 0.022965 
35010006.671114 0.023008 
35076717.811875 0.023051 
35143428.952635 0.023094 
35210140.093396 0.023137 
35276851.234156 0.023181 
35343562.374917 0.023224 
35410273.515677 0.023267 
35476984.656438 0.023311 
35543695.797198 0.023354 
35610406.937959 0.023398 
35677118.078719 0.023441 
35743829.219480 0.023485 
35810540.360240 0.023528 
35877251.501001 0.023572 
35943962.641761 0.023616 
36010673.782522 0.023659 
36077384.923282 0.023703 
36144096.064043 0.023747 
36210807.204803 0.023791 
36277518.345564 0.023835 
36344229.486324 0.023879 
36410940.627085 0.023922 
36477651.767845 0.023966 
36544362.908606 0.024011 
36611074.049366 0.024055 
36677785.190127 0.024099 
36744496.330887 0.024143 
36811207.471648 0.024187 
36877918.612408 0.024231 
36944629.753169 0.024276 
37011340.893929 0.024320 
37078052.034690 0.024364 
37144763.175450 0.024409 
37211474.316211 0.024453 
37278185.456971 0.024498 
37344896.597732 0.024542 
37411607.738492 0.024587 
37478318.879253 0.024632 
37545030.020013 0.024676 
37611741.160774 0.024721 
37678452.301534 0.024766 
37745163.442295 0.024810 
37811874.583055 0.024855 
37878585.723816 0.024900 
37945296.864576 0.024945 
38012008.005337 0.024990 
38078719.146097 0.025035 
38145430.286858 0.025080 
38212141.427618 0.025125 
38278852.568379 0.025170 
38345563.709139 0.025215 
38412274.849900 0.025260 
38478985.990660 0.025306 
38545697.131421 0.025351 
38612408.272181 0.025396 
38679119.412942 0.025442 
38745830.553702 0.025487 
38812541.694463 0.025532 
38879252.835223 0.025578 
38945963.975984 0.025623 
39012675.116744 0.025669 
39079386.257505 0.025714 
39146097.398266 0.025760 
39212808.539026 0.025806 
39279519.679787 0.025851 
39346230.820547 0.025897 
39412941.961308 0.025943 
39479653.102068 0.025989 
39546364.242829 0.026035 
39613075.383589 0.026080 
39679786.524350 0.026126 
39746497.665110 0.026172 
39813208.805871 0.026218 
39879919.946631 0.026264 
39946631.087392 0.026310 
40013342.228152 0.026357 
40080053.368913 0.026403 
40146764.509673 0.026449 
40213475.650434 0.026495 
40280186.791194 0.026541 
40346897.931955 0.026588 
40413609.072715 0.026634 
40480320.213476 0.026681 
40547031.354236 0.026727 
40613742.494997 0.026773 
40680453.635757 0.026820 
40747164.776518 0.026867 
40813875.917278 0.026913 
40880587.058039 0.026960 
40947298.198799 0.027006 
41014009.339560 0.027053 
41080720.480320 0.027100 
41147431.621081 0.027147 
41214142.761841 0.027193 
41280853.902602 0.027240 
41347565.043362 0.027287 
41414276.184123 0.027334 
41480987.324883 0.027381 
41547698.465644 0.027428 
41614409.606404 0.027475 
41681120.747165 0.027522 
41747831.887925 0.027569 
41814543.028686 0.027617 
41881254.169446 0.027664 
41947965.310207 0.027711 
42014676.450967 0.027758 
42081387.591728 0.027806 
42148098.732488 0.027853 
42214809.873249 0.027900 
42281521.014009 0.027948 
42348232.154770 0.027995 
42414943.295530 0.028043 
42481654.436291 0.028090 
42548365.577051 0.028138 
42615076.717812 0.028185 
42681787.858572 0.028233 
42748498.999333 0.028281 
42815210.140093 0.028328 
42881921.280854 0.028376 
42948632.421614 0.028424 
43015343.562375 0.028472 
43082054.703135 0.028520 
43148765.843896 0.028568 
43215476.984656 0.028616 
43282188.125417 0.028664 
43348899.266177 0.028712 
43415610.406938 0.028760 
43482321.547698 0.028808 
43549032.688459 0.028856 
43615743.829219 0.028904 
43682454.969980 0.028952 
43749166.110740 0.029001 
43815877.251501 0.029049 
43882588.392262 0.029097 
43949299.533022 0.029146 
44016010.673783 0.029194 
44082721.814543 0.029243 
44149432.955304 0.029291 
44216144.096064 0.029340 
44282855.236825 0.029388 
44349566.377585 0.029437 
44416277.518346 0.029485 
44482988.659106 0.029534 
44549699.799867 0.029583 
44616410.940627 0.029631 
44683122.081388 0.029680 
44749833.222148 0.029729 
44816544.362909 0.029778 
44883255.503669 0.029827 
44949966.644430 0.029876 
45016677.785190 0.029925 
45083388.925951 0.029974 
45150100.066711 0.030023 
45216811.207472 0.030072 
45283522.348232 0.030121 
45350233.488993 0.030170 
45416944.629753 0.030219 
45483655.770514 0.030269 
45550366.911274 0.030318 
45617078.052035 0.030367 
45683789.192795 0.030417 
45750500.333556 0.030466 
45817211.474316 0.030515 
45883922.615077 0.030565 
45950633.755837 0.030614 
46017344.896598 0.030664 
46084056.037358 0.030713 
46150767.178119 0.030763 
46217478.318879 0.030813 
46284189.459640 0.030862 
46350900.600400 0.030912 
46417611.741161 0.030962 
46484322.881921 0.031012 
46551034.022682 0.031061 
46617745.163442 0.031111 
46684456.304203 0.031161 
46751167.444963 0.031211 
46817878.585724 0.031261 
46884589.726484 0.031311 
46951300.867245 0.031361 
47018012.008005 0.031411 
47084723.148766 0.031461 
47151434.289526 0.031512 
47218145.430287 0.031562 
47284856.571047 0.031612 
47351567.711808 0.031662 
47418278.852568 0.031713 
47484989.993329 0.031763 
47551701.134089 0.031813 
47618412.274850 0.031864 
47685123.415610 0.031914 
47751834.556371 0.031965 
47818545.697131 0.032015 
47885256.837892 0.032066 
47951967.978652 0.032117 
48018679.119413 0.032167 
48085390.260173 0.032218 
48152101.400934 0.032269 
48218812.541694 0.032319 
48285523.682455 0.032370 
48352234.823215 0.032421 
48418945.963976 0.032472 
48485657.104736 0.032523 
48552368.245497 0.032574 
48619079.386257 0.032625 
48685790.527018 0.032676 
48752501.667779 0.032727 
48819212.808539 0.032778 
48885923.949300 0.032829 
48952635.090060 0.032880 
49019346.230821 0.032932 
49086057.371581 0.032983 
49152768.512342 0.033034 
49219479.653102 0.033086 
49286190.793863 0.033137 
49352901.934623 0.033188 
49419613.075384 0.033240 
49486324.216144 0.033291 
49553035.356905 0.033343 
49619746.497665 0.033394 
49686457.638426 0.033446 
49753168.779186 0.033498 
49819879.919947 0.033549 
49886591.060707 0.033601 
49953302.201468 0.033653 
50020013.342228 0.033705 
50086724.482989 0.033756 
50153435.623749 0.033808 
50220146.764510 0.033860 
50286857.905270 0.033912 
50353569.046031 0.033964 
50420280.186791 0.034016 
50486991.327552 0.034068 
50553702.468312 0.034120 
50620413.609073 0.034173 
50687124.749833 0.034225 
50753835.890594 0.034277 
50820547.031354 0.034329 
50887258.172115 0.034381 
50953969.312875 0.034434 
51020680.453636 0.034486 
51087391.594396 0.034539 
51154102.735157 0.034591 
51220813.875917 0.034643 
51287525.016678 0.034696 
51354236.157438 0.034749 
51420947.298199 0.034801 
51487658.438959 0.034854 
51554369.579720 0.034906 
51621080.720480 0.034959 
51687791.861241 0.035012 
51754503.002001 0.035065 
51821214.142762 0.035118 
51887925.283522 0.035170 
51954636.424283 0.035223 
52021347.565043 0.035276 
52088058.705804 0.035329 
52154769.846564 0.035382 
52221480.987325 0.035435 
52288192.128085 0.035488 
52354903.268846 0.035542 
52421614.409606 0.035595 
52488325.550367 0.035648 
52555036.691127 0.035701 
52621747.831888 0.035755 
52688458.972648 0.035808 
52755170.113409 0.035861 
52821881.254169 0.035915 
52888592.394930 0.035968 
52955303.535690 0.036022 
53022014.676451 0.036075 
53088725.817211 0.036129 
53155436.957972 0.036182 
53222148.098732 0.036236 
53288859.239493 0.036290 
53355570.380254 0.036343 
53422281.521014 0.036397 
53488992.661775 0.036451 
53555703.802535 0.036505 
53622414.943296 0.036559 
53689126.084056 0.036613 
53755837.224817 0.036667 
53822548.365577 0.036721 
53889259.506338 0.036775 
53955970.647098 0.036829 
54022681.787859 0.036883 
54089392.928619 0.036937 
54156104.069380 0.036991 
54222815.210140 0.037045 
54289526.350901 0.037100 
54356237.491661 0.037154 
54422948.632422 0.037208 
54489659.773182 0.037263 
54556370.913943 0.037317 
54623082.054703 0.037372 
54689793.195464 0.037426 
54756504.336224 0.037481 
54823215.476985 0.037535 
54889926.617745 0.037590 
54956637.758506 0.037645 
55023348.899266 0.037699 
55090060.040027 0.037754 
55156771.180787 0.037809 
55223482.321548 0.037864 
55290193.462308 0.037919 
55356904.603069 0.037974 
55423615.743829 0.038029 
55490326.884590 0.038084 
55557038.025350 0.038139 
55623749.166111 0.038194 
55690460.306871 0.038249 
55757171.447632 0.038304 
55823882.588392 0.038359 
55890593.729153 0.038415 
55957304.869913 0.038470 
56024016.010674 0.038525 
56090727.151434 0.038581 
56157438.292195 0.038636 
56224149.432955 0.038691 
56290860.573716 0.038747 
56357571.714476 0.038802 
56424282.855237 0.038858 
56490993.995997 0.038914 
56557705.136758 0.038969 
56624416.277518 0.039025 
56691127.418279 0.039081 
56757838.559039 0.039137 
56824549.699800 0.039192 
56891260.840560 0.039248 
56957971.981321 0.039304 
57024683.122081 0.039360 
57091394.262842 0.039416 
57158105.403602 0.039472 
57224816.544363 0.039528 
57291527.685123 0.039584 
57358238.825884 0.039640 
57424949.966644 0.039697 
57491661.107405 0.039753 
57558372.248165 0.039809 
57625083.388926 0.039866 
57691794.529686 0.039922 
57758505.670447 0.039978 
57825216.811207 0.040035 
57891927.951968 0.040091 
57958639.092728 0.040148 
58025350.233489 0.040204 
58092061.374250 0.040261 
58158772.515010 0.040318 
58225483.655771 0.040374 
58292194.796531 0.040431 
58358905.937292 0.040488 
58425617.078052 0.040545 
58492328.218813 0.040602 
58559039.359573 0.040659 
58625750.500334 0.040716 
58692461.641094 0.040773 
58759172.781855 0.040830 
58825883.922615 0.040887 
58892595.063376 0.040944 
58959306.204136 0.041001 
59026017.344897 0.041058 
59092728.485657 0.041116 
59159439.626418 0.041173 
59226150.767178 0.041230 
59292861.907939 0.041288 
59359573.048699 0.041345 
59426284.189460 0.041403 
59492995.330220 0.041460 
59559706.470981 0.041518 
59626417.611741 0.041575 
59693128.752502 0.041633 
59759839.893262 0.041691 
59826551.034023 0.041748 
59893262.174783 0.041806 
59959973.315544 0.041864 
60026684.456304 0.041922 
60093395.597065 0.041980 
60160106.737825 0.042038 
60226817.878586 0.042096 
60293529.019346 0.042154 
60360240.160107 0.042212 
60426951.300867 0.042270 
60493662.441628 0.042328 
60560373.582388 0.042387 
60627084.723149 0.042445 
60693795.863909 0.042503 
60760507.004670 0.042561 
60827218.145430 0.042620 
60893929.286191 0.042678 
60960640.426951 0.042737 
61027351.567712 0.042795 
61094062.708472 0.042854 
61160773.849233 0.042913 
61227484.989993 0.042971 
61294196.130754 0.043030 
61360907.271514 0.043089 
61427618.412275 0.043148 
61494329.553035 0.043207 
61561040.693796 0.043265 
61627751.834556 0.043324 
61694462.975317 0.043383 
61761174.116077 0.043443 
61827885.256838 0.043502 
61894596.397598 0.043561 
61961307.538359 0.043620 
62028018.679119 0.043679 
62094729.819880 0.043738 
62161440.960640 0.043798 
62228152.101401 0.043857 
62294863.242161 0.043917 
62361574.382922 0.043976 
62428285.523682 0.044036 
62494996.664443 0.044095 
62561707.805203 0.044155 
62628418.945964 0.044214 
62695130.086724 0.044274 
62761841.227485 0.044334 
62828552.368245 0.044394 
62895263.509006 0.044454 
62961974.649767 0.044513 
63028685.790527 0.044573 
63095396.931288 0.044633 
63162108.072048 0.044693 
63228819.212809 0.044754 
63295530.353569 0.044814 
63362241.494330 0.044874 
63428952.635090 0.044934 
63495663.775851 0.044994 
63562374.916611 0.045055 
63629086.057372 0.045115 
63695797.198132 0.045176 
63762508.338893 0.045236 
63829219.479653 0.045296 
63895930.620414 0.045357 
63962641.761174 0.045418 
64029352.901935 0.045478 
64096064.042695 0.045539 
64162775.183456 0.045600 
64229486.324216 0.045661 
64296197.464977 0.045722 
64362908.605737 0.045782 
64429619.746498 0.045843 
64496330.887258 0.045904 
64563042.028019 0.045965 
64629753.168779 0.046027 
64696464.309540 0.046088 
64763175.450300 0.046149 
64829886.591061 0.046210 
64896597.731821 0.046272 
64963308.872582 0.046333 
65030020.013342 0.046394 
65096731.154103 0.046456 
65163442.294863 0.046517 
65230153.435624 0.046579 
65296864.576384 0.046640 
65363575.717145 0.046702 
65430286.857905 0.046764 
65496997.998666 0.046826 
65563709.139426 0.046887 
65630420.280187 0.046949 
65697131.420947 0.047011 
65763842.561708 0.047073 
65830553.702468 0.047135 
65897264.843229 0.047197 
65963975.983989 0.047259 
66030687.124750 0.047321 
66097398.265510 0.047384 
66164109.406271 0.047446 
66230820.547031 0.047508 
66297531.687792 0.047571 
66364242.828552 0.047633 
66430953.969313 0.047696 
66497665.110073 0.047758 
66564376.250834 0.047821 
66631087.391594 0.047883 
66697798.532355 0.047946 
66764509.673115 0.048009 
66831220.813876 0.048072 
66897931.954636 0.048134 
66964643.095397 0.048197 
67031354.236157 0.048260 
67098065.376918 0.048323 
67164776.517678 0.048386 
67231487.658439 0.048450 
67298198.799199 0.048513 
67364909.939960 0.048576 
67431621.080720 0.048639 
67498332.221481 0.048703 
67565043.362241 0.048766 
67631754.503002 0.048829 
67698465.643762 0.048893 
67765176.784523 0.048956 
67831887.925284 0.049020 
67898599.066044 0.049084 
67965310.206805 0.049147 
68032021.347565 0.049211 
68098732.488326 0.049275 
68165443.629086 0.049339 
68232154.769847 0.049403 
68298865.910607 0.049467 
68365577.051368 0.049531 
68432288.192128 0.049595 
68498999.332889 0.049659 
68565710.473649 0.049723 
68632421.614410 0.049788 
68699132.755170 0.049852 
68765843.895931 0.049916 
68832555.036691 0.049981 
68899266.177452 0.050045 
68965977.318212 0.050110 
69032688.458973 0.050174 
69099399.599733 0.050239 
69166110.740494 0.050304 
69232821.881254 0.050369 
69299533.022015 0.050433 
69366244.162775 0.050498 
69432955.303536 0.050563 
69499666.444296 0.050628 
69566377.585057 0.050693 
69633088.725817 0.050758 
69699799.866578 0.050824 
69766511.007338 0.050889 
69833222.148099 0.050954 
69899933.288859 0.051019 
69966644.429620 0.051085 
70033355.570380 0.051150 
70100066.711141 0.051216 
70166777.851901 0.051281 
70233488.992662 0.051347 
70300200.133422 0.051413 
70366911.274183 0.051479 
70433622.414943 0.051544 
70500333.555704 0.051610 
70567044.696464 0.051676 
70633755.837225 0.051742 
70700466.977985 0.051808 
70767178.118746 0.051874 
70833889.259506 0.051941 
70900600.400267 0.052007 
70967311.541027 0.052073 
71034022.681788 0.052139 
71100733.822548 0.052206 
71167444.963309 0.052272 
71234156.104069 0.052339 
71300867.244830 0.052406 
71367578.385590 0.052472 
71434289.526351 0.052539 
71501000.667111 0.052606 
71567711.807872 0.052673 
71634422.948632 0.052739 
71701134.089393 0.052806 
71767845.230153 0.052874 
71834556.370914 0.052941 
71901267.511674 0.053008 
71967978.652435 0.053075 
72034689.793195 0.053142 
72101400.933956 0.053210 
72168112.074716 0.053277 
72234823.215477 0.053345 
72301534.356238 0.053412 
72368245.496998 0.053480 
72434956.637759 0.053547 
72501667.778519 0.053615 
72568378.919280 0.053683 
72635090.060040 0.053751 
72701801.200801 0.053819 
72768512.341561 0.053887 
72835223.482322 0.053955 
72901934.623082 0.054023 
72968645.763843 0.054091 
73035356.904603 0.054159 
73102068.045364 0.054228 
73168779.186124 0.054296 
73235490.326885 0.054364 
73302201.467645 0.054433 
73368912.608406 0.054501 
73435623.749166 0.054570 
73502334.889927 0.054639 
73569046.030687 0.054708 
73635757.171448 0.054776 
73702468.312208 0.054845 
73769179.452969 0.054914 
73835890.593729 0.054983 
73902601.734490 0.055052 
73969312.875250 0.055122 
74036024.016011 0.055191 
74102735.156771 0.055260 
74169446.297532 0.055330 
74236157.438292 0.055399 
74302868.579053 0.055469 
74369579.719813 0.055538 
74436290.860574 0.055608 
74503002.001334 0.055678 
74569713.142095 0.055747 
74636424.282855 0.055817 
74703135.423616 0.055887 
74769846.564376 0.055957 
74836557.705137 0.056027 
74903268.845897 0.056097 
74969979.986658 0.056168 
75036691.127418 0.056238 
75103402.268179 0.056308 
75170113.408939 0.056379 
75236824.549700 0.056449 
75303535.690460 0.056520 
75370246.831221 0.056590 
75436957.971981 0.056661 
75503669.112742 0.056732 
75570380.253502 0.056803 
75637091.394263 0.056873 
75703802.535023 0.056944 
75770513.675784 0.057016 
75837224.816544 0.057087 
75903935.957305 0.057158 
75970647.098065 0.057229 
76037358.238826 0.057301 
76104069.379586 0.057372 
76170780.520347 0.057443 
76237491.661107 0.057515 
76304202.801868 0.057587 
76370913.942628 0.057658 
76437625.083389 0.057730 
76504336.224149 0.057802 
76571047.364910 0.057874 
76637758.505670 0.057946 
76704469.646431 0.058018 
76771180.787191 0.058090 
76837891.927952 0.058163 
76904603.068712 0.058235 
76971314.209473 0.058307 
77038025.350233 0.058380 
77104736.490994 0.058452 
77171447.631755 0.058525 
77238158.772515 0.058598 
77304869.913276 0.058670 
77371581.054036 0.058743 
77438292.194797 0.058816 
77505003.335557 0.058889 
77571714.476318 0.058962 
77638425.617078 0.059036 
77705136.757839 0.059109 
77771847.898599 0.059182 
77838559.039360 0.059256 
77905270.180120 0.059329 
77971981.320881 0.059403 
78038692.461641 0.059476 
78105403.602402 0.059550 
78172114.743162 0.059624 
78238825.883923 0.059698 
78305537.024683 0.059772 
78372248.165444 0.059846 
78438959.306204 0.059920 
78505670.446965 0.059994 
78572381.587725 0.060068 
78639092.728486 0.060143 
78705803.869246 0.060217 
78772515.010007 0.060292 
78839226.150767 0.060366 
78905937.291528 0.060441 
78972648.432288 0.060516 
79039359.573049 0.060591 
79106070.713809 0.060666 
79172781.854570 0.060741 
79239492.995330 0.060816 
79306204.136091 0.060891 
79372915.276851 0.060966 
79439626.417612 0.061042 
79506337.558372 0.061117 
79573048.699133 0.061193 
79639759.839893 0.061268 
79706470.980654 0.061344 
79773182.121414 0.061420 
79839893.262175 0.061496 
79906604.402935 0.061572 
79973315.543696 0.061648 
80040026.684456 0.061724 
80106737.825217 0.061800 
80173448.965977 0.061876 
80240160.106738 0.061953 
80306871.247498 0.062029 
80373582.388259 0.062106 
80440293.529019 0.062183 
80507004.669780 0.062259 
80573715.810540 0.062336 
80640426.951301 0.062413 
80707138.092061 0.062490 
80773849.232822 0.062567 
80840560.373582 0.062644 
80907271.514343 0.062722 
80973982.655103 0.062799 
81040693.795864 0.062877 
81107404.936624 0.062954 
81174116.077385 0.063032 
81240827.218145 0.063110 
81307538.358906 0.063188 
81374249.499666 0.063265 
81440960.640427 0.063343 
81507671.781187 0.063422 
81574382.921948 0.063500 
81641094.062708 0.063578 
81707805.203469 0.063657 
81774516.344229 0.063735 
81841227.484990 0.063814 
81907938.625750 0.063892 
81974649.766511 0.063971 
82041360.907272 0.064050 
82108072.048032 0.064129 
82174783.188793 0.064208 
82241494.329553 0.064287 
82308205.470314 0.064367 
82374916.611074 0.064446 
82441627.751835 0.064525 
82508338.892595 0.064605 
82575050.033356 0.064685 
82641761.174116 0.064764 
82708472.314877 0.064844 
82775183.455637 0.064924 
82841894.596398 0.065004 
82908605.737158 0.065084 
82975316.877919 0.065165 
83042028.018679 0.065245 
83108739.159440 0.065326 
83175450.300200 0.065406 
83242161.440961 0.065487 
83308872.581721 0.065568 
83375583.722482 0.065648 
83442294.863242 0.065729 
83509006.004003 0.065810 
83575717.144763 0.065892 
83642428.285524 0.065973 
83709139.426284 0.066054 
83775850.567045 0.066136 
83842561.707805 0.066217 
83909272.848566 0.066299 
83975983.989326 0.066381 
84042695.130087 0.066463 
84109406.270847 0.066545 
84176117.411608 0.066627 
84242828.552368 0.066709 
84309539.693129 0.066792 
84376250.833889 0.066874 
84442961.974650 0.066957 
84509673.115410 0.067039 
84576384.256171 0.067122 
84643095.396931 0.067205 
84709806.537692 0.067288 
84776517.678452 0.067371 
84843228.819213 0.067454 
84909939.959973 0.067538 
84976651.100734 0.067621 
85043362.241494 0.067704 
85110073.382255 0.067788 
85176784.523015 0.067872 
85243495.663776 0.067956 
85310206.804536 0.068040 
85376917.945297 0.068124 
85443629.086057 0.068208 
85510340.226818 0.068292 
85577051.367578 0.068377 
85643762.508339 0.068462 
85710473.649099 0.068546 
85777184.789860 0.068631 
85843895.930620 0.068716 
85910607.071381 0.068801 
85977318.212141 0.068886 
86044029.352902 0.068971 
86110740.493662 0.069057 
86177451.634423 0.069142 
86244162.775183 0.069228 
86310873.915944 0.069314 
86377585.056704 0.069400 
86444296.197465 0.069486 
86511007.338225 0.069572 
86577718.478986 0.069658 
86644429.619747 0.069744 
86711140.760507 0.069831 
86777851.901268 0.069917 
86844563.042028 0.070004 
86911274.182789 0.070091 
86977985.323549 0.070178 
87044696.464310 0.070265 
87111407.605070 0.070352 
87178118.745831 0.070439 
87244829.886591 0.070527 
87311541.027352 0.070615 
87378252.168112 0.070702 
87444963.308873 0.070790 
87511674.449633 0.070878 
87578385.590394 0.070966 
87645096.731154 0.071054 
87711807.871915 0.071143 
87778519.012675 0.071231 
87845230.153436 0.071320 
87911941.294196 0.071409 
87978652.434957 0.071498 
88045363.575717 0.071587 
88112074.716478 0.071676 
88178785.857238 0.071765 
88245496.997999 0.071855 
88312208.138759 0.071944 
88378919.279520 0.072034 
88445630.420280 0.072124 
88512341.561041 0.072214 
88579052.701801 0.072304 
88645763.842562 0.072394 
88712474.983322 0.072484 
88779186.124083 0.072575 
88845897.264843 0.072666 
88912608.405604 0.072756 
88979319.546364 0.072847 
89046030.687125 0.072938 
89112741.827885 0.073030 
89179452.968646 0.073121 
89246164.109406 0.073212 
89312875.250167 0.073304 
89379586.390927 0.073396 
89446297.531688 0.073488 
89513008.672448 0.073580 
89579719.813209 0.073672 
89646430.953969 0.073765 
89713142.094730 0.073857 
89779853.235490 0.073950 
89846564.376251 0.074043 
89913275.517011 0.074136 
89979986.657772 0.074229 
90046697.798532 0.074322 
90113408.939293 0.074415 
90180120.080053 0.074509 
90246831.220814 0.074603 
90313542.361574 0.074696 
90380253.502335 0.074791 
90446964.643095 0.074885 
90513675.783856 0.074979 
90580386.924616 0.075074 
90647098.065377 0.075168 
90713809.206137 0.075263 
90780520.346898 0.075358 
90847231.487658 0.075453 
90913942.628419 0.075548 
90980653.769179 0.075644 
91047364.909940 0.075739 
91114076.050700 0.075835 
91180787.191461 0.075931 
91247498.332221 0.076027 
91314209.472982 0.076123 
91380920.613743 0.076220 
91447631.754503 0.076316 
91514342.895264 0.076413 
91581054.036024 0.076510 
91647765.176785 0.076607 
91714476.317545 0.076704 
91781187.458306 0.076802 
91847898.599066 0.076899 
91914609.739827 0.076997 
91981320.880587 0.077095 
92048032.021348 0.077193 
92114743.162108 0.077291 
92181454.302869 0.077390 
92248165.443629 0.077488 
92314876.584390 0.077587 
92381587.725150 0.077686 
92448298.865911 0.077785 
92515010.006671 0.077885 
92581721.147432 0.077984 
92648432.288192 0.078084 
92715143.428953 0.078184 
92781854.569713 0.078284 
92848565.710474 0.078384 
92915276.851234 0.078484 
92981987.991995 0.078585 
93048699.132755 0.078686 
93115410.273516 0.078787 
93182121.414276 0.078888 
93248832.555037 0.078989 
93315543.695797 0.079090 
93382254.836558 0.079192 
93448965.977318 0.079294 
93515677.118079 0.079396 
93582388.258839 0.079498 
93649099.399600 0.079601 
93715810.540360 0.079704 
93782521.681121 0.079806 
93849232.821881 0.079909 
93915943.962642 0.080013 
93982655.103402 0.080116 
94049366.244163 0.080220 
94116077.384923 0.080324 
94182788.525684 0.080428 
94249499.666444 0.080532 
94316210.807205 0.080636 
94382921.947965 0.080741 
94449633.088726 0.080846 
94516344.229486 0.080951 
94583055.370247 0.081056 
94649766.511007 0.081162 
94716477.651768 0.081267 
94783188.792528 0.081373 
94849899.933289 0.081479 
94916611.074049 0.081586 
94983322.214810 0.081692 
95050033.355570 0.081799 
95116744.496331 0.081906 
95183455.637091 0.082013 
95250166.777852 0.082121 
95316877.918612 0.082228 
95383589.059373 0.082336 
95450300.200133 0.082444 
95517011.340894 0.082552 
95583722.481654 0.082661 
95650433.622415 0.082770 
95717144.763175 0.082879 
95783855.903936 0.082988 
95850567.044696 0.083097 
95917278.185457 0.083207 
95983989.326217 0.083317 
96050700.466978 0.083427 
96117411.607738 0.083537 
96184122.748499 0.083648 
96250833.889260 0.083759 
96317545.030020 0.083870 
96384256.170781 0.083981 
96450967.311541 0.084092 
96517678.452302 0.084204 
96584389.593062 0.084316 
96651100.733823 0.084429 
96717811.874583 0.084541 
96784523.015344 0.084654 
96851234.156104 0.084767 
96917945.296865 0.084880 
96984656.437625 0.084994 
97051367.578386 0.085107 
97118078.719146 0.085221 
97184789.859907 0.085336 
97251501.000667 0.085450 
97318212.141428 0.085565 
97384923.282188 0.085680 
97451634.422949 0.085795 
97518345.563709 0.085911 
97585056.704470 0.086027 
97651767.845230 0.086143 
97718478.985991 0.086259 
97785190.126751 0.086376 
97851901.267512 0.086493 
97918612.408272 0.086610 
97985323.549033 0.086728 
98052034.689793 0.086846 
98118745.830554 0.086964 
98185456.971314 0.087082 
98252168.112075 0.087201 
98318879.252835 0.087319 
98385590.393596 0.087439 
98452301.534356 0.087558 
98519012.675117 0.087678 
98585723.815877 0.087798 
98652434.956638 0.087918 
98719146.097398 0.088039 
98785857.238159 0.088160 
98852568.378919 0.088281 
98919279.519680 0.088403 
98985990.660440 0.088525 
99052701.801201 0.088647 
99119412.941961 0.088769 
99186124.082722 0.088892 
99252835.223482 0.089015 
99319546.364243 0.089139 
99386257.505003 0.089262 
99452968.645764 0.089386 
99519679.786524 0.089511 
99586390.927285 0.089635 
99653102.068045 0.089760 
99719813.208806 0.089886 
99786524.349566 0.090011 
99853235.490327 0.090138 
99919946.631087 0.090264 
99986657.771848 0.090391 
100053368.912608 0.090518 
100120080.053369 0.090645 
100186791.194129 0.090773 
100253502.334890 0.090901 
100320213.475650 0.091029 
100386924.616411 0.091158 
100453635.757171 0.091287 
100520346.897932 0.091416 
100587058.038692 0.091546 
100653769.179453 0.091676 
100720480.320213 0.091807 
100787191.460974 0.091938 
100853902.601734 0.092069 
100920613.742495 0.092201 
100987324.883255 0.092333 
101054036.024016 0.092465 
101120747.164777 0.092598 
101187458.305537 0.092731 
101254169.446298 0.092865 
101320880.587058 0.092999 
101387591.727819 0.093133 
101454302.868579 0.093268 
101521014.009340 0.093403 
101587725.150100 0.093538 
101654436.290861 0.093674 
101721147.431621 0.093811 
101787858.572382 0.093948 
101854569.713142 0.094085 
101921280.853903 0.094222 
101987991.994663 0.094360 
102054703.135424 0.094499 
102121414.276184 0.094638 
102188125.416945 0.094777 
102254836.557705 0.094917 
102321547.698466 0.095057 
102388258.839226 0.095197 
102454969.979987 0.095339 
102521681.120747 0.095480 
102588392.261508 0.095622 
102655103.402268 0.095764 
102721814.543029 0.095907 
102788525.683789 0.096051 
102855236.824550 0.096195 
102921947.965310 0.096339 
102988659.106071 0.096484 
103055370.246831 0.096629 
103122081.387592 0.096775 
103188792.528352 0.096921 
103255503.669113 0.097068 
103322214.809873 0.097215 
103388925.950634 0.097362 
103455637.091394 0.097511 
103522348.232155 0.097659 
103589059.372915 0.097809 
103655770.513676 0.097958 
103722481.654436 0.098109 
103789192.795197 0.098260 
103855903.935957 0.098411 
103922615.076718 0.098563 
103989326.217478 0.098715 
104056037.358239 0.098868 
104122748.498999 0.099022 
104189459.639760 0.099176 
104256170.780520 0.099331 
104322881.921281 0.099486 
104389593.062041 0.099642 
104456304.202802 0.099798 
104523015.343562 0.099955 
104589726.484323 0.100113 
104656437.625083 0.100271 
104723148.765844 0.100430 
104789859.906604 0.100589 
104856571.047365 0.100749 
104923282.188125 0.100910 
104989993.328886 0.101071 
105056704.469646 0.101233 
105123415.610407 0.101396 
105190126.751167 0.101559 
105256837.891928 0.101723 
105323549.032688 0.101888 
105390260.173449 0.102053 
105456971.314209 0.102219 
105523682.454970 0.102385 
105590393.595730 0.102553 
105657104.736491 0.102721 
105723815.877252 0.102890 
105790527.018012 0.103059 
105857238.158773 0.103229 
105923949.299533 0.103400 
105990660.440294 0.103572 
106057371.581054 0.103744 
106124082.721815 0.103917 
106190793.862575 0.104091 
106257505.003336 0.104266 
106324216.144096 0.104441 
106390927.284857 0.104618 
106457638.425617 0.104795 
106524349.566378 0.104973 
106591060.707138 0.105151 
106657771.847899 0.105331 
106724482.988659 0.105511 
106791194.129420 0.105693 
106857905.270180 0.105875 
106924616.410941 0.106058 
106991327.551701 0.106242 
107058038.692462 0.106426 
107124749.833222 0.106612 
107191460.973983 0.106799 
107258172.114743 0.106986 
107324883.255504 0.107175 
107391594.396264 0.107364 
107458305.537025 0.107555 
107525016.677785 0.107746 
107591727.818546 0.107939 
107658438.959306 0.108132 
107725150.100067 0.108327 
107791861.240827 0.108522 
107858572.381588 0.108719 
107925283.522348 0.108916 
107991994.663109 0.109115 
108058705.803869 0.109315 
108125416.944630 0.109516 
108192128.085390 0.109718 
108258839.226151 0.109921 
108325550.366911 0.110126 
108392261.507672 0.110331 
108458972.648432 0.110538 
108525683.789193 0.110746 
108592394.929953 0.110955 
108659106.070714 0.111166 
108725817.211474 0.111378 
108792528.352235 0.111591 
108859239.492995 0.111805 
108925950.633756 0.112021 
108992661.774516 0.112238 
109059372.915277 0.112457 
109126084.056037 0.112677 
109192795.196798 0.112898 
109259506.337558 0.113121 
109326217.478319 0.113345 
109392928.619079 0.113571 
109459639.759840 0.113799 
109526350.900600 0.114028 
109593062.041361 0.114258 
109659773.182121 0.114491 
109726484.322882 0.114725 
109793195.463642 0.114960 
109859906.604403 0.115198 
109926617.745163 0.115437 
109993328.885924 0.115678 
110060040.026684 0.115920 
110126751.167445 0.116165 
110193462.308205 0.116411 
110260173.448966 0.116660 
110326884.589726 0.116910 
110393595.730487 0.117163 
110460306.871248 0.117417 
110527018.012008 0.117674 
110593729.152769 0.117933 
110660440.293529 0.118194 
110727151.434290 0.118457 
110793862.575050 0.118723 
110860573.715811 0.118991 
110927284.856571 0.119261 
110993995.997332 0.119534 
111060707.138092 0.119809 
111127418.278853 0.120087 
111194129.419613 0.120368 
111260840.560374 0.120652 
111327551.701134 0.120938 
111394262.841895 0.121227 
111460973.982655 0.121519 
111527685.123416 0.121815 
111594396.264176 0.122113 
111661107.404937 0.122415 
111727818.545697 0.122720 
111794529.686458 0.123028 
111861240.827218 0.123340 
111927951.967979 0.123656 
111994663.108739 0.123975 
112061374.249500 0.124298 
112128085.390260 0.124625 
112194796.531021 0.124957 
112261507.671781 0.125292 
112328218.812542 0.125633 
112394929.953302 0.125977 
112461641.094063 0.126327 
112528352.234823 0.126681 
112595063.375584 0.127041 
112661774.516344 0.127406 
112728485.657105 0.127776 
112795196.797865 0.128153 
112861907.938626 0.128535 
112928619.079386 0.128924 
112995330.220147 0.129319 
113062041.360907 0.129722 
113128752.501668 0.130131 
113195463.642428 0.130548 
113262174.783189 0.130974 
113328885.923949 0.131407 
113395597.064710 0.131850 
113462308.205470 0.132302 
113529019.346231 0.132764 
113595730.486991 0.133237 
113662441.627752 0.133721 
113729152.768512 0.134217 
113795863.909273 0.134727 
113862575.050033 0.135250 
113929286.190794 0.135788 
113995997.331554 0.136343 
114062708.472315 0.136915 
114129419.613075 0.137507 
114196130.753836 0.138121 
114262841.894596 0.138758 
114329553.035357 0.139421 
114396264.176117 0.140114 
114462975.316878 0.140840 
114529686.457638 0.141606 
114596397.598399 0.142416 
114663108.739159 0.143279 
114729819.879920 0.144207 
114796531.020680 0.145216 
114863242.161441 0.146328 
114929953.302201 0.147582 
114996664.442962 0.149047 
115063375.583722 0.150874 
115130086.724483 0.153613 
115130086.724483 0.157075 


==> data/VLE_Nitrogen_Hexane_310.93K_kij_0.dat <==
       p       z
50453635.757171 0.162948 
50453635.757171 0.170477 
50420280.186791 0.173875 
50386924.616411 0.176491 
50353569.046031 0.178711 
50320213.475650 0.180681 
50286857.905270 0.182475 
50253502.334890 0.184135 
50220146.764510 0.185690 
50186791.194129 0.187159 
50153435.623749 0.188557 
50120080.053369 0.189893 
50086724.482989 0.191178 
50053368.912608 0.192416 
50020013.342228 0.193613 
49986657.771848 0.194773 
49953302.201468 0.195901 
49919946.631087 0.196999 
49886591.060707 0.198070 
49853235.490327 0.199116 
49819879.919947 0.200140 
49786524.349566 0.201142 
49753168.779186 0.202124 
49719813.208806 0.203088 
49686457.638426 0.204035 
49653102.068045 0.204966 
49619746.497665 0.205882 
49586390.927285 0.206784 
49553035.356905 0.207673 
49519679.786524 0.208549 
49486324.216144 0.209412 
49452968.645764 0.210265 
49419613.075384 0.211107 
49386257.505003 0.211938 
49352901.934623 0.212760 
49319546.364243 0.213572 
49286190.793863 0.214375 
49252835.223482 0.215170 
49219479.653102 0.215957 
49186124.082722 0.216735 
49152768.512342 0.217507 
49119412.941961 0.218270 
49086057.371581 0.219027 
49052701.801201 0.219777 
49019346.230821 0.220521 
48985990.660440 0.221258 
48952635.090060 0.221989 
48919279.519680 0.222715 
48885923.949300 0.223434 
48852568.378919 0.224148 
48819212.808539 0.224857 
48785857.238159 0.225561 
48752501.667779 0.226260 
48719146.097398 0.226954 
48685790.527018 0.227643 
48652434.956638 0.228328 
48619079.386257 0.229008 
48585723.815877 0.229684 
48552368.245497 0.230356 
48519012.675117 0.231024 
48485657.104736 0.231688 
48452301.534356 0.232348 
48418945.963976 0.233004 
48385590.393596 0.233656 
48352234.823215 0.234305 
48318879.252835 0.234951 
48285523.682455 0.235593 
48252168.112075 0.236232 
48218812.541694 0.236867 
48185456.971314 0.237500 
48152101.400934 0.238129 
48118745.830554 0.238755 
48085390.260173 0.239379 
48052034.689793 0.239999 
48018679.119413 0.240617 
47985323.549033 0.241232 
47951967.978652 0.241844 
47918612.408272 0.242454 
47885256.837892 0.243061 
47851901.267512 0.243665 
47818545.697131 0.244268 
47785190.126751 0.244867 
47751834.556371 0.245464 
47718478.985991 0.246059 
47685123.415610 0.246652 
47651767.845230 0.247242 
47618412.274850 0.247831 
47585056.704470 0.248417 
47551701.134089 0.249001 
47518345.563709 0.249582 
47484989.993329 0.250162 
47451634.422949 0.250740 
47418278.852568 0.251316 
47384923.282188 0.251890 
47351567.711808 0.252462 
47318212.141428 0.253032 
47284856.571047 0.253601 
47251501.000667 0.254167 
47218145.430287 0.254732 
47184789.859907 0.255295 
47151434.289526 0.255857 
47118078.719146 0.256416 
47084723.148766 0.256975 
47051367.578386 0.257531 
47018012.008005 0.258086 
46984656.437625 0.258639 
46951300.867245 0.259191 
46917945.296865 0.259741 
46884589.726484 0.260290 
46851234.156104 0.260837 
46817878.585724 0.261383 
46784523.015344 0.261928 
46751167.444963 0.262471 
46717811.874583 0.263012 
46684456.304203 0.263552 
46651100.733823 0.264091 
46617745.163442 0.264629 
46584389.593062 0.265165 
46551034.022682 0.265700 
46517678.452302 0.266234 
46484322.881921 0.266767 
46450967.311541 0.267298 
46417611.741161 0.267828 
46384256.170781 0.268357 
46350900.600400 0.268885 
46317545.030020 0.269411 
46284189.459640 0.269937 
46250833.889260 0.270461 
46217478.318879 0.270985 
46184122.748499 0.271507 
46150767.178119 0.272028 
46117411.607738 0.272548 
46084056.037358 0.273067 
46050700.466978 0.273585 
46017344.896598 0.274102 
45983989.326217 0.274617 
45950633.755837 0.275132 
45917278.185457 0.275646 
45883922.615077 0.276159 
45850567.044696 0.276671 
45817211.474316 0.277182 
45783855.903936 0.277692 
45750500.333556 0.278202 
45717144.763175 0.278710 
45683789.192795 0.279217 
45650433.622415 0.279724 
45617078.052035 0.280230 
45583722.481654 0.280734 
45550366.911274 0.281238 
45517011.340894 0.281741 
45483655.770514 0.282244 
45450300.200133 0.282745 
45416944.629753 0.283246 
45383589.059373 0.283746 
45350233.488993 0.284245 
45316877.918612 0.284743 
45283522.348232 0.285241 
45250166.777852 0.285737 
45216811.207472 0.286233 
45183455.637091 0.286729 
45150100.066711 0.287223 
45116744.496331 0.287717 
45083388.925951 0.288210 
45050033.355570 0.288703 
45016677.785190 0.289194 
44983322.214810 0.289685 
44949966.644430 0.290176 
44916611.074049 0.290665 
44883255.503669 0.291154 
44849899.933289 0.291643 
44816544.362909 0.292130 
44783188.792528 0.292617 
44749833.222148 0.293104 
44716477.651768 0.293589 
44683122.081388 0.294075 
44649766.511007 0.294559 
44616410.940627 0.295043 
44583055.370247 0.295526 
44549699.799867 0.296009 
44516344.229486 0.296491 
44482988.659106 0.296973 
44449633.088726 0.297454 
44416277.518346 0.297934 
44382921.947965 0.298414 
44349566.377585 0.298893 
44316210.807205 0.299372 
44282855.236825 0.299850 
44249499.666444 0.300328 
44216144.096064 0.300805 
44182788.525684 0.301282 
44149432.955304 0.301758 
44116077.384923 0.302234 
44082721.814543 0.302709 
44049366.244163 0.303183 
44016010.673783 0.303657 
43982655.103402 0.304131 
43949299.533022 0.304604 
43915943.962642 0.305077 
43882588.392262 0.305549 
43849232.821881 0.306021 
43815877.251501 0.306492 
43782521.681121 0.306963 
43749166.110740 0.307433 
43715810.540360 0.307903 
43682454.969980 0.308372 
43649099.399600 0.308841 
43615743.829219 0.309310 
43582388.258839 0.309778 
43549032.688459 0.310245 
43515677.118079 0.310713 
43482321.547698 0.311180 
43448965.977318 0.311646 
43415610.406938 0.312112 
43382254.836558 0.312578 
43348899.266177 0.313043 
43315543.695797 0.313508 
43282188.125417 0.313972 
43248832.555037 0.314436 
43215476.984656 0.314900 
43182121.414276 0.315363 
43148765.843896 0.315826 
43115410.273516 0.316288 
43082054.703135 0.316751 
43048699.132755 0.317212 
43015343.562375 0.317674 
42981987.991995 0.318135 
42948632.421614 0.318596 
42915276.851234 0.319056 
42881921.280854 0.319516 
42848565.710474 0.319976 
42815210.140093 0.320435 
42781854.569713 0.320894 
42748498.999333 0.321353 
42715143.428953 0.321811 
42681787.858572 0.322269 
42648432.288192 0.322727 
42615076.717812 0.323184 
42581721.147432 0.323641 
42548365.577051 0.324098 
42515010.006671 0.324555 
42481654.436291 0.325011 
42448298.865911 0.325467 
42414943.295530 0.325922 
42381587.725150 0.326378 
42348232.154770 0.326833 
42314876.584390 0.327287 
42281521.014009 0.327742 
42248165.443629 0.328196 
42214809.873249 0.328650 
42181454.302869 0.329103 
42148098.732488 0.329557 
42114743.162108 0.330010 
42081387.591728 0.330462 
42048032.021348 0.330915 
42014676.450967 0.331367 
41981320.880587 0.331819 
41947965.310207 0.332271 
41914609.739827 0.332722 
41881254.169446 0.333173 
41847898.599066 0.333624 
41814543.028686 0.334075 
41781187.458306 0.334526 
41747831.887925 0.334976 
41714476.317545 0.335426 
41681120.747165 0.335876 
41647765.176785 0.336325 
41614409.606404 0.336774 
41581054.036024 0.337224 
41547698.465644 0.337672 
41514342.895264 0.338121 
41480987.324883 0.338569 
41447631.754503 0.339018 
41414276.184123 0.339466 
41380920.613743 0.339913 
41347565.043362 0.340361 
41314209.472982 0.340808 
41280853.902602 0.341255 
41247498.332221 0.341702 
41214142.761841 0.342149 
41180787.191461 0.342596 
41147431.621081 0.343042 
41114076.050700 0.343488 
41080720.480320 0.343934 
41047364.909940 0.344380 
41014009.339560 0.344825 
40980653.769179 0.345271 
40947298.198799 0.345716 
40913942.628419 0.346161 
40880587.058039 0.346606 
40847231.487658 0.347051 
40813875.917278 0.347495 
40780520.346898 0.347939 
40747164.776518 0.348383 
40713809.206137 0.348827 
40680453.635757 0.349271 
40647098.065377 0.349715 
40613742.494997 0.350158 
40580386.924616 0.350602 
40547031.354236 0.351045 
40513675.783856 0.351488 
40480320.213476 0.351931 
40446964.643095 0.352373 
40413609.072715 0.352816 
40380253.502335 0.353258 
40346897.931955 0.353701 
40313542.361574 0.354143 
40280186.791194 0.354585 
40246831.220814 0.355026 
40213475.650434 0.355468 
40180120.080053 0.355910 
40146764.509673 0.356351 
40113408.939293 0.356792 
40080053.368913 0.357233 
40046697.798532 0.357674 
40013342.228152 0.358115 
39979986.657772 0.358556 
39946631.087392 0.358996 
39913275.517011 0.359437 
39879919.946631 0.359877 
39846564.376251 0.360317 
39813208.805871 0.360758 
39779853.235490 0.361198 
39746497.665110 0.361637 
39713142.094730 0.362077 
39679786.524350 0.362517 
39646430.953969 0.362956 
39613075.383589 0.363396 
39579719.813209 0.363835 
39546364.242829 0.364274 
39513008.672448 0.364713 
39479653.102068 0.365152 
39446297.531688 0.365591 
39412941.961308 0.366030 
39379586.390927 0.366468 
39346230.820547 0.366907 
39312875.250167 0.367345 
39279519.679787 0.367784 
39246164.109406 0.368222 
39212808.539026 0.368660 
39179452.968646 0.369098 
39146097.398266 0.369536 
39112741.827885 0.369974 
39079386.257505 0.370412 
39046030.687125 0.370850 
39012675.116744 0.371288 
38979319.546364 0.371725 
38945963.975984 0.372163 
38912608.405604 0.372600 
38879252.835223 0.373037 
38845897.264843 0.373475 
38812541.694463 0.373912 
38779186.124083 0.374349 
38745830.553702 0.374786 
38712474.983322 0.375223 
38679119.412942 0.375660 
38645763.842562 0.376096 
38612408.272181 0.376533 
38579052.701801 0.376970 
38545697.131421 0.377406 
38512341.561041 0.377843 
38478985.990660 0.378279 
38445630.420280 0.378716 
38412274.849900 0.379152 
38378919.279520 0.379588 
38345563.709139 0.380025 
38312208.138759 0.380461 
38278852.568379 0.380897 
38245496.997999 0.381333 
38212141.427618 0.381769 
38178785.857238 0.382205 
38145430.286858 0.382641 
38112074.716478 0.383077 
38078719.146097 0.383512 
38045363.575717 0.383948 
38012008.005337 0.384384 
37978652.434957 0.384819 
37945296.864576 0.385255 
37911941.294196 0.385691 
37878585.723816 0.386126 
37845230.153436 0.386562 
37811874.583055 0.386997 
37778519.012675 0.387432 
37745163.442295 0.387868 
37711807.871915 0.388303 
37678452.301534 0.388738 
37645096.731154 0.389174 
37611741.160774 0.389609 
37578385.590394 0.390044 
37545030.020013 0.390479 
37511674.449633 0.390914 
37478318.879253 0.391349 
37444963.308873 0.391784 
37411607.738492 0.392219 
37378252.168112 0.392654 
37344896.597732 0.393089 
37311541.027352 0.393524 
37278185.456971 0.393959 
37244829.886591 0.394394 
37211474.316211 0.394829 
37178118.745831 0.395264 
37144763.175450 0.395699 
37111407.605070 0.396133 
37078052.034690 0.396568 
37044696.464310 0.397003 
37011340.893929 0.397438 
36977985.323549 0.397872 
36944629.753169 0.398307 
36911274.182789 0.398742 
36877918.612408 0.399177 
36844563.042028 0.399611 
36811207.471648 0.400046 
36777851.901268 0.400481 
36744496.330887 0.400915 
36711140.760507 0.401350 
36677785.190127 0.401785 
36644429.619746 0.402219 
36611074.049366 0.402654 
36577718.478986 0.403089 
36544362.908606 0.403523 
36511007.338225 0.403958 
36477651.767845 0.404392 
36444296.197465 0.404827 
36410940.627085 0.405262 
36377585.056704 0.405696 
36344229.486324 0.406131 
36310873.915944 0.406566 
36277518.345564 0.407000 
36244162.775183 0.407435 
36210807.204803 0.407870 
36177451.634423 0.408304 
36144096.064043 0.408739 
36110740.493662 0.409174 
36077384.923282 0.409608 
36044029.352902 0.410043 
36010673.782522 0.410478 
35977318.212141 0.410912 
35943962.641761 0.411347 
35910607.071381 0.411782 
35877251.501001 0.412217 
35843895.930620 0.412651 
35810540.360240 0.413086 
35777184.789860 0.413521 
35743829.219480 0.413956 
35710473.649099 0.414391 
35677118.078719 0.414826 
35643762.508339 0.415260 
35610406.937959 0.415695 
35577051.367578 0.416130 
35543695.797198 0.416565 
35510340.226818 0.417000 
35476984.656438 0.417435 
35443629.086057 0.417870 
35410273.515677 0.418305 
35376917.945297 0.418740 
35343562.374917 0.419175 
35310206.804536 0.419611 
35276851.234156 0.420046 
35243495.663776 0.420481 
35210140.093396 0.420916 
35176784.523015 0.421351 
35143428.952635 0.421787 
35110073.382255 0.422222 
35076717.811875 0.422657 
35043362.241494 0.423093 
35010006.671114 0.423528 
34976651.100734 0.423964 
34943295.530354 0.424399 
34909939.959973 0.424835 
34876584.389593 0.425270 
34843228.819213 0.425706 
34809873.248833 0.426141 
34776517.678452 0.426577 
34743162.108072 0.427013 
34709806.537692 0.427449 
34676450.967312 0.427884 
34643095.396931 0.428320 
34609739.826551 0.428756 
34576384.256171 0.429192 
34543028.685791 0.429628 
34509673.115410 0.430064 
34476317.545030 0.430500 
34442961.974650 0.430936 
34409606.404270 0.431372 
34376250.833889 0.431809 
34342895.263509 0.432245 
34309539.693129 0.432681 
34276184.122749 0.433117 
34242828.552368 0.433554 
34209472.981988 0.433990 
34176117.411608 0.434427 
34142761.841227 0.434863 
34109406.270847 0.435300 
34076050.700467 0.435737 
34042695.130087 0.436173 
34009339.559706 0.436610 
33975983.989326 0.437047 
33942628.418946 0.437484 
33909272.848566 0.437921 
33875917.278185 0.438358 
33842561.707805 0.438795 
33809206.137425 0.439232 
33775850.567045 0.439669 
33742494.996664 0.440107 
33709139.426284 0.440544 
33675783.855904 0.440981 
33642428.285524 0.441419 
33609072.715143 0.441856 
33575717.144763 0.442294 
33542361.574383 0.442732 
33509006.004003 0.443169 
33475650.433622 0.443607 
33442294.863242 0.444045 
33408939.292862 0.444483 
33375583.722482 0.444921 
33342228.152101 0.445359 
33308872.581721 0.445797 
33275517.011341 0.446235 
33242161.440961 0.446673 
33208805.870580 0.447112 
33175450.300200 0.447550 
33142094.729820 0.447989 
33108739.159440 0.448427 
33075383.589059 0.448866 
33042028.018679 0.449304 
33008672.448299 0.449743 
32975316.877919 0.450182 
32941961.307538 0.450621 
32908605.737158 0.451060 
32875250.166778 0.451499 
32841894.596398 0.451938 
32808539.026017 0.452377 
32775183.455637 0.452817 
32741827.885257 0.453256 
32708472.314877 0.453695 
32675116.744496 0.454135 
32641761.174116 0.454575 
32608405.603736 0.455014 
32575050.033356 0.455454 
32541694.462975 0.455894 
32508338.892595 0.456334 
32474983.322215 0.456774 
32441627.751835 0.457214 
32408272.181454 0.457654 
32374916.611074 0.458095 
32341561.040694 0.458535 
32308205.470314 0.458976 
32274849.899933 0.459416 
32241494.329553 0.459857 
32208138.759173 0.460298 
32174783.188793 0.460738 
32141427.618412 0.461179 
32108072.048032 0.461620 
32074716.477652 0.462061 
32041360.907272 0.462503 
32008005.336891 0.462944 
31974649.766511 0.463385 
31941294.196131 0.463827 
31907938.625751 0.464268 
31874583.055370 0.464710 
31841227.484990 0.465152 
31807871.914610 0.465594 
31774516.344229 0.466035 
31741160.773849 0.466478 
31707805.203469 0.466920 
31674449.633089 0.467362 
31641094.062708 0.467804 
31607738.492328 0.468247 
31574382.921948 0.468689 
31541027.351568 0.469132 
31507671.781187 0.469575 
31474316.210807 0.470017 
31440960.640427 0.470460 
31407605.070047 0.470903 
31374249.499666 0.471347 
31340893.929286 0.471790 
31307538.358906 0.472233 
31274182.788526 0.472677 
31240827.218145 0.473120 
31207471.647765 0.473564 
31174116.077385 0.474008 
31140760.507005 0.474451 
31107404.936624 0.474895 
31074049.366244 0.475340 
31040693.795864 0.475784 
31007338.225484 0.476228 
30973982.655103 0.476672 
30940627.084723 0.477117 
30907271.514343 0.477562 
30873915.943963 0.478006 
30840560.373582 0.478451 
30807204.803202 0.478896 
30773849.232822 0.479341 
30740493.662442 0.479786 
30707138.092061 0.480232 
30673782.521681 0.480677 
30640426.951301 0.481123 
30607071.380921 0.481568 
30573715.810540 0.482014 
30540360.240160 0.482460 
30507004.669780 0.482906 
30473649.099400 0.483352 
30440293.529019 0.483798 
30406937.958639 0.484245 
30373582.388259 0.484691 
30340226.817879 0.485138 
30306871.247498 0.485584 
30273515.677118 0.486031 
30240160.106738 0.486478 
30206804.536358 0.486925 
30173448.965977 0.487372 
30140093.395597 0.487820 
30106737.825217 0.488267 
30073382.254837 0.488715 
30040026.684456 0.489162 
30006671.114076 0.489610 
29973315.543696 0.490058 
29939959.973316 0.490506 
29906604.402935 0.490954 
29873248.832555 0.491403 
29839893.262175 0.491851 
29806537.691795 0.492300 
29773182.121414 0.492748 
29739826.551034 0.493197 
29706470.980654 0.493646 
29673115.410274 0.494095 
29639759.839893 0.494544 
29606404.269513 0.494994 
29573048.699133 0.495443 
29539693.128752 0.495893 
29506337.558372 0.496342 
29472981.987992 0.496792 
29439626.417612 0.497242 
29406270.847231 0.497692 
29372915.276851 0.498143 
29339559.706471 0.498593 
29306204.136091 0.499044 
29272848.565710 0.499494 
29239492.995330 0.499945 
29206137.424950 0.500396 
29172781.854570 0.500847 
29139426.284189 0.501298 
29106070.713809 0.501749 
29072715.143429 0.502201 
29039359.573049 0.502653 
29006004.002668 0.503104 
28972648.432288 0.503556 
28939292.861908 0.504008 
28905937.291528 0.504460 
28872581.721147 0.504913 
28839226.150767 0.505365 
28805870.580387 0.505818 
28772515.010007 0.506270 
28739159.439626 0.506723 
28705803.869246 0.507176 
28672448.298866 0.507629 
28639092.728486 0.508083 
28605737.158105 0.508536 
28572381.587725 0.508990 
28539026.017345 0.509443 
28505670.446965 0.509897 
28472314.876584 0.510351 
28438959.306204 0.510805 
28405603.735824 0.511260 
28372248.165444 0.511714 
28338892.595063 0.512169 
28305537.024683 0.512624 
28272181.454303 0.513078 
28238825.883923 0.513534 
28205470.313542 0.513989 
28172114.743162 0.514444 
28138759.172782 0.514900 
28105403.602402 0.515355 
28072048.032021 0.515811 
28038692.461641 0.516267 
28005336.891261 0.516723 
27971981.320881 0.517179 
27938625.750500 0.517636 
27905270.180120 0.518092 
27871914.609740 0.518549 
27838559.039360 0.519006 
27805203.468979 0.519463 
27771847.898599 0.519920 
27738492.328219 0.520377 
27705136.757839 0.520835 
27671781.187458 0.521293 
27638425.617078 0.521750 
27605070.046698 0.522208 
27571714.476318 0.522666 
27538358.905937 0.523125 
27505003.335557 0.523583 
27471647.765177 0.524042 
27438292.194797 0.524501 
27404936.624416 0.524959 
27371581.054036 0.525419 
27338225.483656 0.525878 
27304869.913276 0.526337 
27271514.342895 0.526797 
27238158.772515 0.527256 
27204803.202135 0.527716 
27171447.631755 0.528176 
27138092.061374 0.528637 
27104736.490994 0.529097 
27071380.920614 0.529558 
27038025.350233 0.530018 
27004669.779853 0.530479 
26971314.209473 0.530940 
26937958.639093 0.531401 
26904603.068712 0.531863 
26871247.498332 0.532324 
26837891.927952 0.532786 
26804536.357572 0.533248 
26771180.787191 0.533710 
26737825.216811 0.534172 
26704469.646431 0.534635 
26671114.076051 0.535097 
26637758.505670 0.535560 
26604402.935290 0.536023 
26571047.364910 0.536486 
26537691.794530 0.536949 
26504336.224149 0.537413 
26470980.653769 0.537876 
26437625.083389 0.538340 
26404269.513009 0.538804 
26370913.942628 0.539268 
26337558.372248 0.539732 
26304202.801868 0.540197 
26270847.231488 0.540661 
26237491.661107 0.541126 
26204136.090727 0.541591 
26170780.520347 0.542056 
26137424.949967 0.542522 
26104069.379586 0.542987 
26070713.809206 0.543453 
26037358.238826 0.543919 
26004002.668446 0.544385 
25970647.098065 0.544851 
25937291.527685 0.545317 
25903935.957305 0.545784 
25870580.386925 0.546251 
25837224.816544 0.546718 
25803869.246164 0.547185 
25770513.675784 0.547652 
25737158.105404 0.548120 
25703802.535023 0.548587 
25670446.964643 0.549055 
25637091.394263 0.549523 
25603735.823883 0.549992 
25570380.253502 0.550460 
25537024.683122 0.550929 
25503669.112742 0.551397 
25470313.542362 0.551866 
25436957.971981 0.552335 
25403602.401601 0.552805 
25370246.831221 0.553274 
25336891.260841 0.553744 
25303535.690460 0.554214 
25270180.120080 0.554684 
25236824.549700 0.555154 
25203468.979320 0.555625 
25170113.408939 0.556096 
25136757.838559 0.556566 
25103402.268179 0.557037 
25070046.697799 0.557509 
25036691.127418 0.557980 
25003335.557038 0.558452 
24969979.986658 0.558924 
24936624.416278 0.559396 
24903268.845897 0.559868 
24869913.275517 0.560340 
24836557.705137 0.560813 
24803202.134757 0.561286 
24769846.564376 0.561758 
24736490.993996 0.562232 
24703135.423616 0.562705 
24669779.853235 0.563179 
24636424.282855 0.563652 
24603068.712475 0.564126 
24569713.142095 0.564600 
24536357.571714 0.565075 
24503002.001334 0.565549 
24469646.430954 0.566024 
24436290.860574 0.566499 
24402935.290193 0.566974 
24369579.719813 0.567450 
24336224.149433 0.567925 
24302868.579053 0.568401 
24269513.008672 0.568877 
24236157.438292 0.569353 
24202801.867912 0.569829 
24169446.297532 0.570306 
24136090.727151 0.570783 
24102735.156771 0.571260 
24069379.586391 0.571737 
24036024.016011 0.572214 
24002668.445630 0.572692 
23969312.875250 0.573170 
23935957.304870 0.573648 
23902601.734490 0.574126 
23869246.164109 0.574604 
23835890.593729 0.575083 
23802535.023349 0.575562 
23769179.452969 0.576041 
23735823.882588 0.576520 
23702468.312208 0.576999 
23669112.741828 0.577479 
23635757.171448 0.577959 
23602401.601067 0.578439 
23569046.030687 0.578919 
23535690.460307 0.579400 
23502334.889927 0.579880 
23468979.319546 0.580361 
23435623.749166 0.580843 
23402268.178786 0.581324 
23368912.608406 0.581805 
23335557.038025 0.582287 
23302201.467645 0.582769 
23268845.897265 0.583251 
23235490.326885 0.583734 
23202134.756504 0.584216 
23168779.186124 0.584699 
23135423.615744 0.585182 
23102068.045364 0.585666 
23068712.474983 0.586149 
23035356.904603 0.586633 
23002001.334223 0.587117 
22968645.763843 0.587601 
22935290.193462 0.588085 
22901934.623082 0.588570 
22868579.052702 0.589055 
22835223.482322 0.589540 
22801867.911941 0.590025 
22768512.341561 0.590510 
22735156.771181 0.590996 
22701801.200801 0.591482 
22668445.630420 0.591968 
22635090.060040 0.592455 
22601734.489660 0.592941 
22568378.919280 0.593428 
22535023.348899 0.593915 
22501667.778519 0.594402 
22468312.208139 0.594890 
22434956.637759 0.595377 
22401601.067378 0.595865 
22368245.496998 0.596353 
22334889.926618 0.596842 
22301534.356237 0.597330 
22268178.785857 0.597819 
22234823.215477 0.598308 
22201467.645097 0.598798 
22168112.074716 0.599287 
22134756.504336 0.599777 
22101400.933956 0.600267 
22068045.363576 0.600757 
22034689.793195 0.601248 
22001334.222815 0.601738 
21967978.652435 0.602229 
21934623.082055 0.602720 
21901267.511674 0.603212 
21867911.941294 0.603703 
21834556.370914 0.604195 
21801200.800534 0.604687 
21767845.230153 0.605180 
21734489.659773 0.605672 
21701134.089393 0.606165 
21667778.519013 0.606658 
21634422.948632 0.607151 
21601067.378252 0.607645 
21567711.807872 0.608138 
21534356.237492 0.608632 
21501000.667111 0.609126 
21467645.096731 0.609621 
21434289.526351 0.610116 
21400933.955971 0.610610 
21367578.385590 0.611106 
21334222.815210 0.611601 
21300867.244830 0.612097 
21267511.674450 0.612593 
21234156.104069 0.613089 
21200800.533689 0.613585 
21167444.963309 0.614082 
21134089.392929 0.614578 
21100733.822548 0.615075 
21067378.252168 0.615573 
21034022.681788 0.616070 
21000667.111408 0.616568 
20967311.541027 0.617066 
20933955.970647 0.617565 
20900600.400267 0.618063 
20867244.829887 0.618562 
20833889.259506 0.619061 
20800533.689126 0.619560 
20767178.118746 0.620060 
20733822.548366 0.620560 
20700466.977985 0.621060 
20667111.407605 0.621560 
20633755.837225 0.622060 
20600400.266845 0.622561 
20567044.696464 0.623062 
20533689.126084 0.623563 
20500333.555704 0.624065 
20466977.985324 0.624567 
20433622.414943 0.625069 
20400266.844563 0.625571 
20366911.274183 0.626074 
20333555.703803 0.626576 
20300200.133422 0.627080 
20266844.563042 0.627583 
20233488.992662 0.628086 
20200133.422282 0.628590 
20166777.851901 0.629094 
20133422.281521 0.629599 
20100066.711141 0.630103 
20066711.140761 0.630608 
20033355.570380 0.631113 
20000000.000000 0.631618 
20000000.000000 0.631618 
19986671.114076 0.631820 
19973342.228152 0.632023 
19960013.342228 0.632225 
19946684.456304 0.632427 
19933355.570380 0.632629 
19920026.684456 0.632831 
19906697.798532 0.633033 
19893368.912608 0.633236 
19880040.026684 0.633438 
19866711.140761 0.633640 
19853382.254837 0.633843 
19840053.368913 0.634045 
19826724.482989 0.634248 
19813395.597065 0.634450 
19800066.711141 0.634653 
19786737.825217 0.634856 
19773408.939293 0.635058 
19760080.053369 0.635261 
19746751.167445 0.635464 
19733422.281521 0.635667 
19720093.395597 0.635869 
19706764.509673 0.636072 
19693435.623749 0.636275 
19680106.737825 0.636478 
19666777.851901 0.636681 
19653448.965977 0.636884 
19640120.080053 0.637087 
19626791.194129 0.637290 
19613462.308205 0.637494 
19600133.422282 0.637697 
19586804.536358 0.637900 
19573475.650434 0.638103 
19560146.764510 0.638307 
19546817.878586 0.638510 
19533488.992662 0.638714 
19520160.106738 0.638917 
19506831.220814 0.639121 
19493502.334890 0.639324 
19480173.448966 0.639528 
19466844.563042 0.639731 
19453515.677118 0.639935 
19440186.791194 0.640139 
19426857.905270 0.640343 
19413529.019346 0.640546 
19400200.133422 0.640750 
19386871.247498 0.640954 
19373542.361574 0.641158 
19360213.475650 0.641362 
19346884.589726 0.641566 
19333555.703803 0.641770 
19320226.817879 0.641974 
19306897.931955 0.642178 
19293569.046031 0.642383 
19280240.160107 0.642587 
19266911.274183 0.642791 
19253582.388259 0.642996 
19240253.502335 0.643200 
19226924.616411 0.643404 
19213595.730487 0.643609 
19200266.844563 0.643813 
19186937.958639 0.644018 
19173609.072715 0.644222 
19160280.186791 0.644427 
19146951.300867 0.644632 
19133622.414943 0.644836 
19120293.529019 0.645041 
19106964.643095 0.645246 
19093635.757171 0.645451 
19080306.871248 0.645656 
19066977.985324 0.645861 
19053649.099400 0.646066 
19040320.213476 0.646271 
19026991.327552 0.646476 
19013662.441628 0.646681 
19000333.555704 0.646886 
18987004.669780 0.647091 
18973675.783856 0.647296 
18960346.897932 0.647502 
18947018.012008 0.647707 
18933689.126084 0.647912 
18920360.240160 0.648118 
18907031.354236 0.648323 
18893702.468312 0.648529 
18880373.582388 0.648734 
18867044.696464 0.648940 
18853715.810540 0.649145 
18840386.924616 0.649351 
18827058.038692 0.649557 
18813729.152769 0.649762 
18800400.266845 0.649968 
18787071.380921 0.650174 
18773742.494997 0.650380 
18760413.609073 0.650586 
18747084.723149 0.650792 
18733755.837225 0.650998 
18720426.951301 0.651204 
18707098.065377 0.651410 
18693769.179453 0.651616 
18680440.293529 0.651822 
18667111.407605 0.652029 
18653782.521681 0.652235 
18640453.635757 0.652441 
18627124.749833 0.652648 
18613795.863909 0.652854 
18600466.977985 0.653061 
18587138.092061 0.653267 
18573809.206137 0.653474 
18560480.320213 0.653680 
18547151.434290 0.653887 
18533822.548366 0.654094 
18520493.662442 0.654300 
18507164.776518 0.654507 
18493835.890594 0.654714 
18480507.004670 0.654921 
18467178.118746 0.655128 
18453849.232822 0.655335 
18440520.346898 0.655542 
18427191.460974 0.655749 
18413862.575050 0.655956 
18400533.689126 0.656163 
18387204.803202 0.656370 
18373875.917278 0.656577 
18360547.031354 0.656785 
18347218.145430 0.656992 
18333889.259506 0.657199 
18320560.373582 0.657407 
18307231.487658 0.657614 
18293902.601734 0.657822 
18280573.715811 0.658029 
18267244.829887 0.658237 
18253915.943963 0.658444 
18240587.058039 0.658652 
18227258.172115 0.658860 
18213929.286191 0.659067 
18200600.400267 0.659275 
18187271.514343 0.659483 
18173942.628419 0.659691 
18160613.742495 0.659899 
18147284.856571 0.660107 
18133955.970647 0.660315 
18120627.084723 0.660523 
18107298.198799 0.660731 
18093969.312875 0.660939 
18080640.426951 0.661148 
18067311.541027 0.661356 
18053982.655103 0.661564 
18040653.769179 0.661772 
18027324.883256 0.661981 
18013995.997332 0.662189 
18000667.111408 0.662398 
17987338.225484 0.662606 
17974009.339560 0.662815 
17960680.453636 0.663024 
17947351.567712 0.663232 
17934022.681788 0.663441 
17920693.795864 0.663650 
17907364.909940 0.663859 
17894036.024016 0.664067 
17880707.138092 0.664276 
17867378.252168 0.664485 
17854049.366244 0.664694 
17840720.480320 0.664903 
17827391.594396 0.665112 
17814062.708472 0.665321 
17800733.822548 0.665531 
17787404.936624 0.665740 
17774076.050700 0.665949 
17760747.164777 0.666158 
17747418.278853 0.666368 
17734089.392929 0.666577 
17720760.507005 0.666787 
17707431.621081 0.666996 
17694102.735157 0.667206 
17680773.849233 0.667415 
17667444.963309 0.667625 
17654116.077385 0.667835 
17640787.191461 0.668044 
17627458.305537 0.668254 
17614129.419613 0.668464 
17600800.533689 0.668674 
17587471.647765 0.668884 
17574142.761841 0.669094 
17560813.875917 0.669304 
17547484.989993 0.669514 
17534156.104069 0.669724 
17520827.218145 0.669934 
17507498.332221 0.670144 
17494169.446298 0.670355 
17480840.560374 0.670565 
17467511.674450 0.670775 
17454182.788526 0.670986 
17440853.902602 0.671196 
17427525.016678 0.671407 
17414196.130754 0.671617 
17400867.244830 0.671828 
17387538.358906 0.672038 
17374209.472982 0.672249 
17360880.587058 0.672460 
17347551.701134 0.672670 
17334222.815210 0.672881 
17320893.929286 0.673092 
17307565.043362 0.673303 
17294236.157438 0.673514 
17280907.271514 0.673725 
17267578.385590 0.673936 
17254249.499666 0.674147 
17240920.613742 0.674358 
17227591.727819 0.674569 
17214262.841895 0.674781 
17200933.955971 0.674992 
17187605.070047 0.675203 
17174276.184123 0.675415 
17160947.298199 0.675626 
17147618.412275 0.675838 
17134289.526351 0.676049 
17120960.640427 0.676261 
17107631.754503 0.676472 
17094302.868579 0.676684 
17080973.982655 0.676896 
17067645.096731 0.677107 
17054316.210807 0.677319 
17040987.324883 0.677531 
17027658.438959 0.677743 
17014329.553035 0.677955 
17001000.667111 0.678167 
16987671.781187 0.678379 
16974342.895264 0.678591 
16961014.009340 0.678803 
16947685.123416 0.679016 
16934356.237492 0.679228 
16921027.351568 0.679440 
16907698.465644 0.679652 
16894369.579720 0.679865 
16881040.693796 0.680077 
16867711.807872 0.680290 
16854382.921948 0.680502 
16841054.036024 0.680715 
16827725.150100 0.680927 
16814396.264176 0.681140 
16801067.378252 0.681353 
16787738.492328 0.681566 
16774409.606404 0.681778 
16761080.720480 0.681991 
16747751.834556 0.682204 
16734422.948632 0.682417 
16721094.062708 0.682630 
16707765.176785 0.682843 
16694436.290861 0.683056 
16681107.404937 0.683270 
16667778.519013 0.683483 
16654449.633089 0.683696 
16641120.747165 0.683909 
16627791.861241 0.684123 
16614462.975317 0.684336 
16601134.089393 0.684550 
16587805.203469 0.684763 
16574476.317545 0.684977 
16561147.431621 0.685190 
16547818.545697 0.685404 
16534489.659773 0.685618 
16521160.773849 0.685831 
16507831.887925 0.686045 
16494503.002001 0.686259 
16481174.116077 0.686473 
16467845.230153 0.686687 
16454516.344229 0.686901 
16441187.458306 0.687115 
16427858.572382 0.687329 
16414529.686458 0.687543 
16401200.800534 0.687757 
16387871.914610 0.687972 
16374543.028686 0.688186 
16361214.142762 0.688400 
16347885.256838 0.688615 
16334556.370914 0.688829 
16321227.484990 0.689044 
16307898.599066 0.689258 
16294569.713142 0.689473 
16281240.827218 0.689688 
16267911.941294 0.689902 
16254583.055370 0.690117 
16241254.169446 0.690332 
16227925.283522 0.690547 
16214596.397598 0.690761 
16201267.511674 0.690976 
16187938.625751 0.691191 
16174609.739827 0.691406 
16161280.853903 0.691622 
16147951.967979 0.691837 
16134623.082055 0.692052 
16121294.196131 0.692267 
16107965.310207 0.692482 
16094636.424283 0.692698 
16081307.538359 0.692913 
16067978.652435 0.693129 
16054649.766511 0.693344 
16041320.880587 0.693560 
16027991.994663 0.693775 
16014663.108739 0.693991 
16001334.222815 0.694207 
15988005.336891 0.694422 
15974676.450967 0.694638 
15961347.565043 0.694854 
15948018.679119 0.695070 
15934689.793195 0.695286 
15921360.907272 0.695502 
15908032.021348 0.695718 
15894703.135424 0.695934 
15881374.249500 0.696150 
15868045.363576 0.696366 
15854716.477652 0.696583 
15841387.591728 0.696799 
15828058.705804 0.697015 
15814729.819880 0.697232 
15801400.933956 0.697448 
15788072.048032 0.697665 
15774743.162108 0.697881 
15761414.276184 0.698098 
15748085.390260 0.698315 
15734756.504336 0.698531 
15721427.618412 0.698748 
15708098.732488 0.698965 
15694769.846564 0.699182 
15681440.960640 0.699399 
15668112.074716 0.699616 
15654783.188793 0.699833 
15641454.302869 0.700050 
15628125.416945 0.700267 
15614796.531021 0.700484 
15601467.645097 0.700701 
15588138.759173 0.700919 
15574809.873249 0.701136 
15561480.987325 0.701353 
15548152.101401 0.701571 
15534823.215477 0.701788 
15521494.329553 0.702006 
15508165.443629 0.702223 
15494836.557705 0.702441 
15481507.671781 0.702659 
15468178.785857 0.702876 
15454849.899933 0.703094 
15441521.014009 0.703312 
15428192.128085 0.703530 
15414863.242161 0.703748 
15401534.356237 0.703966 
15388205.470314 0.704184 
15374876.584390 0.704402 
15361547.698466 0.704620 
15348218.812542 0.704838 
15334889.926618 0.705057 
15321561.040694 0.705275 
15308232.154770 0.705493 
15294903.268846 0.705712 
15281574.382922 0.705930 
15268245.496998 0.706149 
15254916.611074 0.706367 
15241587.725150 0.706586 
15228258.839226 0.706805 
15214929.953302 0.707023 
15201601.067378 0.707242 
15188272.181454 0.707461 
15174943.295530 0.707680 
15161614.409606 0.707899 
15148285.523682 0.708118 
15134956.637759 0.708337 
15121627.751835 0.708556 
15108298.865911 0.708775 
15094969.979987 0.708994 
15081641.094063 0.709214 
15068312.208139 0.709433 
15054983.322215 0.709652 
15041654.436291 0.709872 
15028325.550367 0.710091 
15014996.664443 0.710311 
15001667.778519 0.710530 
14988338.892595 0.710750 
14975010.006671 0.710970 
14961681.120747 0.711189 
14948352.234823 0.711409 
14935023.348899 0.711629 
14921694.462975 0.711849 
14908365.577051 0.712069 
14895036.691127 0.712289 
14881707.805203 0.712509 
14868378.919280 0.712729 
14855050.033356 0.712949 
14841721.147432 0.713169 
14828392.261508 0.713390 
14815063.375584 0.713610 
14801734.489660 0.713830 
14788405.603736 0.714051 
14775076.717812 0.714271 
14761747.831888 0.714492 
14748418.945964 0.714712 
14735090.060040 0.714933 
14721761.174116 0.715154 
14708432.288192 0.715374 
14695103.402268 0.715595 
14681774.516344 0.715816 
14668445.630420 0.716037 
14655116.744496 0.716258 
14641787.858572 0.716479 
14628458.972648 0.716700 
14615130.086724 0.716921 
14601801.200801 0.717142 
14588472.314877 0.717364 
14575143.428953 0.717585 
14561814.543029 0.717806 
14548485.657105 0.718028 
14535156.771181 0.718249 
14521827.885257 0.718471 
14508498.999333 0.718692 
14495170.113409 0.718914 
14481841.227485 0.719135 
14468512.341561 0.719357 
14455183.455637 0.719579 
14441854.569713 0.719801 
14428525.683789 0.720023 
14415196.797865 0.720245 
14401867.911941 0.720467 
14388539.026017 0.720689 
14375210.140093 0.720911 
14361881.254169 0.721133 
14348552.368245 0.721355 
14335223.482322 0.721577 
14321894.596398 0.721800 
14308565.710474 0.722022 
14295236.824550 0.722245 
14281907.938626 0.722467 
14268579.052702 0.722690 
14255250.166778 0.722912 
14241921.280854 0.723135 
14228592.394930 0.723358 
14215263.509006 0.723580 
14201934.623082 0.723803 
14188605.737158 0.724026 
14175276.851234 0.724249 
14161947.965310 0.724472 
14148619.079386 0.724695 
14135290.193462 0.724918 
14121961.307538 0.725141 
14108632.421614 0.725364 
14095303.535690 0.725588 
14081974.649767 0.725811 
14068645.763843 0.726034 
14055316.877919 0.726258 
14041987.991995 0.726481 
14028659.106071 0.726705 
14015330.220147 0.726928 
14002001.334223 0.727152 
13988672.448299 0.727376 
13975343.562375 0.727599 
13962014.676451 0.727823 
13948685.790527 0.728047 
13935356.904603 0.728271 
13922028.018679 0.728495 
13908699.132755 0.728719 
13895370.246831 0.728943 
13882041.360907 0.729167 
13868712.474983 0.729392 
13855383.589059 0.729616 
13842054.703135 0.729840 
13828725.817211 0.730064 
13815396.931288 0.730289 
13802068.045364 0.730513 
13788739.159440 0.730738 
13775410.273516 0.730963 
13762081.387592 0.731187 
13748752.501668 0.731412 
13735423.615744 0.731637 
13722094.729820 0.731861 
13708765.843896 0.732086 
13695436.957972 0.732311 
13682108.072048 0.732536 
13668779.186124 0.732761 
13655450.300200 0.732986 
13642121.414276 0.733212 
13628792.528352 0.733437 
13615463.642428 0.733662 
13602134.756504 0.733887 
13588805.870580 0.734113 
13575476.984656 0.734338 
13562148.098732 0.734564 
13548819.212809 0.734789 
13535490.326885 0.735015 
13522161.440961 0.735241 
13508832.555037 0.735466 
13495503.669113 0.735692 
13482174.783189 0.735918 
13468845.897265 0.736144 
13455517.011341 0.736370 
13442188.125417 0.736596 
13428859.239493 0.736822 
13415530.353569 0.737048 
13402201.467645 0.737274 
13388872.581721 0.737500 
13375543.695797 0.737727 
13362214.809873 0.737953 
13348885.923949 0.738179 
13335557.038025 0.738406 
13322228.152101 0.738632 
13308899.266177 0.738859 
13295570.380254 0.739086 
13282241.494330 0.739312 
13268912.608406 0.739539 
13255583.722482 0.739766 
13242254.836558 0.739993 
13228925.950634 0.740220 
13215597.064710 0.740447 
13202268.178786 0.740674 
13188939.292862 0.740901 
13175610.406938 0.741128 
13162281.521014 0.741355 
13148952.635090 0.741583 
13135623.749166 0.741810 
13122294.863242 0.742037 
13108965.977318 0.742265 
13095637.091394 0.742492 
13082308.205470 0.742720 
13068979.319546 0.742947 
13055650.433622 0.743175 
13042321.547698 0.743403 
13028992.661775 0.743631 
13015663.775851 0.743859 
13002334.889927 0.744086 
12989006.004003 0.744314 
12975677.118079 0.744542 
12962348.232155 0.744771 
12949019.346231 0.744999 
12935690.460307 0.745227 
12922361.574383 0.745455 
12909032.688459 0.745683 
12895703.802535 0.745912 
12882374.916611 0.746140 
12869046.030687 0.746369 
12855717.144763 0.746597 
12842388.258839 0.746826 
12829059.372915 0.747055 
12815730.486991 0.747283 
12802401.601067 0.747512 
12789072.715143 0.747741 
12775743.829219 0.747970 
12762414.943296 0.748199 
12749086.057372 0.748428 
12735757.171448 0.748657 
12722428.285524 0.748886 
12709099.399600 0.749115 
12695770.513676 0.749345 
12682441.627752 0.749574 
12669112.741828 0.749803 
12655783.855904 0.750033 
12642454.969980 0.750262 
12629126.084056 0.750492 
12615797.198132 0.750721 
12602468.312208 0.750951 
12589139.426284 0.751181 
12575810.540360 0.751411 
12562481.654436 0.751641 
12549152.768512 0.751870 
12535823.882588 0.752100 
12522494.996664 0.752330 
12509166.110740 0.752561 
12495837.224817 0.752791 
12482508.338893 0.753021 
12469179.452969 0.753251 
12455850.567045 0.753482 
12442521.681121 0.753712 
12429192.795197 0.753942 
12415863.909273 0.754173 
12402535.023349 0.754404 
12389206.137425 0.754634 
12375877.251501 0.754865 
12362548.365577 0.755096 
12349219.479653 0.755326 
12335890.593729 0.755557 
12322561.707805 0.755788 
12309232.821881 0.756019 
12295903.935957 0.756250 
12282575.050033 0.756481 
12269246.164109 0.756713 
12255917.278185 0.756944 
12242588.392262 0.757175 
12229259.506338 0.757406 
12215930.620414 0.757638 
12202601.734490 0.757869 
12189272.848566 0.758101 
12175943.962642 0.758332 
12162615.076718 0.758564 
12149286.190794 0.758796 
12135957.304870 0.759028 
12122628.418946 0.759259 
12109299.533022 0.759491 
12095970.647098 0.759723 
12082641.761174 0.759955 
12069312.875250 0.760187 
12055983.989326 0.760420 
12042655.103402 0.760652 
12029326.217478 0.760884 
12015997.331554 0.761116 
12002668.445630 0.761349 
11989339.559706 0.761581 
11976010.673783 0.761814 
11962681.787859 0.762046 
11949352.901935 0.762279 
11936024.016011 0.762512 
11922695.130087 0.762744 
11909366.244163 0.762977 
11896037.358239 0.763210 
11882708.472315 0.763443 
11869379.586391 0.763676 
11856050.700467 0.763909 
11842721.814543 0.764142 
11829392.928619 0.764375 
11816064.042695 0.764609 
11802735.156771 0.764842 
11789406.270847 0.765075 
11776077.384923 0.765309 
11762748.498999 0.765542 
11749419.613075 0.765776 
11736090.727151 0.766010 
11722761.841227 0.766243 
11709432.955304 0.766477 
11696104.069380 0.766711 
11682775.183456 0.766945 
11669446.297532 0.767179 
11656117.411608 0.767413 
11642788.525684 0.767647 
11629459.639760 0.767881 
11616130.753836 0.768115 
11602801.867912 0.768349 
11589472.981988 0.768583 
11576144.096064 0.768818 
11562815.210140 0.769052 
11549486.324216 0.769287 
11536157.438292 0.769521 
11522828.552368 0.769756 
11509499.666444 0.769991 
11496170.780520 0.770225 
11482841.894596 0.770460 
11469513.008672 0.770695 
11456184.122748 0.770930 
11442855.236825 0.771165 
11429526.350901 0.771400 
11416197.464977 0.771635 
11402868.579053 0.771870 
11389539.693129 0.772105 
11376210.807205 0.772341 
11362881.921281 0.772576 
11349553.035357 0.772812 
11336224.149433 0.773047 
11322895.263509 0.773283 
11309566.377585 0.773518 
11296237.491661 0.773754 
11282908.605737 0.773990 
11269579.719813 0.774225 
11256250.833889 0.774461 
11242921.947965 0.774697 
11229593.062041 0.774933 
11216264.176117 0.775169 
11202935.290193 0.775405 
11189606.404270 0.775642 
11176277.518346 0.775878 
11162948.632422 0.776114 
11149619.746498 0.776351 
11136290.860574 0.776587 
11122961.974650 0.776824 
11109633.088726 0.777060 
11096304.202802 0.777297 
11082975.316878 0.777533 
11069646.430954 0.777770 
11056317.545030 0.778007 
11042988.659106 0.778244 
11029659.773182 0.778481 
11016330.887258 0.778718 
11003002.001334 0.778955 
10989673.115410 0.779192 
10976344.229486 0.779429 
10963015.343562 0.779667 
10949686.457638 0.779904 
10936357.571714 0.780141 
10923028.685791 0.780379 
10909699.799867 0.780616 
10896370.913943 0.780854 
10883042.028019 0.781092 
10869713.142095 0.781329 
10856384.256171 0.781567 
10843055.370247 0.781805 
10829726.484323 0.782043 
10816397.598399 0.782281 
10803068.712475 0.782519 
10789739.826551 0.782757 
10776410.940627 0.782995 
10763082.054703 0.783233 
10749753.168779 0.783472 
10736424.282855 0.783710 
10723095.396931 0.783949 
10709766.511007 0.784187 
10696437.625083 0.784426 
10683108.739159 0.784664 
10669779.853235 0.784903 
10656450.967312 0.785142 
10643122.081388 0.785381 
10629793.195464 0.785619 
10616464.309540 0.785858 
10603135.423616 0.786097 
10589806.537692 0.786336 
10576477.651768 0.786576 
10563148.765844 0.786815 
10549819.879920 0.787054 
10536490.993996 0.787293 
10523162.108072 0.787533 
10509833.222148 0.787772 
10496504.336224 0.788012 
10483175.450300 0.788252 
10469846.564376 0.788491 
10456517.678452 0.788731 
10443188.792528 0.788971 
10429859.906604 0.789211 
10416531.020680 0.789451 
10403202.134757 0.789691 
10389873.248833 0.789931 
10376544.362909 0.790171 
10363215.476985 0.790411 
10349886.591061 0.790651 
10336557.705137 0.790892 
10323228.819213 0.791132 
10309899.933289 0.791372 
10296571.047365 0.791613 
10283242.161441 0.791854 
10269913.275517 0.792094 
10256584.389593 0.792335 
10243255.503669 0.792576 
10229926.617745 0.792817 
10216597.731821 0.793058 
10203268.845897 0.793299 
10189939.959973 0.793540 
10176611.074049 0.793781 
10163282.188125 0.794022 
10149953.302201 0.794263 
10136624.416278 0.794504 
10123295.530354 0.794746 
10109966.644430 0.794987 
10096637.758506 0.795229 
10083308.872582 0.795470 
10069979.986658 0.795712 
10056651.100734 0.795954 
10043322.214810 0.796196 
10029993.328886 0.796438 
10016664.442962 0.796679 
10003335.557038 0.796921 
9990006.671114 0.797164 
9976677.785190 0.797406 
9963348.899266 0.797648 
9950020.013342 0.797890 
9936691.127418 0.798132 
9923362.241494 0.798375 
9910033.355570 0.798617 
9896704.469646 0.798860 
9883375.583722 0.799102 
9870046.697799 0.799345 
9856717.811875 0.799588 
9843388.925951 0.799831 
9830060.040027 0.800074 
9816731.154103 0.800317 
9803402.268179 0.800560 
9790073.382255 0.800803 
9776744.496331 0.801046 
9763415.610407 0.801289 
9750086.724483 0.801532 
9736757.838559 0.801776 
9723428.952635 0.802019 
9710100.066711 0.802262 
9696771.180787 0.802506 
9683442.294863 0.802750 
9670113.408939 0.802993 
9656784.523015 0.803237 
9643455.637091 0.803481 
9630126.751167 0.803725 
9616797.865243 0.803969 
9603468.979320 0.804213 
9590140.093396 0.804457 
9576811.207472 0.804701 
9563482.321548 0.804945 
9550153.435624 0.805190 
9536824.549700 0.805434 
9523495.663776 0.805678 
9510166.777852 0.805923 
9496837.891928 0.806168 
9483509.006004 0.806412 
9470180.120080 0.806657 
9456851.234156 0.806902 
9443522.348232 0.807147 
9430193.462308 0.807391 
9416864.576384 0.807636 
9403535.690460 0.807881 
9390206.804536 0.808127 
9376877.918612 0.808372 
9363549.032688 0.808617 
9350220.146765 0.808862 
9336891.260841 0.809108 
9323562.374917 0.809353 
9310233.488993 0.809599 
9296904.603069 0.809844 
9283575.717145 0.810090 
9270246.831221 0.810336 
9256917.945297 0.810582 
9243589.059373 0.810828 
9230260.173449 0.811074 
9216931.287525 0.811320 
9203602.401601 0.811566 
9190273.515677 0.811812 
9176944.629753 0.812058 
9163615.743829 0.812304 
9150286.857905 0.812551 
9136957.971981 0.812797 
9123629.086057 0.813044 
9110300.200133 0.813290 
9096971.314209 0.813537 
9083642.428286 0.813784 
9070313.542362 0.814031 
9056984.656438 0.814277 
9043655.770514 0.814524 
9030326.884590 0.814771 
9016997.998666 0.815018 
9003669.112742 0.815266 
8990340.226818 0.815513 
8977011.340894 0.815760 
8963682.454970 0.816007 
8950353.569046 0.816255 
8937024.683122 0.816502 
8923695.797198 0.816750 
8910366.911274 0.816998 
8897038.025350 0.817245 
8883709.139426 0.817493 
8870380.253502 0.817741 
8857051.367578 0.817989 
8843722.481654 0.818237 
8830393.595730 0.818485 
8817064.709807 0.818733 
8803735.823883 0.818981 
8790406.937959 0.819230 
8777078.052035 0.819478 
8763749.166111 0.819726 
8750420.280187 0.819975 
8737091.394263 0.820223 
8723762.508339 0.820472 
8710433.622415 0.820721 
8697104.736491 0.820970 
8683775.850567 0.821218 
8670446.964643 0.821467 
8657118.078719 0.821716 
8643789.192795 0.821965 
8630460.306871 0.822215 
8617131.420947 0.822464 
8603802.535023 0.822713 
8590473.649099 0.822962 
8577144.763175 0.823212 
8563815.877252 0.823461 
8550486.991328 0.823711 
8537158.105404 0.823960 
8523829.219480 0.824210 
8510500.333556 0.824460 
8497171.447632 0.824710 
8483842.561708 0.824960 
8470513.675784 0.825210 
8457184.789860 0.825460 
8443855.903936 0.825710 
8430527.018012 0.825960 
8417198.132088 0.826210 
8403869.246164 0.826461 
8390540.360240 0.826711 
8377211.474316 0.826962 
8363882.588392 0.827212 
8350553.702468 0.827463 
8337224.816544 0.827714 
8323895.930620 0.827964 
8310567.044696 0.828215 
8297238.158773 0.828466 
8283909.272849 0.828717 
8270580.386925 0.828968 
8257251.501001 0.829220 
8243922.615077 0.829471 
8230593.729153 0.829722 
8217264.843229 0.829973 
8203935.957305 0.830225 
8190607.071381 0.830476 
8177278.185457 0.830728 
8163949.299533 0.830980 
8150620.413609 0.831231 
8137291.527685 0.831483 
8123962.641761 0.831735 
8110633.755837 0.831987 
8097304.869913 0.832239 
8083975.983989 0.832491 
8070647.098065 0.832743 
8057318.212141 0.832996 
8043989.326217 0.833248 
8030660.440294 0.833500 
8017331.554370 0.833753 
8004002.668446 0.834005 
7990673.782522 0.834258 
7977344.896598 0.834511 
7964016.010674 0.834764 
7950687.124750 0.835016 
7937358.238826 0.835269 
7924029.352902 0.835522 
7910700.466978 0.835775 
7897371.581054 0.836028 
7884042.695130 0.836282 
7870713.809206 0.836535 
7857384.923282 0.836788 
7844056.037358 0.837042 
7830727.151434 0.837295 
7817398.265510 0.837549 
7804069.379586 0.837803 
7790740.493662 0.838056 
7777411.607738 0.838310 
7764082.721815 0.838564 
7750753.835891 0.838818 
7737424.949967 0.839072 
7724096.064043 0.839326 
7710767.178119 0.839580 
7697438.292195 0.839834 
7684109.406271 0.840089 
7670780.520347 0.840343 
7657451.634423 0.840598 
7644122.748499 0.840852 
7630793.862575 0.841107 
7617464.976651 0.841362 
7604136.090727 0.841616 
7590807.204803 0.841871 
7577478.318879 0.842126 
7564149.432955 0.842381 
7550820.547031 0.842636 
7537491.661107 0.842891 
7524162.775183 0.843147 
7510833.889260 0.843402 
7497505.003336 0.843657 
7484176.117412 0.843913 
7470847.231488 0.844168 
7457518.345564 0.844424 
7444189.459640 0.844680 
7430860.573716 0.844935 
7417531.687792 0.845191 
7404202.801868 0.845447 
7390873.915944 0.845703 
7377545.030020 0.845959 
7364216.144096 0.846215 
7350887.258172 0.846472 
7337558.372248 0.846728 
7324229.486324 0.846984 
7310900.600400 0.847241 
7297571.714476 0.847497 
7284242.828552 0.847754 
7270913.942628 0.848010 
7257585.056704 0.848267 
7244256.170781 0.848524 
7230927.284857 0.848781 
7217598.398933 0.849038 
7204269.513009 0.849295 
7190940.627085 0.849552 
7177611.741161 0.849809 
7164282.855237 0.850067 
7150953.969313 0.850324 
7137625.083389 0.850581 
7124296.197465 0.850839 
7110967.311541 0.851096 
7097638.425617 0.851354 
7084309.539693 0.851612 
7070980.653769 0.851870 
7057651.767845 0.852128 
7044322.881921 0.852386 
7030993.995997 0.852644 
7017665.110073 0.852902 
7004336.224149 0.853160 
6991007.338225 0.853418 
6977678.452302 0.853677 
6964349.566378 0.853935 
6951020.680454 0.854193 
6937691.794530 0.854452 
6924362.908606 0.854711 
6911034.022682 0.854969 
6897705.136758 0.855228 
6884376.250834 0.855487 
6871047.364910 0.855746 
6857718.478986 0.856005 
6844389.593062 0.856264 
6831060.707138 0.856524 
6817731.821214 0.856783 
6804402.935290 0.857042 
6791074.049366 0.857302 
6777745.163442 0.857561 
6764416.277518 0.857821 
6751087.391594 0.858081 
6737758.505670 0.858340 
6724429.619746 0.858600 
6711100.733823 0.858860 
6697771.847899 0.859120 
6684442.961975 0.859380 
6671114.076051 0.859640 
6657785.190127 0.859900 
6644456.304203 0.860161 
6631127.418279 0.860421 
6617798.532355 0.860682 
6604469.646431 0.860942 
6591140.760507 0.861203 
6577811.874583 0.861464 
6564482.988659 0.861724 
6551154.102735 0.861985 
6537825.216811 0.862246 
6524496.330887 0.862507 
6511167.444963 0.862768 
6497838.559039 0.863029 
6484509.673115 0.863291 
6471180.787191 0.863552 
6457851.901268 0.863813 
6444523.015344 0.864075 
6431194.129420 0.864336 
6417865.243496 0.864598 
6404536.357572 0.864860 
6391207.471648 0.865122 
6377878.585724 0.865383 
6364549.699800 0.865645 
6351220.813876 0.865908 
6337891.927952 0.866170 
6324563.042028 0.866432 
6311234.156104 0.866694 
6297905.270180 0.866956 
6284576.384256 0.867219 
6271247.498332 0.867481 
6257918.612408 0.867744 
6244589.726484 0.868007 
6231260.840560 0.868270 
6217931.954636 0.868532 
6204603.068712 0.868795 
6191274.182789 0.869058 
6177945.296865 0.869321 
6164616.410941 0.869585 
6151287.525017 0.869848 
6137958.639093 0.870111 
6124629.753169 0.870375 
6111300.867245 0.870638 
6097971.981321 0.870902 
6084643.095397 0.871165 
6071314.209473 0.871429 
6057985.323549 0.871693 
6044656.437625 0.871957 
6031327.551701 0.872221 
6017998.665777 0.872485 
6004669.779853 0.872749 
5991340.893929 0.873013 
5978012.008005 0.873277 
5964683.122081 0.873542 
5951354.236157 0.873806 
5938025.350233 0.874071 
5924696.464310 0.874335 
5911367.578386 0.874600 
5898038.692462 0.874865 
5884709.806538 0.875130 
5871380.920614 0.875395 
5858052.034690 0.875660 
5844723.148766 0.875925 
5831394.262842 0.876190 
5818065.376918 0.876455 
5804736.490994 0.876721 
5791407.605070 0.876986 
5778078.719146 0.877251 
5764749.833222 0.877517 
5751420.947298 0.877783 
5738092.061374 0.878049 
5724763.175450 0.878314 
5711434.289526 0.878580 
5698105.403602 0.878846 
5684776.517678 0.879112 
5671447.631755 0.879379 
5658118.745831 0.879645 
5644789.859907 0.879911 
5631460.973983 0.880178 
5618132.088059 0.880444 
5604803.202135 0.880711 
5591474.316211 0.880977 
5578145.430287 0.881244 
5564816.544363 0.881511 
5551487.658439 0.881778 
5538158.772515 0.882045 
5524829.886591 0.882312 
5511501.000667 0.882579 
5498172.114743 0.882846 
5484843.228819 0.883114 
5471514.342895 0.883381 
5458185.456971 0.883648 
5444856.571047 0.883916 
5431527.685123 0.884184 
5418198.799199 0.884451 
5404869.913276 0.884719 
5391541.027352 0.884987 
5378212.141428 0.885255 
5364883.255504 0.885523 
5351554.369580 0.885791 
5338225.483656 0.886060 
5324896.597732 0.886328 
5311567.711808 0.886596 
5298238.825884 0.886865 
5284909.939960 0.887133 
5271581.054036 0.887402 
5258252.168112 0.887671 
5244923.282188 0.887940 
5231594.396264 0.888209 
5218265.510340 0.888478 
5204936.624416 0.888747 
5191607.738492 0.889016 
5178278.852568 0.889285 
5164949.966644 0.889554 
5151621.080720 0.889824 
5138292.194797 0.890093 
5124963.308873 0.890363 
5111634.422949 0.890633 
5098305.537025 0.890902 
5084976.651101 0.891172 
5071647.765177 0.891442 
5058318.879253 0.891712 
5044989.993329 0.891982 
5031661.107405 0.892252 
5018332.221481 0.892523 
5005003.335557 0.892793 
4991674.449633 0.893063 
4978345.563709 0.893334 
4965016.677785 0.893604 
4951687.791861 0.893875 
4938358.905937 0.894146 
4925030.020013 0.894417 
4911701.134089 0.894688 
4898372.248165 0.894959 
4885043.362241 0.895230 
4871714.476318 0.895501 
4858385.590394 0.895772 
4845056.704470 0.896044 
4831727.818546 0.896315 
4818398.932622 0.896587 
4805070.046698 0.896858 
4791741.160774 0.897130 
4778412.274850 0.897402 
4765083.388926 0.897674 
4751754.503002 0.897946 
4738425.617078 0.898218 
4725096.731154 0.898490 
4711767.845230 0.898762 
4698438.959306 0.899034 
4685110.073382 0.899307 
4671781.187458 0.899579 
4658452.301534 0.899852 
4645123.415610 0.900124 
4631794.529686 0.900397 
4618465.643763 0.900670 
4605136.757839 0.900943 
4591807.871915 0.901216 
4578478.985991 0.901489 
4565150.100067 0.901762 
4551821.214143 0.902035 
4538492.328219 0.902309 
4525163.442295 0.902582 
4511834.556371 0.902856 
4498505.670447 0.903129 
4485176.784523 0.903403 
4471847.898599 0.903677 
4458519.012675 0.903950 
4445190.126751 0.904224 
4431861.240827 0.904498 
4418532.354903 0.904773 
4405203.468979 0.905047 
4391874.583055 0.905321 
4378545.697131 0.905595 
4365216.811207 0.905870 
4351887.925284 0.906145 
4338559.039360 0.906419 
4325230.153436 0.906694 
4311901.267512 0.906969 
4298572.381588 0.907244 
4285243.495664 0.907519 
4271914.609740 0.907794 
4258585.723816 0.908069 
4245256.837892 0.908344 
4231927.951968 0.908619 
4218599.066044 0.908895 
4205270.180120 0.909170 
4191941.294196 0.909446 
4178612.408272 0.909722 
4165283.522348 0.909998 
4151954.636424 0.910273 
4138625.750500 0.910549 
4125296.864576 0.910825 
4111967.978652 0.911102 
4098639.092728 0.911378 
4085310.206805 0.911654 
4071981.320881 0.911930 
4058652.434957 0.912207 
4045323.549033 0.912484 
4031994.663109 0.912760 
4018665.777185 0.913037 
4005336.891261 0.913314 
3992008.005337 0.913591 
3978679.119413 0.913868 
3965350.233489 0.914145 
3952021.347565 0.914422 
3938692.461641 0.914699 
3925363.575717 0.914977 
3912034.689793 0.915254 
3898705.803869 0.915532 
3885376.917945 0.915809 
3872048.032021 0.916087 
3858719.146097 0.916365 
3845390.260173 0.916643 
3832061.374249 0.916921 
3818732.488326 0.917199 
3805403.602402 0.917477 
3792074.716478 0.917756 
3778745.830554 0.918034 
3765416.944630 0.918312 
3752088.058706 0.918591 
3738759.172782 0.918870 
3725430.286858 0.919148 
3712101.400934 0.919427 
3698772.515010 0.919706 
3685443.629086 0.919985 
3672114.743162 0.920264 
3658785.857238 0.920543 
3645456.971314 0.920822 
3632128.085390 0.921102 
3618799.199466 0.921381 
3605470.313542 0.921661 
3592141.427618 0.921940 
3578812.541694 0.922220 
3565483.655771 0.922500 
3552154.769847 0.922780 
3538825.883923 0.923060 
3525496.997999 0.923340 
3512168.112075 0.923620 
3498839.226151 0.923900 
3485510.340227 0.924181 
3472181.454303 0.924461 
3458852.568379 0.924742 
3445523.682455 0.925022 
3432194.796531 0.925303 
3418865.910607 0.925584 
3405537.024683 0.925865 
3392208.138759 0.926146 
3378879.252835 0.926427 
3365550.366911 0.926708 
3352221.480987 0.926989 
3338892.595063 0.927271 
3325563.709139 0.927552 
3312234.823215 0.927834 
3298905.937292 0.928115 
3285577.051368 0.928397 
3272248.165444 0.928679 
3258919.279520 0.928961 
3245590.393596 0.929243 
3232261.507672 0.929525 
3218932.621748 0.929807 
3205603.735824 0.930089 
3192274.849900 0.930372 
3178945.963976 0.930654 
3165617.078052 0.930937 
3152288.192128 0.931219 
3138959.306204 0.931502 
3125630.420280 0.931785 
3112301.534356 0.932068 
3098972.648432 0.932351 
3085643.762508 0.932634 
3072314.876584 0.932917 
3058985.990660 0.933200 
3045657.104736 0.933484 
3032328.218813 0.933767 
3018999.332889 0.934051 
3005670.446965 0.934334 
2992341.561041 0.934618 
2979012.675117 0.934902 
2965683.789193 0.935186 
2952354.903269 0.935470 
2939026.017345 0.935754 
2925697.131421 0.936038 
2912368.245497 0.936323 
2899039.359573 0.936607 
2885710.473649 0.936892 
2872381.587725 0.937176 
2859052.701801 0.937461 
2845723.815877 0.937746 
2832394.929953 0.938031 
2819066.044029 0.938315 
2805737.158105 0.938601 
2792408.272181 0.938886 
2779079.386258 0.939171 
2765750.500334 0.939456 
2752421.614410 0.939742 
2739092.728486 0.940027 
2725763.842562 0.940313 
2712434.956638 0.940599 
2699106.070714 0.940884 
2685777.184790 0.941170 
2672448.298866 0.941456 
2659119.412942 0.941742 
2645790.527018 0.942029 
2632461.641094 0.942315 
2619132.755170 0.942601 
2605803.869246 0.942888 
2592474.983322 0.943174 
2579146.097398 0.943461 
2565817.211474 0.943748 
2552488.325550 0.944035 
2539159.439626 0.944322 
2525830.553702 0.944609 
2512501.667779 0.944896 
2499172.781855 0.945183 
2485843.895931 0.945470 
2472515.010007 0.945758 
2459186.124083 0.946045 
2445857.238159 0.946333 
2432528.352235 0.946621 
2419199.466311 0.946908 
2405870.580387 0.947196 
2392541.694463 0.947484 
2379212.808539 0.947772 
2365883.922615 0.948061 
2352555.036691 0.948349 
2339226.150767 0.948637 
2325897.264843 0.948926 
2312568.378919 0.949214 
2299239.492995 0.949503 
2285910.607071 0.949792 
2272581.721147 0.950081 
2259252.835223 0.950370 
2245923.949300 0.950659 
2232595.063376 0.950948 
2219266.177452 0.951237 
2205937.291528 0.951526 
2192608.405604 0.951816 
2179279.519680 0.952105 
2165950.633756 0.952395 
2152621.747832 0.952685 
2139292.861908 0.952975 
2125963.975984 0.953265 
2112635.090060 0.953555 
2099306.204136 0.953845 
2085977.318212 0.954135 
2072648.432288 0.954425 
2059319.546364 0.954716 
2045990.660440 0.955006 
2032661.774516 0.955297 
2019332.888592 0.955588 
2006004.002668 0.955878 
1992675.116744 0.956169 
1979346.230821 0.956460 
1966017.344897 0.956751 
1952688.458973 0.957043 
1939359.573049 0.957334 
1926030.687125 0.957625 
1912701.801201 0.957917 
1899372.915277 0.958208 
1886044.029353 0.958500 
1872715.143429 0.958792 
1859386.257505 0.959084 
1846057.371581 0.959376 
1832728.485657 0.959668 
1819399.599733 0.959960 
1806070.713809 0.960252 
1792741.827885 0.960544 
1779412.941961 0.960837 
1766084.056037 0.961129 
1752755.170113 0.961422 
1739426.284189 0.961715 
1726097.398266 0.962008 
1712768.512342 0.962301 
1699439.626418 0.962594 
1686110.740494 0.962887 
1672781.854570 0.963180 
1659452.968646 0.963474 
1646124.082722 0.963767 
1632795.196798 0.964061 
1619466.310874 0.964354 
1606137.424950 0.964648 
1592808.539026 0.964942 
1579479.653102 0.965236 
1566150.767178 0.965530 
1552821.881254 0.965824 
1539492.995330 0.966118 
1526164.109406 0.966413 
1512835.223482 0.966707 
1499506.337558 0.967002 
1486177.451634 0.967296 
1472848.565710 0.967591 
1459519.679787 0.967886 
1446190.793863 0.968181 
1432861.907939 0.968476 
1419533.022015 0.968771 
1406204.136091 0.969066 
1392875.250167 0.969362 
1379546.364243 0.969657 
1366217.478319 0.969953 
1352888.592395 0.970248 
1339559.706471 0.970544 
1326230.820547 0.970840 
1312901.934623 0.971136 
1299573.048699 0.971432 
1286244.162775 0.971728 
1272915.276851 0.972024 
1259586.390927 0.972321 
1246257.505003 0.972617 
1232928.619079 0.972914 
1219599.733155 0.973210 
1206270.847231 0.973507 
1192941.961308 0.973804 
1179613.075384 0.974101 
1166284.189460 0.974398 
1152955.303536 0.974695 
1139626.417612 0.974992 
1126297.531688 0.975290 
1112968.645764 0.975587 
1099639.759840 0.975885 
1086310.873916 0.976182 
1072981.987992 0.976480 
1059653.102068 0.976778 
1046324.216144 0.977076 
1032995.330220 0.977374 
1019666.444296 0.977672 
1006337.558372 0.977970 
993008.672448 0.978269 
979679.786524 0.978567 
966350.900600 0.978866 
953022.014676 0.979165 
939693.128752 0.979463 
926364.242829 0.979762 
913035.356905 0.980061 
899706.470981 0.980360 
886377.585057 0.980660 
873048.699133 0.980959 
859719.813209 0.981258 
846390.927285 0.981558 
833062.041361 0.981857 
819733.155437 0.982157 
806404.269513 0.982457 
793075.383589 0.982757 
779746.497665 0.983057 
766417.611741 0.983357 
753088.725817 0.983657 
739759.839893 0.983958 
726430.953969 0.984258 
713102.068045 0.984559 
699773.182121 0.984859 
686444.296197 0.985160 
673115.410274 0.985461 
659786.524350 0.985762 
646457.638426 0.986063 
633128.752502 0.986364 
619799.866578 0.986665 
606470.980654 0.986967 
593142.094730 0.987268 
579813.208806 0.987570 
566484.322882 0.987871 
553155.436958 0.988173 
539826.551034 0.988475 
526497.665110 0.988777 
513168.779186 0.989079 
499839.893262 0.989381 
486511.007338 0.989684 
473182.121414 0.989986 
459853.235490 0.990289 
446524.349566 0.990591 
433195.463642 0.990894 
419866.577718 0.991197 
406537.691795 0.991500 
393208.805871 0.991803 
379879.919947 0.992106 
366551.034023 0.992409 
353222.148099 0.992712 
339893.262175 0.993016 
326564.376251 0.993319 
313235.490327 0.993623 
299906.604403 0.993927 
286577.718479 0.994231 
273248.832555 0.994535 
259919.946631 0.994839 
246591.060707 0.995143 
233262.174783 0.995447 
219933.288859 0.995752 
206604.402935 0.996056 
193275.517011 0.996361 
179946.631087 0.996666 
166617.745163 0.996970 
153288.859239 0.997275 
139959.973316 0.997580 
126631.087392 0.997886 
113302.201468 0.998191 
99973.315544 0.998496 
86644.429620 0.998802 
73315.543696 0.999107 
59986.657772 0.999413 
46657.771848 0.999719 
46657.771848 0.871352 
46657.771848 0.871352 
46657.771848 0.741411 
59986.657772 0.579163 
73315.543696 0.475533 
86644.429620 0.403614 
99973.315544 0.350784 
113302.201468 0.310333 
126631.087392 0.278366 
139959.973316 0.252469 
153288.859239 0.231062 
166617.745163 0.213072 
179946.631087 0.197740 
193275.517011 0.184519 
206604.402935 0.173000 
219933.288859 0.162875 
233262.174783 0.153905 
246591.060707 0.145904 
259919.946631 0.138722 
273248.832555 0.132240 
286577.718479 0.126361 
299906.604403 0.121004 
313235.490327 0.116103 
326564.376251 0.111601 
339893.262175 0.107453 
353222.148099 0.103617 
366551.034023 0.100061 
379879.919947 0.096754 
393208.805871 0.093671 
406537.691795 0.090791 
419866.577718 0.088093 
433195.463642 0.085562 
446524.349566 0.083182 
459853.235490 0.080940 
473182.121414 0.078825 
486511.007338 0.076825 
499839.893262 0.074933 
513168.779186 0.073139 
526497.665110 0.071436 
539826.551034 0.069817 
553155.436958 0.068277 
566484.322882 0.066809 
579813.208806 0.065409 
593142.094730 0.064072 
606470.980654 0.062793 
619799.866578 0.061570 
633128.752502 0.060399 
646457.638426 0.059276 
659786.524350 0.058199 
673115.410274 0.057165 
686444.296197 0.056171 
699773.182121 0.055215 
713102.068045 0.054295 
726430.953969 0.053408 
739759.839893 0.052554 
753088.725817 0.051731 
766417.611741 0.050936 
779746.497665 0.050168 
793075.383589 0.049427 
806404.269513 0.048710 
819733.155437 0.048017 
833062.041361 0.047346 
846390.927285 0.046696 
859719.813209 0.046066 
873048.699133 0.045456 
886377.585057 0.044865 
899706.470981 0.044291 
913035.356905 0.043734 
926364.242829 0.043193 
939693.128752 0.042668 
953022.014676 0.042157 
966350.900600 0.041661 
979679.786524 0.041179 
993008.672448 0.040709 
1006337.558372 0.040252 
1019666.444296 0.039807 
1032995.330220 0.039374 
1046324.216144 0.038952 
1059653.102068 0.038541 
1072981.987992 0.038140 
1086310.873916 0.037749 
1099639.759840 0.037367 
1112968.645764 0.036995 
1126297.531688 0.036632 
1139626.417612 0.036278 
1152955.303536 0.035931 
1166284.189460 0.035593 
1179613.075384 0.035263 
1192941.961308 0.034940 
1206270.847231 0.034624 
1219599.733155 0.034315 
1232928.619079 0.034014 
1246257.505003 0.033718 
1259586.390927 0.033429 
1272915.276851 0.033147 
1286244.162775 0.032870 
1299573.048699 0.032599 
1312901.934623 0.032334 
1326230.820547 0.032074 
1339559.706471 0.031819 
1352888.592395 0.031569 
1366217.478319 0.031325 
1379546.364243 0.031085 
1392875.250167 0.030850 
1406204.136091 0.030620 
1419533.022015 0.030394 
1432861.907939 0.030172 
1446190.793863 0.029955 
1459519.679787 0.029741 
1472848.565710 0.029532 
1486177.451634 0.029326 
1499506.337558 0.029124 
1512835.223482 0.028926 
1526164.109406 0.028731 
1539492.995330 0.028540 
1552821.881254 0.028353 
1566150.767178 0.028168 
1579479.653102 0.027987 
1592808.539026 0.027809 
1606137.424950 0.027634 
1619466.310874 0.027461 
1632795.196798 0.027292 
1646124.082722 0.027126 
1659452.968646 0.026962 
1672781.854570 0.026801 
1686110.740494 0.026643 
1699439.626418 0.026487 
1712768.512342 0.026334 
1726097.398266 0.026184 
1739426.284189 0.026035 
1752755.170113 0.025889 
1766084.056037 0.025746 
1779412.941961 0.025604 
1792741.827885 0.025465 
1806070.713809 0.025328 
1819399.599733 0.025193 
1832728.485657 0.025060 
1846057.371581 0.024929 
1859386.257505 0.024800 
1872715.143429 0.024673 
1886044.029353 0.024548 
1899372.915277 0.024424 
1912701.801201 0.024303 
1926030.687125 0.024183 
1939359.573049 0.024065 
1952688.458973 0.023948 
1966017.344897 0.023834 
1979346.230821 0.023721 
1992675.116744 0.023609 
2006004.002668 0.023499 
2019332.888592 0.023391 
2032661.774516 0.023284 
2045990.660440 0.023179 
2059319.546364 0.023075 
2072648.432288 0.022972 
2085977.318212 0.022871 
2099306.204136 0.022771 
2112635.090060 0.022673 
2125963.975984 0.022575 
2139292.861908 0.022480 
2152621.747832 0.022385 
2165950.633756 0.022292 
2179279.519680 0.022199 
2192608.405604 0.022108 
2205937.291528 0.022019 
2219266.177452 0.021930 
2232595.063376 0.021843 
2245923.949300 0.021756 
2259252.835223 0.021671 
2272581.721147 0.021587 
2285910.607071 0.021503 
2299239.492995 0.021421 
2312568.378919 0.021340 
2325897.264843 0.021260 
2339226.150767 0.021181 
2352555.036691 0.021103 
2365883.922615 0.021026 
2379212.808539 0.020949 
2392541.694463 0.020874 
2405870.580387 0.020800 
2419199.466311 0.020726 
2432528.352235 0.020653 
2445857.238159 0.020581 
2459186.124083 0.020511 
2472515.010007 0.020440 
2485843.895931 0.020371 
2499172.781855 0.020303 
2512501.667779 0.020235 
2525830.553702 0.020168 
2539159.439626 0.020102 
2552488.325550 0.020036 
2565817.211474 0.019972 
2579146.097398 0.019908 
2592474.983322 0.019845 
2605803.869246 0.019782 
2619132.755170 0.019720 
2632461.641094 0.019659 
2645790.527018 0.019599 
2659119.412942 0.019539 
2672448.298866 0.019480 
2685777.184790 0.019422 
2699106.070714 0.019364 
2712434.956638 0.019307 
2725763.842562 0.019250 
2739092.728486 0.019194 
2752421.614410 0.019139 
2765750.500334 0.019084 
2779079.386258 0.019030 
2792408.272181 0.018976 
2805737.158105 0.018923 
2819066.044029 0.018871 
2832394.929953 0.018819 
2845723.815877 0.018768 
2859052.701801 0.018717 
2872381.587725 0.018667 
2885710.473649 0.018617 
2899039.359573 0.018568 
2912368.245497 0.018519 
2925697.131421 0.018471 
2939026.017345 0.018423 
2952354.903269 0.018376 
2965683.789193 0.018329 
2979012.675117 0.018283 
2992341.561041 0.018237 
3005670.446965 0.018192 
3018999.332889 0.018147 
3032328.218813 0.018103 
3045657.104736 0.018059 
3058985.990660 0.018015 
3072314.876584 0.017972 
3085643.762508 0.017930 
3098972.648432 0.017887 
3112301.534356 0.017846 
3125630.420280 0.017804 
3138959.306204 0.017763 
3152288.192128 0.017723 
3165617.078052 0.017683 
3178945.963976 0.017643 
3192274.849900 0.017603 
3205603.735824 0.017564 
3218932.621748 0.017526 
3232261.507672 0.017488 
3245590.393596 0.017450 
3258919.279520 0.017412 
3272248.165444 0.017375 
3285577.051368 0.017338 
3298905.937292 0.017302 
3312234.823215 0.017266 
3325563.709139 0.017230 
3338892.595063 0.017195 
3352221.480987 0.017160 
3365550.366911 0.017125 
3378879.252835 0.017090 
3392208.138759 0.017056 
3405537.024683 0.017023 
3418865.910607 0.016989 
3432194.796531 0.016956 
3445523.682455 0.016923 
3458852.568379 0.016891 
3472181.454303 0.016858 
3485510.340227 0.016827 
3498839.226151 0.016795 
3512168.112075 0.016764 
3525496.997999 0.016733 
3538825.883923 0.016702 
3552154.769847 0.016671 
3565483.655771 0.016641 
3578812.541694 0.016611 
3592141.427618 0.016582 
3605470.313542 0.016552 
3618799.199466 0.016523 
3632128.085390 0.016495 
3645456.971314 0.016466 
3658785.857238 0.016438 
3672114.743162 0.016410 
3685443.629086 0.016382 
3698772.515010 0.016354 
3712101.400934 0.016327 
3725430.286858 0.016300 
3738759.172782 0.016273 
3752088.058706 0.016247 
3765416.944630 0.016220 
3778745.830554 0.016194 
3792074.716478 0.016168 
3805403.602402 0.016143 
3818732.488326 0.016117 
3832061.374249 0.016092 
3845390.260173 0.016067 
3858719.146097 0.016043 
3872048.032021 0.016018 
3885376.917945 0.015994 
3898705.803869 0.015970 
3912034.689793 0.015946 
3925363.575717 0.015922 
3938692.461641 0.015899 
3952021.347565 0.015876 
3965350.233489 0.015853 
3978679.119413 0.015830 
3992008.005337 0.015807 
4005336.891261 0.015785 
4018665.777185 0.015763 
4031994.663109 0.015741 
4045323.549033 0.015719 
4058652.434957 0.015697 
4071981.320881 0.015676 
4085310.206805 0.015655 
4098639.092728 0.015634 
4111967.978652 0.015613 
4125296.864576 0.015592 
4138625.750500 0.015571 
4151954.636424 0.015551 
4165283.522348 0.015531 
4178612.408272 0.015511 
4191941.294196 0.015491 
4205270.180120 0.015472 
4218599.066044 0.015452 
4231927.951968 0.015433 
4245256.837892 0.015414 
4258585.723816 0.015395 
4271914.609740 0.015376 
4285243.495664 0.015357 
4298572.381588 0.015339 
4311901.267512 0.015321 
4325230.153436 0.015302 
4338559.039360 0.015284 
4351887.925284 0.015267 
4365216.811207 0.015249 
4378545.697131 0.015231 
4391874.583055 0.015214 
4405203.468979 0.015197 
4418532.354903 0.015180 
4431861.240827 0.015163 
4445190.126751 0.015146 
4458519.012675 0.015129 
4471847.898599 0.015113 
4485176.784523 0.015097 
4498505.670447 0.015080 
4511834.556371 0.015064 
4525163.442295 0.015049 
4538492.328219 0.015033 
4551821.214143 0.015017 
4565150.100067 0.015002 
4578478.985991 0.014986 
4591807.871915 0.014971 
4605136.757839 0.014956 
4618465.643763 0.014941 
4631794.529686 0.014926 
4645123.415610 0.014911 
4658452.301534 0.014897 
4671781.187458 0.014882 
4685110.073382 0.014868 
4698438.959306 0.014854 
4711767.845230 0.014840 
4725096.731154 0.014826 
4738425.617078 0.014812 
4751754.503002 0.014798 
4765083.388926 0.014785 
4778412.274850 0.014771 
4791741.160774 0.014758 
4805070.046698 0.014745 
4818398.932622 0.014732 
4831727.818546 0.014719 
4845056.704470 0.014706 
4858385.590394 0.014693 
4871714.476318 0.014680 
4885043.362241 0.014668 
4898372.248165 0.014655 
4911701.134089 0.014643 
4925030.020013 0.014631 
4938358.905937 0.014619 
4951687.791861 0.014607 
4965016.677785 0.014595 
4978345.563709 0.014583 
4991674.449633 0.014572 
5005003.335557 0.014560 
5018332.221481 0.014549 
5031661.107405 0.014537 
5044989.993329 0.014526 
5058318.879253 0.014515 
5071647.765177 0.014504 
5084976.651101 0.014493 
5098305.537025 0.014482 
5111634.422949 0.014471 
5124963.308873 0.014461 
5138292.194797 0.014450 
5151621.080720 0.014440 
5164949.966644 0.014429 
5178278.852568 0.014419 
5191607.738492 0.014409 
5204936.624416 0.014399 
5218265.510340 0.014389 
5231594.396264 0.014379 
5244923.282188 0.014369 
5258252.168112 0.014359 
5271581.054036 0.014350 
5284909.939960 0.014340 
5298238.825884 0.014331 
5311567.711808 0.014321 
5324896.597732 0.014312 
5338225.483656 0.014303 
5351554.369580 0.014294 
5364883.255504 0.014285 
5378212.141428 0.014276 
5391541.027352 0.014267 
5404869.913276 0.014258 
5418198.799199 0.014250 
5431527.685123 0.014241 
5444856.571047 0.014233 
5458185.456971 0.014224 
5471514.342895 0.014216 
5484843.228819 0.014208 
5498172.114743 0.014199 
5511501.000667 0.014191 
5524829.886591 0.014183 
5538158.772515 0.014175 
5551487.658439 0.014168 
5564816.544363 0.014160 
5578145.430287 0.014152 
5591474.316211 0.014145 
5604803.202135 0.014137 
5618132.088059 0.014130 
5631460.973983 0.014122 
5644789.859907 0.014115 
5658118.745831 0.014108 
5671447.631755 0.014100 
5684776.517678 0.014093 
5698105.403602 0.014086 
5711434.289526 0.014079 
5724763.175450 0.014073 
5738092.061374 0.014066 
5751420.947298 0.014059 
5764749.833222 0.014052 
5778078.719146 0.014046 
5791407.605070 0.014039 
5804736.490994 0.014033 
5818065.376918 0.014026 
5831394.262842 0.014020 
5844723.148766 0.014014 
5858052.034690 0.014008 
5871380.920614 0.014002 
5884709.806538 0.013995 
5898038.692462 0.013990 
5911367.578386 0.013984 
5924696.464310 0.013978 
5938025.350233 0.013972 
5951354.236157 0.013966 
5964683.122081 0.013961 
5978012.008005 0.013955 
5991340.893929 0.013950 
6004669.779853 0.013944 
6017998.665777 0.013939 
6031327.551701 0.013933 
6044656.437625 0.013928 
6057985.323549 0.013923 
6071314.209473 0.013918 
6084643.095397 0.013913 
6097971.981321 0.013908 
6111300.867245 0.013903 
6124629.753169 0.013898 
6137958.639093 0.013893 
6151287.525017 0.013888 
6164616.410941 0.013883 
6177945.296865 0.013879 
6191274.182789 0.013874 
6204603.068712 0.013870 
6217931.954636 0.013865 
6231260.840560 0.013861 
6244589.726484 0.013856 
6257918.612408 0.013852 
6271247.498332 0.013848 
6284576.384256 0.013844 
6297905.270180 0.013839 
6311234.156104 0.013835 
6324563.042028 0.013831 
6337891.927952 0.013827 
6351220.813876 0.013823 
6364549.699800 0.013819 
6377878.585724 0.013816 
6391207.471648 0.013812 
6404536.357572 0.013808 
6417865.243496 0.013804 
6431194.129420 0.013801 
6444523.015344 0.013797 
6457851.901268 0.013794 
6471180.787191 0.013790 
6484509.673115 0.013787 
6497838.559039 0.013784 
6511167.444963 0.013780 
6524496.330887 0.013777 
6537825.216811 0.013774 
6551154.102735 0.013771 
6564482.988659 0.013768 
6577811.874583 0.013765 
6591140.760507 0.013762 
6604469.646431 0.013759 
6617798.532355 0.013756 
6631127.418279 0.013753 
6644456.304203 0.013750 
6657785.190127 0.013747 
6671114.076051 0.013745 
6684442.961975 0.013742 
6697771.847899 0.013739 
6711100.733823 0.013737 
6724429.619746 0.013734 
6737758.505670 0.013732 
6751087.391594 0.013729 
6764416.277518 0.013727 
6777745.163442 0.013725 
6791074.049366 0.013722 
6804402.935290 0.013720 
6817731.821214 0.013718 
6831060.707138 0.013716 
6844389.593062 0.013714 
6857718.478986 0.013712 
6871047.364910 0.013710 
6884376.250834 0.013708 
6897705.136758 0.013706 
6911034.022682 0.013704 
6924362.908606 0.013702 
6937691.794530 0.013700 
6951020.680454 0.013698 
6964349.566378 0.013697 
6977678.452302 0.013695 
6991007.338225 0.013693 
7004336.224149 0.013692 
7017665.110073 0.013690 
7030993.995997 0.013689 
7044322.881921 0.013687 
7057651.767845 0.013686 
7070980.653769 0.013685 
7084309.539693 0.013683 
7097638.425617 0.013682 
7110967.311541 0.013681 
7124296.197465 0.013680 
7137625.083389 0.013678 
7150953.969313 0.013677 
7164282.855237 0.013676 
7177611.741161 0.013675 
7190940.627085 0.013674 
7204269.513009 0.013673 
7217598.398933 0.013672 
7230927.284857 0.013671 
7244256.170781 0.013671 
7257585.056704 0.013670 
7270913.942628 0.013669 
7284242.828552 0.013668 
7297571.714476 0.013667 
7310900.600400 0.013667 
7324229.486324 0.013666 
7337558.372248 0.013666 
7350887.258172 0.013665 
7364216.144096 0.013665 
7377545.030020 0.013664 
7390873.915944 0.013664 
7404202.801868 0.013663 
7417531.687792 0.013663 
7430860.573716 0.013663 
7444189.459640 0.013662 
7457518.345564 0.013662 
7470847.231488 0.013662 
7484176.117412 0.013662 
7497505.003336 0.013662 
7510833.889260 0.013661 
7524162.775183 0.013661 
7537491.661107 0.013661 
7550820.547031 0.013661 
7564149.432955 0.013661 
7577478.318879 0.013661 
7590807.204803 0.013662 
7604136.090727 0.013662 
7617464.976651 0.013662 
7630793.862575 0.013662 
7644122.748499 0.013662 
7657451.634423 0.013663 
7670780.520347 0.013663 
7684109.406271 0.013663 
7697438.292195 0.013664 
7710767.178119 0.013664 
7724096.064043 0.013664 
7737424.949967 0.013665 
7750753.835891 0.013665 
7764082.721815 0.013666 
7777411.607738 0.013667 
7790740.493662 0.013667 
7804069.379586 0.013668 
7817398.265510 0.013669 
7830727.151434 0.013669 
7844056.037358 0.013670 
7857384.923282 0.013671 
7870713.809206 0.013672 
7884042.695130 0.013672 
7897371.581054 0.013673 
7910700.466978 0.013674 
7924029.352902 0.013675 
7937358.238826 0.013676 
7950687.124750 0.013677 
7964016.010674 0.013678 
7977344.896598 0.013679 
7990673.782522 0.013680 
8004002.668446 0.013681 
8017331.554370 0.013682 
8030660.440294 0.013684 
8043989.326217 0.013685 
8057318.212141 0.013686 
8070647.098065 0.013687 
8083975.983989 0.013689 
8097304.869913 0.013690 
8110633.755837 0.013691 
8123962.641761 0.013693 
8137291.527685 0.013694 
8150620.413609 0.013696 
8163949.299533 0.013697 
8177278.185457 0.013699 
8190607.071381 0.013700 
8203935.957305 0.013702 
8217264.843229 0.013703 
8230593.729153 0.013705 
8243922.615077 0.013707 
8257251.501001 0.013708 
8270580.386925 0.013710 
8283909.272849 0.013712 
8297238.158773 0.013713 
8310567.044696 0.013715 
8323895.930620 0.013717 
8337224.816544 0.013719 
8350553.702468 0.013721 
8363882.588392 0.013723 
8377211.474316 0.013725 
8390540.360240 0.013727 
8403869.246164 0.013729 
8417198.132088 0.013731 
8430527.018012 0.013733 
8443855.903936 0.013735 
8457184.789860 0.013737 
8470513.675784 0.013739 
8483842.561708 0.013741 
8497171.447632 0.013743 
8510500.333556 0.013745 
8523829.219480 0.013748 
8537158.105404 0.013750 
8550486.991328 0.013752 
8563815.877252 0.013755 
8577144.763175 0.013757 
8590473.649099 0.013759 
8603802.535023 0.013762 
8617131.420947 0.013764 
8630460.306871 0.013766 
8643789.192795 0.013769 
8657118.078719 0.013771 
8670446.964643 0.013774 
8683775.850567 0.013776 
8697104.736491 0.013779 
8710433.622415 0.013782 
8723762.508339 0.013784 
8737091.394263 0.013787 
8750420.280187 0.013790 
8763749.166111 0.013792 
8777078.052035 0.013795 
8790406.937959 0.013798 
8803735.823883 0.013801 
8817064.709807 0.013803 
8830393.595730 0.013806 
8843722.481654 0.013809 
8857051.367578 0.013812 
8870380.253502 0.013815 
8883709.139426 0.013818 
8897038.025350 0.013821 
8910366.911274 0.013824 
8923695.797198 0.013827 
8937024.683122 0.013830 
8950353.569046 0.013833 
8963682.454970 0.013836 
8977011.340894 0.013839 
8990340.226818 0.013842 
9003669.112742 0.013845 
9016997.998666 0.013848 
9030326.884590 0.013851 
9043655.770514 0.013855 
9056984.656438 0.013858 
9070313.542362 0.013861 
9083642.428286 0.013864 
9096971.314209 0.013868 
9110300.200133 0.013871 
9123629.086057 0.013874 
9136957.971981 0.013878 
9150286.857905 0.013881 
9163615.743829 0.013884 
9176944.629753 0.013888 
9190273.515677 0.013891 
9203602.401601 0.013895 
9216931.287525 0.013898 
9230260.173449 0.013902 
9243589.059373 0.013905 
9256917.945297 0.013909 
9270246.831221 0.013913 
9283575.717145 0.013916 
9296904.603069 0.013920 
9310233.488993 0.013923 
9323562.374917 0.013927 
9336891.260841 0.013931 
9350220.146765 0.013935 
9363549.032688 0.013938 
9376877.918612 0.013942 
9390206.804536 0.013946 
9403535.690460 0.013950 
9416864.576384 0.013954 
9430193.462308 0.013957 
9443522.348232 0.013961 
9456851.234156 0.013965 
9470180.120080 0.013969 
9483509.006004 0.013973 
9496837.891928 0.013977 
9510166.777852 0.013981 
9523495.663776 0.013985 
9536824.549700 0.013989 
9550153.435624 0.013993 
9563482.321548 0.013997 
9576811.207472 0.014001 
9590140.093396 0.014005 
9603468.979320 0.014010 
9616797.865243 0.014014 
9630126.751167 0.014018 
9643455.637091 0.014022 
9656784.523015 0.014026 
9670113.408939 0.014031 
9683442.294863 0.014035 
9696771.180787 0.014039 
9710100.066711 0.014043 
9723428.952635 0.014048 
9736757.838559 0.014052 
9750086.724483 0.014056 
9763415.610407 0.014061 
9776744.496331 0.014065 
9790073.382255 0.014070 
9803402.268179 0.014074 
9816731.154103 0.014078 
9830060.040027 0.014083 
9843388.925951 0.014087 
9856717.811875 0.014092 
9870046.697799 0.014097 
9883375.583722 0.014101 
9896704.469646 0.014106 
9910033.355570 0.014110 
9923362.241494 0.014115 
9936691.127418 0.014120 
9950020.013342 0.014124 
9963348.899266 0.014129 
9976677.785190 0.014134 
9990006.671114 0.014138 
10003335.557038 0.014143 
10016664.442962 0.014148 
10029993.328886 0.014153 
10043322.214810 0.014157 
10056651.100734 0.014162 
10069979.986658 0.014167 
10083308.872582 0.014172 
10096637.758506 0.014177 
10109966.644430 0.014182 
10123295.530354 0.014186 
10136624.416278 0.014191 
10149953.302201 0.014196 
10163282.188125 0.014201 
10176611.074049 0.014206 
10189939.959973 0.014211 
10203268.845897 0.014216 
10216597.731821 0.014221 
10229926.617745 0.014226 
10243255.503669 0.014232 
10256584.389593 0.014237 
10269913.275517 0.014242 
10283242.161441 0.014247 
10296571.047365 0.014252 
10309899.933289 0.014257 
10323228.819213 0.014262 
10336557.705137 0.014268 
10349886.591061 0.014273 
10363215.476985 0.014278 
10376544.362909 0.014283 
10389873.248833 0.014289 
10403202.134757 0.014294 
10416531.020680 0.014299 
10429859.906604 0.014305 
10443188.792528 0.014310 
10456517.678452 0.014315 
10469846.564376 0.014321 
10483175.450300 0.014326 
10496504.336224 0.014331 
10509833.222148 0.014337 
10523162.108072 0.014342 
10536490.993996 0.014348 
10549819.879920 0.014353 
10563148.765844 0.014359 
10576477.651768 0.014364 
10589806.537692 0.014370 
10603135.423616 0.014375 
10616464.309540 0.014381 
10629793.195464 0.014387 
10643122.081388 0.014392 
10656450.967312 0.014398 
10669779.853235 0.014404 
10683108.739159 0.014409 
10696437.625083 0.014415 
10709766.511007 0.014421 
10723095.396931 0.014426 
10736424.282855 0.014432 
10749753.168779 0.014438 
10763082.054703 0.014444 
10776410.940627 0.014449 
10789739.826551 0.014455 
10803068.712475 0.014461 
10816397.598399 0.014467 
10829726.484323 0.014473 
10843055.370247 0.014479 
10856384.256171 0.014484 
10869713.142095 0.014490 
10883042.028019 0.014496 
10896370.913943 0.014502 
10909699.799867 0.014508 
10923028.685791 0.014514 
10936357.571714 0.014520 
10949686.457638 0.014526 
10963015.343562 0.014532 
10976344.229486 0.014538 
10989673.115410 0.014544 
11003002.001334 0.014550 
11016330.887258 0.014556 
11029659.773182 0.014563 
11042988.659106 0.014569 
11056317.545030 0.014575 
11069646.430954 0.014581 
11082975.316878 0.014587 
11096304.202802 0.014593 
11109633.088726 0.014600 
11122961.974650 0.014606 
11136290.860574 0.014612 
11149619.746498 0.014618 
11162948.632422 0.014625 
11176277.518346 0.014631 
11189606.404270 0.014637 
11202935.290193 0.014643 
11216264.176117 0.014650 
11229593.062041 0.014656 
11242921.947965 0.014662 
11256250.833889 0.014669 
11269579.719813 0.014675 
11282908.605737 0.014682 
11296237.491661 0.014688 
11309566.377585 0.014695 
11322895.263509 0.014701 
11336224.149433 0.014707 
11349553.035357 0.014714 
11362881.921281 0.014720 
11376210.807205 0.014727 
11389539.693129 0.014734 
11402868.579053 0.014740 
11416197.464977 0.014747 
11429526.350901 0.014753 
11442855.236825 0.014760 
11456184.122748 0.014766 
11469513.008672 0.014773 
11482841.894596 0.014780 
11496170.780520 0.014786 
11509499.666444 0.014793 
11522828.552368 0.014800 
11536157.438292 0.014806 
11549486.324216 0.014813 
11562815.210140 0.014820 
11576144.096064 0.014827 
11589472.981988 0.014833 
11602801.867912 0.014840 
11616130.753836 0.014847 
11629459.639760 0.014854 
11642788.525684 0.014861 
11656117.411608 0.014868 
11669446.297532 0.014874 
11682775.183456 0.014881 
11696104.069380 0.014888 
11709432.955304 0.014895 
11722761.841227 0.014902 
11736090.727151 0.014909 
11749419.613075 0.014916 
11762748.498999 0.014923 
11776077.384923 0.014930 
11789406.270847 0.014937 
11802735.156771 0.014944 
11816064.042695 0.014951 
11829392.928619 0.014958 
11842721.814543 0.014965 
11856050.700467 0.014972 
11869379.586391 0.014979 
11882708.472315 0.014986 
11896037.358239 0.014993 
11909366.244163 0.015001 
11922695.130087 0.015008 
11936024.016011 0.015015 
11949352.901935 0.015022 
11962681.787859 0.015029 
11976010.673783 0.015036 
11989339.559706 0.015044 
12002668.445630 0.015051 
12015997.331554 0.015058 
12029326.217478 0.015065 
12042655.103402 0.015073 
12055983.989326 0.015080 
12069312.875250 0.015087 
12082641.761174 0.015095 
12095970.647098 0.015102 
12109299.533022 0.015109 
12122628.418946 0.015117 
12135957.304870 0.015124 
12149286.190794 0.015131 
12162615.076718 0.015139 
12175943.962642 0.015146 
12189272.848566 0.015154 
12202601.734490 0.015161 
12215930.620414 0.015169 
12229259.506338 0.015176 
12242588.392262 0.015184 
12255917.278185 0.015191 
12269246.164109 0.015199 
12282575.050033 0.015206 
12295903.935957 0.015214 
12309232.821881 0.015221 
12322561.707805 0.015229 
12335890.593729 0.015236 
12349219.479653 0.015244 
12362548.365577 0.015252 
12375877.251501 0.015259 
12389206.137425 0.015267 
12402535.023349 0.015275 
12415863.909273 0.015282 
12429192.795197 0.015290 
12442521.681121 0.015298 
12455850.567045 0.015305 
12469179.452969 0.015313 
12482508.338893 0.015321 
12495837.224817 0.015329 
12509166.110740 0.015336 
12522494.996664 0.015344 
12535823.882588 0.015352 
12549152.768512 0.015360 
12562481.654436 0.015368 
12575810.540360 0.015376 
12589139.426284 0.015383 
12602468.312208 0.015391 
12615797.198132 0.015399 
12629126.084056 0.015407 
12642454.969980 0.015415 
12655783.855904 0.015423 
12669112.741828 0.015431 
12682441.627752 0.015439 
12695770.513676 0.015447 
12709099.399600 0.015455 
12722428.285524 0.015463 
12735757.171448 0.015471 
12749086.057372 0.015479 
12762414.943296 0.015487 
12775743.829219 0.015495 
12789072.715143 0.015503 
12802401.601067 0.015511 
12815730.486991 0.015519 
12829059.372915 0.015527 
12842388.258839 0.015535 
12855717.144763 0.015543 
12869046.030687 0.015552 
12882374.916611 0.015560 
12895703.802535 0.015568 
12909032.688459 0.015576 
12922361.574383 0.015584 
12935690.460307 0.015593 
12949019.346231 0.015601 
12962348.232155 0.015609 
12975677.118079 0.015617 
12989006.004003 0.015626 
13002334.889927 0.015634 
13015663.775851 0.015642 
13028992.661775 0.015650 
13042321.547698 0.015659 
13055650.433622 0.015667 
13068979.319546 0.015675 
13082308.205470 0.015684 
13095637.091394 0.015692 
13108965.977318 0.015701 
13122294.863242 0.015709 
13135623.749166 0.015717 
13148952.635090 0.015726 
13162281.521014 0.015734 
13175610.406938 0.015743 
13188939.292862 0.015751 
13202268.178786 0.015760 
13215597.064710 0.015768 
13228925.950634 0.015777 
13242254.836558 0.015785 
13255583.722482 0.015794 
13268912.608406 0.015802 
13282241.494330 0.015811 
13295570.380254 0.015819 
13308899.266177 0.015828 
13322228.152101 0.015836 
13335557.038025 0.015845 
13348885.923949 0.015854 
13362214.809873 0.015862 
13375543.695797 0.015871 
13388872.581721 0.015880 
13402201.467645 0.015888 
13415530.353569 0.015897 
13428859.239493 0.015906 
13442188.125417 0.015914 
13455517.011341 0.015923 
13468845.897265 0.015932 
13482174.783189 0.015941 
13495503.669113 0.015949 
13508832.555037 0.015958 
13522161.440961 0.015967 
13535490.326885 0.015976 
13548819.212809 0.015985 
13562148.098732 0.015993 
13575476.984656 0.016002 
13588805.870580 0.016011 
13602134.756504 0.016020 
13615463.642428 0.016029 
13628792.528352 0.016038 
13642121.414276 0.016047 
13655450.300200 0.016056 
13668779.186124 0.016064 
13682108.072048 0.016073 
13695436.957972 0.016082 
13708765.843896 0.016091 
13722094.729820 0.016100 
13735423.615744 0.016109 
13748752.501668 0.016118 
13762081.387592 0.016127 
13775410.273516 0.016136 
13788739.159440 0.016145 
13802068.045364 0.016154 
13815396.931288 0.016164 
13828725.817211 0.016173 
13842054.703135 0.016182 
13855383.589059 0.016191 
13868712.474983 0.016200 
13882041.360907 0.016209 
13895370.246831 0.016218 
13908699.132755 0.016227 
13922028.018679 0.016237 
13935356.904603 0.016246 
13948685.790527 0.016255 
13962014.676451 0.016264 
13975343.562375 0.016273 
13988672.448299 0.016283 
14002001.334223 0.016292 
14015330.220147 0.016301 
14028659.106071 0.016310 
14041987.991995 0.016320 
14055316.877919 0.016329 
14068645.763843 0.016338 
14081974.649767 0.016348 
14095303.535690 0.016357 
14108632.421614 0.016366 
14121961.307538 0.016376 
14135290.193462 0.016385 
14148619.079386 0.016394 
14161947.965310 0.016404 
14175276.851234 0.016413 
14188605.737158 0.016423 
14201934.623082 0.016432 
14215263.509006 0.016441 
14228592.394930 0.016451 
14241921.280854 0.016460 
14255250.166778 0.016470 
14268579.052702 0.016479 
14281907.938626 0.016489 
14295236.824550 0.016498 
14308565.710474 0.016508 
14321894.596398 0.016517 
14335223.482322 0.016527 
14348552.368245 0.016537 
14361881.254169 0.016546 
14375210.140093 0.016556 
14388539.026017 0.016565 
14401867.911941 0.016575 
14415196.797865 0.016585 
14428525.683789 0.016594 
14441854.569713 0.016604 
14455183.455637 0.016614 
14468512.341561 0.016623 
14481841.227485 0.016633 
14495170.113409 0.016643 
14508498.999333 0.016652 
14521827.885257 0.016662 
14535156.771181 0.016672 
14548485.657105 0.016682 
14561814.543029 0.016691 
14575143.428953 0.016701 
14588472.314877 0.016711 
14601801.200801 0.016721 
14615130.086724 0.016730 
14628458.972648 0.016740 
14641787.858572 0.016750 
14655116.744496 0.016760 
14668445.630420 0.016770 
14681774.516344 0.016780 
14695103.402268 0.016790 
14708432.288192 0.016799 
14721761.174116 0.016809 
14735090.060040 0.016819 
14748418.945964 0.016829 
14761747.831888 0.016839 
14775076.717812 0.016849 
14788405.603736 0.016859 
14801734.489660 0.016869 
14815063.375584 0.016879 
14828392.261508 0.016889 
14841721.147432 0.016899 
14855050.033356 0.016909 
14868378.919280 0.016919 
14881707.805203 0.016929 
14895036.691127 0.016939 
14908365.577051 0.016949 
14921694.462975 0.016959 
14935023.348899 0.016969 
14948352.234823 0.016980 
14961681.120747 0.016990 
14975010.006671 0.017000 
14988338.892595 0.017010 
15001667.778519 0.017020 
15014996.664443 0.017030 
15028325.550367 0.017040 
15041654.436291 0.017051 
15054983.322215 0.017061 
15068312.208139 0.017071 
15081641.094063 0.017081 
15094969.979987 0.017092 
15108298.865911 0.017102 
15121627.751835 0.017112 
15134956.637759 0.017122 
15148285.523682 0.017133 
15161614.409606 0.017143 
15174943.295530 0.017153 
15188272.181454 0.017164 
15201601.067378 0.017174 
15214929.953302 0.017184 
15228258.839226 0.017195 
15241587.725150 0.017205 
15254916.611074 0.017215 
15268245.496998 0.017226 
15281574.382922 0.017236 
15294903.268846 0.017247 
15308232.154770 0.017257 
15321561.040694 0.017267 
15334889.926618 0.017278 
15348218.812542 0.017288 
15361547.698466 0.017299 
15374876.584390 0.017309 
15388205.470314 0.017320 
15401534.356237 0.017330 
15414863.242161 0.017341 
15428192.128085 0.017351 
15441521.014009 0.017362 
15454849.899933 0.017373 
15468178.785857 0.017383 
15481507.671781 0.017394 
15494836.557705 0.017404 
15508165.443629 0.017415 
15521494.329553 0.017425 
15534823.215477 0.017436 
15548152.101401 0.017447 
15561480.987325 0.017457 
15574809.873249 0.017468 
15588138.759173 0.017479 
15601467.645097 0.017489 
15614796.531021 0.017500 
15628125.416945 0.017511 
15641454.302869 0.017522 
15654783.188793 0.017532 
15668112.074716 0.017543 
15681440.960640 0.017554 
15694769.846564 0.017565 
15708098.732488 0.017575 
15721427.618412 0.017586 
15734756.504336 0.017597 
15748085.390260 0.017608 
15761414.276184 0.017619 
15774743.162108 0.017629 
15788072.048032 0.017640 
15801400.933956 0.017651 
15814729.819880 0.017662 
15828058.705804 0.017673 
15841387.591728 0.017684 
15854716.477652 0.017695 
15868045.363576 0.017706 
15881374.249500 0.017717 
15894703.135424 0.017727 
15908032.021348 0.017738 
15921360.907272 0.017749 
15934689.793195 0.017760 
15948018.679119 0.017771 
15961347.565043 0.017782 
15974676.450967 0.017793 
15988005.336891 0.017804 
16001334.222815 0.017815 
16014663.108739 0.017826 
16027991.994663 0.017838 
16041320.880587 0.017849 
16054649.766511 0.017860 
16067978.652435 0.017871 
16081307.538359 0.017882 
16094636.424283 0.017893 
16107965.310207 0.017904 
16121294.196131 0.017915 
16134623.082055 0.017926 
16147951.967979 0.017938 
16161280.853903 0.017949 
16174609.739827 0.017960 
16187938.625751 0.017971 
16201267.511674 0.017982 
16214596.397598 0.017994 
16227925.283522 0.018005 
16241254.169446 0.018016 
16254583.055370 0.018027 
16267911.941294 0.018039 
16281240.827218 0.018050 
16294569.713142 0.018061 
16307898.599066 0.018072 
16321227.484990 0.018084 
16334556.370914 0.018095 
16347885.256838 0.018106 
16361214.142762 0.018118 
16374543.028686 0.018129 
16387871.914610 0.018140 
16401200.800534 0.018152 
16414529.686458 0.018163 
16427858.572382 0.018175 
16441187.458306 0.018186 
16454516.344229 0.018197 
16467845.230153 0.018209 
16481174.116077 0.018220 
16494503.002001 0.018232 
16507831.887925 0.018243 
16521160.773849 0.018255 
16534489.659773 0.018266 
16547818.545697 0.018278 
16561147.431621 0.018289 
16574476.317545 0.018301 
16587805.203469 0.018312 
16601134.089393 0.018324 
16614462.975317 0.018335 
16627791.861241 0.018347 
16641120.747165 0.018359 
16654449.633089 0.018370 
16667778.519013 0.018382 
16681107.404937 0.018393 
16694436.290861 0.018405 
16707765.176785 0.018417 
16721094.062708 0.018428 
16734422.948632 0.018440 
16747751.834556 0.018452 
16761080.720480 0.018463 
16774409.606404 0.018475 
16787738.492328 0.018487 
16801067.378252 0.018499 
16814396.264176 0.018510 
16827725.150100 0.018522 
16841054.036024 0.018534 
16854382.921948 0.018546 
16867711.807872 0.018557 
16881040.693796 0.018569 
16894369.579720 0.018581 
16907698.465644 0.018593 
16921027.351568 0.018605 
16934356.237492 0.018616 
16947685.123416 0.018628 
16961014.009340 0.018640 
16974342.895264 0.018652 
16987671.781187 0.018664 
17001000.667111 0.018676 
17014329.553035 0.018688 
17027658.438959 0.018700 
17040987.324883 0.018712 
17054316.210807 0.018723 
17067645.096731 0.018735 
17080973.982655 0.018747 
17094302.868579 0.018759 
17107631.754503 0.018771 
17120960.640427 0.018783 
17134289.526351 0.018795 
17147618.412275 0.018807 
17160947.298199 0.018819 
17174276.184123 0.018831 
17187605.070047 0.018843 
17200933.955971 0.018856 
17214262.841895 0.018868 
17227591.727819 0.018880 
17240920.613742 0.018892 
17254249.499666 0.018904 
17267578.385590 0.018916 
17280907.271514 0.018928 
17294236.157438 0.018940 
17307565.043362 0.018952 
17320893.929286 0.018965 
17334222.815210 0.018977 
17347551.701134 0.018989 
17360880.587058 0.019001 
17374209.472982 0.019013 
17387538.358906 0.019026 
17400867.244830 0.019038 
17414196.130754 0.019050 
17427525.016678 0.019062 
17440853.902602 0.019075 
17454182.788526 0.019087 
17467511.674450 0.019099 
17480840.560374 0.019111 
17494169.446298 0.019124 
17507498.332221 0.019136 
17520827.218145 0.019148 
17534156.104069 0.019161 
17547484.989993 0.019173 
17560813.875917 0.019186 
17574142.761841 0.019198 
17587471.647765 0.019210 
17600800.533689 0.019223 
17614129.419613 0.019235 
17627458.305537 0.019248 
17640787.191461 0.019260 
17654116.077385 0.019272 
17667444.963309 0.019285 
17680773.849233 0.019297 
17694102.735157 0.019310 
17707431.621081 0.019322 
17720760.507005 0.019335 
17734089.392929 0.019347 
17747418.278853 0.019360 
17760747.164777 0.019372 
17774076.050700 0.019385 
17787404.936624 0.019398 
17800733.822548 0.019410 
17814062.708472 0.019423 
17827391.594396 0.019435 
17840720.480320 0.019448 
17854049.366244 0.019461 
17867378.252168 0.019473 
17880707.138092 0.019486 
17894036.024016 0.019498 
17907364.909940 0.019511 
17920693.795864 0.019524 
17934022.681788 0.019536 
17947351.567712 0.019549 
17960680.453636 0.019562 
17974009.339560 0.019575 
17987338.225484 0.019587 
18000667.111408 0.019600 
18013995.997332 0.019613 
18027324.883256 0.019626 
18040653.769179 0.019638 
18053982.655103 0.019651 
18067311.541027 0.019664 
18080640.426951 0.019677 
18093969.312875 0.019690 
18107298.198799 0.019702 
18120627.084723 0.019715 
18133955.970647 0.019728 
18147284.856571 0.019741 
18160613.742495 0.019754 
18173942.628419 0.019767 
18187271.514343 0.019780 
18200600.400267 0.019793 
18213929.286191 0.019805 
18227258.172115 0.019818 
18240587.058039 0.019831 
18253915.943963 0.019844 
18267244.829887 0.019857 
18280573.715811 0.019870 
18293902.601734 0.019883 
18307231.487658 0.019896 
18320560.373582 0.019909 
18333889.259506 0.019922 
18347218.145430 0.019935 
18360547.031354 0.019948 
18373875.917278 0.019961 
18387204.803202 0.019975 
18400533.689126 0.019988 
18413862.575050 0.020001 
18427191.460974 0.020014 
18440520.346898 0.020027 
18453849.232822 0.020040 
18467178.118746 0.020053 
18480507.004670 0.020066 
18493835.890594 0.020079 
18507164.776518 0.020093 
18520493.662442 0.020106 
18533822.548366 0.020119 
18547151.434290 0.020132 
18560480.320213 0.020145 
18573809.206137 0.020159 
18587138.092061 0.020172 
18600466.977985 0.020185 
18613795.863909 0.020198 
18627124.749833 0.020212 
18640453.635757 0.020225 
18653782.521681 0.020238 
18667111.407605 0.020252 
18680440.293529 0.020265 
18693769.179453 0.020278 
18707098.065377 0.020292 
18720426.951301 0.020305 
18733755.837225 0.020318 
18747084.723149 0.020332 
18760413.609073 0.020345 
18773742.494997 0.020358 
18787071.380921 0.020372 
18800400.266845 0.020385 
18813729.152769 0.020399 
18827058.038692 0.020412 
18840386.924616 0.020426 
18853715.810540 0.020439 
18867044.696464 0.020453 
18880373.582388 0.020466 
18893702.468312 0.020480 
18907031.354236 0.020493 
18920360.240160 0.020507 
18933689.126084 0.020520 
18947018.012008 0.020534 
18960346.897932 0.020547 
18973675.783856 0.020561 
18987004.669780 0.020574 
19000333.555704 0.020588 
19013662.441628 0.020602 
19026991.327552 0.020615 
19040320.213476 0.020629 
19053649.099400 0.020642 
19066977.985324 0.020656 
19080306.871248 0.020670 
19093635.757171 0.020683 
19106964.643095 0.020697 
19120293.529019 0.020711 
19133622.414943 0.020725 
19146951.300867 0.020738 
19160280.186791 0.020752 
19173609.072715 0.020766 
19186937.958639 0.020779 
19200266.844563 0.020793 
19213595.730487 0.020807 
19226924.616411 0.020821 
19240253.502335 0.020835 
19253582.388259 0.020848 
19266911.274183 0.020862 
19280240.160107 0.020876 
19293569.046031 0.020890 
19306897.931955 0.020904 
19320226.817879 0.020918 
19333555.703803 0.020931 
19346884.589726 0.020945 
19360213.475650 0.020959 
19373542.361574 0.020973 
19386871.247498 0.020987 
19400200.133422 0.021001 
19413529.019346 0.021015 
19426857.905270 0.021029 
19440186.791194 0.021043 
19453515.677118 0.021057 
19466844.563042 0.021071 
19480173.448966 0.021085 
19493502.334890 0.021099 
19506831.220814 0.021113 
19520160.106738 0.021127 
19533488.992662 0.021141 
19546817.878586 0.021155 
19560146.764510 0.021169 
19573475.650434 0.021183 
19586804.536358 0.021197 
19600133.422282 0.021211 
19613462.308205 0.021225 
19626791.194129 0.021240 
19640120.080053 0.021254 
19653448.965977 0.021268 
19666777.851901 0.021282 
19680106.737825 0.021296 
19693435.623749 0.021310 
19706764.509673 0.021325 
19720093.395597 0.021339 
19733422.281521 0.021353 
19746751.167445 0.021367 
19760080.053369 0.021381 
19773408.939293 0.021396 
19786737.825217 0.021410 
19800066.711141 0.021424 
19813395.597065 0.021439 
19826724.482989 0.021453 
19840053.368913 0.021467 
19853382.254837 0.021482 
19866711.140761 0.021496 
19880040.026684 0.021510 
19893368.912608 0.021525 
19906697.798532 0.021539 
19920026.684456 0.021553 
19933355.570380 0.021568 
19946684.456304 0.021582 
19960013.342228 0.021596 
19973342.228152 0.021611 
19986671.114076 0.021625 
20000000.000000 0.021640 
20000000.000000 0.021640 
20033355.570380 0.021676 
20066711.140761 0.021712 
20100066.711141 0.021749 
20133422.281521 0.021785 
20166777.851901 0.021822 
20200133.422282 0.021858 
20233488.992662 0.021895 
20266844.563042 0.021931 
20300200.133422 0.021968 
20333555.703803 0.022005 
20366911.274183 0.022042 
20400266.844563 0.022079 
20433622.414943 0.022116 
20466977.985324 0.022153 
20500333.555704 0.022190 
20533689.126084 0.022228 
20567044.696464 0.022265 
20600400.266845 0.022303 
20633755.837225 0.022340 
20667111.407605 0.022378 
20700466.977985 0.022415 
20733822.548366 0.022453 
20767178.118746 0.022491 
20800533.689126 0.022529 
20833889.259506 0.022567 
20867244.829887 0.022605 
20900600.400267 0.022643 
20933955.970647 0.022681 
20967311.541027 0.022719 
21000667.111408 0.022757 
21034022.681788 0.022796 
21067378.252168 0.022834 
21100733.822548 0.022873 
21134089.392929 0.022911 
21167444.963309 0.022950 
21200800.533689 0.022989 
21234156.104069 0.023028 
21267511.674450 0.023067 
21300867.244830 0.023106 
21334222.815210 0.023145 
21367578.385590 0.023184 
21400933.955971 0.023223 
21434289.526351 0.023262 
21467645.096731 0.023302 
21501000.667111 0.023341 
21534356.237492 0.023380 
21567711.807872 0.023420 
21601067.378252 0.023460 
21634422.948632 0.023499 
21667778.519013 0.023539 
21701134.089393 0.023579 
21734489.659773 0.023619 
21767845.230153 0.023659 
21801200.800534 0.023699 
21834556.370914 0.023739 
21867911.941294 0.023780 
21901267.511674 0.023820 
21934623.082055 0.023860 
21967978.652435 0.023901 
22001334.222815 0.023941 
22034689.793195 0.023982 
22068045.363576 0.024023 
22101400.933956 0.024063 
22134756.504336 0.024104 
22168112.074716 0.024145 
22201467.645097 0.024186 
22234823.215477 0.024227 
22268178.785857 0.024268 
22301534.356237 0.024310 
22334889.926618 0.024351 
22368245.496998 0.024392 
22401601.067378 0.024434 
22434956.637759 0.024475 
22468312.208139 0.024517 
22501667.778519 0.024558 
22535023.348899 0.024600 
22568378.919280 0.024642 
22601734.489660 0.024684 
22635090.060040 0.024726 
22668445.630420 0.024768 
22701801.200801 0.024810 
22735156.771181 0.024852 
22768512.341561 0.024895 
22801867.911941 0.024937 
22835223.482322 0.024979 
22868579.052702 0.025022 
22901934.623082 0.025065 
22935290.193462 0.025107 
22968645.763843 0.025150 
23002001.334223 0.025193 
23035356.904603 0.025236 
23068712.474983 0.025279 
23102068.045364 0.025322 
23135423.615744 0.025365 
23168779.186124 0.025408 
23202134.756504 0.025452 
23235490.326885 0.025495 
23268845.897265 0.025538 
23302201.467645 0.025582 
23335557.038025 0.025626 
23368912.608406 0.025669 
23402268.178786 0.025713 
23435623.749166 0.025757 
23468979.319546 0.025801 
23502334.889927 0.025845 
23535690.460307 0.025889 
23569046.030687 0.025933 
23602401.601067 0.025977 
23635757.171448 0.026022 
23669112.741828 0.026066 
23702468.312208 0.026111 
23735823.882588 0.026155 
23769179.452969 0.026200 
23802535.023349 0.026245 
23835890.593729 0.026289 
23869246.164109 0.026334 
23902601.734490 0.026379 
23935957.304870 0.026424 
23969312.875250 0.026469 
24002668.445630 0.026515 
24036024.016011 0.026560 
24069379.586391 0.026605 
24102735.156771 0.026651 
24136090.727151 0.026696 
24169446.297532 0.026742 
24202801.867912 0.026788 
24236157.438292 0.026833 
24269513.008672 0.026879 
24302868.579053 0.026925 
24336224.149433 0.026971 
24369579.719813 0.027017 
24402935.290193 0.027063 
24436290.860574 0.027110 
24469646.430954 0.027156 
24503002.001334 0.027203 
24536357.571714 0.027249 
24569713.142095 0.027296 
24603068.712475 0.027342 
24636424.282855 0.027389 
24669779.853235 0.027436 
24703135.423616 0.027483 
24736490.993996 0.027530 
24769846.564376 0.027577 
24803202.134757 0.027624 
24836557.705137 0.027671 
24869913.275517 0.027719 
24903268.845897 0.027766 
24936624.416278 0.027814 
24969979.986658 0.027861 
25003335.557038 0.027909 
25036691.127418 0.027957 
25070046.697799 0.028005 
25103402.268179 0.028052 
25136757.838559 0.028101 
25170113.408939 0.028149 
25203468.979320 0.028197 
25236824.549700 0.028245 
25270180.120080 0.028293 
25303535.690460 0.028342 
25336891.260841 0.028390 
25370246.831221 0.028439 
25403602.401601 0.028488 
25436957.971981 0.028537 
25470313.542362 0.028585 
25503669.112742 0.028634 
25537024.683122 0.028683 
25570380.253502 0.028733 
25603735.823883 0.028782 
25637091.394263 0.028831 
25670446.964643 0.028880 
25703802.535023 0.028930 
25737158.105404 0.028979 
25770513.675784 0.029029 
25803869.246164 0.029079 
25837224.816544 0.029129 
25870580.386925 0.029179 
25903935.957305 0.029229 
25937291.527685 0.029279 
25970647.098065 0.029329 
26004002.668446 0.029379 
26037358.238826 0.029429 
26070713.809206 0.029480 
26104069.379586 0.029530 
26137424.949967 0.029581 
26170780.520347 0.029632 
26204136.090727 0.029683 
26237491.661107 0.029733 
26270847.231488 0.029784 
26304202.801868 0.029835 
26337558.372248 0.029887 
26370913.942628 0.029938 
26404269.513009 0.029989 
26437625.083389 0.030041 
26470980.653769 0.030092 
26504336.224149 0.030144 
26537691.794530 0.030195 
26571047.364910 0.030247 
26604402.935290 0.030299 
26637758.505670 0.030351 
26671114.076051 0.030403 
26704469.646431 0.030455 
26737825.216811 0.030507 
26771180.787191 0.030560 
26804536.357572 0.030612 
26837891.927952 0.030665 
26871247.498332 0.030717 
26904603.068712 0.030770 
26937958.639093 0.030823 
26971314.209473 0.030876 
27004669.779853 0.030929 
27038025.350233 0.030982 
27071380.920614 0.031035 
27104736.490994 0.031088 
27138092.061374 0.031141 
27171447.631755 0.031195 
27204803.202135 0.031248 
27238158.772515 0.031302 
27271514.342895 0.031356 
27304869.913276 0.031410 
27338225.483656 0.031464 
27371581.054036 0.031518 
27404936.624416 0.031572 
27438292.194797 0.031626 
27471647.765177 0.031680 
27505003.335557 0.031735 
27538358.905937 0.031789 
27571714.476318 0.031844 
27605070.046698 0.031898 
27638425.617078 0.031953 
27671781.187458 0.032008 
27705136.757839 0.032063 
27738492.328219 0.032118 
27771847.898599 0.032173 
27805203.468979 0.032228 
27838559.039360 0.032284 
27871914.609740 0.032339 
27905270.180120 0.032395 
27938625.750500 0.032450 
27971981.320881 0.032506 
28005336.891261 0.032562 
28038692.461641 0.032618 
28072048.032021 0.032674 
28105403.602402 0.032730 
28138759.172782 0.032786 
28172114.743162 0.032843 
28205470.313542 0.032899 
28238825.883923 0.032955 
28272181.454303 0.033012 
28305537.024683 0.033069 
28338892.595063 0.033126 
28372248.165444 0.033183 
28405603.735824 0.033240 
28438959.306204 0.033297 
28472314.876584 0.033354 
28505670.446965 0.033411 
28539026.017345 0.033469 
28572381.587725 0.033526 
28605737.158105 0.033584 
28639092.728486 0.033642 
28672448.298866 0.033699 
28705803.869246 0.033757 
28739159.439626 0.033815 
28772515.010007 0.033874 
28805870.580387 0.033932 
28839226.150767 0.033990 
28872581.721147 0.034049 
28905937.291528 0.034107 
28939292.861908 0.034166 
28972648.432288 0.034225 
29006004.002668 0.034283 
29039359.573049 0.034342 
29072715.143429 0.034402 
29106070.713809 0.034461 
29139426.284189 0.034520 
29172781.854570 0.034579 
29206137.424950 0.034639 
29239492.995330 0.034699 
29272848.565710 0.034758 
29306204.136091 0.034818 
29339559.706471 0.034878 
29372915.276851 0.034938 
29406270.847231 0.034998 
29439626.417612 0.035058 
29472981.987992 0.035119 
29506337.558372 0.035179 
29539693.128752 0.035240 
29573048.699133 0.035300 
29606404.269513 0.035361 
29639759.839893 0.035422 
29673115.410274 0.035483 
29706470.980654 0.035544 
29739826.551034 0.035605 
29773182.121414 0.035667 
29806537.691795 0.035728 
29839893.262175 0.035790 
29873248.832555 0.035851 
29906604.402935 0.035913 
29939959.973316 0.035975 
29973315.543696 0.036037 
30006671.114076 0.036099 
30040026.684456 0.036161 
30073382.254837 0.036224 
30106737.825217 0.036286 
30140093.395597 0.036349 
30173448.965977 0.036411 
30206804.536358 0.036474 
30240160.106738 0.036537 
30273515.677118 0.036600 
30306871.247498 0.036663 
30340226.817879 0.036726 
30373582.388259 0.036790 
30406937.958639 0.036853 
30440293.529019 0.036917 
30473649.099400 0.036980 
30507004.669780 0.037044 
30540360.240160 0.037108 
30573715.810540 0.037172 
30607071.380921 0.037236 
30640426.951301 0.037301 
30673782.521681 0.037365 
30707138.092061 0.037429 
30740493.662442 0.037494 
30773849.232822 0.037559 
30807204.803202 0.037624 
30840560.373582 0.037689 
30873915.943963 0.037754 
30907271.514343 0.037819 
30940627.084723 0.037884 
30973982.655103 0.037950 
31007338.225484 0.038015 
31040693.795864 0.038081 
31074049.366244 0.038147 
31107404.936624 0.038213 
31140760.507005 0.038279 
31174116.077385 0.038345 
31207471.647765 0.038411 
31240827.218145 0.038477 
31274182.788526 0.038544 
31307538.358906 0.038611 
31340893.929286 0.038677 
31374249.499666 0.038744 
31407605.070047 0.038811 
31440960.640427 0.038878 
31474316.210807 0.038946 
31507671.781187 0.039013 
31541027.351568 0.039081 
31574382.921948 0.039148 
31607738.492328 0.039216 
31641094.062708 0.039284 
31674449.633089 0.039352 
31707805.203469 0.039420 
31741160.773849 0.039488 
31774516.344229 0.039557 
31807871.914610 0.039625 
31841227.484990 0.039694 
31874583.055370 0.039763 
31907938.625751 0.039832 
31941294.196131 0.039901 
31974649.766511 0.039970 
32008005.336891 0.040039 
32041360.907272 0.040108 
32074716.477652 0.040178 
32108072.048032 0.040248 
32141427.618412 0.040317 
32174783.188793 0.040387 
32208138.759173 0.040457 
32241494.329553 0.040528 
32274849.899933 0.040598 
32308205.470314 0.040668 
32341561.040694 0.040739 
32374916.611074 0.040810 
32408272.181454 0.040881 
32441627.751835 0.040952 
32474983.322215 0.041023 
32508338.892595 0.041094 
32541694.462975 0.041165 
32575050.033356 0.041237 
32608405.603736 0.041308 
32641761.174116 0.041380 
32675116.744496 0.041452 
32708472.314877 0.041524 
32741827.885257 0.041596 
32775183.455637 0.041669 
32808539.026017 0.041741 
32841894.596398 0.041814 
32875250.166778 0.041887 
32908605.737158 0.041960 
32941961.307538 0.042033 
32975316.877919 0.042106 
33008672.448299 0.042179 
33042028.018679 0.042253 
33075383.589059 0.042326 
33108739.159440 0.042400 
33142094.729820 0.042474 
33175450.300200 0.042548 
33208805.870580 0.042622 
33242161.440961 0.042696 
33275517.011341 0.042771 
33308872.581721 0.042845 
33342228.152101 0.042920 
33375583.722482 0.042995 
33408939.292862 0.043070 
33442294.863242 0.043145 
33475650.433622 0.043220 
33509006.004003 0.043296 
33542361.574383 0.043371 
33575717.144763 0.043447 
33609072.715143 0.043523 
33642428.285524 0.043599 
33675783.855904 0.043675 
33709139.426284 0.043752 
33742494.996664 0.043828 
33775850.567045 0.043905 
33809206.137425 0.043981 
33842561.707805 0.044058 
33875917.278185 0.044136 
33909272.848566 0.044213 
33942628.418946 0.044290 
33975983.989326 0.044368 
34009339.559706 0.044445 
34042695.130087 0.044523 
34076050.700467 0.044601 
34109406.270847 0.044679 
34142761.841227 0.044758 
34176117.411608 0.044836 
34209472.981988 0.044915 
34242828.552368 0.044994 
34276184.122749 0.045072 
34309539.693129 0.045152 
34342895.263509 0.045231 
34376250.833889 0.045310 
34409606.404270 0.045390 
34442961.974650 0.045470 
34476317.545030 0.045549 
34509673.115410 0.045629 
34543028.685791 0.045710 
34576384.256171 0.045790 
34609739.826551 0.045871 
34643095.396931 0.045951 
34676450.967312 0.046032 
34709806.537692 0.046113 
34743162.108072 0.046194 
34776517.678452 0.046276 
34809873.248833 0.046357 
34843228.819213 0.046439 
34876584.389593 0.046521 
34909939.959973 0.046603 
34943295.530354 0.046685 
34976651.100734 0.046767 
35010006.671114 0.046850 
35043362.241494 0.046932 
35076717.811875 0.047015 
35110073.382255 0.047098 
35143428.952635 0.047181 
35176784.523015 0.047265 
35210140.093396 0.047348 
35243495.663776 0.047432 
35276851.234156 0.047516 
35310206.804536 0.047600 
35343562.374917 0.047684 
35376917.945297 0.047768 
35410273.515677 0.047853 
35443629.086057 0.047937 
35476984.656438 0.048022 
35510340.226818 0.048107 
35543695.797198 0.048193 
35577051.367578 0.048278 
35610406.937959 0.048364 
35643762.508339 0.048450 
35677118.078719 0.048536 
35710473.649099 0.048622 
35743829.219480 0.048708 
35777184.789860 0.048794 
35810540.360240 0.048881 
35843895.930620 0.048968 
35877251.501001 0.049055 
35910607.071381 0.049142 
35943962.641761 0.049230 
35977318.212141 0.049317 
36010673.782522 0.049405 
36044029.352902 0.049493 
36077384.923282 0.049581 
36110740.493662 0.049670 
36144096.064043 0.049758 
36177451.634423 0.049847 
36210807.204803 0.049936 
36244162.775183 0.050025 
36277518.345564 0.050114 
36310873.915944 0.050204 
36344229.486324 0.050293 
36377585.056704 0.050383 
36410940.627085 0.050473 
36444296.197465 0.050564 
36477651.767845 0.050654 
36511007.338225 0.050745 
36544362.908606 0.050836 
36577718.478986 0.050927 
36611074.049366 0.051018 
36644429.619746 0.051109 
36677785.190127 0.051201 
36711140.760507 0.051293 
36744496.330887 0.051385 
36777851.901268 0.051477 
36811207.471648 0.051570 
36844563.042028 0.051662 
36877918.612408 0.051755 
36911274.182789 0.051848 
36944629.753169 0.051941 
36977985.323549 0.052035 
37011340.893929 0.052129 
37044696.464310 0.052222 
37078052.034690 0.052317 
37111407.605070 0.052411 
37144763.175450 0.052505 
37178118.745831 0.052600 
37211474.316211 0.052695 
37244829.886591 0.052790 
37278185.456971 0.052886 
37311541.027352 0.052981 
37344896.597732 0.053077 
37378252.168112 0.053173 
37411607.738492 0.053269 
37444963.308873 0.053366 
37478318.879253 0.053462 
37511674.449633 0.053559 
37545030.020013 0.053656 
37578385.590394 0.053754 
37611741.160774 0.053851 
37645096.731154 0.053949 
37678452.301534 0.054047 
37711807.871915 0.054145 
37745163.442295 0.054244 
37778519.012675 0.054342 
37811874.583055 0.054441 
37845230.153436 0.054540 
37878585.723816 0.054640 
37911941.294196 0.054739 
37945296.864576 0.054839 
37978652.434957 0.054939 
38012008.005337 0.055039 
38045363.575717 0.055140 
38078719.146097 0.055241 
38112074.716478 0.055342 
38145430.286858 0.055443 
38178785.857238 0.055544 
38212141.427618 0.055646 
38245496.997999 0.055748 
38278852.568379 0.055850 
38312208.138759 0.055952 
38345563.709139 0.056055 
38378919.279520 0.056158 
38412274.849900 0.056261 
38445630.420280 0.056365 
38478985.990660 0.056468 
38512341.561041 0.056572 
38545697.131421 0.056676 
38579052.701801 0.056781 
38612408.272181 0.056885 
38645763.842562 0.056990 
38679119.412942 0.057095 
38712474.983322 0.057201 
38745830.553702 0.057306 
38779186.124083 0.057412 
38812541.694463 0.057519 
38845897.264843 0.057625 
38879252.835223 0.057732 
38912608.405604 0.057839 
38945963.975984 0.057946 
38979319.546364 0.058053 
39012675.116744 0.058161 
39046030.687125 0.058269 
39079386.257505 0.058377 
39112741.827885 0.058486 
39146097.398266 0.058595 
39179452.968646 0.058704 
39212808.539026 0.058813 
39246164.109406 0.058923 
39279519.679787 0.059033 
39312875.250167 0.059143 
39346230.820547 0.059253 
39379586.390927 0.059364 
39412941.961308 0.059475 
39446297.531688 0.059587 
39479653.102068 0.059698 
39513008.672448 0.059810 
39546364.242829 0.059922 
39579719.813209 0.060035 
39613075.383589 0.060147 
39646430.953969 0.060260 
39679786.524350 0.060374 
39713142.094730 0.060487 
39746497.665110 0.060601 
39779853.235490 0.060716 
39813208.805871 0.060830 
39846564.376251 0.060945 
39879919.946631 0.061060 
39913275.517011 0.061175 
39946631.087392 0.061291 
39979986.657772 0.061407 
40013342.228152 0.061523 
40046697.798532 0.061640 
40080053.368913 0.061757 
40113408.939293 0.061874 
40146764.509673 0.061992 
40180120.080053 0.062110 
40213475.650434 0.062228 
40246831.220814 0.062346 
40280186.791194 0.062465 
40313542.361574 0.062584 
40346897.931955 0.062704 
40380253.502335 0.062823 
40413609.072715 0.062944 
40446964.643095 0.063064 
40480320.213476 0.063185 
40513675.783856 0.063306 
40547031.354236 0.063427 
40580386.924616 0.063549 
40613742.494997 0.063671 
40647098.065377 0.063793 
40680453.635757 0.063916 
40713809.206137 0.064039 
40747164.776518 0.064163 
40780520.346898 0.064287 
40813875.917278 0.064411 
40847231.487658 0.064535 
40880587.058039 0.064660 
40913942.628419 0.064785 
40947298.198799 0.064911 
40980653.769179 0.065037 
41014009.339560 0.065163 
41047364.909940 0.065289 
41080720.480320 0.065416 
41114076.050700 0.065544 
41147431.621081 0.065671 
41180787.191461 0.065800 
41214142.761841 0.065928 
41247498.332221 0.066057 
41280853.902602 0.066186 
41314209.472982 0.066316 
41347565.043362 0.066445 
41380920.613743 0.066576 
41414276.184123 0.066706 
41447631.754503 0.066838 
41480987.324883 0.066969 
41514342.895264 0.067101 
41547698.465644 0.067233 
41581054.036024 0.067366 
41614409.606404 0.067499 
41647765.176785 0.067632 
41681120.747165 0.067766 
41714476.317545 0.067900 
41747831.887925 0.068035 
41781187.458306 0.068170 
41814543.028686 0.068305 
41847898.599066 0.068441 
41881254.169446 0.068578 
41914609.739827 0.068714 
41947965.310207 0.068851 
41981320.880587 0.068989 
42014676.450967 0.069127 
42048032.021348 0.069265 
42081387.591728 0.069404 
42114743.162108 0.069543 
42148098.732488 0.069683 
42181454.302869 0.069823 
42214809.873249 0.069964 
42248165.443629 0.070105 
42281521.014009 0.070246 
42314876.584390 0.070388 
42348232.154770 0.070531 
42381587.725150 0.070674 
42414943.295530 0.070817 
42448298.865911 0.070961 
42481654.436291 0.071105 
42515010.006671 0.071249 
42548365.577051 0.071395 
42581721.147432 0.071540 
42615076.717812 0.071686 
42648432.288192 0.071833 
42681787.858572 0.071980 
42715143.428953 0.072128 
42748498.999333 0.072276 
42781854.569713 0.072424 
42815210.140093 0.072573 
42848565.710474 0.072723 
42881921.280854 0.072873 
42915276.851234 0.073023 
42948632.421614 0.073174 
42981987.991995 0.073326 
43015343.562375 0.073478 
43048699.132755 0.073631 
43082054.703135 0.073784 
43115410.273516 0.073937 
43148765.843896 0.074091 
43182121.414276 0.074246 
43215476.984656 0.074401 
43248832.555037 0.074557 
43282188.125417 0.074714 
43315543.695797 0.074871 
43348899.266177 0.075028 
43382254.836558 0.075186 
43415610.406938 0.075345 
43448965.977318 0.075504 
43482321.547698 0.075663 
43515677.118079 0.075824 
43549032.688459 0.075985 
43582388.258839 0.076146 
43615743.829219 0.076308 
43649099.399600 0.076471 
43682454.969980 0.076634 
43715810.540360 0.076798 
43749166.110740 0.076962 
43782521.681121 0.077127 
43815877.251501 0.077293 
43849232.821881 0.077459 
43882588.392262 0.077626 
43915943.962642 0.077794 
43949299.533022 0.077962 
43982655.103402 0.078131 
44016010.673783 0.078300 
44049366.244163 0.078470 
44082721.814543 0.078641 
44116077.384923 0.078813 
44149432.955304 0.078985 
44182788.525684 0.079158 
44216144.096064 0.079331 
44249499.666444 0.079505 
44282855.236825 0.079680 
44316210.807205 0.079856 
44349566.377585 0.080032 
44382921.947965 0.080209 
44416277.518346 0.080386 
44449633.088726 0.080565 
44482988.659106 0.080744 
44516344.229486 0.080924 
44549699.799867 0.081104 
44583055.370247 0.081286 
44616410.940627 0.081468 
44649766.511007 0.081651 
44683122.081388 0.081834 
44716477.651768 0.082018 
44749833.222148 0.082204 
44783188.792528 0.082390 
44816544.362909 0.082576 
44849899.933289 0.082764 
44883255.503669 0.082952 
44916611.074049 0.083141 
44949966.644430 0.083331 
44983322.214810 0.083522 
45016677.785190 0.083714 
45050033.355570 0.083906 
45083388.925951 0.084100 
45116744.496331 0.084294 
45150100.066711 0.084489 
45183455.637091 0.084685 
45216811.207472 0.084882 
45250166.777852 0.085079 
45283522.348232 0.085278 
45316877.918612 0.085478 
45350233.488993 0.085678 
45383589.059373 0.085880 
45416944.629753 0.086082 
45450300.200133 0.086285 
45483655.770514 0.086490 
45517011.340894 0.086695 
45550366.911274 0.086901 
45583722.481654 0.087108 
45617078.052035 0.087317 
45650433.622415 0.087526 
45683789.192795 0.087736 
45717144.763175 0.087947 
45750500.333556 0.088160 
45783855.903936 0.088373 
45817211.474316 0.088588 
45850567.044696 0.088803 
45883922.615077 0.089020 
45917278.185457 0.089238 
45950633.755837 0.089457 
45983989.326217 0.089677 
46017344.896598 0.089898 
46050700.466978 0.090120 
46084056.037358 0.090344 
46117411.607738 0.090568 
46150767.178119 0.090794 
46184122.748499 0.091021 
46217478.318879 0.091250 
46250833.889260 0.091479 
46284189.459640 0.091710 
46317545.030020 0.091942 
46350900.600400 0.092176 
46384256.170781 0.092410 
46417611.741161 0.092646 
46450967.311541 0.092884 
46484322.881921 0.093123 
46517678.452302 0.093363 
46551034.022682 0.093604 
46584389.593062 0.093847 
46617745.163442 0.094091 
46651100.733823 0.094337 
46684456.304203 0.094584 
46717811.874583 0.094833 
46751167.444963 0.095083 
46784523.015344 0.095335 
46817878.585724 0.095589 
46851234.156104 0.095844 
46884589.726484 0.096100 
46917945.296865 0.096358 
46951300.867245 0.096618 
46984656.437625 0.096879 
47018012.008005 0.097142 
47051367.578386 0.097407 
47084723.148766 0.097674 
47118078.719146 0.097942 
47151434.289526 0.098212 
47184789.859907 0.098484 
47218145.430287 0.098758 
47251501.000667 0.099034 
47284856.571047 0.099311 
47318212.141428 0.099591 
47351567.711808 0.099873 
47384923.282188 0.100156 
47418278.852568 0.100442 
47451634.422949 0.100729 
47484989.993329 0.101019 
47518345.563709 0.101311 
47551701.134089 0.101605 
47585056.704470 0.101901 
47618412.274850 0.102200 
47651767.845230 0.102501 
47685123.415610 0.102804 
47718478.985991 0.103109 
47751834.556371 0.103417 
47785190.126751 0.103728 
47818545.697131 0.104041 
47851901.267512 0.104356 
47885256.837892 0.104675 
47918612.408272 0.104995 
47951967.978652 0.105319 
47985323.549033 0.105645 
48018679.119413 0.105975 
48052034.689793 0.106307 
48085390.260173 0.106642 
48118745.830554 0.106980 
48152101.400934 0.107321 
48185456.971314 0.107665 
48218812.541694 0.108013 
48252168.112075 0.108364 
48285523.682455 0.108718 
48318879.252835 0.109076 
48352234.823215 0.109437 
48385590.393596 0.109802 
48418945.963976 0.110170 
48452301.534356 0.110542 
48485657.104736 0.110919 
48519012.675117 0.111299 
48552368.245497 0.111683 
48585723.815877 0.112072 
48619079.386257 0.112465 
48652434.956638 0.112862 
48685790.527018 0.113264 
48719146.097398 0.113670 
48752501.667779 0.114082 
48785857.238159 0.114498 
48819212.808539 0.114919 
48852568.378919 0.115346 
48885923.949300 0.115778 
48919279.519680 0.116216 
48952635.090060 0.116660 
48985990.660440 0.117110 
49019346.230821 0.117565 
49052701.801201 0.118028 
49086057.371581 0.118496 
49119412.941961 0.118972 
49152768.512342 0.119455 
49186124.082722 0.119946 
49219479.653102 0.120444 
49252835.223482 0.120950 
49286190.793863 0.121464 
49319546.364243 0.121987 
49352901.934623 0.122520 
49386257.505003 0.123061 
49419613.075384 0.123613 
49452968.645764 0.124175 
49486324.216144 0.124748 
49519679.786524 0.125333 
49553035.356905 0.125930 
49586390.927285 0.126539 
49619746.497665 0.127162 
49653102.068045 0.127799 
49686457.638426 0.128452 
49719813.208806 0.129120 
49753168.779186 0.129806 
49786524.349566 0.130510 
49819879.919947 0.131234 
49853235.490327 0.131980 
49886591.060707 0.132748 
49919946.631087 0.133541 
49953302.201468 0.134362 
49986657.771848 0.135213 
50020013.342228 0.136096 
50053368.912608 0.137016 
50086724.482989 0.137977 
50120080.053369 0.138984 
50153435.623749 0.140044 
50186791.194129 0.141166 
50220146.764510 0.142359 
50253502.334890 0.143637 
50286857.905270 0.145021 
50320213.475650 0.146539 
50353569.046031 0.148233 
50386924.616411 0.150177 
50420280.186791 0.152518 
50453635.757171 0.155641 
50453635.757171 0.162948 


==> data/VLE_Nitrogen_Hexane_310.93K_vdW_kij_0.09.dat <==
       p       z
105256837.891928 0.158879 
105256837.891928 0.162133 
105176784.523015 0.166086 
105096731.154103 0.168590 
105016677.785190 0.170601 
104936624.416278 0.172338 
104856571.047365 0.173894 
104776517.678452 0.175319 
104696464.309540 0.176644 
104616410.940627 0.177888 
104536357.571714 0.179067 
104456304.202802 0.180190 
104376250.833889 0.181266 
104296197.464977 0.182301 
104216144.096064 0.183300 
104136090.727151 0.184267 
104056037.358239 0.185205 
103975983.989326 0.186117 
103895930.620414 0.187006 
103815877.251501 0.187873 
103735823.882588 0.188721 
103655770.513676 0.189551 
103575717.144763 0.190364 
103495663.775851 0.191161 
103415610.406938 0.191944 
103335557.038025 0.192713 
103255503.669113 0.193470 
103175450.300200 0.194214 
103095396.931288 0.194948 
103015343.562375 0.195671 
102935290.193462 0.196384 
102855236.824550 0.197087 
102775183.455637 0.197781 
102695130.086724 0.198467 
102615076.717812 0.199145 
102535023.348899 0.199815 
102454969.979987 0.200477 
102374916.611074 0.201133 
102294863.242161 0.201781 
102214809.873249 0.202423 
102134756.504336 0.203059 
102054703.135424 0.203689 
101974649.766511 0.204313 
101894596.397598 0.204932 
101814543.028686 0.205545 
101734489.659773 0.206153 
101654436.290861 0.206757 
101574382.921948 0.207355 
101494329.553035 0.207949 
101414276.184123 0.208538 
101334222.815210 0.209124 
101254169.446298 0.209705 
101174116.077385 0.210282 
101094062.708472 0.210855 
101014009.339560 0.211424 
100933955.970647 0.211989 
100853902.601734 0.212552 
100773849.232822 0.213110 
100693795.863909 0.213665 
100613742.494997 0.214217 
100533689.126084 0.214766 
100453635.757171 0.215312 
100373582.388259 0.215855 
100293529.019346 0.216395 
100213475.650434 0.216932 
100133422.281521 0.217466 
100053368.912608 0.217998 
99973315.543696 0.218526 
99893262.174783 0.219053 
99813208.805871 0.219577 
99733155.436958 0.220098 
99653102.068045 0.220617 
99573048.699133 0.221134 
99492995.330220 0.221649 
99412941.961308 0.222161 
99332888.592395 0.222671 
99252835.223482 0.223180 
99172781.854570 0.223686 
99092728.485657 0.224190 
99012675.116745 0.224692 
98932621.747832 0.225192 
98852568.378919 0.225690 
98772515.010007 0.226187 
98692461.641094 0.226681 
98612408.272181 0.227174 
98532354.903269 0.227665 
98452301.534356 0.228155 
98372248.165444 0.228643 
98292194.796531 0.229129 
98212141.427618 0.229613 
98132088.058706 0.230097 
98052034.689793 0.230578 
97971981.320881 0.231058 
97891927.951968 0.231537 
97811874.583055 0.232014 
97731821.214143 0.232490 
97651767.845230 0.232964 
97571714.476318 0.233437 
97491661.107405 0.233909 
97411607.738492 0.234379 
97331554.369580 0.234848 
97251501.000667 0.235316 
97171447.631755 0.235783 
97091394.262842 0.236248 
97011340.893929 0.236713 
96931287.525017 0.237176 
96851234.156104 0.237638 
96771180.787191 0.238099 
96691127.418279 0.238558 
96611074.049366 0.239017 
96531020.680454 0.239475 
96450967.311541 0.239931 
96370913.942628 0.240387 
96290860.573716 0.240841 
96210807.204803 0.241295 
96130753.835891 0.241747 
96050700.466978 0.242199 
95970647.098065 0.242650 
95890593.729153 0.243099 
95810540.360240 0.243548 
95730486.991328 0.243996 
95650433.622415 0.244443 
95570380.253502 0.244890 
95490326.884590 0.245335 
95410273.515677 0.245779 
95330220.146765 0.246223 
95250166.777852 0.246666 
95170113.408939 0.247108 
95090060.040027 0.247550 
95010006.671114 0.247990 
94929953.302201 0.248430 
94849899.933289 0.248869 
94769846.564376 0.249307 
94689793.195464 0.249745 
94609739.826551 0.250182 
94529686.457638 0.250618 
94449633.088726 0.251054 
94369579.719813 0.251489 
94289526.350901 0.251923 
94209472.981988 0.252357 
94129419.613075 0.252789 
94049366.244163 0.253222 
93969312.875250 0.253653 
93889259.506338 0.254085 
93809206.137425 0.254515 
93729152.768512 0.254945 
93649099.399600 0.255374 
93569046.030687 0.255803 
93488992.661775 0.256231 
93408939.292862 0.256659 
93328885.923949 0.257086 
93248832.555037 0.257512 
93168779.186124 0.257938 
93088725.817211 0.258364 
93008672.448299 0.258789 
92928619.079386 0.259213 
92848565.710474 0.259637 
92768512.341561 0.260061 
92688458.972648 0.260484 
92608405.603736 0.260907 
92528352.234823 0.261329 
92448298.865911 0.261750 
92368245.496998 0.262171 
92288192.128085 0.262592 
92208138.759173 0.263012 
92128085.390260 0.263432 
92048032.021348 0.263852 
91967978.652435 0.264271 
91887925.283522 0.264690 
91807871.914610 0.265108 
91727818.545697 0.265526 
91647765.176785 0.265943 
91567711.807872 0.266360 
91487658.438959 0.266777 
91407605.070047 0.267193 
91327551.701134 0.267609 
91247498.332221 0.268025 
91167444.963309 0.268440 
91087391.594396 0.268855 
91007338.225484 0.269270 
90927284.856571 0.269684 
90847231.487658 0.270098 
90767178.118746 0.270511 
90687124.749833 0.270925 
90607071.380921 0.271338 
90527018.012008 0.271750 
90446964.643095 0.272163 
90366911.274183 0.272575 
90286857.905270 0.272986 
90206804.536358 0.273398 
90126751.167445 0.273809 
90046697.798532 0.274220 
89966644.429620 0.274631 
89886591.060707 0.275041 
89806537.691795 0.275451 
89726484.322882 0.275861 
89646430.953969 0.276271 
89566377.585057 0.276680 
89486324.216144 0.277089 
89406270.847231 0.277498 
89326217.478319 0.277907 
89246164.109406 0.278315 
89166110.740494 0.278723 
89086057.371581 0.279131 
89006004.002668 0.279539 
88925950.633756 0.279947 
88845897.264843 0.280354 
88765843.895931 0.280761 
88685790.527018 0.281168 
88605737.158105 0.281575 
88525683.789193 0.281981 
88445630.420280 0.282388 
88365577.051368 0.282794 
88285523.682455 0.283200 
88205470.313542 0.283606 
88125416.944630 0.284011 
88045363.575717 0.284417 
87965310.206805 0.284822 
87885256.837892 0.285227 
87805203.468979 0.285632 
87725150.100067 0.286037 
87645096.731154 0.286442 
87565043.362241 0.286846 
87484989.993329 0.287250 
87404936.624416 0.287655 
87324883.255504 0.288059 
87244829.886591 0.288463 
87164776.517678 0.288867 
87084723.148766 0.289270 
87004669.779853 0.289674 
86924616.410941 0.290077 
86844563.042028 0.290481 
86764509.673115 0.290884 
86684456.304203 0.291287 
86604402.935290 0.291690 
86524349.566378 0.292093 
86444296.197465 0.292495 
86364242.828552 0.292898 
86284189.459640 0.293301 
86204136.090727 0.293703 
86124082.721815 0.294106 
86044029.352902 0.294508 
85963975.983989 0.294910 
85883922.615077 0.295312 
85803869.246164 0.295714 
85723815.877252 0.296116 
85643762.508339 0.296518 
85563709.139426 0.296920 
85483655.770514 0.297322 
85403602.401601 0.297723 
85323549.032688 0.298125 
85243495.663776 0.298526 
85163442.294863 0.298928 
85083388.925951 0.299329 
85003335.557038 0.299731 
84923282.188125 0.300132 
84843228.819213 0.300533 
84763175.450300 0.300935 
84683122.081388 0.301336 
84603068.712475 0.301737 
84523015.343562 0.302138 
84442961.974650 0.302539 
84362908.605737 0.302940 
84282855.236825 0.303341 
84202801.867912 0.303742 
84122748.498999 0.304143 
84042695.130087 0.304544 
83962641.761174 0.304945 
83882588.392262 0.305346 
83802535.023349 0.305747 
83722481.654436 0.306148 
83642428.285524 0.306549 
83562374.916611 0.306949 
83482321.547698 0.307350 
83402268.178786 0.307751 
83322214.809873 0.308152 
83242161.440961 0.308553 
83162108.072048 0.308954 
83082054.703135 0.309354 
83002001.334223 0.309755 
82921947.965310 0.310156 
82841894.596398 0.310557 
82761841.227485 0.310958 
82681787.858572 0.311359 
82601734.489660 0.311759 
82521681.120747 0.312160 
82441627.751835 0.312561 
82361574.382922 0.312962 
82281521.014009 0.313363 
82201467.645097 0.313764 
82121414.276184 0.314165 
82041360.907272 0.314566 
81961307.538359 0.314967 
81881254.169446 0.315368 
81801200.800534 0.315770 
81721147.431621 0.316171 
81641094.062708 0.316572 
81561040.693796 0.316973 
81480987.324883 0.317375 
81400933.955971 0.317776 
81320880.587058 0.318177 
81240827.218145 0.318579 
81160773.849233 0.318980 
81080720.480320 0.319382 
81000667.111408 0.319783 
80920613.742495 0.320185 
80840560.373582 0.320587 
80760507.004670 0.320989 
80680453.635757 0.321391 
80600400.266845 0.321792 
80520346.897932 0.322194 
80440293.529019 0.322596 
80360240.160107 0.322999 
80280186.791194 0.323401 
80200133.422282 0.323803 
80120080.053369 0.324205 
80040026.684456 0.324608 
79959973.315544 0.325010 
79879919.946631 0.325413 
79799866.577718 0.325815 
79719813.208806 0.326218 
79639759.839893 0.326621 
79559706.470981 0.327024 
79479653.102068 0.327427 
79399599.733155 0.327830 
79319546.364243 0.328233 
79239492.995330 0.328636 
79159439.626418 0.329039 
79079386.257505 0.329443 
78999332.888592 0.329846 
78919279.519680 0.330250 
78839226.150767 0.330654 
78759172.781855 0.331058 
78679119.412942 0.331462 
78599066.044029 0.331866 
78519012.675117 0.332270 
78438959.306204 0.332674 
78358905.937292 0.333078 
78278852.568379 0.333483 
78198799.199466 0.333887 
78118745.830554 0.334292 
78038692.461641 0.334697 
77958639.092728 0.335102 
77878585.723816 0.335507 
77798532.354903 0.335912 
77718478.985991 0.336317 
77638425.617078 0.336723 
77558372.248165 0.337128 
77478318.879253 0.337534 
77398265.510340 0.337940 
77318212.141428 0.338346 
77238158.772515 0.338752 
77158105.403602 0.339158 
77078052.034690 0.339564 
76997998.665777 0.339970 
76917945.296865 0.340377 
76837891.927952 0.340784 
76757838.559039 0.341191 
76677785.190127 0.341598 
76597731.821214 0.342005 
76517678.452302 0.342412 
76437625.083389 0.342819 
76357571.714476 0.343227 
76277518.345564 0.343635 
76197464.976651 0.344043 
76117411.607738 0.344451 
76037358.238826 0.344859 
75957304.869913 0.345267 
75877251.501001 0.345675 
75797198.132088 0.346084 
75717144.763175 0.346493 
75637091.394263 0.346902 
75557038.025350 0.347311 
75476984.656438 0.347720 
75396931.287525 0.348130 
75316877.918612 0.348539 
75236824.549700 0.348949 
75156771.180787 0.349359 
75076717.811875 0.349769 
74996664.442962 0.350179 
74916611.074049 0.350590 
74836557.705137 0.351000 
74756504.336224 0.351411 
74676450.967312 0.351822 
74596397.598399 0.352233 
74516344.229486 0.352644 
74436290.860574 0.353056 
74356237.491661 0.353467 
74276184.122748 0.353879 
74196130.753836 0.354291 
74116077.384923 0.354703 
74036024.016011 0.355116 
73955970.647098 0.355528 
73875917.278185 0.355941 
73795863.909273 0.356354 
73715810.540360 0.356767 
73635757.171448 0.357180 
73555703.802535 0.357594 
73475650.433622 0.358007 
73395597.064710 0.358421 
73315543.695797 0.358835 
73235490.326885 0.359250 
73155436.957972 0.359664 
73075383.589059 0.360079 
72995330.220147 0.360494 
72915276.851234 0.360909 
72835223.482322 0.361324 
72755170.113409 0.361739 
72675116.744496 0.362155 
72595063.375584 0.362571 
72515010.006671 0.362987 
72434956.637759 0.363403 
72354903.268846 0.363820 
72274849.899933 0.364237 
72194796.531021 0.364653 
72114743.162108 0.365071 
72034689.793195 0.365488 
71954636.424283 0.365905 
71874583.055370 0.366323 
71794529.686458 0.366741 
71714476.317545 0.367160 
71634422.948632 0.367578 
71554369.579720 0.367997 
71474316.210807 0.368415 
71394262.841895 0.368835 
71314209.472982 0.369254 
71234156.104069 0.369673 
71154102.735157 0.370093 
71074049.366244 0.370513 
70993995.997332 0.370934 
70913942.628419 0.371354 
70833889.259506 0.371775 
70753835.890594 0.372196 
70673782.521681 0.372617 
70593729.152769 0.373038 
70513675.783856 0.373460 
70433622.414943 0.373882 
70353569.046031 0.374304 
70273515.677118 0.374726 
70193462.308205 0.375149 
70113408.939293 0.375572 
70033355.570380 0.375995 
69953302.201468 0.376418 
69873248.832555 0.376842 
69793195.463642 0.377265 
69713142.094730 0.377689 
69633088.725817 0.378114 
69553035.356905 0.378538 
69472981.987992 0.378963 
69392928.619079 0.379388 
69312875.250167 0.379814 
69232821.881254 0.380239 
69152768.512342 0.380665 
69072715.143429 0.381091 
68992661.774516 0.381517 
68912608.405604 0.381944 
68832555.036691 0.382371 
68752501.667779 0.382798 
68672448.298866 0.383225 
68592394.929953 0.383653 
68512341.561041 0.384081 
68432288.192128 0.384509 
68352234.823215 0.384938 
68272181.454303 0.385366 
68192128.085390 0.385795 
68112074.716478 0.386224 
68032021.347565 0.386654 
67951967.978652 0.387084 
67871914.609740 0.387514 
67791861.240827 0.387944 
67711807.871915 0.388375 
67631754.503002 0.388806 
67551701.134089 0.389237 
67471647.765177 0.389668 
67391594.396264 0.390100 
67311541.027352 0.390532 
67231487.658439 0.390964 
67151434.289526 0.391397 
67071380.920614 0.391830 
66991327.551701 0.392263 
66911274.182789 0.392696 
66831220.813876 0.393130 
66751167.444963 0.393564 
66671114.076051 0.393998 
66591060.707138 0.394433 
66511007.338225 0.394868 
66430953.969313 0.395303 
66350900.600400 0.395738 
66270847.231488 0.396174 
66190793.862575 0.396610 
66110740.493662 0.397046 
66030687.124750 0.397483 
65950633.755837 0.397920 
65870580.386925 0.398357 
65790527.018012 0.398795 
65710473.649099 0.399233 
65630420.280187 0.399671 
65550366.911274 0.400109 
65470313.542362 0.400548 
65390260.173449 0.400987 
65310206.804536 0.401426 
65230153.435624 0.401866 
65150100.066711 0.402306 
65070046.697799 0.402746 
64989993.328886 0.403187 
64909939.959973 0.403628 
64829886.591061 0.404069 
64749833.222148 0.404511 
64669779.853235 0.404952 
64589726.484323 0.405395 
64509673.115410 0.405837 
64429619.746498 0.406280 
64349566.377585 0.406723 
64269513.008672 0.407167 
64189459.639760 0.407610 
64109406.270847 0.408054 
64029352.901935 0.408499 
63949299.533022 0.408944 
63869246.164109 0.409389 
63789192.795197 0.409834 
63709139.426284 0.410280 
63629086.057372 0.410726 
63549032.688459 0.411172 
63468979.319546 0.411619 
63388925.950634 0.412066 
63308872.581721 0.412514 
63228819.212809 0.412961 
63148765.843896 0.413409 
63068712.474983 0.413858 
62988659.106071 0.414306 
62908605.737158 0.414756 
62828552.368245 0.415205 
62748498.999333 0.415655 
62668445.630420 0.416105 
62588392.261508 0.416555 
62508338.892595 0.417006 
62428285.523682 0.417457 
62348232.154770 0.417909 
62268178.785857 0.418361 
62188125.416945 0.418813 
62108072.048032 0.419265 
62028018.679119 0.419718 
61947965.310207 0.420171 
61867911.941294 0.420625 
61787858.572382 0.421079 
61707805.203469 0.421533 
61627751.834556 0.421988 
61547698.465644 0.422443 
61467645.096731 0.422898 
61387591.727819 0.423354 
61307538.358906 0.423810 
61227484.989993 0.424267 
61147431.621081 0.424723 
61067378.252168 0.425181 
60987324.883256 0.425638 
60907271.514343 0.426096 
60827218.145430 0.426554 
60747164.776518 0.427013 
60667111.407605 0.427472 
60587058.038692 0.427931 
60507004.669780 0.428391 
60426951.300867 0.428851 
60346897.931955 0.429312 
60266844.563042 0.429773 
60186791.194129 0.430234 
60106737.825217 0.430696 
60026684.456304 0.431158 
59946631.087392 0.431620 
59866577.718479 0.432083 
59786524.349566 0.432546 
59706470.980654 0.433009 
59626417.611741 0.433473 
59546364.242829 0.433938 
59466310.873916 0.434402 
59386257.505003 0.434867 
59306204.136091 0.435333 
59226150.767178 0.435799 
59146097.398266 0.436265 
59066044.029353 0.436732 
58985990.660440 0.437199 
58905937.291528 0.437666 
58825883.922615 0.438134 
58745830.553702 0.438602 
58665777.184790 0.439071 
58585723.815877 0.439540 
58505670.446965 0.440009 
58425617.078052 0.440479 
58345563.709139 0.440949 
58265510.340227 0.441420 
58185456.971314 0.441891 
58105403.602402 0.442362 
58025350.233489 0.442834 
57945296.864576 0.443306 
57865243.495664 0.443779 
57785190.126751 0.444252 
57705136.757839 0.444725 
57625083.388926 0.445199 
57545030.020013 0.445673 
57464976.651101 0.446148 
57384923.282188 0.446623 
57304869.913276 0.447099 
57224816.544363 0.447575 
57144763.175450 0.448051 
57064709.806538 0.448528 
56984656.437625 0.449005 
56904603.068712 0.449483 
56824549.699800 0.449961 
56744496.330887 0.450439 
56664442.961975 0.450918 
56584389.593062 0.451397 
56504336.224149 0.451877 
56424282.855237 0.452357 
56344229.486324 0.452838 
56264176.117412 0.453319 
56184122.748499 0.453800 
56104069.379586 0.454282 
56024016.010674 0.454764 
55943962.641761 0.455247 
55863909.272849 0.455730 
55783855.903936 0.456214 
55703802.535023 0.456698 
55623749.166111 0.457182 
55543695.797198 0.457667 
55463642.428286 0.458153 
55383589.059373 0.458639 
55303535.690460 0.459125 
55223482.321548 0.459611 
55143428.952635 0.460099 
55063375.583722 0.460586 
54983322.214810 0.461074 
54903268.845897 0.461563 
54823215.476985 0.462052 
54743162.108072 0.462541 
54663108.739159 0.463031 
54583055.370247 0.463521 
54503002.001334 0.464012 
54422948.632422 0.464503 
54342895.263509 0.464995 
54262841.894596 0.465487 
54182788.525684 0.465980 
54102735.156771 0.466473 
54022681.787859 0.466966 
53942628.418946 0.467460 
53862575.050033 0.467955 
53782521.681121 0.468449 
53702468.312208 0.468945 
53622414.943296 0.469441 
53542361.574383 0.469937 
53462308.205470 0.470434 
53382254.836558 0.470931 
53302201.467645 0.471429 
53222148.098732 0.471927 
53142094.729820 0.472426 
53062041.360907 0.472925 
52981987.991995 0.473424 
52901934.623082 0.473924 
52821881.254169 0.474425 
52741827.885257 0.474926 
52661774.516344 0.475428 
52581721.147432 0.475930 
52501667.778519 0.476432 
52421614.409606 0.476935 
52341561.040694 0.477439 
52261507.671781 0.477943 
52181454.302869 0.478447 
52101400.933956 0.478952 
52021347.565043 0.479457 
51941294.196131 0.479963 
51861240.827218 0.480470 
51781187.458306 0.480977 
51701134.089393 0.481484 
51621080.720480 0.481992 
51541027.351568 0.482500 
51460973.982655 0.483009 
51380920.613743 0.483519 
51300867.244830 0.484029 
51220813.875917 0.484539 
51140760.507005 0.485050 
51060707.138092 0.485561 
50980653.769179 0.486073 
50900600.400267 0.486586 
50820547.031354 0.487099 
50740493.662442 0.487612 
50660440.293529 0.488126 
50580386.924616 0.488641 
50500333.555704 0.489156 
50420280.186791 0.489671 
50340226.817879 0.490187 
50260173.448966 0.490704 
50180120.080053 0.491221 
50100066.711141 0.491739 
50020013.342228 0.492257 
49939959.973316 0.492775 
49859906.604403 0.493295 
49779853.235490 0.493814 
49699799.866578 0.494334 
49619746.497665 0.494855 
49539693.128752 0.495377 
49459639.759840 0.495898 
49379586.390927 0.496421 
49299533.022015 0.496944 
49219479.653102 0.497467 
49139426.284189 0.497991 
49059372.915277 0.498515 
48979319.546364 0.499041 
48899266.177452 0.499566 
48819212.808539 0.500092 
48739159.439626 0.500619 
48659106.070714 0.501146 
48579052.701801 0.501674 
48498999.332889 0.502202 
48418945.963976 0.502731 
48338892.595063 0.503260 
48258839.226151 0.503790 
48178785.857238 0.504321 
48098732.488326 0.504852 
48018679.119413 0.505383 
47938625.750500 0.505916 
47858572.381588 0.506448 
47778519.012675 0.506982 
47698465.643763 0.507515 
47618412.274850 0.508050 
47538358.905937 0.508585 
47458305.537025 0.509120 
47378252.168112 0.509656 
47298198.799199 0.510193 
47218145.430287 0.510730 
47138092.061374 0.511268 
47058038.692462 0.511807 
46977985.323549 0.512346 
46897931.954636 0.512885 
46817878.585724 0.513425 
46737825.216811 0.513966 
46657771.847899 0.514507 
46577718.478986 0.515049 
46497665.110073 0.515591 
46417611.741161 0.516134 
46337558.372248 0.516678 
46257505.003336 0.517222 
46177451.634423 0.517767 
46097398.265510 0.518312 
46017344.896598 0.518858 
45937291.527685 0.519405 
45857238.158773 0.519952 
45777184.789860 0.520499 
45697131.420947 0.521048 
45617078.052035 0.521597 
45537024.683122 0.522146 
45456971.314209 0.522696 
45376917.945297 0.523247 
45296864.576384 0.523798 
45216811.207472 0.524350 
45136757.838559 0.524902 
45056704.469646 0.525456 
44976651.100734 0.526009 
44896597.731821 0.526564 
44816544.362909 0.527118 
44736490.993996 0.527674 
44656437.625083 0.528230 
44576384.256171 0.528787 
44496330.887258 0.529344 
44416277.518346 0.529902 
44336224.149433 0.530461 
44256170.780520 0.531020 
44176117.411608 0.531580 
44096064.042695 0.532141 
44016010.673783 0.532702 
43935957.304870 0.533263 
43855903.935957 0.533826 
43775850.567045 0.534389 
43695797.198132 0.534952 
43615743.829219 0.535517 
43535690.460307 0.536081 
43455637.091394 0.536647 
43375583.722482 0.537213 
43295530.353569 0.537780 
43215476.984656 0.538347 
43135423.615744 0.538916 
43055370.246831 0.539484 
42975316.877919 0.540054 
42895263.509006 0.540624 
42815210.140093 0.541194 
42735156.771181 0.541766 
42655103.402268 0.542338 
42575050.033356 0.542910 
42494996.664443 0.543483 
42414943.295530 0.544057 
42334889.926618 0.544632 
42254836.557705 0.545207 
42174783.188793 0.545783 
42094729.819880 0.546360 
42014676.450967 0.546937 
41934623.082055 0.547515 
41854569.713142 0.548093 
41774516.344229 0.548673 
41694462.975317 0.549252 
41614409.606404 0.549833 
41534356.237492 0.550414 
41454302.868579 0.550996 
41374249.499666 0.551579 
41294196.130754 0.552162 
41214142.761841 0.552746 
41134089.392929 0.553331 
41054036.024016 0.553916 
40973982.655103 0.554502 
40893929.286191 0.555088 
40813875.917278 0.555676 
40733822.548366 0.556264 
40653769.179453 0.556853 
40573715.810540 0.557442 
40493662.441628 0.558032 
40413609.072715 0.558623 
40333555.703803 0.559214 
40253502.334890 0.559807 
40173448.965977 0.560400 
40093395.597065 0.560993 
40013342.228152 0.561588 
39933288.859239 0.562183 
39853235.490327 0.562778 
39773182.121414 0.563375 
39693128.752502 0.563972 
39613075.383589 0.564570 
39533022.014676 0.565168 
39452968.645764 0.565768 
39372915.276851 0.566368 
39292861.907939 0.566968 
39212808.539026 0.567570 
39132755.170113 0.568172 
39052701.801201 0.568775 
38972648.432288 0.569378 
38892595.063376 0.569983 
38812541.694463 0.570588 
38732488.325550 0.571194 
38652434.956638 0.571800 
38572381.587725 0.572407 
38492328.218813 0.573015 
38412274.849900 0.573624 
38332221.480987 0.574234 
38252168.112075 0.574844 
38172114.743162 0.575455 
38092061.374250 0.576067 
38012008.005337 0.576679 
37931954.636424 0.577292 
37851901.267512 0.577906 
37771847.898599 0.578521 
37691794.529686 0.579136 
37611741.160774 0.579753 
37531687.791861 0.580370 
37451634.422949 0.580987 
37371581.054036 0.581606 
37291527.685123 0.582225 
37211474.316211 0.582845 
37131420.947298 0.583466 
37051367.578386 0.584087 
36971314.209473 0.584710 
36891260.840560 0.585333 
36811207.471648 0.585957 
36731154.102735 0.586581 
36651100.733823 0.587207 
36571047.364910 0.587833 
36490993.995997 0.588460 
36410940.627085 0.589088 
36330887.258172 0.589716 
36250833.889260 0.590346 
36170780.520347 0.590976 
36090727.151434 0.591607 
36010673.782522 0.592238 
35930620.413609 0.592871 
35850567.044696 0.593504 
35770513.675784 0.594138 
35690460.306871 0.594773 
35610406.937959 0.595409 
35530353.569046 0.596045 
35450300.200133 0.596683 
35370246.831221 0.597321 
35290193.462308 0.597960 
35210140.093396 0.598599 
35130086.724483 0.599240 
35050033.355570 0.599881 
34969979.986658 0.600524 
34889926.617745 0.601167 
34809873.248833 0.601810 
34729819.879920 0.602455 
34649766.511007 0.603101 
34569713.142095 0.603747 
34489659.773182 0.604394 
34409606.404270 0.605042 
34329553.035357 0.605691 
34249499.666444 0.606340 
34169446.297532 0.606991 
34089392.928619 0.607642 
34009339.559706 0.608294 
33929286.190794 0.608947 
33849232.821881 0.609601 
33769179.452969 0.610256 
33689126.084056 0.610911 
33609072.715143 0.611568 
33529019.346231 0.612225 
33448965.977318 0.612883 
33368912.608406 0.613542 
33288859.239493 0.614202 
33208805.870580 0.614863 
33128752.501668 0.615524 
33048699.132755 0.616187 
32968645.763843 0.616850 
32888592.394930 0.617514 
32808539.026017 0.618179 
32728485.657105 0.618845 
32648432.288192 0.619512 
32568378.919280 0.620180 
32488325.550367 0.620848 
32408272.181454 0.621518 
32328218.812542 0.622188 
32248165.443629 0.622859 
32168112.074716 0.623531 
32088058.705804 0.624204 
32008005.336891 0.624878 
31927951.967979 0.625553 
31847898.599066 0.626229 
31767845.230153 0.626905 
31687791.861241 0.627583 
31607738.492328 0.628261 
31527685.123416 0.628941 
31447631.754503 0.629621 
31367578.385590 0.630302 
31287525.016678 0.630984 
31207471.647765 0.631667 
31127418.278853 0.632351 
31047364.909940 0.633036 
30967311.541027 0.633721 
30887258.172115 0.634408 
30807204.803202 0.635096 
30727151.434290 0.635784 
30647098.065377 0.636474 
30567044.696464 0.637164 
30486991.327552 0.637855 
30406937.958639 0.638548 
30326884.589726 0.639241 
30246831.220814 0.639935 
30166777.851901 0.640630 
30086724.482989 0.641326 
30006671.114076 0.642023 
29926617.745163 0.642721 
29846564.376251 0.643420 
29766511.007338 0.644120 
29686457.638426 0.644821 
29606404.269513 0.645523 
29526350.900600 0.646226 
29446297.531688 0.646929 
29366244.162775 0.647634 
29286190.793863 0.648340 
29206137.424950 0.649047 
29126084.056037 0.649754 
29046030.687125 0.650463 
28965977.318212 0.651173 
28885923.949300 0.651883 
28805870.580387 0.652595 
28725817.211474 0.653307 
28645763.842562 0.654021 
28565710.473649 0.654736 
28485657.104736 0.655451 
28405603.735824 0.656168 
28325550.366911 0.656885 
28245496.997999 0.657604 
28165443.629086 0.658324 
28085390.260173 0.659044 
28005336.891261 0.659766 
27925283.522348 0.660489 
27845230.153436 0.661212 
27765176.784523 0.661937 
27685123.415610 0.662663 
27605070.046698 0.663389 
27525016.677785 0.664117 
27444963.308873 0.664846 
27364909.939960 0.665576 
27284856.571047 0.666307 
27204803.202135 0.667039 
27124749.833222 0.667772 
27044696.464310 0.668506 
26964643.095397 0.669241 
26884589.726484 0.669977 
26804536.357572 0.670714 
26724482.988659 0.671452 
26644429.619746 0.672192 
26564376.250834 0.672932 
26484322.881921 0.673674 
26404269.513009 0.674416 
26324216.144096 0.675160 
26244162.775183 0.675904 
26164109.406271 0.676650 
26084056.037358 0.677397 
26004002.668446 0.678145 
25923949.299533 0.678894 
25843895.930620 0.679644 
25763842.561708 0.680395 
25683789.192795 0.681147 
25603735.823883 0.681900 
25523682.454970 0.682655 
25443629.086057 0.683410 
25363575.717145 0.684167 
25283522.348232 0.684925 
25203468.979320 0.685684 
25123415.610407 0.686444 
25043362.241494 0.687205 
24963308.872582 0.687967 
24883255.503669 0.688730 
24803202.134757 0.689495 
24723148.765844 0.690261 
24643095.396931 0.691027 
24563042.028019 0.691795 
24482988.659106 0.692564 
24402935.290193 0.693334 
24322881.921281 0.694106 
24242828.552368 0.694878 
24162775.183456 0.695652 
24082721.814543 0.696426 
24002668.445630 0.697202 
23922615.076718 0.697979 
23842561.707805 0.698758 
23762508.338893 0.699537 
23682454.969980 0.700318 
23602401.601067 0.701099 
23522348.232155 0.701882 
23442294.863242 0.702666 
23362241.494330 0.703452 
23282188.125417 0.704238 
23202134.756504 0.705026 
23122081.387592 0.705814 
23042028.018679 0.706604 
22961974.649767 0.707396 
22881921.280854 0.708188 
22801867.911941 0.708982 
22721814.543029 0.709777 
22641761.174116 0.710573 
22561707.805203 0.711370 
22481654.436291 0.712168 
22401601.067378 0.712968 
22321547.698466 0.713769 
22241494.329553 0.714571 
22161440.960640 0.715374 
22081387.591728 0.716179 
22001334.222815 0.716985 
21921280.853903 0.717792 
21841227.484990 0.718600 
21761174.116077 0.719410 
21681120.747165 0.720221 
21601067.378252 0.721033 
21521014.009340 0.721846 
21440960.640427 0.722661 
21360907.271514 0.723476 
21280853.902602 0.724294 
21200800.533689 0.725112 
21120747.164777 0.725932 
21040693.795864 0.726752 
20960640.426951 0.727575 
20880587.058039 0.728398 
20800533.689126 0.729223 
20720480.320213 0.730049 
20640426.951301 0.730876 
20560373.582388 0.731705 
20480320.213476 0.732535 
20400266.844563 0.733366 
20320213.475650 0.734199 
20240160.106738 0.735033 
20160106.737825 0.735868 
20080053.368913 0.736705 
20000000.000000 0.737542 
20000000.000000 0.737542 
19986664.442962 0.737682 
19973328.885924 0.737822 
19959993.328886 0.737962 
19946657.771848 0.738102 
19933322.214810 0.738241 
19919986.657772 0.738381 
19906651.100734 0.738521 
19893315.543696 0.738661 
19879979.986658 0.738801 
19866644.429620 0.738941 
19853308.872582 0.739081 
19839973.315544 0.739221 
19826637.758506 0.739361 
19813302.201468 0.739502 
19799966.644430 0.739642 
19786631.087392 0.739782 
19773295.530354 0.739922 
19759959.973316 0.740063 
19746624.416278 0.740203 
19733288.859239 0.740344 
19719953.302201 0.740484 
19706617.745163 0.740624 
19693282.188125 0.740765 
19679946.631087 0.740906 
19666611.074049 0.741046 
19653275.517011 0.741187 
19639939.959973 0.741327 
19626604.402935 0.741468 
19613268.845897 0.741609 
19599933.288859 0.741750 
19586597.731821 0.741890 
19573262.174783 0.742031 
19559926.617745 0.742172 
19546591.060707 0.742313 
19533255.503669 0.742454 
19519919.946631 0.742595 
19506584.389593 0.742736 
19493248.832555 0.742877 
19479913.275517 0.743018 
19466577.718479 0.743160 
19453242.161441 0.743301 
19439906.604403 0.743442 
19426571.047365 0.743583 
19413235.490327 0.743724 
19399899.933289 0.743866 
19386564.376251 0.744007 
19373228.819213 0.744149 
19359893.262175 0.744290 
19346557.705137 0.744432 
19333222.148099 0.744573 
19319886.591061 0.744715 
19306551.034023 0.744856 
19293215.476985 0.744998 
19279879.919947 0.745140 
19266544.362909 0.745281 
19253208.805871 0.745423 
19239873.248833 0.745565 
19226537.691795 0.745707 
19213202.134757 0.745849 
19199866.577718 0.745990 
19186531.020680 0.746132 
19173195.463642 0.746274 
19159859.906604 0.746416 
19146524.349566 0.746558 
19133188.792528 0.746701 
19119853.235490 0.746843 
19106517.678452 0.746985 
19093182.121414 0.747127 
19079846.564376 0.747269 
19066511.007338 0.747412 
19053175.450300 0.747554 
19039839.893262 0.747696 
19026504.336224 0.747839 
19013168.779186 0.747981 
18999833.222148 0.748124 
18986497.665110 0.748266 
18973162.108072 0.748409 
18959826.551034 0.748551 
18946490.993996 0.748694 
18933155.436958 0.748837 
18919819.879920 0.748979 
18906484.322882 0.749122 
18893148.765844 0.749265 
18879813.208806 0.749408 
18866477.651768 0.749550 
18853142.094730 0.749693 
18839806.537692 0.749836 
18826470.980654 0.749979 
18813135.423616 0.750122 
18799799.866578 0.750265 
18786464.309540 0.750408 
18773128.752502 0.750552 
18759793.195464 0.750695 
18746457.638426 0.750838 
18733122.081388 0.750981 
18719786.524350 0.751124 
18706450.967312 0.751268 
18693115.410274 0.751411 
18679779.853235 0.751555 
18666444.296197 0.751698 
18653108.739159 0.751841 
18639773.182121 0.751985 
18626437.625083 0.752128 
18613102.068045 0.752272 
18599766.511007 0.752416 
18586430.953969 0.752559 
18573095.396931 0.752703 
18559759.839893 0.752847 
18546424.282855 0.752991 
18533088.725817 0.753134 
18519753.168779 0.753278 
18506417.611741 0.753422 
18493082.054703 0.753566 
18479746.497665 0.753710 
18466410.940627 0.753854 
18453075.383589 0.753998 
18439739.826551 0.754142 
18426404.269513 0.754286 
18413068.712475 0.754431 
18399733.155437 0.754575 
18386397.598399 0.754719 
18373062.041361 0.754863 
18359726.484323 0.755008 
18346390.927285 0.755152 
18333055.370247 0.755296 
18319719.813209 0.755441 
18306384.256171 0.755585 
18293048.699133 0.755730 
18279713.142095 0.755874 
18266377.585057 0.756019 
18253042.028019 0.756164 
18239706.470981 0.756308 
18226370.913943 0.756453 
18213035.356905 0.756598 
18199699.799867 0.756743 
18186364.242829 0.756887 
18173028.685791 0.757032 
18159693.128752 0.757177 
18146357.571714 0.757322 
18133022.014676 0.757467 
18119686.457638 0.757612 
18106350.900600 0.757757 
18093015.343562 0.757902 
18079679.786524 0.758048 
18066344.229486 0.758193 
18053008.672448 0.758338 
18039673.115410 0.758483 
18026337.558372 0.758629 
18013002.001334 0.758774 
17999666.444296 0.758919 
17986330.887258 0.759065 
17972995.330220 0.759210 
17959659.773182 0.759356 
17946324.216144 0.759501 
17932988.659106 0.759647 
17919653.102068 0.759792 
17906317.545030 0.759938 
17892981.987992 0.760084 
17879646.430954 0.760230 
17866310.873916 0.760375 
17852975.316878 0.760521 
17839639.759840 0.760667 
17826304.202802 0.760813 
17812968.645764 0.760959 
17799633.088726 0.761105 
17786297.531688 0.761251 
17772961.974650 0.761397 
17759626.417612 0.761543 
17746290.860574 0.761689 
17732955.303536 0.761835 
17719619.746498 0.761982 
17706284.189460 0.762128 
17692948.632422 0.762274 
17679613.075384 0.762420 
17666277.518346 0.762567 
17652941.961308 0.762713 
17639606.404270 0.762860 
17626270.847231 0.763006 
17612935.290193 0.763153 
17599599.733155 0.763299 
17586264.176117 0.763446 
17572928.619079 0.763593 
17559593.062041 0.763739 
17546257.505003 0.763886 
17532921.947965 0.764033 
17519586.390927 0.764180 
17506250.833889 0.764327 
17492915.276851 0.764473 
17479579.719813 0.764620 
17466244.162775 0.764767 
17452908.605737 0.764914 
17439573.048699 0.765061 
17426237.491661 0.765209 
17412901.934623 0.765356 
17399566.377585 0.765503 
17386230.820547 0.765650 
17372895.263509 0.765797 
17359559.706471 0.765945 
17346224.149433 0.766092 
17332888.592395 0.766239 
17319553.035357 0.766387 
17306217.478319 0.766534 
17292881.921281 0.766682 
17279546.364243 0.766829 
17266210.807205 0.766977 
17252875.250167 0.767125 
17239539.693129 0.767272 
17226204.136091 0.767420 
17212868.579053 0.767568 
17199533.022015 0.767715 
17186197.464977 0.767863 
17172861.907939 0.768011 
17159526.350901 0.768159 
17146190.793863 0.768307 
17132855.236825 0.768455 
17119519.679787 0.768603 
17106184.122748 0.768751 
17092848.565710 0.768899 
17079513.008672 0.769047 
17066177.451634 0.769196 
17052841.894596 0.769344 
17039506.337558 0.769492 
17026170.780520 0.769640 
17012835.223482 0.769789 
16999499.666444 0.769937 
16986164.109406 0.770086 
16972828.552368 0.770234 
16959492.995330 0.770383 
16946157.438292 0.770531 
16932821.881254 0.770680 
16919486.324216 0.770828 
16906150.767178 0.770977 
16892815.210140 0.771126 
16879479.653102 0.771275 
16866144.096064 0.771423 
16852808.539026 0.771572 
16839472.981988 0.771721 
16826137.424950 0.771870 
16812801.867912 0.772019 
16799466.310874 0.772168 
16786130.753836 0.772317 
16772795.196798 0.772466 
16759459.639760 0.772615 
16746124.082722 0.772765 
16732788.525684 0.772914 
16719452.968646 0.773063 
16706117.411608 0.773212 
16692781.854570 0.773362 
16679446.297532 0.773511 
16666110.740494 0.773661 
16652775.183456 0.773810 
16639439.626418 0.773960 
16626104.069380 0.774109 
16612768.512342 0.774259 
16599432.955304 0.774408 
16586097.398266 0.774558 
16572761.841227 0.774708 
16559426.284189 0.774857 
16546090.727151 0.775007 
16532755.170113 0.775157 
16519419.613075 0.775307 
16506084.056037 0.775457 
16492748.498999 0.775607 
16479412.941961 0.775757 
16466077.384923 0.775907 
16452741.827885 0.776057 
16439406.270847 0.776207 
16426070.713809 0.776357 
16412735.156771 0.776508 
16399399.599733 0.776658 
16386064.042695 0.776808 
16372728.485657 0.776958 
16359392.928619 0.777109 
16346057.371581 0.777259 
16332721.814543 0.777410 
16319386.257505 0.777560 
16306050.700467 0.777711 
16292715.143429 0.777861 
16279379.586391 0.778012 
16266044.029353 0.778163 
16252708.472315 0.778313 
16239372.915277 0.778464 
16226037.358239 0.778615 
16212701.801201 0.778766 
16199366.244163 0.778917 
16186030.687125 0.779068 
16172695.130087 0.779219 
16159359.573049 0.779370 
16146024.016011 0.779521 
16132688.458973 0.779672 
16119352.901935 0.779823 
16106017.344897 0.779974 
16092681.787859 0.780125 
16079346.230821 0.780277 
16066010.673783 0.780428 
16052675.116744 0.780579 
16039339.559706 0.780731 
16026004.002668 0.780882 
16012668.445630 0.781034 
15999332.888592 0.781185 
15985997.331554 0.781337 
15972661.774516 0.781488 
15959326.217478 0.781640 
15945990.660440 0.781792 
15932655.103402 0.781943 
15919319.546364 0.782095 
15905983.989326 0.782247 
15892648.432288 0.782399 
15879312.875250 0.782551 
15865977.318212 0.782703 
15852641.761174 0.782855 
15839306.204136 0.783007 
15825970.647098 0.783159 
15812635.090060 0.783311 
15799299.533022 0.783463 
15785963.975984 0.783615 
15772628.418946 0.783768 
15759292.861908 0.783920 
15745957.304870 0.784072 
15732621.747832 0.784225 
15719286.190794 0.784377 
15705950.633756 0.784530 
15692615.076718 0.784682 
15679279.519680 0.784835 
15665943.962642 0.784987 
15652608.405604 0.785140 
15639272.848566 0.785292 
15625937.291528 0.785445 
15612601.734490 0.785598 
15599266.177452 0.785751 
15585930.620414 0.785904 
15572595.063376 0.786057 
15559259.506338 0.786209 
15545923.949300 0.786362 
15532588.392262 0.786515 
15519252.835223 0.786669 
15505917.278185 0.786822 
15492581.721147 0.786975 
15479246.164109 0.787128 
15465910.607071 0.787281 
15452575.050033 0.787434 
15439239.492995 0.787588 
15425903.935957 0.787741 
15412568.378919 0.787895 
15399232.821881 0.788048 
15385897.264843 0.788202 
15372561.707805 0.788355 
15359226.150767 0.788509 
15345890.593729 0.788662 
15332555.036691 0.788816 
15319219.479653 0.788970 
15305883.922615 0.789123 
15292548.365577 0.789277 
15279212.808539 0.789431 
15265877.251501 0.789585 
15252541.694463 0.789739 
15239206.137425 0.789893 
15225870.580387 0.790047 
15212535.023349 0.790201 
15199199.466311 0.790355 
15185863.909273 0.790509 
15172528.352235 0.790663 
15159192.795197 0.790818 
15145857.238159 0.790972 
15132521.681121 0.791126 
15119186.124083 0.791281 
15105850.567045 0.791435 
15092515.010007 0.791589 
15079179.452969 0.791744 
15065843.895931 0.791899 
15052508.338893 0.792053 
15039172.781855 0.792208 
15025837.224817 0.792362 
15012501.667779 0.792517 
14999166.110740 0.792672 
14985830.553702 0.792827 
14972494.996664 0.792982 
14959159.439626 0.793136 
14945823.882588 0.793291 
14932488.325550 0.793446 
14919152.768512 0.793601 
14905817.211474 0.793756 
14892481.654436 0.793912 
14879146.097398 0.794067 
14865810.540360 0.794222 
14852474.983322 0.794377 
14839139.426284 0.794532 
14825803.869246 0.794688 
14812468.312208 0.794843 
14799132.755170 0.794999 
14785797.198132 0.795154 
14772461.641094 0.795310 
14759126.084056 0.795465 
14745790.527018 0.795621 
14732454.969980 0.795776 
14719119.412942 0.795932 
14705783.855904 0.796088 
14692448.298866 0.796244 
14679112.741828 0.796399 
14665777.184790 0.796555 
14652441.627752 0.796711 
14639106.070714 0.796867 
14625770.513676 0.797023 
14612434.956638 0.797179 
14599099.399600 0.797335 
14585763.842562 0.797491 
14572428.285524 0.797648 
14559092.728486 0.797804 
14545757.171448 0.797960 
14532421.614410 0.798116 
14519086.057372 0.798273 
14505750.500334 0.798429 
14492414.943296 0.798586 
14479079.386258 0.798742 
14465743.829219 0.798899 
14452408.272181 0.799055 
14439072.715143 0.799212 
14425737.158105 0.799369 
14412401.601067 0.799525 
14399066.044029 0.799682 
14385730.486991 0.799839 
14372394.929953 0.799996 
14359059.372915 0.800153 
14345723.815877 0.800310 
14332388.258839 0.800467 
14319052.701801 0.800624 
14305717.144763 0.800781 
14292381.587725 0.800938 
14279046.030687 0.801095 
14265710.473649 0.801252 
14252374.916611 0.801409 
14239039.359573 0.801567 
14225703.802535 0.801724 
14212368.245497 0.801881 
14199032.688459 0.802039 
14185697.131421 0.802196 
14172361.574383 0.802354 
14159026.017345 0.802511 
14145690.460307 0.802669 
14132354.903269 0.802827 
14119019.346231 0.802984 
14105683.789193 0.803142 
14092348.232155 0.803300 
14079012.675117 0.803458 
14065677.118079 0.803616 
14052341.561041 0.803774 
14039006.004003 0.803932 
14025670.446965 0.804090 
14012334.889927 0.804248 
13998999.332889 0.804406 
13985663.775851 0.804564 
13972328.218813 0.804722 
13958992.661775 0.804881 
13945657.104736 0.805039 
13932321.547698 0.805197 
13918985.990660 0.805356 
13905650.433622 0.805514 
13892314.876584 0.805672 
13878979.319546 0.805831 
13865643.762508 0.805990 
13852308.205470 0.806148 
13838972.648432 0.806307 
13825637.091394 0.806466 
13812301.534356 0.806624 
13798965.977318 0.806783 
13785630.420280 0.806942 
13772294.863242 0.807101 
13758959.306204 0.807260 
13745623.749166 0.807419 
13732288.192128 0.807578 
13718952.635090 0.807737 
13705617.078052 0.807896 
13692281.521014 0.808055 
13678945.963976 0.808215 
13665610.406938 0.808374 
13652274.849900 0.808533 
13638939.292862 0.808692 
13625603.735824 0.808852 
13612268.178786 0.809011 
13598932.621748 0.809171 
13585597.064710 0.809330 
13572261.507672 0.809490 
13558925.950634 0.809650 
13545590.393596 0.809809 
13532254.836558 0.809969 
13518919.279520 0.810129 
13505583.722482 0.810289 
13492248.165444 0.810448 
13478912.608406 0.810608 
13465577.051368 0.810768 
13452241.494330 0.810928 
13438905.937292 0.811088 
13425570.380254 0.811248 
13412234.823215 0.811409 
13398899.266177 0.811569 
13385563.709139 0.811729 
13372228.152101 0.811889 
13358892.595063 0.812050 
13345557.038025 0.812210 
13332221.480987 0.812370 
13318885.923949 0.812531 
13305550.366911 0.812691 
13292214.809873 0.812852 
13278879.252835 0.813013 
13265543.695797 0.813173 
13252208.138759 0.813334 
13238872.581721 0.813495 
13225537.024683 0.813656 
13212201.467645 0.813816 
13198865.910607 0.813977 
13185530.353569 0.814138 
13172194.796531 0.814299 
13158859.239493 0.814460 
13145523.682455 0.814621 
13132188.125417 0.814783 
13118852.568379 0.814944 
13105517.011341 0.815105 
13092181.454303 0.815266 
13078845.897265 0.815428 
13065510.340227 0.815589 
13052174.783189 0.815750 
13038839.226151 0.815912 
13025503.669113 0.816073 
13012168.112075 0.816235 
12998832.555037 0.816396 
12985496.997999 0.816558 
12972161.440961 0.816720 
12958825.883923 0.816882 
12945490.326885 0.817043 
12932154.769847 0.817205 
12918819.212809 0.817367 
12905483.655771 0.817529 
12892148.098732 0.817691 
12878812.541694 0.817853 
12865476.984656 0.818015 
12852141.427618 0.818177 
12838805.870580 0.818339 
12825470.313542 0.818502 
12812134.756504 0.818664 
12798799.199466 0.818826 
12785463.642428 0.818989 
12772128.085390 0.819151 
12758792.528352 0.819313 
12745456.971314 0.819476 
12732121.414276 0.819638 
12718785.857238 0.819801 
12705450.300200 0.819964 
12692114.743162 0.820126 
12678779.186124 0.820289 
12665443.629086 0.820452 
12652108.072048 0.820615 
12638772.515010 0.820778 
12625436.957972 0.820941 
12612101.400934 0.821104 
12598765.843896 0.821267 
12585430.286858 0.821430 
12572094.729820 0.821593 
12558759.172782 0.821756 
12545423.615744 0.821919 
12532088.058706 0.822082 
12518752.501668 0.822246 
12505416.944630 0.822409 
12492081.387592 0.822573 
12478745.830554 0.822736 
12465410.273516 0.822900 
12452074.716478 0.823063 
12438739.159440 0.823227 
12425403.602402 0.823390 
12412068.045364 0.823554 
12398732.488326 0.823718 
12385396.931288 0.823882 
12372061.374249 0.824046 
12358725.817211 0.824209 
12345390.260173 0.824373 
12332054.703135 0.824537 
12318719.146097 0.824701 
12305383.589059 0.824865 
12292048.032021 0.825030 
12278712.474983 0.825194 
12265376.917945 0.825358 
12252041.360907 0.825522 
12238705.803869 0.825687 
12225370.246831 0.825851 
12212034.689793 0.826016 
12198699.132755 0.826180 
12185363.575717 0.826345 
12172028.018679 0.826509 
12158692.461641 0.826674 
12145356.904603 0.826838 
12132021.347565 0.827003 
12118685.790527 0.827168 
12105350.233489 0.827333 
12092014.676451 0.827498 
12078679.119413 0.827663 
12065343.562375 0.827827 
12052008.005337 0.827993 
12038672.448299 0.828158 
12025336.891261 0.828323 
12012001.334223 0.828488 
11998665.777185 0.828653 
11985330.220147 0.828818 
11971994.663109 0.828984 
11958659.106071 0.829149 
11945323.549033 0.829314 
11931987.991995 0.829480 
11918652.434957 0.829645 
11905316.877919 0.829811 
11891981.320881 0.829977 
11878645.763843 0.830142 
11865310.206805 0.830308 
11851974.649767 0.830474 
11838639.092728 0.830640 
11825303.535690 0.830805 
11811967.978652 0.830971 
11798632.421614 0.831137 
11785296.864576 0.831303 
11771961.307538 0.831469 
11758625.750500 0.831635 
11745290.193462 0.831802 
11731954.636424 0.831968 
11718619.079386 0.832134 
11705283.522348 0.832300 
11691947.965310 0.832467 
11678612.408272 0.832633 
11665276.851234 0.832799 
11651941.294196 0.832966 
11638605.737158 0.833133 
11625270.180120 0.833299 
11611934.623082 0.833466 
11598599.066044 0.833632 
11585263.509006 0.833799 
11571927.951968 0.833966 
11558592.394930 0.834133 
11545256.837892 0.834300 
11531921.280854 0.834467 
11518585.723816 0.834634 
11505250.166778 0.834801 
11491914.609740 0.834968 
11478579.052702 0.835135 
11465243.495664 0.835302 
11451907.938626 0.835469 
11438572.381588 0.835637 
11425236.824550 0.835804 
11411901.267512 0.835972 
11398565.710474 0.836139 
11385230.153436 0.836306 
11371894.596398 0.836474 
11358559.039360 0.836642 
11345223.482322 0.836809 
11331887.925284 0.836977 
11318552.368245 0.837145 
11305216.811207 0.837313 
11291881.254169 0.837480 
11278545.697131 0.837648 
11265210.140093 0.837816 
11251874.583055 0.837984 
11238539.026017 0.838152 
11225203.468979 0.838320 
11211867.911941 0.838489 
11198532.354903 0.838657 
11185196.797865 0.838825 
11171861.240827 0.838993 
11158525.683789 0.839162 
11145190.126751 0.839330 
11131854.569713 0.839499 
11118519.012675 0.839667 
11105183.455637 0.839836 
11091847.898599 0.840004 
11078512.341561 0.840173 
11065176.784523 0.840342 
11051841.227485 0.840510 
11038505.670447 0.840679 
11025170.113409 0.840848 
11011834.556371 0.841017 
10998498.999333 0.841186 
10985163.442295 0.841355 
10971827.885257 0.841524 
10958492.328219 0.841693 
10945156.771181 0.841862 
10931821.214143 0.842031 
10918485.657105 0.842201 
10905150.100067 0.842370 
10891814.543029 0.842539 
10878478.985991 0.842709 
10865143.428953 0.842878 
10851807.871915 0.843048 
10838472.314877 0.843217 
10825136.757839 0.843387 
10811801.200801 0.843557 
10798465.643763 0.843726 
10785130.086724 0.843896 
10771794.529686 0.844066 
10758458.972648 0.844236 
10745123.415610 0.844406 
10731787.858572 0.844576 
10718452.301534 0.844746 
10705116.744496 0.844916 
10691781.187458 0.845086 
10678445.630420 0.845256 
10665110.073382 0.845427 
10651774.516344 0.845597 
10638438.959306 0.845767 
10625103.402268 0.845938 
10611767.845230 0.846108 
10598432.288192 0.846279 
10585096.731154 0.846449 
10571761.174116 0.846620 
10558425.617078 0.846790 
10545090.060040 0.846961 
10531754.503002 0.847132 
10518418.945964 0.847303 
10505083.388926 0.847474 
10491747.831888 0.847645 
10478412.274850 0.847816 
10465076.717812 0.847987 
10451741.160774 0.848158 
10438405.603736 0.848329 
10425070.046698 0.848500 
10411734.489660 0.848671 
10398398.932622 0.848842 
10385063.375584 0.849014 
10371727.818546 0.849185 
10358392.261508 0.849357 
10345056.704470 0.849528 
10331721.147432 0.849700 
10318385.590394 0.849871 
10305050.033356 0.850043 
10291714.476318 0.850215 
10278378.919280 0.850386 
10265043.362241 0.850558 
10251707.805203 0.850730 
10238372.248165 0.850902 
10225036.691127 0.851074 
10211701.134089 0.851246 
10198365.577051 0.851418 
10185030.020013 0.851590 
10171694.462975 0.851762 
10158358.905937 0.851934 
10145023.348899 0.852107 
10131687.791861 0.852279 
10118352.234823 0.852451 
10105016.677785 0.852624 
10091681.120747 0.852796 
10078345.563709 0.852969 
10065010.006671 0.853142 
10051674.449633 0.853314 
10038338.892595 0.853487 
10025003.335557 0.853660 
10011667.778519 0.853832 
9998332.221481 0.854005 
9984996.664443 0.854178 
9971661.107405 0.854351 
9958325.550367 0.854524 
9944989.993329 0.854697 
9931654.436291 0.854870 
9918318.879253 0.855044 
9904983.322215 0.855217 
9891647.765177 0.855390 
9878312.208139 0.855563 
9864976.651101 0.855737 
9851641.094063 0.855910 
9838305.537025 0.856084 
9824969.979987 0.856257 
9811634.422949 0.856431 
9798298.865911 0.856605 
9784963.308873 0.856778 
9771627.751835 0.856952 
9758292.194797 0.857126 
9744956.637759 0.857300 
9731621.080720 0.857474 
9718285.523682 0.857648 
9704949.966644 0.857822 
9691614.409606 0.857996 
9678278.852568 0.858170 
9664943.295530 0.858344 
9651607.738492 0.858518 
9638272.181454 0.858693 
9624936.624416 0.858867 
9611601.067378 0.859041 
9598265.510340 0.859216 
9584929.953302 0.859390 
9571594.396264 0.859565 
9558258.839226 0.859739 
9544923.282188 0.859914 
9531587.725150 0.860089 
9518252.168112 0.860264 
9504916.611074 0.860438 
9491581.054036 0.860613 
9478245.496998 0.860788 
9464909.939960 0.860963 
9451574.382922 0.861138 
9438238.825884 0.861313 
9424903.268846 0.861489 
9411567.711808 0.861664 
9398232.154770 0.861839 
9384896.597732 0.862014 
9371561.040694 0.862190 
9358225.483656 0.862365 
9344889.926618 0.862541 
9331554.369580 0.862716 
9318218.812542 0.862892 
9304883.255504 0.863067 
9291547.698466 0.863243 
9278212.141428 0.863419 
9264876.584390 0.863595 
9251541.027352 0.863771 
9238205.470314 0.863947 
9224869.913276 0.864122 
9211534.356237 0.864299 
9198198.799199 0.864475 
9184863.242161 0.864651 
9171527.685123 0.864827 
9158192.128085 0.865003 
9144856.571047 0.865179 
9131521.014009 0.865356 
9118185.456971 0.865532 
9104849.899933 0.865709 
9091514.342895 0.865885 
9078178.785857 0.866062 
9064843.228819 0.866238 
9051507.671781 0.866415 
9038172.114743 0.866592 
9024836.557705 0.866769 
9011501.000667 0.866945 
8998165.443629 0.867122 
8984829.886591 0.867299 
8971494.329553 0.867476 
8958158.772515 0.867653 
8944823.215477 0.867831 
8931487.658439 0.868008 
8918152.101401 0.868185 
8904816.544363 0.868362 
8891480.987325 0.868540 
8878145.430287 0.868717 
8864809.873249 0.868894 
8851474.316211 0.869072 
8838138.759173 0.869249 
8824803.202135 0.869427 
8811467.645097 0.869605 
8798132.088059 0.869782 
8784796.531021 0.869960 
8771460.973983 0.870138 
8758125.416945 0.870316 
8744789.859907 0.870494 
8731454.302869 0.870672 
8718118.745831 0.870850 
8704783.188793 0.871028 
8691447.631755 0.871206 
8678112.074716 0.871385 
8664776.517678 0.871563 
8651440.960640 0.871741 
8638105.403602 0.871920 
8624769.846564 0.872098 
8611434.289526 0.872276 
8598098.732488 0.872455 
8584763.175450 0.872634 
8571427.618412 0.872812 
8558092.061374 0.872991 
8544756.504336 0.873170 
8531420.947298 0.873349 
8518085.390260 0.873528 
8504749.833222 0.873707 
8491414.276184 0.873886 
8478078.719146 0.874065 
8464743.162108 0.874244 
8451407.605070 0.874423 
8438072.048032 0.874602 
8424736.490994 0.874781 
8411400.933956 0.874961 
8398065.376918 0.875140 
8384729.819880 0.875320 
8371394.262842 0.875499 
8358058.705804 0.875679 
8344723.148766 0.875858 
8331387.591728 0.876038 
8318052.034690 0.876218 
8304716.477652 0.876398 
8291380.920614 0.876577 
8278045.363576 0.876757 
8264709.806538 0.876937 
8251374.249500 0.877117 
8238038.692462 0.877297 
8224703.135424 0.877478 
8211367.578386 0.877658 
8198032.021348 0.877838 
8184696.464310 0.878018 
8171360.907272 0.878199 
8158025.350233 0.878379 
8144689.793195 0.878559 
8131354.236157 0.878740 
8118018.679119 0.878921 
8104683.122081 0.879101 
8091347.565043 0.879282 
8078012.008005 0.879463 
8064676.450967 0.879644 
8051340.893929 0.879824 
8038005.336891 0.880005 
8024669.779853 0.880186 
8011334.222815 0.880367 
7997998.665777 0.880548 
7984663.108739 0.880730 
7971327.551701 0.880911 
7957991.994663 0.881092 
7944656.437625 0.881273 
7931320.880587 0.881455 
7917985.323549 0.881636 
7904649.766511 0.881818 
7891314.209473 0.881999 
7877978.652435 0.882181 
7864643.095397 0.882363 
7851307.538359 0.882544 
7837971.981321 0.882726 
7824636.424283 0.882908 
7811300.867245 0.883090 
7797965.310207 0.883272 
7784629.753169 0.883454 
7771294.196131 0.883636 
7757958.639093 0.883818 
7744623.082055 0.884000 
7731287.525017 0.884182 
7717951.967979 0.884365 
7704616.410941 0.884547 
7691280.853903 0.884730 
7677945.296865 0.884912 
7664609.739827 0.885095 
7651274.182789 0.885277 
7637938.625751 0.885460 
7624603.068712 0.885642 
7611267.511674 0.885825 
7597931.954636 0.886008 
7584596.397598 0.886191 
7571260.840560 0.886374 
7557925.283522 0.886557 
7544589.726484 0.886740 
7531254.169446 0.886923 
7517918.612408 0.887106 
7504583.055370 0.887289 
7491247.498332 0.887473 
7477911.941294 0.887656 
7464576.384256 0.887840 
7451240.827218 0.888023 
7437905.270180 0.888206 
7424569.713142 0.888390 
7411234.156104 0.888574 
7397898.599066 0.888757 
7384563.042028 0.888941 
7371227.484990 0.889125 
7357891.927952 0.889309 
7344556.370914 0.889493 
7331220.813876 0.889677 
7317885.256838 0.889861 
7304549.699800 0.890045 
7291214.142762 0.890229 
7277878.585724 0.890413 
7264543.028686 0.890598 
7251207.471648 0.890782 
7237871.914610 0.890966 
7224536.357572 0.891151 
7211200.800534 0.891335 
7197865.243496 0.891520 
7184529.686458 0.891704 
7171194.129420 0.891889 
7157858.572382 0.892074 
7144523.015344 0.892259 
7131187.458306 0.892444 
7117851.901268 0.892629 
7104516.344229 0.892814 
7091180.787191 0.892999 
7077845.230153 0.893184 
7064509.673115 0.893369 
7051174.116077 0.893554 
7037838.559039 0.893739 
7024503.002001 0.893925 
7011167.444963 0.894110 
6997831.887925 0.894296 
6984496.330887 0.894481 
6971160.773849 0.894667 
6957825.216811 0.894852 
6944489.659773 0.895038 
6931154.102735 0.895224 
6917818.545697 0.895410 
6904482.988659 0.895595 
6891147.431621 0.895781 
6877811.874583 0.895967 
6864476.317545 0.896153 
6851140.760507 0.896340 
6837805.203469 0.896526 
6824469.646431 0.896712 
6811134.089393 0.896898 
6797798.532355 0.897085 
6784462.975317 0.897271 
6771127.418279 0.897457 
6757791.861241 0.897644 
6744456.304203 0.897831 
6731120.747165 0.898017 
6717785.190127 0.898204 
6704449.633089 0.898391 
6691114.076051 0.898578 
6677778.519013 0.898764 
6664442.961975 0.898951 
6651107.404937 0.899138 
6637771.847899 0.899325 
6624436.290861 0.899513 
6611100.733823 0.899700 
6597765.176785 0.899887 
6584429.619746 0.900074 
6571094.062708 0.900262 
6557758.505670 0.900449 
6544422.948632 0.900637 
6531087.391594 0.900824 
6517751.834556 0.901012 
6504416.277518 0.901199 
6491080.720480 0.901387 
6477745.163442 0.901575 
6464409.606404 0.901763 
6451074.049366 0.901951 
6437738.492328 0.902139 
6424402.935290 0.902327 
6411067.378252 0.902515 
6397731.821214 0.902703 
6384396.264176 0.902891 
6371060.707138 0.903080 
6357725.150100 0.903268 
6344389.593062 0.903456 
6331054.036024 0.903645 
6317718.478986 0.903833 
6304382.921948 0.904022 
6291047.364910 0.904210 
6277711.807872 0.904399 
6264376.250834 0.904588 
6251040.693796 0.904777 
6237705.136758 0.904966 
6224369.579720 0.905155 
6211034.022682 0.905344 
6197698.465644 0.905533 
6184362.908606 0.905722 
6171027.351568 0.905911 
6157691.794530 0.906100 
6144356.237492 0.906290 
6131020.680454 0.906479 
6117685.123416 0.906668 
6104349.566378 0.906858 
6091014.009340 0.907047 
6077678.452302 0.907237 
6064342.895264 0.907427 
6051007.338225 0.907616 
6037671.781187 0.907806 
6024336.224149 0.907996 
6011000.667111 0.908186 
5997665.110073 0.908376 
5984329.553035 0.908566 
5970993.995997 0.908756 
5957658.438959 0.908946 
5944322.881921 0.909137 
5930987.324883 0.909327 
5917651.767845 0.909517 
5904316.210807 0.909708 
5890980.653769 0.909898 
5877645.096731 0.910089 
5864309.539693 0.910279 
5850973.982655 0.910470 
5837638.425617 0.910661 
5824302.868579 0.910852 
5810967.311541 0.911042 
5797631.754503 0.911233 
5784296.197465 0.911424 
5770960.640427 0.911615 
5757625.083389 0.911806 
5744289.526351 0.911998 
5730953.969313 0.912189 
5717618.412275 0.912380 
5704282.855237 0.912571 
5690947.298199 0.912763 
5677611.741161 0.912954 
5664276.184123 0.913146 
5650940.627085 0.913338 
5637605.070047 0.913529 
5624269.513009 0.913721 
5610933.955971 0.913913 
5597598.398933 0.914105 
5584262.841895 0.914296 
5570927.284857 0.914488 
5557591.727819 0.914680 
5544256.170781 0.914873 
5530920.613742 0.915065 
5517585.056704 0.915257 
5504249.499666 0.915449 
5490913.942628 0.915642 
5477578.385590 0.915834 
5464242.828552 0.916026 
5450907.271514 0.916219 
5437571.714476 0.916412 
5424236.157438 0.916604 
5410900.600400 0.916797 
5397565.043362 0.916990 
5384229.486324 0.917183 
5370893.929286 0.917376 
5357558.372248 0.917569 
5344222.815210 0.917762 
5330887.258172 0.917955 
5317551.701134 0.918148 
5304216.144096 0.918341 
5290880.587058 0.918534 
5277545.030020 0.918728 
5264209.472982 0.918921 
5250873.915944 0.919115 
5237538.358906 0.919308 
5224202.801868 0.919502 
5210867.244830 0.919696 
5197531.687792 0.919889 
5184196.130754 0.920083 
5170860.573716 0.920277 
5157525.016678 0.920471 
5144189.459640 0.920665 
5130853.902602 0.920859 
5117518.345564 0.921053 
5104182.788526 0.921247 
5090847.231488 0.921441 
5077511.674450 0.921636 
5064176.117412 0.921830 
5050840.560374 0.922025 
5037505.003336 0.922219 
5024169.446298 0.922414 
5010833.889260 0.922608 
4997498.332221 0.922803 
4984162.775183 0.922998 
4970827.218145 0.923193 
4957491.661107 0.923387 
4944156.104069 0.923582 
4930820.547031 0.923777 
4917484.989993 0.923973 
4904149.432955 0.924168 
4890813.875917 0.924363 
4877478.318879 0.924558 
4864142.761841 0.924754 
4850807.204803 0.924949 
4837471.647765 0.925144 
4824136.090727 0.925340 
4810800.533689 0.925535 
4797464.976651 0.925731 
4784129.419613 0.925927 
4770793.862575 0.926123 
4757458.305537 0.926319 
4744122.748499 0.926514 
4730787.191461 0.926710 
4717451.634423 0.926906 
4704116.077385 0.927103 
4690780.520347 0.927299 
4677444.963309 0.927495 
4664109.406271 0.927691 
4650773.849233 0.927888 
4637438.292195 0.928084 
4624102.735157 0.928281 
4610767.178119 0.928477 
4597431.621081 0.928674 
4584096.064043 0.928870 
4570760.507005 0.929067 
4557424.949967 0.929264 
4544089.392929 0.929461 
4530753.835891 0.929658 
4517418.278853 0.929855 
4504082.721815 0.930052 
4490747.164777 0.930249 
4477411.607738 0.930446 
4464076.050700 0.930644 
4450740.493662 0.930841 
4437404.936624 0.931038 
4424069.379586 0.931236 
4410733.822548 0.931433 
4397398.265510 0.931631 
4384062.708472 0.931829 
4370727.151434 0.932026 
4357391.594396 0.932224 
4344056.037358 0.932422 
4330720.480320 0.932620 
4317384.923282 0.932818 
4304049.366244 0.933016 
4290713.809206 0.933214 
4277378.252168 0.933412 
4264042.695130 0.933611 
4250707.138092 0.933809 
4237371.581054 0.934007 
4224036.024016 0.934206 
4210700.466978 0.934404 
4197364.909940 0.934603 
4184029.352902 0.934802 
4170693.795864 0.935000 
4157358.238826 0.935199 
4144022.681788 0.935398 
4130687.124750 0.935597 
4117351.567712 0.935796 
4104016.010674 0.935995 
4090680.453636 0.936194 
4077344.896598 0.936393 
4064009.339560 0.936593 
4050673.782522 0.936792 
4037338.225484 0.936991 
4024002.668446 0.937191 
4010667.111408 0.937390 
3997331.554370 0.937590 
3983995.997332 0.937790 
3970660.440294 0.937989 
3957324.883256 0.938189 
3943989.326217 0.938389 
3930653.769179 0.938589 
3917318.212141 0.938789 
3903982.655103 0.938989 
3890647.098065 0.939189 
3877311.541027 0.939389 
3863975.983989 0.939589 
3850640.426951 0.939790 
3837304.869913 0.939990 
3823969.312875 0.940191 
3810633.755837 0.940391 
3797298.198799 0.940592 
3783962.641761 0.940792 
3770627.084723 0.940993 
3757291.527685 0.941194 
3743955.970647 0.941395 
3730620.413609 0.941596 
3717284.856571 0.941797 
3703949.299533 0.941998 
3690613.742495 0.942199 
3677278.185457 0.942400 
3663942.628419 0.942601 
3650607.071381 0.942803 
3637271.514343 0.943004 
3623935.957305 0.943205 
3610600.400267 0.943407 
3597264.843229 0.943609 
3583929.286191 0.943810 
3570593.729153 0.944012 
3557258.172115 0.944214 
3543922.615077 0.944416 
3530587.058039 0.944618 
3517251.501001 0.944820 
3503915.943963 0.945022 
3490580.386925 0.945224 
3477244.829887 0.945426 
3463909.272849 0.945628 
3450573.715811 0.945831 
3437238.158773 0.946033 
3423902.601734 0.946235 
3410567.044696 0.946438 
3397231.487658 0.946641 
3383895.930620 0.946843 
3370560.373582 0.947046 
3357224.816544 0.947249 
3343889.259506 0.947452 
3330553.702468 0.947655 
3317218.145430 0.947858 
3303882.588392 0.948061 
3290547.031354 0.948264 
3277211.474316 0.948467 
3263875.917278 0.948670 
3250540.360240 0.948874 
3237204.803202 0.949077 
3223869.246164 0.949281 
3210533.689126 0.949484 
3197198.132088 0.949688 
3183862.575050 0.949892 
3170527.018012 0.950095 
3157191.460974 0.950299 
3143855.903936 0.950503 
3130520.346898 0.950707 
3117184.789860 0.950911 
3103849.232822 0.951115 
3090513.675784 0.951320 
3077178.118746 0.951524 
3063842.561708 0.951728 
3050507.004670 0.951932 
3037171.447632 0.952137 
3023835.890594 0.952341 
3010500.333556 0.952546 
2997164.776518 0.952751 
2983829.219480 0.952955 
2970493.662442 0.953160 
2957158.105404 0.953365 
2943822.548366 0.953570 
2930486.991328 0.953775 
2917151.434290 0.953980 
2903815.877252 0.954185 
2890480.320213 0.954391 
2877144.763175 0.954596 
2863809.206137 0.954801 
2850473.649099 0.955007 
2837138.092061 0.955212 
2823802.535023 0.955418 
2810466.977985 0.955623 
2797131.420947 0.955829 
2783795.863909 0.956035 
2770460.306871 0.956241 
2757124.749833 0.956447 
2743789.192795 0.956653 
2730453.635757 0.956859 
2717118.078719 0.957065 
2703782.521681 0.957271 
2690446.964643 0.957477 
2677111.407605 0.957684 
2663775.850567 0.957890 
2650440.293529 0.958096 
2637104.736491 0.958303 
2623769.179453 0.958510 
2610433.622415 0.958716 
2597098.065377 0.958923 
2583762.508339 0.959130 
2570426.951301 0.959337 
2557091.394263 0.959544 
2543755.837225 0.959751 
2530420.280187 0.959958 
2517084.723149 0.960165 
2503749.166111 0.960372 
2490413.609073 0.960580 
2477078.052035 0.960787 
2463742.494997 0.960994 
2450406.937959 0.961202 
2437071.380921 0.961410 
2423735.823883 0.961617 
2410400.266845 0.961825 
2397064.709807 0.962033 
2383729.152769 0.962241 
2370393.595730 0.962449 
2357058.038692 0.962657 
2343722.481654 0.962865 
2330386.924616 0.963073 
2317051.367578 0.963281 
2303715.810540 0.963489 
2290380.253502 0.963698 
2277044.696464 0.963906 
2263709.139426 0.964115 
2250373.582388 0.964323 
2237038.025350 0.964532 
2223702.468312 0.964741 
2210366.911274 0.964950 
2197031.354236 0.965158 
2183695.797198 0.965367 
2170360.240160 0.965576 
2157024.683122 0.965786 
2143689.126084 0.965995 
2130353.569046 0.966204 
2117018.012008 0.966413 
2103682.454970 0.966623 
2090346.897932 0.966832 
2077011.340894 0.967042 
2063675.783856 0.967251 
2050340.226818 0.967461 
2037004.669780 0.967671 
2023669.112742 0.967880 
2010333.555704 0.968090 
1996997.998666 0.968300 
1983662.441628 0.968510 
1970326.884590 0.968720 
1956991.327552 0.968930 
1943655.770514 0.969141 
1930320.213476 0.969351 
1916984.656438 0.969561 
1903649.099400 0.969772 
1890313.542362 0.969982 
1876977.985324 0.970193 
1863642.428286 0.970404 
1850306.871248 0.970614 
1836971.314209 0.970825 
1823635.757171 0.971036 
1810300.200133 0.971247 
1796964.643095 0.971458 
1783629.086057 0.971669 
1770293.529019 0.971880 
1756957.971981 0.972091 
1743622.414943 0.972303 
1730286.857905 0.972514 
1716951.300867 0.972726 
1703615.743829 0.972937 
1690280.186791 0.973149 
1676944.629753 0.973360 
1663609.072715 0.973572 
1650273.515677 0.973784 
1636937.958639 0.973996 
1623602.401601 0.974208 
1610266.844563 0.974420 
1596931.287525 0.974632 
1583595.730487 0.974844 
1570260.173449 0.975057 
1556924.616411 0.975269 
1543589.059373 0.975481 
1530253.502335 0.975694 
1516917.945297 0.975906 
1503582.388259 0.976119 
1490246.831221 0.976332 
1476911.274183 0.976544 
1463575.717145 0.976757 
1450240.160107 0.976970 
1436904.603069 0.977183 
1423569.046031 0.977396 
1410233.488993 0.977609 
1396897.931955 0.977823 
1383562.374917 0.978036 
1370226.817879 0.978249 
1356891.260841 0.978463 
1343555.703803 0.978676 
1330220.146765 0.978890 
1316884.589726 0.979103 
1303549.032688 0.979317 
1290213.475650 0.979531 
1276877.918612 0.979745 
1263542.361574 0.979959 
1250206.804536 0.980173 
1236871.247498 0.980387 
1223535.690460 0.980601 
1210200.133422 0.980815 
1196864.576384 0.981030 
1183529.019346 0.981244 
1170193.462308 0.981458 
1156857.905270 0.981673 
1143522.348232 0.981888 
1130186.791194 0.982102 
1116851.234156 0.982317 
1103515.677118 0.982532 
1090180.120080 0.982747 
1076844.563042 0.982962 
1063509.006004 0.983177 
1050173.448966 0.983392 
1036837.891928 0.983607 
1023502.334890 0.983822 
1010166.777852 0.984038 
996831.220814 0.984253 
983495.663776 0.984469 
970160.106738 0.984684 
956824.549700 0.984900 
943488.992662 0.985116 
930153.435624 0.985331 
916817.878586 0.985547 
903482.321548 0.985763 
890146.764510 0.985979 
876811.207472 0.986195 
863475.650434 0.986412 
850140.093396 0.986628 
836804.536358 0.986844 
823468.979320 0.987061 
810133.422282 0.987277 
796797.865243 0.987494 
783462.308205 0.987710 
770126.751167 0.987927 
756791.194129 0.988144 
743455.637091 0.988361 
730120.080053 0.988578 
716784.523015 0.988795 
703448.965977 0.989012 
690113.408939 0.989229 
676777.851901 0.989446 
663442.294863 0.989663 
650106.737825 0.989881 
636771.180787 0.990098 
623435.623749 0.990316 
610100.066711 0.990533 
596764.509673 0.990751 
583428.952635 0.990969 
570093.395597 0.991187 
556757.838559 0.991404 
543422.281521 0.991622 
530086.724483 0.991840 
516751.167445 0.992059 
503415.610407 0.992277 
490080.053369 0.992495 
476744.496331 0.992713 
463408.939293 0.992932 
450073.382255 0.993150 
436737.825217 0.993369 
423402.268179 0.993588 
410066.711141 0.993806 
396731.154103 0.994025 
383395.597065 0.994244 
370060.040027 0.994463 
356724.482989 0.994682 
343388.925951 0.994901 
330053.368913 0.995121 
316717.811875 0.995340 
303382.254837 0.995559 
290046.697799 0.995779 
276711.140761 0.995998 
263375.583722 0.996218 
250040.026684 0.996437 
236704.469646 0.996657 
223368.912608 0.996877 
210033.355570 0.997097 
196697.798532 0.997317 
183362.241494 0.997537 
170026.684456 0.997757 
156691.127418 0.997977 
143355.570380 0.998197 
130020.013342 0.998418 
116684.456304 0.998638 
103348.899266 0.998859 
90013.342228 0.999079 
76677.785190 0.999300 
63342.228152 0.999521 
50006.671114 0.999742 
36671.114076 0.999962 
36671.114076 0.969653 
36671.114076 0.969653 
36671.114076 0.939294 
50006.671114 0.692569 
63342.228152 0.548910 
76677.785190 0.454895 
90013.342228 0.388582 
103348.899266 0.339301 
116684.456304 0.301236 
130020.013342 0.270950 
143355.570380 0.246279 
156691.127418 0.225795 
170026.684456 0.208515 
183362.241494 0.193742 
196697.798532 0.180968 
210033.355570 0.169813 
223368.912608 0.159987 
236704.469646 0.151266 
250040.026684 0.143474 
263375.583722 0.136469 
276711.140761 0.130140 
290046.697799 0.124391 
303382.254837 0.119147 
316717.811875 0.114345 
330053.368913 0.109930 
343388.925951 0.105858 
356724.482989 0.102090 
370060.040027 0.098594 
383395.597065 0.095341 
396731.154103 0.092307 
410066.711141 0.089470 
423402.268179 0.086811 
436737.825217 0.084315 
450073.382255 0.081967 
463408.939293 0.079754 
476744.496331 0.077666 
490080.053369 0.075690 
503415.610407 0.073820 
516751.167445 0.072046 
530086.724483 0.070362 
543422.281521 0.068760 
556757.838559 0.067235 
570093.395597 0.065782 
583428.952635 0.064395 
596764.509673 0.063071 
610100.066711 0.061804 
623435.623749 0.060592 
636771.180787 0.059430 
650106.737825 0.058317 
663442.294863 0.057248 
676777.851901 0.056221 
690113.408939 0.055234 
703448.965977 0.054285 
716784.523015 0.053371 
730120.080053 0.052491 
743455.637091 0.051643 
756791.194129 0.050824 
770126.751167 0.050034 
783462.308205 0.049271 
796797.865243 0.048533 
810133.422282 0.047820 
823468.979320 0.047131 
836804.536358 0.046463 
850140.093396 0.045816 
863475.650434 0.045190 
876811.207472 0.044582 
890146.764510 0.043993 
903482.321548 0.043421 
916817.878586 0.042866 
930153.435624 0.042328 
943488.992662 0.041804 
956824.549700 0.041295 
970160.106738 0.040800 
983495.663776 0.040319 
996831.220814 0.039851 
1010166.777852 0.039395 
1023502.334890 0.038951 
1036837.891928 0.038519 
1050173.448966 0.038098 
1063509.006004 0.037687 
1076844.563042 0.037287 
1090180.120080 0.036896 
1103515.677118 0.036516 
1116851.234156 0.036144 
1130186.791194 0.035781 
1143522.348232 0.035427 
1156857.905270 0.035081 
1170193.462308 0.034743 
1183529.019346 0.034412 
1196864.576384 0.034089 
1210200.133422 0.033774 
1223535.690460 0.033465 
1236871.247498 0.033163 
1250206.804536 0.032867 
1263542.361574 0.032578 
1276877.918612 0.032295 
1290213.475650 0.032018 
1303549.032688 0.031747 
1316884.589726 0.031481 
1330220.146765 0.031221 
1343555.703803 0.030965 
1356891.260841 0.030715 
1370226.817879 0.030470 
1383562.374917 0.030230 
1396897.931955 0.029994 
1410233.488993 0.029763 
1423569.046031 0.029537 
1436904.603069 0.029314 
1450240.160107 0.029096 
1463575.717145 0.028882 
1476911.274183 0.028672 
1490246.831221 0.028465 
1503582.388259 0.028262 
1516917.945297 0.028063 
1530253.502335 0.027868 
1543589.059373 0.027676 
1556924.616411 0.027487 
1570260.173449 0.027302 
1583595.730487 0.027120 
1596931.287525 0.026940 
1610266.844563 0.026764 
1623602.401601 0.026591 
1636937.958639 0.026421 
1650273.515677 0.026254 
1663609.072715 0.026089 
1676944.629753 0.025927 
1690280.186791 0.025767 
1703615.743829 0.025611 
1716951.300867 0.025456 
1730286.857905 0.025305 
1743622.414943 0.025155 
1756957.971981 0.025008 
1770293.529019 0.024863 
1783629.086057 0.024720 
1796964.643095 0.024580 
1810300.200133 0.024442 
1823635.757171 0.024305 
1836971.314209 0.024171 
1850306.871248 0.024039 
1863642.428286 0.023909 
1876977.985324 0.023780 
1890313.542362 0.023654 
1903649.099400 0.023529 
1916984.656438 0.023406 
1930320.213476 0.023285 
1943655.770514 0.023166 
1956991.327552 0.023048 
1970326.884590 0.022932 
1983662.441628 0.022818 
1996997.998666 0.022705 
2010333.555704 0.022594 
2023669.112742 0.022484 
2037004.669780 0.022375 
2050340.226818 0.022269 
2063675.783856 0.022163 
2077011.340894 0.022059 
2090346.897932 0.021957 
2103682.454970 0.021856 
2117018.012008 0.021756 
2130353.569046 0.021657 
2143689.126084 0.021560 
2157024.683122 0.021464 
2170360.240160 0.021369 
2183695.797198 0.021275 
2197031.354236 0.021183 
2210366.911274 0.021091 
2223702.468312 0.021001 
2237038.025350 0.020912 
2250373.582388 0.020824 
2263709.139426 0.020738 
2277044.696464 0.020652 
2290380.253502 0.020567 
2303715.810540 0.020484 
2317051.367578 0.020401 
2330386.924616 0.020319 
2343722.481654 0.020239 
2357058.038692 0.020159 
2370393.595730 0.020080 
2383729.152769 0.020002 
2397064.709807 0.019925 
2410400.266845 0.019849 
2423735.823883 0.019774 
2437071.380921 0.019700 
2450406.937959 0.019627 
2463742.494997 0.019554 
2477078.052035 0.019482 
2490413.609073 0.019411 
2503749.166111 0.019341 
2517084.723149 0.019272 
2530420.280187 0.019203 
2543755.837225 0.019136 
2557091.394263 0.019069 
2570426.951301 0.019002 
2583762.508339 0.018937 
2597098.065377 0.018872 
2610433.622415 0.018808 
2623769.179453 0.018744 
2637104.736491 0.018682 
2650440.293529 0.018620 
2663775.850567 0.018558 
2677111.407605 0.018497 
2690446.964643 0.018437 
2703782.521681 0.018378 
2717118.078719 0.018319 
2730453.635757 0.018261 
2743789.192795 0.018203 
2757124.749833 0.018146 
2770460.306871 0.018090 
2783795.863909 0.018034 
2797131.420947 0.017979 
2810466.977985 0.017924 
2823802.535023 0.017870 
2837138.092061 0.017816 
2850473.649099 0.017763 
2863809.206137 0.017711 
2877144.763175 0.017659 
2890480.320213 0.017607 
2903815.877252 0.017556 
2917151.434290 0.017506 
2930486.991328 0.017456 
2943822.548366 0.017407 
2957158.105404 0.017358 
2970493.662442 0.017309 
2983829.219480 0.017261 
2997164.776518 0.017214 
3010500.333556 0.017167 
3023835.890594 0.017120 
3037171.447632 0.017074 
3050507.004670 0.017028 
3063842.561708 0.016983 
3077178.118746 0.016938 
3090513.675784 0.016894 
3103849.232822 0.016850 
3117184.789860 0.016806 
3130520.346898 0.016763 
3143855.903936 0.016720 
3157191.460974 0.016678 
3170527.018012 0.016636 
3183862.575050 0.016594 
3197198.132088 0.016553 
3210533.689126 0.016512 
3223869.246164 0.016472 
3237204.803202 0.016432 
3250540.360240 0.016392 
3263875.917278 0.016353 
3277211.474316 0.016314 
3290547.031354 0.016275 
3303882.588392 0.016237 
3317218.145430 0.016199 
3330553.702468 0.016161 
3343889.259506 0.016124 
3357224.816544 0.016087 
3370560.373582 0.016050 
3383895.930620 0.016014 
3397231.487658 0.015978 
3410567.044696 0.015943 
3423902.601734 0.015907 
3437238.158773 0.015872 
3450573.715811 0.015838 
3463909.272849 0.015803 
3477244.829887 0.015769 
3490580.386925 0.015735 
3503915.943963 0.015702 
3517251.501001 0.015669 
3530587.058039 0.015636 
3543922.615077 0.015603 
3557258.172115 0.015571 
3570593.729153 0.015539 
3583929.286191 0.015507 
3597264.843229 0.015475 
3610600.400267 0.015444 
3623935.957305 0.015413 
3637271.514343 0.015382 
3650607.071381 0.015352 
3663942.628419 0.015321 
3677278.185457 0.015292 
3690613.742495 0.015262 
3703949.299533 0.015232 
3717284.856571 0.015203 
3730620.413609 0.015174 
3743955.970647 0.015145 
3757291.527685 0.015117 
3770627.084723 0.015089 
3783962.641761 0.015061 
3797298.198799 0.015033 
3810633.755837 0.015005 
3823969.312875 0.014978 
3837304.869913 0.014951 
3850640.426951 0.014924 
3863975.983989 0.014897 
3877311.541027 0.014871 
3890647.098065 0.014844 
3903982.655103 0.014818 
3917318.212141 0.014793 
3930653.769179 0.014767 
3943989.326217 0.014741 
3957324.883256 0.014716 
3970660.440294 0.014691 
3983995.997332 0.014666 
3997331.554370 0.014642 
4010667.111408 0.014617 
4024002.668446 0.014593 
4037338.225484 0.014569 
4050673.782522 0.014545 
4064009.339560 0.014522 
4077344.896598 0.014498 
4090680.453636 0.014475 
4104016.010674 0.014452 
4117351.567712 0.014429 
4130687.124750 0.014406 
4144022.681788 0.014384 
4157358.238826 0.014361 
4170693.795864 0.014339 
4184029.352902 0.014317 
4197364.909940 0.014295 
4210700.466978 0.014273 
4224036.024016 0.014252 
4237371.581054 0.014231 
4250707.138092 0.014209 
4264042.695130 0.014188 
4277378.252168 0.014168 
4290713.809206 0.014147 
4304049.366244 0.014126 
4317384.923282 0.014106 
4330720.480320 0.014086 
4344056.037358 0.014066 
4357391.594396 0.014046 
4370727.151434 0.014026 
4384062.708472 0.014006 
4397398.265510 0.013987 
4410733.822548 0.013967 
4424069.379586 0.013948 
4437404.936624 0.013929 
4450740.493662 0.013910 
4464076.050700 0.013892 
4477411.607738 0.013873 
4490747.164777 0.013855 
4504082.721815 0.013836 
4517418.278853 0.013818 
4530753.835891 0.013800 
4544089.392929 0.013782 
4557424.949967 0.013764 
4570760.507005 0.013747 
4584096.064043 0.013729 
4597431.621081 0.013712 
4610767.178119 0.013695 
4624102.735157 0.013677 
4637438.292195 0.013660 
4650773.849233 0.013644 
4664109.406271 0.013627 
4677444.963309 0.013610 
4690780.520347 0.013594 
4704116.077385 0.013577 
4717451.634423 0.013561 
4730787.191461 0.013545 
4744122.748499 0.013529 
4757458.305537 0.013513 
4770793.862575 0.013497 
4784129.419613 0.013482 
4797464.976651 0.013466 
4810800.533689 0.013451 
4824136.090727 0.013435 
4837471.647765 0.013420 
4850807.204803 0.013405 
4864142.761841 0.013390 
4877478.318879 0.013375 
4890813.875917 0.013360 
4904149.432955 0.013346 
4917484.989993 0.013331 
4930820.547031 0.013317 
4944156.104069 0.013303 
4957491.661107 0.013288 
4970827.218145 0.013274 
4984162.775183 0.013260 
4997498.332221 0.013246 
5010833.889260 0.013232 
5024169.446298 0.013219 
5037505.003336 0.013205 
5050840.560374 0.013192 
5064176.117412 0.013178 
5077511.674450 0.013165 
5090847.231488 0.013152 
5104182.788526 0.013139 
5117518.345564 0.013126 
5130853.902602 0.013113 
5144189.459640 0.013100 
5157525.016678 0.013087 
5170860.573716 0.013074 
5184196.130754 0.013062 
5197531.687792 0.013049 
5210867.244830 0.013037 
5224202.801868 0.013025 
5237538.358906 0.013012 
5250873.915944 0.013000 
5264209.472982 0.012988 
5277545.030020 0.012976 
5290880.587058 0.012965 
5304216.144096 0.012953 
5317551.701134 0.012941 
5330887.258172 0.012930 
5344222.815210 0.012918 
5357558.372248 0.012907 
5370893.929286 0.012895 
5384229.486324 0.012884 
5397565.043362 0.012873 
5410900.600400 0.012862 
5424236.157438 0.012851 
5437571.714476 0.012840 
5450907.271514 0.012829 
5464242.828552 0.012818 
5477578.385590 0.012808 
5490913.942628 0.012797 
5504249.499666 0.012786 
5517585.056704 0.012776 
5530920.613742 0.012766 
5544256.170781 0.012755 
5557591.727819 0.012745 
5570927.284857 0.012735 
5584262.841895 0.012725 
5597598.398933 0.012715 
5610933.955971 0.012705 
5624269.513009 0.012695 
5637605.070047 0.012685 
5650940.627085 0.012675 
5664276.184123 0.012666 
5677611.741161 0.012656 
5690947.298199 0.012647 
5704282.855237 0.012637 
5717618.412275 0.012628 
5730953.969313 0.012619 
5744289.526351 0.012609 
5757625.083389 0.012600 
5770960.640427 0.012591 
5784296.197465 0.012582 
5797631.754503 0.012573 
5810967.311541 0.012564 
5824302.868579 0.012555 
5837638.425617 0.012547 
5850973.982655 0.012538 
5864309.539693 0.012529 
5877645.096731 0.012521 
5890980.653769 0.012512 
5904316.210807 0.012504 
5917651.767845 0.012495 
5930987.324883 0.012487 
5944322.881921 0.012479 
5957658.438959 0.012471 
5970993.995997 0.012463 
5984329.553035 0.012454 
5997665.110073 0.012446 
6011000.667111 0.012438 
6024336.224149 0.012431 
6037671.781187 0.012423 
6051007.338225 0.012415 
6064342.895264 0.012407 
6077678.452302 0.012400 
6091014.009340 0.012392 
6104349.566378 0.012384 
6117685.123416 0.012377 
6131020.680454 0.012370 
6144356.237492 0.012362 
6157691.794530 0.012355 
6171027.351568 0.012348 
6184362.908606 0.012340 
6197698.465644 0.012333 
6211034.022682 0.012326 
6224369.579720 0.012319 
6237705.136758 0.012312 
6251040.693796 0.012305 
6264376.250834 0.012298 
6277711.807872 0.012292 
6291047.364910 0.012285 
6304382.921948 0.012278 
6317718.478986 0.012271 
6331054.036024 0.012265 
6344389.593062 0.012258 
6357725.150100 0.012252 
6371060.707138 0.012245 
6384396.264176 0.012239 
6397731.821214 0.012232 
6411067.378252 0.012226 
6424402.935290 0.012220 
6437738.492328 0.012214 
6451074.049366 0.012207 
6464409.606404 0.012201 
6477745.163442 0.012195 
6491080.720480 0.012189 
6504416.277518 0.012183 
6517751.834556 0.012177 
6531087.391594 0.012171 
6544422.948632 0.012166 
6557758.505670 0.012160 
6571094.062708 0.012154 
6584429.619746 0.012148 
6597765.176785 0.012143 
6611100.733823 0.012137 
6624436.290861 0.012132 
6637771.847899 0.012126 
6651107.404937 0.012121 
6664442.961975 0.012115 
6677778.519013 0.012110 
6691114.076051 0.012105 
6704449.633089 0.012099 
6717785.190127 0.012094 
6731120.747165 0.012089 
6744456.304203 0.012084 
6757791.861241 0.012079 
6771127.418279 0.012074 
6784462.975317 0.012068 
6797798.532355 0.012063 
6811134.089393 0.012059 
6824469.646431 0.012054 
6837805.203469 0.012049 
6851140.760507 0.012044 
6864476.317545 0.012039 
6877811.874583 0.012034 
6891147.431621 0.012030 
6904482.988659 0.012025 
6917818.545697 0.012021 
6931154.102735 0.012016 
6944489.659773 0.012011 
6957825.216811 0.012007 
6971160.773849 0.012002 
6984496.330887 0.011998 
6997831.887925 0.011994 
7011167.444963 0.011989 
7024503.002001 0.011985 
7037838.559039 0.011981 
7051174.116077 0.011977 
7064509.673115 0.011972 
7077845.230153 0.011968 
7091180.787191 0.011964 
7104516.344229 0.011960 
7117851.901268 0.011956 
7131187.458306 0.011952 
7144523.015344 0.011948 
7157858.572382 0.011944 
7171194.129420 0.011940 
7184529.686458 0.011936 
7197865.243496 0.011933 
7211200.800534 0.011929 
7224536.357572 0.011925 
7237871.914610 0.011921 
7251207.471648 0.011918 
7264543.028686 0.011914 
7277878.585724 0.011911 
7291214.142762 0.011907 
7304549.699800 0.011903 
7317885.256838 0.011900 
7331220.813876 0.011896 
7344556.370914 0.011893 
7357891.927952 0.011890 
7371227.484990 0.011886 
7384563.042028 0.011883 
7397898.599066 0.011880 
7411234.156104 0.011876 
7424569.713142 0.011873 
7437905.270180 0.011870 
7451240.827218 0.011867 
7464576.384256 0.011864 
7477911.941294 0.011861 
7491247.498332 0.011858 
7504583.055370 0.011854 
7517918.612408 0.011851 
7531254.169446 0.011849 
7544589.726484 0.011846 
7557925.283522 0.011843 
7571260.840560 0.011840 
7584596.397598 0.011837 
7597931.954636 0.011834 
7611267.511674 0.011831 
7624603.068712 0.011829 
7637938.625751 0.011826 
7651274.182789 0.011823 
7664609.739827 0.011821 
7677945.296865 0.011818 
7691280.853903 0.011815 
7704616.410941 0.011813 
7717951.967979 0.011810 
7731287.525017 0.011808 
7744623.082055 0.011805 
7757958.639093 0.011803 
7771294.196131 0.011800 
7784629.753169 0.011798 
7797965.310207 0.011796 
7811300.867245 0.011793 
7824636.424283 0.011791 
7837971.981321 0.011789 
7851307.538359 0.011787 
7864643.095397 0.011784 
7877978.652435 0.011782 
7891314.209473 0.011780 
7904649.766511 0.011778 
7917985.323549 0.011776 
7931320.880587 0.011774 
7944656.437625 0.011772 
7957991.994663 0.011770 
7971327.551701 0.011768 
7984663.108739 0.011766 
7997998.665777 0.011764 
8011334.222815 0.011762 
8024669.779853 0.011760 
8038005.336891 0.011758 
8051340.893929 0.011756 
8064676.450967 0.011754 
8078012.008005 0.011753 
8091347.565043 0.011751 
8104683.122081 0.011749 
8118018.679119 0.011747 
8131354.236157 0.011746 
8144689.793195 0.011744 
8158025.350233 0.011742 
8171360.907272 0.011741 
8184696.464310 0.011739 
8198032.021348 0.011738 
8211367.578386 0.011736 
8224703.135424 0.011735 
8238038.692462 0.011733 
8251374.249500 0.011732 
8264709.806538 0.011730 
8278045.363576 0.011729 
8291380.920614 0.011728 
8304716.477652 0.011726 
8318052.034690 0.011725 
8331387.591728 0.011724 
8344723.148766 0.011722 
8358058.705804 0.011721 
8371394.262842 0.011720 
8384729.819880 0.011719 
8398065.376918 0.011717 
8411400.933956 0.011716 
8424736.490994 0.011715 
8438072.048032 0.011714 
8451407.605070 0.011713 
8464743.162108 0.011712 
8478078.719146 0.011711 
8491414.276184 0.011710 
8504749.833222 0.011709 
8518085.390260 0.011708 
8531420.947298 0.011707 
8544756.504336 0.011706 
8558092.061374 0.011705 
8571427.618412 0.011704 
8584763.175450 0.011703 
8598098.732488 0.011702 
8611434.289526 0.011702 
8624769.846564 0.011701 
8638105.403602 0.011700 
8651440.960640 0.011699 
8664776.517678 0.011699 
8678112.074716 0.011698 
8691447.631755 0.011697 
8704783.188793 0.011696 
8718118.745831 0.011696 
8731454.302869 0.011695 
8744789.859907 0.011695 
8758125.416945 0.011694 
8771460.973983 0.011693 
8784796.531021 0.011693 
8798132.088059 0.011692 
8811467.645097 0.011692 
8824803.202135 0.011691 
8838138.759173 0.011691 
8851474.316211 0.011691 
8864809.873249 0.011690 
8878145.430287 0.011690 
8891480.987325 0.011689 
8904816.544363 0.011689 
8918152.101401 0.011689 
8931487.658439 0.011688 
8944823.215477 0.011688 
8958158.772515 0.011688 
8971494.329553 0.011688 
8984829.886591 0.011687 
8998165.443629 0.011687 
9011501.000667 0.011687 
9024836.557705 0.011687 
9038172.114743 0.011687 
9051507.671781 0.011686 
9064843.228819 0.011686 
9078178.785857 0.011686 
9091514.342895 0.011686 
9104849.899933 0.011686 
9118185.456971 0.011686 
9131521.014009 0.011686 
9144856.571047 0.011686 
9158192.128085 0.011686 
9171527.685123 0.011686 
9184863.242161 0.011686 
9198198.799199 0.011686 
9211534.356237 0.011686 
9224869.913276 0.011686 
9238205.470314 0.011687 
9251541.027352 0.011687 
9264876.584390 0.011687 
9278212.141428 0.011687 
9291547.698466 0.011687 
9304883.255504 0.011688 
9318218.812542 0.011688 
9331554.369580 0.011688 
9344889.926618 0.011688 
9358225.483656 0.011689 
9371561.040694 0.011689 
9384896.597732 0.011689 
9398232.154770 0.011690 
9411567.711808 0.011690 
9424903.268846 0.011690 
9438238.825884 0.011691 
9451574.382922 0.011691 
9464909.939960 0.011692 
9478245.496998 0.011692 
9491581.054036 0.011693 
9504916.611074 0.011693 
9518252.168112 0.011694 
9531587.725150 0.011694 
9544923.282188 0.011695 
9558258.839226 0.011695 
9571594.396264 0.011696 
9584929.953302 0.011696 
9598265.510340 0.011697 
9611601.067378 0.011698 
9624936.624416 0.011698 
9638272.181454 0.011699 
9651607.738492 0.011699 
9664943.295530 0.011700 
9678278.852568 0.011701 
9691614.409606 0.011702 
9704949.966644 0.011702 
9718285.523682 0.011703 
9731621.080720 0.011704 
9744956.637759 0.011705 
9758292.194797 0.011705 
9771627.751835 0.011706 
9784963.308873 0.011707 
9798298.865911 0.011708 
9811634.422949 0.011709 
9824969.979987 0.011710 
9838305.537025 0.011711 
9851641.094063 0.011712 
9864976.651101 0.011712 
9878312.208139 0.011713 
9891647.765177 0.011714 
9904983.322215 0.011715 
9918318.879253 0.011716 
9931654.436291 0.011717 
9944989.993329 0.011718 
9958325.550367 0.011719 
9971661.107405 0.011720 
9984996.664443 0.011721 
9998332.221481 0.011723 
10011667.778519 0.011724 
10025003.335557 0.011725 
10038338.892595 0.011726 
10051674.449633 0.011727 
10065010.006671 0.011728 
10078345.563709 0.011729 
10091681.120747 0.011731 
10105016.677785 0.011732 
10118352.234823 0.011733 
10131687.791861 0.011734 
10145023.348899 0.011735 
10158358.905937 0.011737 
10171694.462975 0.011738 
10185030.020013 0.011739 
10198365.577051 0.011741 
10211701.134089 0.011742 
10225036.691127 0.011743 
10238372.248165 0.011745 
10251707.805203 0.011746 
10265043.362241 0.011747 
10278378.919280 0.011749 
10291714.476318 0.011750 
10305050.033356 0.011752 
10318385.590394 0.011753 
10331721.147432 0.011754 
10345056.704470 0.011756 
10358392.261508 0.011757 
10371727.818546 0.011759 
10385063.375584 0.011760 
10398398.932622 0.011762 
10411734.489660 0.011763 
10425070.046698 0.011765 
10438405.603736 0.011766 
10451741.160774 0.011768 
10465076.717812 0.011770 
10478412.274850 0.011771 
10491747.831888 0.011773 
10505083.388926 0.011774 
10518418.945964 0.011776 
10531754.503002 0.011778 
10545090.060040 0.011779 
10558425.617078 0.011781 
10571761.174116 0.011783 
10585096.731154 0.011784 
10598432.288192 0.011786 
10611767.845230 0.011788 
10625103.402268 0.011790 
10638438.959306 0.011791 
10651774.516344 0.011793 
10665110.073382 0.011795 
10678445.630420 0.011797 
10691781.187458 0.011798 
10705116.744496 0.011800 
10718452.301534 0.011802 
10731787.858572 0.011804 
10745123.415610 0.011806 
10758458.972648 0.011808 
10771794.529686 0.011810 
10785130.086724 0.011811 
10798465.643763 0.011813 
10811801.200801 0.011815 
10825136.757839 0.011817 
10838472.314877 0.011819 
10851807.871915 0.011821 
10865143.428953 0.011823 
10878478.985991 0.011825 
10891814.543029 0.011827 
10905150.100067 0.011829 
10918485.657105 0.011831 
10931821.214143 0.011833 
10945156.771181 0.011835 
10958492.328219 0.011837 
10971827.885257 0.011839 
10985163.442295 0.011841 
10998498.999333 0.011843 
11011834.556371 0.011846 
11025170.113409 0.011848 
11038505.670447 0.011850 
11051841.227485 0.011852 
11065176.784523 0.011854 
11078512.341561 0.011856 
11091847.898599 0.011858 
11105183.455637 0.011861 
11118519.012675 0.011863 
11131854.569713 0.011865 
11145190.126751 0.011867 
11158525.683789 0.011869 
11171861.240827 0.011872 
11185196.797865 0.011874 
11198532.354903 0.011876 
11211867.911941 0.011878 
11225203.468979 0.011881 
11238539.026017 0.011883 
11251874.583055 0.011885 
11265210.140093 0.011888 
11278545.697131 0.011890 
11291881.254169 0.011892 
11305216.811207 0.011895 
11318552.368245 0.011897 
11331887.925284 0.011899 
11345223.482322 0.011902 
11358559.039360 0.011904 
11371894.596398 0.011907 
11385230.153436 0.011909 
11398565.710474 0.011912 
11411901.267512 0.011914 
11425236.824550 0.011916 
11438572.381588 0.011919 
11451907.938626 0.011921 
11465243.495664 0.011924 
11478579.052702 0.011926 
11491914.609740 0.011929 
11505250.166778 0.011931 
11518585.723816 0.011934 
11531921.280854 0.011936 
11545256.837892 0.011939 
11558592.394930 0.011942 
11571927.951968 0.011944 
11585263.509006 0.011947 
11598599.066044 0.011949 
11611934.623082 0.011952 
11625270.180120 0.011955 
11638605.737158 0.011957 
11651941.294196 0.011960 
11665276.851234 0.011962 
11678612.408272 0.011965 
11691947.965310 0.011968 
11705283.522348 0.011970 
11718619.079386 0.011973 
11731954.636424 0.011976 
11745290.193462 0.011979 
11758625.750500 0.011981 
11771961.307538 0.011984 
11785296.864576 0.011987 
11798632.421614 0.011989 
11811967.978652 0.011992 
11825303.535690 0.011995 
11838639.092728 0.011998 
11851974.649767 0.012001 
11865310.206805 0.012003 
11878645.763843 0.012006 
11891981.320881 0.012009 
11905316.877919 0.012012 
11918652.434957 0.012015 
11931987.991995 0.012018 
11945323.549033 0.012020 
11958659.106071 0.012023 
11971994.663109 0.012026 
11985330.220147 0.012029 
11998665.777185 0.012032 
12012001.334223 0.012035 
12025336.891261 0.012038 
12038672.448299 0.012041 
12052008.005337 0.012044 
12065343.562375 0.012047 
12078679.119413 0.012050 
12092014.676451 0.012053 
12105350.233489 0.012056 
12118685.790527 0.012058 
12132021.347565 0.012061 
12145356.904603 0.012064 
12158692.461641 0.012068 
12172028.018679 0.012071 
12185363.575717 0.012074 
12198699.132755 0.012077 
12212034.689793 0.012080 
12225370.246831 0.012083 
12238705.803869 0.012086 
12252041.360907 0.012089 
12265376.917945 0.012092 
12278712.474983 0.012095 
12292048.032021 0.012098 
12305383.589059 0.012101 
12318719.146097 0.012104 
12332054.703135 0.012108 
12345390.260173 0.012111 
12358725.817211 0.012114 
12372061.374249 0.012117 
12385396.931288 0.012120 
12398732.488326 0.012123 
12412068.045364 0.012127 
12425403.602402 0.012130 
12438739.159440 0.012133 
12452074.716478 0.012136 
12465410.273516 0.012139 
12478745.830554 0.012143 
12492081.387592 0.012146 
12505416.944630 0.012149 
12518752.501668 0.012152 
12532088.058706 0.012156 
12545423.615744 0.012159 
12558759.172782 0.012162 
12572094.729820 0.012166 
12585430.286858 0.012169 
12598765.843896 0.012172 
12612101.400934 0.012176 
12625436.957972 0.012179 
12638772.515010 0.012182 
12652108.072048 0.012186 
12665443.629086 0.012189 
12678779.186124 0.012192 
12692114.743162 0.012196 
12705450.300200 0.012199 
12718785.857238 0.012202 
12732121.414276 0.012206 
12745456.971314 0.012209 
12758792.528352 0.012213 
12772128.085390 0.012216 
12785463.642428 0.012220 
12798799.199466 0.012223 
12812134.756504 0.012226 
12825470.313542 0.012230 
12838805.870580 0.012233 
12852141.427618 0.012237 
12865476.984656 0.012240 
12878812.541694 0.012244 
12892148.098732 0.012247 
12905483.655771 0.012251 
12918819.212809 0.012254 
12932154.769847 0.012258 
12945490.326885 0.012261 
12958825.883923 0.012265 
12972161.440961 0.012269 
12985496.997999 0.012272 
12998832.555037 0.012276 
13012168.112075 0.012279 
13025503.669113 0.012283 
13038839.226151 0.012286 
13052174.783189 0.012290 
13065510.340227 0.012294 
13078845.897265 0.012297 
13092181.454303 0.012301 
13105517.011341 0.012305 
13118852.568379 0.012308 
13132188.125417 0.012312 
13145523.682455 0.012316 
13158859.239493 0.012319 
13172194.796531 0.012323 
13185530.353569 0.012327 
13198865.910607 0.012330 
13212201.467645 0.012334 
13225537.024683 0.012338 
13238872.581721 0.012341 
13252208.138759 0.012345 
13265543.695797 0.012349 
13278879.252835 0.012353 
13292214.809873 0.012356 
13305550.366911 0.012360 
13318885.923949 0.012364 
13332221.480987 0.012368 
13345557.038025 0.012371 
13358892.595063 0.012375 
13372228.152101 0.012379 
13385563.709139 0.012383 
13398899.266177 0.012387 
13412234.823215 0.012390 
13425570.380254 0.012394 
13438905.937292 0.012398 
13452241.494330 0.012402 
13465577.051368 0.012406 
13478912.608406 0.012410 
13492248.165444 0.012413 
13505583.722482 0.012417 
13518919.279520 0.012421 
13532254.836558 0.012425 
13545590.393596 0.012429 
13558925.950634 0.012433 
13572261.507672 0.012437 
13585597.064710 0.012441 
13598932.621748 0.012445 
13612268.178786 0.012449 
13625603.735824 0.012453 
13638939.292862 0.012456 
13652274.849900 0.012460 
13665610.406938 0.012464 
13678945.963976 0.012468 
13692281.521014 0.012472 
13705617.078052 0.012476 
13718952.635090 0.012480 
13732288.192128 0.012484 
13745623.749166 0.012488 
13758959.306204 0.012492 
13772294.863242 0.012496 
13785630.420280 0.012500 
13798965.977318 0.012504 
13812301.534356 0.012508 
13825637.091394 0.012512 
13838972.648432 0.012517 
13852308.205470 0.012521 
13865643.762508 0.012525 
13878979.319546 0.012529 
13892314.876584 0.012533 
13905650.433622 0.012537 
13918985.990660 0.012541 
13932321.547698 0.012545 
13945657.104736 0.012549 
13958992.661775 0.012553 
13972328.218813 0.012557 
13985663.775851 0.012562 
13998999.332889 0.012566 
14012334.889927 0.012570 
14025670.446965 0.012574 
14039006.004003 0.012578 
14052341.561041 0.012582 
14065677.118079 0.012587 
14079012.675117 0.012591 
14092348.232155 0.012595 
14105683.789193 0.012599 
14119019.346231 0.012603 
14132354.903269 0.012608 
14145690.460307 0.012612 
14159026.017345 0.012616 
14172361.574383 0.012620 
14185697.131421 0.012624 
14199032.688459 0.012629 
14212368.245497 0.012633 
14225703.802535 0.012637 
14239039.359573 0.012642 
14252374.916611 0.012646 
14265710.473649 0.012650 
14279046.030687 0.012654 
14292381.587725 0.012659 
14305717.144763 0.012663 
14319052.701801 0.012667 
14332388.258839 0.012672 
14345723.815877 0.012676 
14359059.372915 0.012680 
14372394.929953 0.012685 
14385730.486991 0.012689 
14399066.044029 0.012693 
14412401.601067 0.012698 
14425737.158105 0.012702 
14439072.715143 0.012706 
14452408.272181 0.012711 
14465743.829219 0.012715 
14479079.386258 0.012719 
14492414.943296 0.012724 
14505750.500334 0.012728 
14519086.057372 0.012733 
14532421.614410 0.012737 
14545757.171448 0.012741 
14559092.728486 0.012746 
14572428.285524 0.012750 
14585763.842562 0.012755 
14599099.399600 0.012759 
14612434.956638 0.012764 
14625770.513676 0.012768 
14639106.070714 0.012773 
14652441.627752 0.012777 
14665777.184790 0.012782 
14679112.741828 0.012786 
14692448.298866 0.012790 
14705783.855904 0.012795 
14719119.412942 0.012799 
14732454.969980 0.012804 
14745790.527018 0.012809 
14759126.084056 0.012813 
14772461.641094 0.012818 
14785797.198132 0.012822 
14799132.755170 0.012827 
14812468.312208 0.012831 
14825803.869246 0.012836 
14839139.426284 0.012840 
14852474.983322 0.012845 
14865810.540360 0.012849 
14879146.097398 0.012854 
14892481.654436 0.012859 
14905817.211474 0.012863 
14919152.768512 0.012868 
14932488.325550 0.012872 
14945823.882588 0.012877 
14959159.439626 0.012882 
14972494.996664 0.012886 
14985830.553702 0.012891 
14999166.110740 0.012895 
15012501.667779 0.012900 
15025837.224817 0.012905 
15039172.781855 0.012909 
15052508.338893 0.012914 
15065843.895931 0.012919 
15079179.452969 0.012923 
15092515.010007 0.012928 
15105850.567045 0.012933 
15119186.124083 0.012937 
15132521.681121 0.012942 
15145857.238159 0.012947 
15159192.795197 0.012952 
15172528.352235 0.012956 
15185863.909273 0.012961 
15199199.466311 0.012966 
15212535.023349 0.012970 
15225870.580387 0.012975 
15239206.137425 0.012980 
15252541.694463 0.012985 
15265877.251501 0.012989 
15279212.808539 0.012994 
15292548.365577 0.012999 
15305883.922615 0.013004 
15319219.479653 0.013009 
15332555.036691 0.013013 
15345890.593729 0.013018 
15359226.150767 0.013023 
15372561.707805 0.013028 
15385897.264843 0.013032 
15399232.821881 0.013037 
15412568.378919 0.013042 
15425903.935957 0.013047 
15439239.492995 0.013052 
15452575.050033 0.013057 
15465910.607071 0.013061 
15479246.164109 0.013066 
15492581.721147 0.013071 
15505917.278185 0.013076 
15519252.835223 0.013081 
15532588.392262 0.013086 
15545923.949300 0.013091 
15559259.506338 0.013096 
15572595.063376 0.013100 
15585930.620414 0.013105 
15599266.177452 0.013110 
15612601.734490 0.013115 
15625937.291528 0.013120 
15639272.848566 0.013125 
15652608.405604 0.013130 
15665943.962642 0.013135 
15679279.519680 0.013140 
15692615.076718 0.013145 
15705950.633756 0.013150 
15719286.190794 0.013155 
15732621.747832 0.013160 
15745957.304870 0.013164 
15759292.861908 0.013169 
15772628.418946 0.013174 
15785963.975984 0.013179 
15799299.533022 0.013184 
15812635.090060 0.013189 
15825970.647098 0.013194 
15839306.204136 0.013199 
15852641.761174 0.013204 
15865977.318212 0.013209 
15879312.875250 0.013214 
15892648.432288 0.013219 
15905983.989326 0.013224 
15919319.546364 0.013229 
15932655.103402 0.013235 
15945990.660440 0.013240 
15959326.217478 0.013245 
15972661.774516 0.013250 
15985997.331554 0.013255 
15999332.888592 0.013260 
16012668.445630 0.013265 
16026004.002668 0.013270 
16039339.559706 0.013275 
16052675.116744 0.013280 
16066010.673783 0.013285 
16079346.230821 0.013290 
16092681.787859 0.013295 
16106017.344897 0.013301 
16119352.901935 0.013306 
16132688.458973 0.013311 
16146024.016011 0.013316 
16159359.573049 0.013321 
16172695.130087 0.013326 
16186030.687125 0.013331 
16199366.244163 0.013336 
16212701.801201 0.013342 
16226037.358239 0.013347 
16239372.915277 0.013352 
16252708.472315 0.013357 
16266044.029353 0.013362 
16279379.586391 0.013367 
16292715.143429 0.013373 
16306050.700467 0.013378 
16319386.257505 0.013383 
16332721.814543 0.013388 
16346057.371581 0.013393 
16359392.928619 0.013399 
16372728.485657 0.013404 
16386064.042695 0.013409 
16399399.599733 0.013414 
16412735.156771 0.013420 
16426070.713809 0.013425 
16439406.270847 0.013430 
16452741.827885 0.013435 
16466077.384923 0.013441 
16479412.941961 0.013446 
16492748.498999 0.013451 
16506084.056037 0.013456 
16519419.613075 0.013462 
16532755.170113 0.013467 
16546090.727151 0.013472 
16559426.284189 0.013477 
16572761.841227 0.013483 
16586097.398266 0.013488 
16599432.955304 0.013493 
16612768.512342 0.013499 
16626104.069380 0.013504 
16639439.626418 0.013509 
16652775.183456 0.013515 
16666110.740494 0.013520 
16679446.297532 0.013525 
16692781.854570 0.013531 
16706117.411608 0.013536 
16719452.968646 0.013541 
16732788.525684 0.013547 
16746124.082722 0.013552 
16759459.639760 0.013557 
16772795.196798 0.013563 
16786130.753836 0.013568 
16799466.310874 0.013574 
16812801.867912 0.013579 
16826137.424950 0.013584 
16839472.981988 0.013590 
16852808.539026 0.013595 
16866144.096064 0.013600 
16879479.653102 0.013606 
16892815.210140 0.013611 
16906150.767178 0.013617 
16919486.324216 0.013622 
16932821.881254 0.013628 
16946157.438292 0.013633 
16959492.995330 0.013638 
16972828.552368 0.013644 
16986164.109406 0.013649 
16999499.666444 0.013655 
17012835.223482 0.013660 
17026170.780520 0.013666 
17039506.337558 0.013671 
17052841.894596 0.013677 
17066177.451634 0.013682 
17079513.008672 0.013688 
17092848.565710 0.013693 
17106184.122748 0.013699 
17119519.679787 0.013704 
17132855.236825 0.013710 
17146190.793863 0.013715 
17159526.350901 0.013721 
17172861.907939 0.013726 
17186197.464977 0.013732 
17199533.022015 0.013737 
17212868.579053 0.013743 
17226204.136091 0.013748 
17239539.693129 0.013754 
17252875.250167 0.013759 
17266210.807205 0.013765 
17279546.364243 0.013770 
17292881.921281 0.013776 
17306217.478319 0.013782 
17319553.035357 0.013787 
17332888.592395 0.013793 
17346224.149433 0.013798 
17359559.706471 0.013804 
17372895.263509 0.013809 
17386230.820547 0.013815 
17399566.377585 0.013821 
17412901.934623 0.013826 
17426237.491661 0.013832 
17439573.048699 0.013837 
17452908.605737 0.013843 
17466244.162775 0.013849 
17479579.719813 0.013854 
17492915.276851 0.013860 
17506250.833889 0.013866 
17519586.390927 0.013871 
17532921.947965 0.013877 
17546257.505003 0.013883 
17559593.062041 0.013888 
17572928.619079 0.013894 
17586264.176117 0.013900 
17599599.733155 0.013905 
17612935.290193 0.013911 
17626270.847231 0.013917 
17639606.404270 0.013922 
17652941.961308 0.013928 
17666277.518346 0.013934 
17679613.075384 0.013939 
17692948.632422 0.013945 
17706284.189460 0.013951 
17719619.746498 0.013956 
17732955.303536 0.013962 
17746290.860574 0.013968 
17759626.417612 0.013974 
17772961.974650 0.013979 
17786297.531688 0.013985 
17799633.088726 0.013991 
17812968.645764 0.013997 
17826304.202802 0.014002 
17839639.759840 0.014008 
17852975.316878 0.014014 
17866310.873916 0.014020 
17879646.430954 0.014025 
17892981.987992 0.014031 
17906317.545030 0.014037 
17919653.102068 0.014043 
17932988.659106 0.014048 
17946324.216144 0.014054 
17959659.773182 0.014060 
17972995.330220 0.014066 
17986330.887258 0.014072 
17999666.444296 0.014077 
18013002.001334 0.014083 
18026337.558372 0.014089 
18039673.115410 0.014095 
18053008.672448 0.014101 
18066344.229486 0.014106 
18079679.786524 0.014112 
18093015.343562 0.014118 
18106350.900600 0.014124 
18119686.457638 0.014130 
18133022.014676 0.014136 
18146357.571714 0.014141 
18159693.128752 0.014147 
18173028.685791 0.014153 
18186364.242829 0.014159 
18199699.799867 0.014165 
18213035.356905 0.014171 
18226370.913943 0.014177 
18239706.470981 0.014183 
18253042.028019 0.014188 
18266377.585057 0.014194 
18279713.142095 0.014200 
18293048.699133 0.014206 
18306384.256171 0.014212 
18319719.813209 0.014218 
18333055.370247 0.014224 
18346390.927285 0.014230 
18359726.484323 0.014236 
18373062.041361 0.014242 
18386397.598399 0.014248 
18399733.155437 0.014253 
18413068.712475 0.014259 
18426404.269513 0.014265 
18439739.826551 0.014271 
18453075.383589 0.014277 
18466410.940627 0.014283 
18479746.497665 0.014289 
18493082.054703 0.014295 
18506417.611741 0.014301 
18519753.168779 0.014307 
18533088.725817 0.014313 
18546424.282855 0.014319 
18559759.839893 0.014325 
18573095.396931 0.014331 
18586430.953969 0.014337 
18599766.511007 0.014343 
18613102.068045 0.014349 
18626437.625083 0.014355 
18639773.182121 0.014361 
18653108.739159 0.014367 
18666444.296197 0.014373 
18679779.853235 0.014379 
18693115.410274 0.014385 
18706450.967312 0.014391 
18719786.524350 0.014397 
18733122.081388 0.014403 
18746457.638426 0.014409 
18759793.195464 0.014415 
18773128.752502 0.014421 
18786464.309540 0.014427 
18799799.866578 0.014434 
18813135.423616 0.014440 
18826470.980654 0.014446 
18839806.537692 0.014452 
18853142.094730 0.014458 
18866477.651768 0.014464 
18879813.208806 0.014470 
18893148.765844 0.014476 
18906484.322882 0.014482 
18919819.879920 0.014488 
18933155.436958 0.014494 
18946490.993996 0.014500 
18959826.551034 0.014507 
18973162.108072 0.014513 
18986497.665110 0.014519 
18999833.222148 0.014525 
19013168.779186 0.014531 
19026504.336224 0.014537 
19039839.893262 0.014543 
19053175.450300 0.014549 
19066511.007338 0.014556 
19079846.564376 0.014562 
19093182.121414 0.014568 
19106517.678452 0.014574 
19119853.235490 0.014580 
19133188.792528 0.014586 
19146524.349566 0.014593 
19159859.906604 0.014599 
19173195.463642 0.014605 
19186531.020680 0.014611 
19199866.577718 0.014617 
19213202.134757 0.014623 
19226537.691795 0.014630 
19239873.248833 0.014636 
19253208.805871 0.014642 
19266544.362909 0.014648 
19279879.919947 0.014654 
19293215.476985 0.014661 
19306551.034023 0.014667 
19319886.591061 0.014673 
19333222.148099 0.014679 
19346557.705137 0.014686 
19359893.262175 0.014692 
19373228.819213 0.014698 
19386564.376251 0.014704 
19399899.933289 0.014710 
19413235.490327 0.014717 
19426571.047365 0.014723 
19439906.604403 0.014729 
19453242.161441 0.014735 
19466577.718479 0.014742 
19479913.275517 0.014748 
19493248.832555 0.014754 
19506584.389593 0.014761 
19519919.946631 0.014767 
19533255.503669 0.014773 
19546591.060707 0.014779 
19559926.617745 0.014786 
19573262.174783 0.014792 
19586597.731821 0.014798 
19599933.288859 0.014805 
19613268.845897 0.014811 
19626604.402935 0.014817 
19639939.959973 0.014824 
19653275.517011 0.014830 
19666611.074049 0.014836 
19679946.631087 0.014842 
19693282.188125 0.014849 
19706617.745163 0.014855 
19719953.302201 0.014861 
19733288.859239 0.014868 
19746624.416278 0.014874 
19759959.973316 0.014881 
19773295.530354 0.014887 
19786631.087392 0.014893 
19799966.644430 0.014900 
19813302.201468 0.014906 
19826637.758506 0.014912 
19839973.315544 0.014919 
19853308.872582 0.014925 
19866644.429620 0.014931 
19879979.986658 0.014938 
19893315.543696 0.014944 
19906651.100734 0.014951 
19919986.657772 0.014957 
19933322.214810 0.014963 
19946657.771848 0.014970 
19959993.328886 0.014976 
19973328.885924 0.014983 
19986664.442962 0.014989 
20000000.000000 0.014995 
20000000.000000 0.014995 
20080053.368913 0.015034 
20160106.737825 0.015073 
20240160.106738 0.015112 
20320213.475650 0.015151 
20400266.844563 0.015190 
20480320.213476 0.015229 
20560373.582388 0.015268 
20640426.951301 0.015308 
20720480.320213 0.015348 
20800533.689126 0.015387 
20880587.058039 0.015427 
20960640.426951 0.015467 
21040693.795864 0.015508 
21120747.164777 0.015548 
21200800.533689 0.015588 
21280853.902602 0.015629 
21360907.271514 0.015669 
21440960.640427 0.015710 
21521014.009340 0.015751 
21601067.378252 0.015792 
21681120.747165 0.015833 
21761174.116077 0.015875 
21841227.484990 0.015916 
21921280.853903 0.015958 
22001334.222815 0.015999 
22081387.591728 0.016041 
22161440.960640 0.016083 
22241494.329553 0.016125 
22321547.698466 0.016167 
22401601.067378 0.016209 
22481654.436291 0.016252 
22561707.805203 0.016294 
22641761.174116 0.016337 
22721814.543029 0.016379 
22801867.911941 0.016422 
22881921.280854 0.016465 
22961974.649767 0.016508 
23042028.018679 0.016551 
23122081.387592 0.016594 
23202134.756504 0.016638 
23282188.125417 0.016681 
23362241.494330 0.016725 
23442294.863242 0.016769 
23522348.232155 0.016812 
23602401.601067 0.016856 
23682454.969980 0.016900 
23762508.338893 0.016945 
23842561.707805 0.016989 
23922615.076718 0.017033 
24002668.445630 0.017078 
24082721.814543 0.017122 
24162775.183456 0.017167 
24242828.552368 0.017212 
24322881.921281 0.017256 
24402935.290193 0.017301 
24482988.659106 0.017347 
24563042.028019 0.017392 
24643095.396931 0.017437 
24723148.765844 0.017482 
24803202.134757 0.017528 
24883255.503669 0.017573 
24963308.872582 0.017619 
25043362.241494 0.017665 
25123415.610407 0.017711 
25203468.979320 0.017757 
25283522.348232 0.017803 
25363575.717145 0.017849 
25443629.086057 0.017896 
25523682.454970 0.017942 
25603735.823883 0.017988 
25683789.192795 0.018035 
25763842.561708 0.018082 
25843895.930620 0.018129 
25923949.299533 0.018175 
26004002.668446 0.018222 
26084056.037358 0.018270 
26164109.406271 0.018317 
26244162.775183 0.018364 
26324216.144096 0.018411 
26404269.513009 0.018459 
26484322.881921 0.018506 
26564376.250834 0.018554 
26644429.619746 0.018602 
26724482.988659 0.018650 
26804536.357572 0.018698 
26884589.726484 0.018746 
26964643.095397 0.018794 
27044696.464310 0.018842 
27124749.833222 0.018890 
27204803.202135 0.018939 
27284856.571047 0.018987 
27364909.939960 0.019036 
27444963.308873 0.019085 
27525016.677785 0.019133 
27605070.046698 0.019182 
27685123.415610 0.019231 
27765176.784523 0.019280 
27845230.153436 0.019329 
27925283.522348 0.019379 
28005336.891261 0.019428 
28085390.260173 0.019477 
28165443.629086 0.019527 
28245496.997999 0.019576 
28325550.366911 0.019626 
28405603.735824 0.019676 
28485657.104736 0.019726 
28565710.473649 0.019776 
28645763.842562 0.019826 
28725817.211474 0.019876 
28805870.580387 0.019926 
28885923.949300 0.019976 
28965977.318212 0.020027 
29046030.687125 0.020077 
29126084.056037 0.020128 
29206137.424950 0.020178 
29286190.793863 0.020229 
29366244.162775 0.020280 
29446297.531688 0.020331 
29526350.900600 0.020382 
29606404.269513 0.020433 
29686457.638426 0.020484 
29766511.007338 0.020535 
29846564.376251 0.020587 
29926617.745163 0.020638 
30006671.114076 0.020689 
30086724.482989 0.020741 
30166777.851901 0.020793 
30246831.220814 0.020844 
30326884.589726 0.020896 
30406937.958639 0.020948 
30486991.327552 0.021000 
30567044.696464 0.021052 
30647098.065377 0.021104 
30727151.434290 0.021157 
30807204.803202 0.021209 
30887258.172115 0.021261 
30967311.541027 0.021314 
31047364.909940 0.021366 
31127418.278853 0.021419 
31207471.647765 0.021472 
31287525.016678 0.021525 
31367578.385590 0.021578 
31447631.754503 0.021631 
31527685.123416 0.021684 
31607738.492328 0.021737 
31687791.861241 0.021790 
31767845.230153 0.021843 
31847898.599066 0.021897 
31927951.967979 0.021950 
32008005.336891 0.022004 
32088058.705804 0.022057 
32168112.074716 0.022111 
32248165.443629 0.022165 
32328218.812542 0.022219 
32408272.181454 0.022273 
32488325.550367 0.022327 
32568378.919280 0.022381 
32648432.288192 0.022435 
32728485.657105 0.022489 
32808539.026017 0.022543 
32888592.394930 0.022598 
32968645.763843 0.022652 
33048699.132755 0.022707 
33128752.501668 0.022762 
33208805.870580 0.022816 
33288859.239493 0.022871 
33368912.608406 0.022926 
33448965.977318 0.022981 
33529019.346231 0.023036 
33609072.715143 0.023091 
33689126.084056 0.023146 
33769179.452969 0.023201 
33849232.821881 0.023257 
33929286.190794 0.023312 
34009339.559706 0.023368 
34089392.928619 0.023423 
34169446.297532 0.023479 
34249499.666444 0.023535 
34329553.035357 0.023590 
34409606.404270 0.023646 
34489659.773182 0.023702 
34569713.142095 0.023758 
34649766.511007 0.023814 
34729819.879920 0.023871 
34809873.248833 0.023927 
34889926.617745 0.023983 
34969979.986658 0.024040 
35050033.355570 0.024096 
35130086.724483 0.024153 
35210140.093396 0.024209 
35290193.462308 0.024266 
35370246.831221 0.024323 
35450300.200133 0.024380 
35530353.569046 0.024437 
35610406.937959 0.024494 
35690460.306871 0.024551 
35770513.675784 0.024608 
35850567.044696 0.024665 
35930620.413609 0.024722 
36010673.782522 0.024780 
36090727.151434 0.024837 
36170780.520347 0.024895 
36250833.889260 0.024952 
36330887.258172 0.025010 
36410940.627085 0.025068 
36490993.995997 0.025126 
36571047.364910 0.025183 
36651100.733823 0.025241 
36731154.102735 0.025299 
36811207.471648 0.025358 
36891260.840560 0.025416 
36971314.209473 0.025474 
37051367.578386 0.025532 
37131420.947298 0.025591 
37211474.316211 0.025649 
37291527.685123 0.025708 
37371581.054036 0.025767 
37451634.422949 0.025825 
37531687.791861 0.025884 
37611741.160774 0.025943 
37691794.529686 0.026002 
37771847.898599 0.026061 
37851901.267512 0.026120 
37931954.636424 0.026179 
38012008.005337 0.026238 
38092061.374250 0.026297 
38172114.743162 0.026357 
38252168.112075 0.026416 
38332221.480987 0.026476 
38412274.849900 0.026535 
38492328.218813 0.026595 
38572381.587725 0.026655 
38652434.956638 0.026715 
38732488.325550 0.026774 
38812541.694463 0.026834 
38892595.063376 0.026894 
38972648.432288 0.026954 
39052701.801201 0.027015 
39132755.170113 0.027075 
39212808.539026 0.027135 
39292861.907939 0.027196 
39372915.276851 0.027256 
39452968.645764 0.027317 
39533022.014676 0.027377 
39613075.383589 0.027438 
39693128.752502 0.027499 
39773182.121414 0.027559 
39853235.490327 0.027620 
39933288.859239 0.027681 
40013342.228152 0.027742 
40093395.597065 0.027803 
40173448.965977 0.027864 
40253502.334890 0.027926 
40333555.703803 0.027987 
40413609.072715 0.028048 
40493662.441628 0.028110 
40573715.810540 0.028171 
40653769.179453 0.028233 
40733822.548366 0.028295 
40813875.917278 0.028356 
40893929.286191 0.028418 
40973982.655103 0.028480 
41054036.024016 0.028542 
41134089.392929 0.028604 
41214142.761841 0.028666 
41294196.130754 0.028728 
41374249.499666 0.028791 
41454302.868579 0.028853 
41534356.237492 0.028915 
41614409.606404 0.028978 
41694462.975317 0.029040 
41774516.344229 0.029103 
41854569.713142 0.029166 
41934623.082055 0.029228 
42014676.450967 0.029291 
42094729.819880 0.029354 
42174783.188793 0.029417 
42254836.557705 0.029480 
42334889.926618 0.029543 
42414943.295530 0.029606 
42494996.664443 0.029670 
42575050.033356 0.029733 
42655103.402268 0.029796 
42735156.771181 0.029860 
42815210.140093 0.029923 
42895263.509006 0.029987 
42975316.877919 0.030051 
43055370.246831 0.030114 
43135423.615744 0.030178 
43215476.984656 0.030242 
43295530.353569 0.030306 
43375583.722482 0.030370 
43455637.091394 0.030434 
43535690.460307 0.030498 
43615743.829219 0.030563 
43695797.198132 0.030627 
43775850.567045 0.030691 
43855903.935957 0.030756 
43935957.304870 0.030820 
44016010.673783 0.030885 
44096064.042695 0.030950 
44176117.411608 0.031014 
44256170.780520 0.031079 
44336224.149433 0.031144 
44416277.518346 0.031209 
44496330.887258 0.031274 
44576384.256171 0.031339 
44656437.625083 0.031405 
44736490.993996 0.031470 
44816544.362909 0.031535 
44896597.731821 0.031601 
44976651.100734 0.031666 
45056704.469646 0.031732 
45136757.838559 0.031797 
45216811.207472 0.031863 
45296864.576384 0.031929 
45376917.945297 0.031995 
45456971.314209 0.032061 
45537024.683122 0.032126 
45617078.052035 0.032193 
45697131.420947 0.032259 
45777184.789860 0.032325 
45857238.158773 0.032391 
45937291.527685 0.032458 
46017344.896598 0.032524 
46097398.265510 0.032590 
46177451.634423 0.032657 
46257505.003336 0.032724 
46337558.372248 0.032790 
46417611.741161 0.032857 
46497665.110073 0.032924 
46577718.478986 0.032991 
46657771.847899 0.033058 
46737825.216811 0.033125 
46817878.585724 0.033192 
46897931.954636 0.033260 
46977985.323549 0.033327 
47058038.692462 0.033394 
47138092.061374 0.033462 
47218145.430287 0.033529 
47298198.799199 0.033597 
47378252.168112 0.033665 
47458305.537025 0.033732 
47538358.905937 0.033800 
47618412.274850 0.033868 
47698465.643763 0.033936 
47778519.012675 0.034004 
47858572.381588 0.034072 
47938625.750500 0.034140 
48018679.119413 0.034209 
48098732.488326 0.034277 
48178785.857238 0.034345 
48258839.226151 0.034414 
48338892.595063 0.034482 
48418945.963976 0.034551 
48498999.332889 0.034620 
48579052.701801 0.034689 
48659106.070714 0.034757 
48739159.439626 0.034826 
48819212.808539 0.034895 
48899266.177452 0.034965 
48979319.546364 0.035034 
49059372.915277 0.035103 
49139426.284189 0.035172 
49219479.653102 0.035242 
49299533.022015 0.035311 
49379586.390927 0.035381 
49459639.759840 0.035450 
49539693.128752 0.035520 
49619746.497665 0.035590 
49699799.866578 0.035660 
49779853.235490 0.035730 
49859906.604403 0.035800 
49939959.973316 0.035870 
50020013.342228 0.035940 
50100066.711141 0.036010 
50180120.080053 0.036080 
50260173.448966 0.036151 
50340226.817879 0.036221 
50420280.186791 0.036292 
50500333.555704 0.036362 
50580386.924616 0.036433 
50660440.293529 0.036504 
50740493.662442 0.036575 
50820547.031354 0.036646 
50900600.400267 0.036717 
50980653.769179 0.036788 
51060707.138092 0.036859 
51140760.507005 0.036930 
51220813.875917 0.037001 
51300867.244830 0.037073 
51380920.613743 0.037144 
51460973.982655 0.037216 
51541027.351568 0.037288 
51621080.720480 0.037359 
51701134.089393 0.037431 
51781187.458306 0.037503 
51861240.827218 0.037575 
51941294.196131 0.037647 
52021347.565043 0.037719 
52101400.933956 0.037791 
52181454.302869 0.037863 
52261507.671781 0.037936 
52341561.040694 0.038008 
52421614.409606 0.038081 
52501667.778519 0.038153 
52581721.147432 0.038226 
52661774.516344 0.038299 
52741827.885257 0.038371 
52821881.254169 0.038444 
52901934.623082 0.038517 
52981987.991995 0.038590 
53062041.360907 0.038664 
53142094.729820 0.038737 
53222148.098732 0.038810 
53302201.467645 0.038883 
53382254.836558 0.038957 
53462308.205470 0.039030 
53542361.574383 0.039104 
53622414.943296 0.039178 
53702468.312208 0.039252 
53782521.681121 0.039325 
53862575.050033 0.039399 
53942628.418946 0.039473 
54022681.787859 0.039548 
54102735.156771 0.039622 
54182788.525684 0.039696 
54262841.894596 0.039770 
54342895.263509 0.039845 
54422948.632422 0.039919 
54503002.001334 0.039994 
54583055.370247 0.040069 
54663108.739159 0.040144 
54743162.108072 0.040218 
54823215.476985 0.040293 
54903268.845897 0.040368 
54983322.214810 0.040444 
55063375.583722 0.040519 
55143428.952635 0.040594 
55223482.321548 0.040669 
55303535.690460 0.040745 
55383589.059373 0.040820 
55463642.428286 0.040896 
55543695.797198 0.040972 
55623749.166111 0.041048 
55703802.535023 0.041123 
55783855.903936 0.041199 
55863909.272849 0.041275 
55943962.641761 0.041352 
56024016.010674 0.041428 
56104069.379586 0.041504 
56184122.748499 0.041581 
56264176.117412 0.041657 
56344229.486324 0.041734 
56424282.855237 0.041810 
56504336.224149 0.041887 
56584389.593062 0.041964 
56664442.961975 0.042041 
56744496.330887 0.042118 
56824549.699800 0.042195 
56904603.068712 0.042272 
56984656.437625 0.042349 
57064709.806538 0.042427 
57144763.175450 0.042504 
57224816.544363 0.042582 
57304869.913276 0.042659 
57384923.282188 0.042737 
57464976.651101 0.042815 
57545030.020013 0.042893 
57625083.388926 0.042971 
57705136.757839 0.043049 
57785190.126751 0.043127 
57865243.495664 0.043205 
57945296.864576 0.043284 
58025350.233489 0.043362 
58105403.602402 0.043441 
58185456.971314 0.043519 
58265510.340227 0.043598 
58345563.709139 0.043677 
58425617.078052 0.043756 
58505670.446965 0.043835 
58585723.815877 0.043914 
58665777.184790 0.043993 
58745830.553702 0.044072 
58825883.922615 0.044151 
58905937.291528 0.044231 
58985990.660440 0.044310 
59066044.029353 0.044390 
59146097.398266 0.044470 
59226150.767178 0.044550 
59306204.136091 0.044629 
59386257.505003 0.044709 
59466310.873916 0.044790 
59546364.242829 0.044870 
59626417.611741 0.044950 
59706470.980654 0.045030 
59786524.349566 0.045111 
59866577.718479 0.045192 
59946631.087392 0.045272 
60026684.456304 0.045353 
60106737.825217 0.045434 
60186791.194129 0.045515 
60266844.563042 0.045596 
60346897.931955 0.045677 
60426951.300867 0.045758 
60507004.669780 0.045840 
60587058.038692 0.045921 
60667111.407605 0.046003 
60747164.776518 0.046084 
60827218.145430 0.046166 
60907271.514343 0.046248 
60987324.883256 0.046330 
61067378.252168 0.046412 
61147431.621081 0.046494 
61227484.989993 0.046576 
61307538.358906 0.046659 
61387591.727819 0.046741 
61467645.096731 0.046824 
61547698.465644 0.046906 
61627751.834556 0.046989 
61707805.203469 0.047072 
61787858.572382 0.047155 
61867911.941294 0.047238 
61947965.310207 0.047321 
62028018.679119 0.047404 
62108072.048032 0.047488 
62188125.416945 0.047571 
62268178.785857 0.047655 
62348232.154770 0.047738 
62428285.523682 0.047822 
62508338.892595 0.047906 
62588392.261508 0.047990 
62668445.630420 0.048074 
62748498.999333 0.048158 
62828552.368245 0.048242 
62908605.737158 0.048327 
62988659.106071 0.048411 
63068712.474983 0.048496 
63148765.843896 0.048581 
63228819.212809 0.048665 
63308872.581721 0.048750 
63388925.950634 0.048835 
63468979.319546 0.048920 
63549032.688459 0.049006 
63629086.057372 0.049091 
63709139.426284 0.049176 
63789192.795197 0.049262 
63869246.164109 0.049348 
63949299.533022 0.049434 
64029352.901935 0.049519 
64109406.270847 0.049605 
64189459.639760 0.049692 
64269513.008672 0.049778 
64349566.377585 0.049864 
64429619.746498 0.049951 
64509673.115410 0.050037 
64589726.484323 0.050124 
64669779.853235 0.050211 
64749833.222148 0.050297 
64829886.591061 0.050384 
64909939.959973 0.050472 
64989993.328886 0.050559 
65070046.697799 0.050646 
65150100.066711 0.050734 
65230153.435624 0.050821 
65310206.804536 0.050909 
65390260.173449 0.050997 
65470313.542362 0.051085 
65550366.911274 0.051173 
65630420.280187 0.051261 
65710473.649099 0.051349 
65790527.018012 0.051437 
65870580.386925 0.051526 
65950633.755837 0.051615 
66030687.124750 0.051703 
66110740.493662 0.051792 
66190793.862575 0.051881 
66270847.231488 0.051970 
66350900.600400 0.052059 
66430953.969313 0.052149 
66511007.338225 0.052238 
66591060.707138 0.052328 
66671114.076051 0.052417 
66751167.444963 0.052507 
66831220.813876 0.052597 
66911274.182789 0.052687 
66991327.551701 0.052777 
67071380.920614 0.052868 
67151434.289526 0.052958 
67231487.658439 0.053049 
67311541.027352 0.053139 
67391594.396264 0.053230 
67471647.765177 0.053321 
67551701.134089 0.053412 
67631754.503002 0.053503 
67711807.871915 0.053595 
67791861.240827 0.053686 
67871914.609740 0.053778 
67951967.978652 0.053869 
68032021.347565 0.053961 
68112074.716478 0.054053 
68192128.085390 0.054145 
68272181.454303 0.054237 
68352234.823215 0.054329 
68432288.192128 0.054422 
68512341.561041 0.054514 
68592394.929953 0.054607 
68672448.298866 0.054700 
68752501.667779 0.054793 
68832555.036691 0.054886 
68912608.405604 0.054979 
68992661.774516 0.055073 
69072715.143429 0.055166 
69152768.512342 0.055260 
69232821.881254 0.055354 
69312875.250167 0.055447 
69392928.619079 0.055541 
69472981.987992 0.055636 
69553035.356905 0.055730 
69633088.725817 0.055824 
69713142.094730 0.055919 
69793195.463642 0.056014 
69873248.832555 0.056109 
69953302.201468 0.056204 
70033355.570380 0.056299 
70113408.939293 0.056394 
70193462.308205 0.056489 
70273515.677118 0.056585 
70353569.046031 0.056681 
70433622.414943 0.056776 
70513675.783856 0.056872 
70593729.152769 0.056968 
70673782.521681 0.057065 
70753835.890594 0.057161 
70833889.259506 0.057258 
70913942.628419 0.057354 
70993995.997332 0.057451 
71074049.366244 0.057548 
71154102.735157 0.057645 
71234156.104069 0.057743 
71314209.472982 0.057840 
71394262.841895 0.057938 
71474316.210807 0.058035 
71554369.579720 0.058133 
71634422.948632 0.058231 
71714476.317545 0.058329 
71794529.686458 0.058428 
71874583.055370 0.058526 
71954636.424283 0.058625 
72034689.793195 0.058723 
72114743.162108 0.058822 
72194796.531021 0.058921 
72274849.899933 0.059021 
72354903.268846 0.059120 
72434956.637759 0.059220 
72515010.006671 0.059319 
72595063.375584 0.059419 
72675116.744496 0.059519 
72755170.113409 0.059619 
72835223.482322 0.059720 
72915276.851234 0.059820 
72995330.220147 0.059921 
73075383.589059 0.060021 
73155436.957972 0.060122 
73235490.326885 0.060224 
73315543.695797 0.060325 
73395597.064710 0.060426 
73475650.433622 0.060528 
73555703.802535 0.060630 
73635757.171448 0.060732 
73715810.540360 0.060834 
73795863.909273 0.060936 
73875917.278185 0.061038 
73955970.647098 0.061141 
74036024.016011 0.061244 
74116077.384923 0.061347 
74196130.753836 0.061450 
74276184.122748 0.061553 
74356237.491661 0.061656 
74436290.860574 0.061760 
74516344.229486 0.061864 
74596397.598399 0.061968 
74676450.967312 0.062072 
74756504.336224 0.062176 
74836557.705137 0.062281 
74916611.074049 0.062385 
74996664.442962 0.062490 
75076717.811875 0.062595 
75156771.180787 0.062700 
75236824.549700 0.062806 
75316877.918612 0.062911 
75396931.287525 0.063017 
75476984.656438 0.063123 
75557038.025350 0.063229 
75637091.394263 0.063335 
75717144.763175 0.063442 
75797198.132088 0.063548 
75877251.501001 0.063655 
75957304.869913 0.063762 
76037358.238826 0.063869 
76117411.607738 0.063977 
76197464.976651 0.064084 
76277518.345564 0.064192 
76357571.714476 0.064300 
76437625.083389 0.064408 
76517678.452302 0.064516 
76597731.821214 0.064625 
76677785.190127 0.064733 
76757838.559039 0.064842 
76837891.927952 0.064951 
76917945.296865 0.065061 
76997998.665777 0.065170 
77078052.034690 0.065280 
77158105.403602 0.065390 
77238158.772515 0.065500 
77318212.141428 0.065610 
77398265.510340 0.065721 
77478318.879253 0.065831 
77558372.248165 0.065942 
77638425.617078 0.066053 
77718478.985991 0.066165 
77798532.354903 0.066276 
77878585.723816 0.066388 
77958639.092728 0.066500 
78038692.461641 0.066612 
78118745.830554 0.066724 
78198799.199466 0.066837 
78278852.568379 0.066949 
78358905.937292 0.067062 
78438959.306204 0.067175 
78519012.675117 0.067289 
78599066.044029 0.067402 
78679119.412942 0.067516 
78759172.781855 0.067630 
78839226.150767 0.067745 
78919279.519680 0.067859 
78999332.888592 0.067974 
79079386.257505 0.068089 
79159439.626418 0.068204 
79239492.995330 0.068319 
79319546.364243 0.068435 
79399599.733155 0.068551 
79479653.102068 0.068667 
79559706.470981 0.068783 
79639759.839893 0.068899 
79719813.208806 0.069016 
79799866.577718 0.069133 
79879919.946631 0.069250 
79959973.315544 0.069368 
80040026.684456 0.069485 
80120080.053369 0.069603 
80200133.422282 0.069721 
80280186.791194 0.069840 
80360240.160107 0.069958 
80440293.529019 0.070077 
80520346.897932 0.070196 
80600400.266845 0.070316 
80680453.635757 0.070435 
80760507.004670 0.070555 
80840560.373582 0.070675 
80920613.742495 0.070796 
81000667.111408 0.070916 
81080720.480320 0.071037 
81160773.849233 0.071158 
81240827.218145 0.071280 
81320880.587058 0.071401 
81400933.955971 0.071523 
81480987.324883 0.071645 
81561040.693796 0.071768 
81641094.062708 0.071890 
81721147.431621 0.072013 
81801200.800534 0.072136 
81881254.169446 0.072260 
81961307.538359 0.072383 
82041360.907272 0.072507 
82121414.276184 0.072632 
82201467.645097 0.072756 
82281521.014009 0.072881 
82361574.382922 0.073006 
82441627.751835 0.073131 
82521681.120747 0.073257 
82601734.489660 0.073383 
82681787.858572 0.073509 
82761841.227485 0.073635 
82841894.596398 0.073762 
82921947.965310 0.073889 
83002001.334223 0.074017 
83082054.703135 0.074144 
83162108.072048 0.074272 
83242161.440961 0.074400 
83322214.809873 0.074529 
83402268.178786 0.074658 
83482321.547698 0.074787 
83562374.916611 0.074916 
83642428.285524 0.075046 
83722481.654436 0.075176 
83802535.023349 0.075306 
83882588.392262 0.075437 
83962641.761174 0.075567 
84042695.130087 0.075699 
84122748.498999 0.075830 
84202801.867912 0.075962 
84282855.236825 0.076094 
84362908.605737 0.076227 
84442961.974650 0.076359 
84523015.343562 0.076493 
84603068.712475 0.076626 
84683122.081388 0.076760 
84763175.450300 0.076894 
84843228.819213 0.077028 
84923282.188125 0.077163 
85003335.557038 0.077298 
85083388.925951 0.077434 
85163442.294863 0.077569 
85243495.663776 0.077705 
85323549.032688 0.077842 
85403602.401601 0.077979 
85483655.770514 0.078116 
85563709.139426 0.078253 
85643762.508339 0.078391 
85723815.877252 0.078529 
85803869.246164 0.078668 
85883922.615077 0.078807 
85963975.983989 0.078946 
86044029.352902 0.079086 
86124082.721815 0.079226 
86204136.090727 0.079366 
86284189.459640 0.079507 
86364242.828552 0.079648 
86444296.197465 0.079789 
86524349.566378 0.079931 
86604402.935290 0.080074 
86684456.304203 0.080216 
86764509.673115 0.080359 
86844563.042028 0.080503 
86924616.410941 0.080646 
87004669.779853 0.080791 
87084723.148766 0.080935 
87164776.517678 0.081080 
87244829.886591 0.081226 
87324883.255504 0.081371 
87404936.624416 0.081518 
87484989.993329 0.081664 
87565043.362241 0.081811 
87645096.731154 0.081959 
87725150.100067 0.082107 
87805203.468979 0.082255 
87885256.837892 0.082404 
87965310.206805 0.082553 
88045363.575717 0.082702 
88125416.944630 0.082852 
88205470.313542 0.083003 
88285523.682455 0.083154 
88365577.051368 0.083305 
88445630.420280 0.083457 
88525683.789193 0.083609 
88605737.158105 0.083762 
88685790.527018 0.083915 
88765843.895931 0.084069 
88845897.264843 0.084223 
88925950.633756 0.084377 
89006004.002668 0.084532 
89086057.371581 0.084688 
89166110.740494 0.084844 
89246164.109406 0.085000 
89326217.478319 0.085157 
89406270.847231 0.085315 
89486324.216144 0.085473 
89566377.585057 0.085631 
89646430.953969 0.085790 
89726484.322882 0.085950 
89806537.691795 0.086110 
89886591.060707 0.086270 
89966644.429620 0.086431 
90046697.798532 0.086593 
90126751.167445 0.086755 
90206804.536358 0.086918 
90286857.905270 0.087081 
90366911.274183 0.087245 
90446964.643095 0.087409 
90527018.012008 0.087574 
90607071.380921 0.087739 
90687124.749833 0.087905 
90767178.118746 0.088072 
90847231.487658 0.088239 
90927284.856571 0.088406 
91007338.225484 0.088575 
91087391.594396 0.088743 
91167444.963309 0.088913 
91247498.332221 0.089083 
91327551.701134 0.089254 
91407605.070047 0.089425 
91487658.438959 0.089597 
91567711.807872 0.089769 
91647765.176785 0.089942 
91727818.545697 0.090116 
91807871.914610 0.090290 
91887925.283522 0.090466 
91967978.652435 0.090641 
92048032.021348 0.090818 
92128085.390260 0.090995 
92208138.759173 0.091172 
92288192.128085 0.091351 
92368245.496998 0.091530 
92448298.865911 0.091709 
92528352.234823 0.091890 
92608405.603736 0.092071 
92688458.972648 0.092253 
92768512.341561 0.092435 
92848565.710474 0.092619 
92928619.079386 0.092803 
93008672.448299 0.092987 
93088725.817211 0.093173 
93168779.186124 0.093359 
93248832.555037 0.093546 
93328885.923949 0.093734 
93408939.292862 0.093923 
93488992.661775 0.094112 
93569046.030687 0.094302 
93649099.399600 0.094493 
93729152.768512 0.094685 
93809206.137425 0.094878 
93889259.506338 0.095071 
93969312.875250 0.095265 
94049366.244163 0.095460 
94129419.613075 0.095656 
94209472.981988 0.095853 
94289526.350901 0.096051 
94369579.719813 0.096250 
94449633.088726 0.096449 
94529686.457638 0.096650 
94609739.826551 0.096851 
94689793.195464 0.097053 
94769846.564376 0.097257 
94849899.933289 0.097461 
94929953.302201 0.097666 
95010006.671114 0.097872 
95090060.040027 0.098079 
95170113.408939 0.098288 
95250166.777852 0.098497 
95330220.146765 0.098707 
95410273.515677 0.098918 
95490326.884590 0.099130 
95570380.253502 0.099344 
95650433.622415 0.099558 
95730486.991328 0.099774 
95810540.360240 0.099990 
95890593.729153 0.100208 
95970647.098065 0.100427 
96050700.466978 0.100647 
96130753.835891 0.100868 
96210807.204803 0.101091 
96290860.573716 0.101314 
96370913.942628 0.101539 
96450967.311541 0.101765 
96531020.680454 0.101993 
96611074.049366 0.102221 
96691127.418279 0.102451 
96771180.787191 0.102682 
96851234.156104 0.102915 
96931287.525017 0.103149 
97011340.893929 0.103384 
97091394.262842 0.103621 
97171447.631755 0.103859 
97251501.000667 0.104098 
97331554.369580 0.104339 
97411607.738492 0.104582 
97491661.107405 0.104826 
97571714.476318 0.105071 
97651767.845230 0.105318 
97731821.214143 0.105567 
97811874.583055 0.105817 
97891927.951968 0.106069 
97971981.320881 0.106322 
98052034.689793 0.106578 
98132088.058706 0.106834 
98212141.427618 0.107093 
98292194.796531 0.107354 
98372248.165444 0.107616 
98452301.534356 0.107880 
98532354.903269 0.108146 
98612408.272181 0.108414 
98692461.641094 0.108683 
98772515.010007 0.108955 
98852568.378919 0.109229 
98932621.747832 0.109505 
99012675.116745 0.109783 
99092728.485657 0.110063 
99172781.854570 0.110345 
99252835.223482 0.110630 
99332888.592395 0.110917 
99412941.961308 0.111206 
99492995.330220 0.111497 
99573048.699133 0.111791 
99653102.068045 0.112087 
99733155.436958 0.112386 
99813208.805871 0.112688 
99893262.174783 0.112992 
99973315.543696 0.113299 
100053368.912608 0.113608 
100133422.281521 0.113921 
100213475.650434 0.114236 
100293529.019346 0.114555 
100373582.388259 0.114876 
100453635.757171 0.115200 
100533689.126084 0.115528 
100613742.494997 0.115859 
100693795.863909 0.116194 
100773849.232822 0.116531 
100853902.601734 0.116873 
100933955.970647 0.117218 
101014009.339560 0.117567 
101094062.708472 0.117920 
101174116.077385 0.118276 
101254169.446298 0.118637 
101334222.815210 0.119002 
101414276.184123 0.119372 
101494329.553035 0.119746 
101574382.921948 0.120124 
101654436.290861 0.120508 
101734489.659773 0.120896 
101814543.028686 0.121290 
101894596.397598 0.121688 
101974649.766511 0.122093 
102054703.135424 0.122503 
102134756.504336 0.122919 
102214809.873249 0.123341 
102294863.242161 0.123770 
102374916.611074 0.124206 
102454969.979987 0.124648 
102535023.348899 0.125098 
102615076.717812 0.125555 
102695130.086724 0.126020 
102775183.455637 0.126494 
102855236.824550 0.126977 
102935290.193462 0.127468 
103015343.562375 0.127970 
103095396.931288 0.128481 
103175450.300200 0.129003 
103255503.669113 0.129537 
103335557.038025 0.130083 
103415610.406938 0.130642 
103495663.775851 0.131215 
103575717.144763 0.131802 
103655770.513676 0.132405 
103735823.882588 0.133025 
103815877.251501 0.133663 
103895930.620414 0.134321 
103975983.989326 0.135001 
104056037.358239 0.135704 
104136090.727151 0.136434 
104216144.096064 0.137192 
104296197.464977 0.137983 
104376250.833889 0.138810 
104456304.202802 0.139678 
104536357.571714 0.140594 
104616410.940627 0.141565 
104696464.309540 0.142602 
104776517.678452 0.143720 
104856571.047365 0.144938 
104936624.416278 0.146288 
105016677.785190 0.147818 
105096731.154103 0.149623 
105176784.523015 0.151921 
105256837.891928 0.155668 
105256837.891928 0.158879 


==> data/VLE_Nitrogen_Hexane_310.93K_vdW_kij_0.dat <==
       p       z
63175450.300200 0.164855 
63175450.300200 0.170311 
63122081.387592 0.174932 
63068712.474983 0.178091 
63015343.562375 0.180675 
62961974.649767 0.182927 
62908605.737158 0.184955 
62855236.824550 0.186820 
62801867.911941 0.188558 
62748498.999333 0.190194 
62695130.086724 0.191747 
62641761.174116 0.193229 
62588392.261508 0.194651 
62535023.348899 0.196020 
62481654.436291 0.197342 
62428285.523682 0.198623 
62374916.611074 0.199867 
62321547.698466 0.201078 
62268178.785857 0.202259 
62214809.873249 0.203412 
62161440.960640 0.204539 
62108072.048032 0.205643 
62054703.135424 0.206725 
62001334.222815 0.207787 
61947965.310207 0.208831 
61894596.397598 0.209856 
61841227.484990 0.210865 
61787858.572382 0.211859 
61734489.659773 0.212838 
61681120.747165 0.213803 
61627751.834556 0.214756 
61574382.921948 0.215695 
61521014.009340 0.216623 
61467645.096731 0.217540 
61414276.184123 0.218447 
61360907.271514 0.219343 
61307538.358906 0.220229 
61254169.446298 0.221106 
61200800.533689 0.221975 
61147431.621081 0.222834 
61094062.708472 0.223686 
61040693.795864 0.224530 
60987324.883256 0.225366 
60933955.970647 0.226195 
60880587.058039 0.227017 
60827218.145430 0.227833 
60773849.232822 0.228642 
60720480.320213 0.229444 
60667111.407605 0.230241 
60613742.494997 0.231032 
60560373.582388 0.231817 
60507004.669780 0.232596 
60453635.757171 0.233371 
60400266.844563 0.234140 
60346897.931955 0.234904 
60293529.019346 0.235664 
60240160.106738 0.236418 
60186791.194129 0.237168 
60133422.281521 0.237914 
60080053.368913 0.238656 
60026684.456304 0.239393 
59973315.543696 0.240126 
59919946.631087 0.240856 
59866577.718479 0.241581 
59813208.805871 0.242303 
59759839.893262 0.243021 
59706470.980654 0.243735 
59653102.068045 0.244446 
59599733.155437 0.245154 
59546364.242829 0.245859 
59492995.330220 0.246560 
59439626.417612 0.247258 
59386257.505003 0.247953 
59332888.592395 0.248645 
59279519.679787 0.249334 
59226150.767178 0.250020 
59172781.854570 0.250703 
59119412.941961 0.251384 
59066044.029353 0.252062 
59012675.116744 0.252738 
58959306.204136 0.253410 
58905937.291528 0.254081 
58852568.378919 0.254749 
58799199.466311 0.255414 
58745830.553702 0.256077 
58692461.641094 0.256738 
58639092.728486 0.257397 
58585723.815877 0.258053 
58532354.903269 0.258708 
58478985.990660 0.259360 
58425617.078052 0.260010 
58372248.165444 0.260658 
58318879.252835 0.261304 
58265510.340227 0.261948 
58212141.427618 0.262590 
58158772.515010 0.263230 
58105403.602402 0.263869 
58052034.689793 0.264505 
57998665.777185 0.265140 
57945296.864576 0.265773 
57891927.951968 0.266405 
57838559.039360 0.267034 
57785190.126751 0.267662 
57731821.214143 0.268289 
57678452.301534 0.268914 
57625083.388926 0.269537 
57571714.476318 0.270159 
57518345.563709 0.270779 
57464976.651101 0.271398 
57411607.738492 0.272015 
57358238.825884 0.272631 
57304869.913276 0.273245 
57251501.000667 0.273858 
57198132.088059 0.274470 
57144763.175450 0.275080 
57091394.262842 0.275689 
57038025.350233 0.276297 
56984656.437625 0.276903 
56931287.525017 0.277508 
56877918.612408 0.278112 
56824549.699800 0.278715 
56771180.787191 0.279317 
56717811.874583 0.279917 
56664442.961975 0.280516 
56611074.049366 0.281114 
56557705.136758 0.281711 
56504336.224149 0.282307 
56450967.311541 0.282902 
56397598.398933 0.283495 
56344229.486324 0.284088 
56290860.573716 0.284680 
56237491.661107 0.285270 
56184122.748499 0.285860 
56130753.835891 0.286448 
56077384.923282 0.287036 
56024016.010674 0.287622 
55970647.098065 0.288208 
55917278.185457 0.288793 
55863909.272849 0.289377 
55810540.360240 0.289960 
55757171.447632 0.290542 
55703802.535023 0.291123 
55650433.622415 0.291703 
55597064.709807 0.292283 
55543695.797198 0.292861 
55490326.884590 0.293439 
55436957.971981 0.294016 
55383589.059373 0.294592 
55330220.146765 0.295168 
55276851.234156 0.295742 
55223482.321548 0.296316 
55170113.408939 0.296889 
55116744.496331 0.297462 
55063375.583722 0.298033 
55010006.671114 0.298604 
54956637.758506 0.299175 
54903268.845897 0.299744 
54849899.933289 0.300313 
54796531.020680 0.300881 
54743162.108072 0.301448 
54689793.195464 0.302015 
54636424.282855 0.302581 
54583055.370247 0.303147 
54529686.457638 0.303712 
54476317.545030 0.304276 
54422948.632422 0.304840 
54369579.719813 0.305403 
54316210.807205 0.305965 
54262841.894596 0.306527 
54209472.981988 0.307088 
54156104.069380 0.307649 
54102735.156771 0.308209 
54049366.244163 0.308769 
53995997.331554 0.309328 
53942628.418946 0.309886 
53889259.506338 0.310444 
53835890.593729 0.311002 
53782521.681121 0.311559 
53729152.768512 0.312115 
53675783.855904 0.312671 
53622414.943296 0.313226 
53569046.030687 0.313781 
53515677.118079 0.314336 
53462308.205470 0.314890 
53408939.292862 0.315443 
53355570.380254 0.315996 
53302201.467645 0.316549 
53248832.555037 0.317101 
53195463.642428 0.317653 
53142094.729820 0.318204 
53088725.817211 0.318755 
53035356.904603 0.319306 
52981987.991995 0.319856 
52928619.079386 0.320405 
52875250.166778 0.320954 
52821881.254169 0.321503 
52768512.341561 0.322052 
52715143.428953 0.322600 
52661774.516344 0.323147 
52608405.603736 0.323695 
52555036.691127 0.324242 
52501667.778519 0.324788 
52448298.865911 0.325334 
52394929.953302 0.325880 
52341561.040694 0.326426 
52288192.128085 0.326971 
52234823.215477 0.327516 
52181454.302869 0.328060 
52128085.390260 0.328605 
52074716.477652 0.329148 
52021347.565043 0.329692 
51967978.652435 0.330235 
51914609.739827 0.330778 
51861240.827218 0.331321 
51807871.914610 0.331863 
51754503.002001 0.332405 
51701134.089393 0.332947 
51647765.176785 0.333489 
51594396.264176 0.334030 
51541027.351568 0.334571 
51487658.438959 0.335111 
51434289.526351 0.335652 
51380920.613743 0.336192 
51327551.701134 0.336732 
51274182.788526 0.337272 
51220813.875917 0.337811 
51167444.963309 0.338350 
51114076.050700 0.338889 
51060707.138092 0.339428 
51007338.225484 0.339966 
50953969.312875 0.340505 
50900600.400267 0.341043 
50847231.487658 0.341580 
50793862.575050 0.342118 
50740493.662442 0.342655 
50687124.749833 0.343193 
50633755.837225 0.343730 
50580386.924616 0.344266 
50527018.012008 0.344803 
50473649.099400 0.345339 
50420280.186791 0.345876 
50366911.274183 0.346412 
50313542.361574 0.346947 
50260173.448966 0.347483 
50206804.536358 0.348019 
50153435.623749 0.348554 
50100066.711141 0.349089 
50046697.798532 0.349624 
49993328.885924 0.350159 
49939959.973316 0.350694 
49886591.060707 0.351228 
49833222.148099 0.351763 
49779853.235490 0.352297 
49726484.322882 0.352831 
49673115.410274 0.353365 
49619746.497665 0.353899 
49566377.585057 0.354433 
49513008.672448 0.354966 
49459639.759840 0.355500 
49406270.847231 0.356033 
49352901.934623 0.356566 
49299533.022015 0.357099 
49246164.109406 0.357632 
49192795.196798 0.358165 
49139426.284189 0.358698 
49086057.371581 0.359230 
49032688.458973 0.359763 
48979319.546364 0.360295 
48925950.633756 0.360828 
48872581.721147 0.361360 
48819212.808539 0.361892 
48765843.895931 0.362424 
48712474.983322 0.362956 
48659106.070714 0.363488 
48605737.158105 0.364020 
48552368.245497 0.364552 
48498999.332889 0.365084 
48445630.420280 0.365615 
48392261.507672 0.366147 
48338892.595063 0.366678 
48285523.682455 0.367210 
48232154.769847 0.367741 
48178785.857238 0.368272 
48125416.944630 0.368803 
48072048.032021 0.369335 
48018679.119413 0.369866 
47965310.206805 0.370397 
47911941.294196 0.370928 
47858572.381588 0.371459 
47805203.468979 0.371990 
47751834.556371 0.372521 
47698465.643763 0.373052 
47645096.731154 0.373583 
47591727.818546 0.374113 
47538358.905937 0.374644 
47484989.993329 0.375175 
47431621.080720 0.375706 
47378252.168112 0.376236 
47324883.255504 0.376767 
47271514.342895 0.377298 
47218145.430287 0.377828 
47164776.517678 0.378359 
47111407.605070 0.378890 
47058038.692462 0.379420 
47004669.779853 0.379951 
46951300.867245 0.380482 
46897931.954636 0.381012 
46844563.042028 0.381543 
46791194.129420 0.382073 
46737825.216811 0.382604 
46684456.304203 0.383135 
46631087.391594 0.383665 
46577718.478986 0.384196 
46524349.566378 0.384727 
46470980.653769 0.385257 
46417611.741161 0.385788 
46364242.828552 0.386319 
46310873.915944 0.386850 
46257505.003336 0.387380 
46204136.090727 0.387911 
46150767.178119 0.388442 
46097398.265510 0.388973 
46044029.352902 0.389504 
45990660.440294 0.390035 
45937291.527685 0.390565 
45883922.615077 0.391096 
45830553.702468 0.391627 
45777184.789860 0.392158 
45723815.877252 0.392690 
45670446.964643 0.393221 
45617078.052035 0.393752 
45563709.139426 0.394283 
45510340.226818 0.394814 
45456971.314209 0.395346 
45403602.401601 0.395877 
45350233.488993 0.396409 
45296864.576384 0.396940 
45243495.663776 0.397472 
45190126.751167 0.398003 
45136757.838559 0.398535 
45083388.925951 0.399067 
45030020.013342 0.399599 
44976651.100734 0.400130 
44923282.188125 0.400662 
44869913.275517 0.401194 
44816544.362909 0.401727 
44763175.450300 0.402259 
44709806.537692 0.402791 
44656437.625083 0.403323 
44603068.712475 0.403856 
44549699.799867 0.404388 
44496330.887258 0.404921 
44442961.974650 0.405453 
44389593.062041 0.405986 
44336224.149433 0.406519 
44282855.236825 0.407052 
44229486.324216 0.407585 
44176117.411608 0.408118 
44122748.498999 0.408651 
44069379.586391 0.409185 
44016010.673783 0.409718 
43962641.761174 0.410251 
43909272.848566 0.410785 
43855903.935957 0.411319 
43802535.023349 0.411853 
43749166.110740 0.412386 
43695797.198132 0.412920 
43642428.285524 0.413455 
43589059.372915 0.413989 
43535690.460307 0.414523 
43482321.547698 0.415058 
43428952.635090 0.415592 
43375583.722482 0.416127 
43322214.809873 0.416662 
43268845.897265 0.417197 
43215476.984656 0.417732 
43162108.072048 0.418267 
43108739.159440 0.418802 
43055370.246831 0.419338 
43002001.334223 0.419873 
42948632.421614 0.420409 
42895263.509006 0.420945 
42841894.596398 0.421481 
42788525.683789 0.422017 
42735156.771181 0.422553 
42681787.858572 0.423089 
42628418.945964 0.423626 
42575050.033356 0.424162 
42521681.120747 0.424699 
42468312.208139 0.425236 
42414943.295530 0.425773 
42361574.382922 0.426310 
42308205.470314 0.426848 
42254836.557705 0.427385 
42201467.645097 0.427923 
42148098.732488 0.428461 
42094729.819880 0.428999 
42041360.907272 0.429537 
41987991.994663 0.430075 
41934623.082055 0.430613 
41881254.169446 0.431152 
41827885.256838 0.431691 
41774516.344229 0.432230 
41721147.431621 0.432769 
41667778.519013 0.433308 
41614409.606404 0.433847 
41561040.693796 0.434387 
41507671.781187 0.434926 
41454302.868579 0.435466 
41400933.955971 0.436006 
41347565.043362 0.436546 
41294196.130754 0.437087 
41240827.218145 0.437627 
41187458.305537 0.438168 
41134089.392929 0.438709 
41080720.480320 0.439250 
41027351.567712 0.439791 
40973982.655103 0.440333 
40920613.742495 0.440874 
40867244.829887 0.441416 
40813875.917278 0.441958 
40760507.004670 0.442500 
40707138.092061 0.443043 
40653769.179453 0.443585 
40600400.266845 0.444128 
40547031.354236 0.444671 
40493662.441628 0.445214 
40440293.529019 0.445757 
40386924.616411 0.446301 
40333555.703803 0.446845 
40280186.791194 0.447388 
40226817.878586 0.447933 
40173448.965977 0.448477 
40120080.053369 0.449021 
40066711.140761 0.449566 
40013342.228152 0.450111 
39959973.315544 0.450656 
39906604.402935 0.451201 
39853235.490327 0.451747 
39799866.577718 0.452293 
39746497.665110 0.452838 
39693128.752502 0.453385 
39639759.839893 0.453931 
39586390.927285 0.454477 
39533022.014676 0.455024 
39479653.102068 0.455571 
39426284.189460 0.456118 
39372915.276851 0.456666 
39319546.364243 0.457213 
39266177.451634 0.457761 
39212808.539026 0.458309 
39159439.626418 0.458858 
39106070.713809 0.459406 
39052701.801201 0.459955 
38999332.888592 0.460504 
38945963.975984 0.461053 
38892595.063376 0.461603 
38839226.150767 0.462152 
38785857.238159 0.462702 
38732488.325550 0.463252 
38679119.412942 0.463803 
38625750.500334 0.464353 
38572381.587725 0.464904 
38519012.675117 0.465455 
38465643.762508 0.466006 
38412274.849900 0.466558 
38358905.937292 0.467110 
38305537.024683 0.467662 
38252168.112075 0.468214 
38198799.199466 0.468766 
38145430.286858 0.469319 
38092061.374250 0.469872 
38038692.461641 0.470425 
37985323.549033 0.470979 
37931954.636424 0.471532 
37878585.723816 0.472086 
37825216.811207 0.472641 
37771847.898599 0.473195 
37718478.985991 0.473750 
37665110.073382 0.474305 
37611741.160774 0.474860 
37558372.248165 0.475415 
37505003.335557 0.475971 
37451634.422949 0.476527 
37398265.510340 0.477083 
37344896.597732 0.477640 
37291527.685123 0.478197 
37238158.772515 0.478754 
37184789.859907 0.479311 
37131420.947298 0.479869 
37078052.034690 0.480426 
37024683.122081 0.480985 
36971314.209473 0.481543 
36917945.296865 0.482102 
36864576.384256 0.482660 
36811207.471648 0.483220 
36757838.559039 0.483779 
36704469.646431 0.484339 
36651100.733823 0.484899 
36597731.821214 0.485459 
36544362.908606 0.486020 
36490993.995997 0.486581 
36437625.083389 0.487142 
36384256.170781 0.487703 
36330887.258172 0.488265 
36277518.345564 0.488827 
36224149.432955 0.489389 
36170780.520347 0.489952 
36117411.607738 0.490514 
36064042.695130 0.491077 
36010673.782522 0.491641 
35957304.869913 0.492205 
35903935.957305 0.492768 
35850567.044696 0.493333 
35797198.132088 0.493897 
35743829.219480 0.494462 
35690460.306871 0.495027 
35637091.394263 0.495593 
35583722.481654 0.496158 
35530353.569046 0.496725 
35476984.656438 0.497291 
35423615.743829 0.497857 
35370246.831221 0.498424 
35316877.918612 0.498992 
35263509.006004 0.499559 
35210140.093396 0.500127 
35156771.180787 0.500695 
35103402.268179 0.501264 
35050033.355570 0.501832 
34996664.442962 0.502401 
34943295.530354 0.502971 
34889926.617745 0.503541 
34836557.705137 0.504111 
34783188.792528 0.504681 
34729819.879920 0.505252 
34676450.967312 0.505822 
34623082.054703 0.506394 
34569713.142095 0.506965 
34516344.229486 0.507537 
34462975.316878 0.508109 
34409606.404270 0.508682 
34356237.491661 0.509255 
34302868.579053 0.509828 
34249499.666444 0.510401 
34196130.753836 0.510975 
34142761.841227 0.511549 
34089392.928619 0.512124 
34036024.016011 0.512699 
33982655.103402 0.513274 
33929286.190794 0.513849 
33875917.278185 0.514425 
33822548.365577 0.515001 
33769179.452969 0.515578 
33715810.540360 0.516154 
33662441.627752 0.516732 
33609072.715143 0.517309 
33555703.802535 0.517887 
33502334.889927 0.518465 
33448965.977318 0.519043 
33395597.064710 0.519622 
33342228.152101 0.520201 
33288859.239493 0.520781 
33235490.326885 0.521361 
33182121.414276 0.521941 
33128752.501668 0.522522 
33075383.589059 0.523102 
33022014.676451 0.523684 
32968645.763843 0.524265 
32915276.851234 0.524847 
32861907.938626 0.525429 
32808539.026017 0.526012 
32755170.113409 0.526595 
32701801.200801 0.527178 
32648432.288192 0.527762 
32595063.375584 0.528346 
32541694.462975 0.528930 
32488325.550367 0.529515 
32434956.637759 0.530100 
32381587.725150 0.530686 
32328218.812542 0.531272 
32274849.899933 0.531858 
32221480.987325 0.532444 
32168112.074716 0.533031 
32114743.162108 0.533619 
32061374.249500 0.534206 
32008005.336891 0.534794 
31954636.424283 0.535383 
31901267.511674 0.535971 
31847898.599066 0.536561 
31794529.686458 0.537150 
31741160.773849 0.537740 
31687791.861241 0.538330 
31634422.948632 0.538921 
31581054.036024 0.539512 
31527685.123416 0.540103 
31474316.210807 0.540695 
31420947.298199 0.541287 
31367578.385590 0.541880 
31314209.472982 0.542473 
31260840.560374 0.543066 
31207471.647765 0.543660 
31154102.735157 0.544254 
31100733.822548 0.544848 
31047364.909940 0.545443 
30993995.997332 0.546038 
30940627.084723 0.546634 
30887258.172115 0.547230 
30833889.259506 0.547826 
30780520.346898 0.548423 
30727151.434290 0.549020 
30673782.521681 0.549617 
30620413.609073 0.550215 
30567044.696464 0.550814 
30513675.783856 0.551412 
30460306.871248 0.552012 
30406937.958639 0.552611 
30353569.046031 0.553211 
30300200.133422 0.553811 
30246831.220814 0.554412 
30193462.308205 0.555013 
30140093.395597 0.555615 
30086724.482989 0.556217 
30033355.570380 0.556819 
29979986.657772 0.557422 
29926617.745163 0.558025 
29873248.832555 0.558629 
29819879.919947 0.559233 
29766511.007338 0.559837 
29713142.094730 0.560442 
29659773.182121 0.561047 
29606404.269513 0.561653 
29553035.356905 0.562259 
29499666.444296 0.562865 
29446297.531688 0.563472 
29392928.619079 0.564080 
29339559.706471 0.564687 
29286190.793863 0.565296 
29232821.881254 0.565904 
29179452.968646 0.566513 
29126084.056037 0.567123 
29072715.143429 0.567732 
29019346.230821 0.568343 
28965977.318212 0.568954 
28912608.405604 0.569565 
28859239.492995 0.570176 
28805870.580387 0.570788 
28752501.667779 0.571401 
28699132.755170 0.572014 
28645763.842562 0.572627 
28592394.929953 0.573241 
28539026.017345 0.573855 
28485657.104736 0.574469 
28432288.192128 0.575084 
28378919.279520 0.575700 
28325550.366911 0.576316 
28272181.454303 0.576932 
28218812.541694 0.577549 
28165443.629086 0.578166 
28112074.716478 0.578784 
28058705.803869 0.579402 
28005336.891261 0.580021 
27951967.978652 0.580640 
27898599.066044 0.581259 
27845230.153436 0.581879 
27791861.240827 0.582500 
27738492.328219 0.583121 
27685123.415610 0.583742 
27631754.503002 0.584364 
27578385.590394 0.584986 
27525016.677785 0.585609 
27471647.765177 0.586232 
27418278.852568 0.586856 
27364909.939960 0.587480 
27311541.027352 0.588104 
27258172.114743 0.588729 
27204803.202135 0.589355 
27151434.289526 0.589980 
27098065.376918 0.590607 
27044696.464310 0.591234 
26991327.551701 0.591861 
26937958.639093 0.592489 
26884589.726484 0.593117 
26831220.813876 0.593746 
26777851.901268 0.594375 
26724482.988659 0.595005 
26671114.076051 0.595635 
26617745.163442 0.596266 
26564376.250834 0.596897 
26511007.338225 0.597528 
26457638.425617 0.598160 
26404269.513009 0.598793 
26350900.600400 0.599426 
26297531.687792 0.600060 
26244162.775183 0.600694 
26190793.862575 0.601328 
26137424.949967 0.601963 
26084056.037358 0.602599 
26030687.124750 0.603235 
25977318.212141 0.603871 
25923949.299533 0.604508 
25870580.386925 0.605145 
25817211.474316 0.605783 
25763842.561708 0.606422 
25710473.649099 0.607061 
25657104.736491 0.607700 
25603735.823883 0.608340 
25550366.911274 0.608980 
25496997.998666 0.609621 
25443629.086057 0.610263 
25390260.173449 0.610905 
25336891.260841 0.611547 
25283522.348232 0.612190 
25230153.435624 0.612834 
25176784.523015 0.613477 
25123415.610407 0.614122 
25070046.697799 0.614767 
25016677.785190 0.615412 
24963308.872582 0.616058 
24909939.959973 0.616705 
24856571.047365 0.617352 
24803202.134757 0.618000 
24749833.222148 0.618648 
24696464.309540 0.619296 
24643095.396931 0.619945 
24589726.484323 0.620595 
24536357.571714 0.621245 
24482988.659106 0.621896 
24429619.746498 0.622547 
24376250.833889 0.623199 
24322881.921281 0.623851 
24269513.008672 0.624504 
24216144.096064 0.625157 
24162775.183456 0.625811 
24109406.270847 0.626465 
24056037.358239 0.627120 
24002668.445630 0.627775 
23949299.533022 0.628431 
23895930.620414 0.629088 
23842561.707805 0.629745 
23789192.795197 0.630403 
23735823.882588 0.631061 
23682454.969980 0.631719 
23629086.057372 0.632379 
23575717.144763 0.633038 
23522348.232155 0.633699 
23468979.319546 0.634360 
23415610.406938 0.635021 
23362241.494330 0.635683 
23308872.581721 0.636345 
23255503.669113 0.637008 
23202134.756504 0.637672 
23148765.843896 0.638336 
23095396.931288 0.639001 
23042028.018679 0.639666 
22988659.106071 0.640332 
22935290.193462 0.640998 
22881921.280854 0.641665 
22828552.368245 0.642333 
22775183.455637 0.643001 
22721814.543029 0.643670 
22668445.630420 0.644339 
22615076.717812 0.645009 
22561707.805203 0.645679 
22508338.892595 0.646350 
22454969.979987 0.647021 
22401601.067378 0.647693 
22348232.154770 0.648366 
22294863.242161 0.649039 
22241494.329553 0.649713 
22188125.416945 0.650387 
22134756.504336 0.651062 
22081387.591728 0.651738 
22028018.679119 0.652414 
21974649.766511 0.653090 
21921280.853903 0.653768 
21867911.941294 0.654446 
21814543.028686 0.655124 
21761174.116077 0.655803 
21707805.203469 0.656483 
21654436.290861 0.657163 
21601067.378252 0.657844 
21547698.465644 0.658525 
21494329.553035 0.659207 
21440960.640427 0.659890 
21387591.727819 0.660573 
21334222.815210 0.661256 
21280853.902602 0.661941 
21227484.989993 0.662626 
21174116.077385 0.663311 
21120747.164777 0.663998 
21067378.252168 0.664684 
21014009.339560 0.665372 
20960640.426951 0.666060 
20907271.514343 0.666748 
20853902.601734 0.667438 
20800533.689126 0.668127 
20747164.776518 0.668818 
20693795.863909 0.669509 
20640426.951301 0.670201 
20587058.038692 0.670893 
20533689.126084 0.671586 
20480320.213476 0.672279 
20426951.300867 0.672973 
20373582.388259 0.673668 
20320213.475650 0.674364 
20266844.563042 0.675060 
20213475.650434 0.675756 
20160106.737825 0.676453 
20106737.825217 0.677151 
20053368.912608 0.677850 
20000000.000000 0.678549 
20000000.000000 0.678549 
19986671.114076 0.678724 
19973342.228152 0.678899 
19960013.342228 0.679073 
19946684.456304 0.679248 
19933355.570380 0.679423 
19920026.684456 0.679598 
19906697.798532 0.679773 
19893368.912608 0.679948 
19880040.026684 0.680123 
19866711.140761 0.680298 
19853382.254837 0.680473 
19840053.368913 0.680648 
19826724.482989 0.680823 
19813395.597065 0.680999 
19800066.711141 0.681174 
19786737.825217 0.681349 
19773408.939293 0.681525 
19760080.053369 0.681700 
19746751.167445 0.681875 
19733422.281521 0.682051 
19720093.395597 0.682226 
19706764.509673 0.682402 
19693435.623749 0.682578 
19680106.737825 0.682753 
19666777.851901 0.682929 
19653448.965977 0.683105 
19640120.080053 0.683280 
19626791.194129 0.683456 
19613462.308205 0.683632 
19600133.422282 0.683808 
19586804.536358 0.683984 
19573475.650434 0.684160 
19560146.764510 0.684336 
19546817.878586 0.684512 
19533488.992662 0.684688 
19520160.106738 0.684864 
19506831.220814 0.685040 
19493502.334890 0.685216 
19480173.448966 0.685393 
19466844.563042 0.685569 
19453515.677118 0.685745 
19440186.791194 0.685921 
19426857.905270 0.686098 
19413529.019346 0.686274 
19400200.133422 0.686451 
19386871.247498 0.686627 
19373542.361574 0.686804 
19360213.475650 0.686980 
19346884.589726 0.687157 
19333555.703803 0.687334 
19320226.817879 0.687511 
19306897.931955 0.687687 
19293569.046031 0.687864 
19280240.160107 0.688041 
19266911.274183 0.688218 
19253582.388259 0.688395 
19240253.502335 0.688572 
19226924.616411 0.688749 
19213595.730487 0.688926 
19200266.844563 0.689103 
19186937.958639 0.689280 
19173609.072715 0.689457 
19160280.186791 0.689634 
19146951.300867 0.689812 
19133622.414943 0.689989 
19120293.529019 0.690166 
19106964.643095 0.690344 
19093635.757171 0.690521 
19080306.871248 0.690698 
19066977.985324 0.690876 
19053649.099400 0.691054 
19040320.213476 0.691231 
19026991.327552 0.691409 
19013662.441628 0.691586 
19000333.555704 0.691764 
18987004.669780 0.691942 
18973675.783856 0.692120 
18960346.897932 0.692297 
18947018.012008 0.692475 
18933689.126084 0.692653 
18920360.240160 0.692831 
18907031.354236 0.693009 
18893702.468312 0.693187 
18880373.582388 0.693365 
18867044.696464 0.693543 
18853715.810540 0.693722 
18840386.924616 0.693900 
18827058.038692 0.694078 
18813729.152769 0.694256 
18800400.266845 0.694435 
18787071.380921 0.694613 
18773742.494997 0.694791 
18760413.609073 0.694970 
18747084.723149 0.695148 
18733755.837225 0.695327 
18720426.951301 0.695505 
18707098.065377 0.695684 
18693769.179453 0.695863 
18680440.293529 0.696041 
18667111.407605 0.696220 
18653782.521681 0.696399 
18640453.635757 0.696578 
18627124.749833 0.696757 
18613795.863909 0.696936 
18600466.977985 0.697114 
18587138.092061 0.697293 
18573809.206137 0.697472 
18560480.320213 0.697652 
18547151.434290 0.697831 
18533822.548366 0.698010 
18520493.662442 0.698189 
18507164.776518 0.698368 
18493835.890594 0.698548 
18480507.004670 0.698727 
18467178.118746 0.698906 
18453849.232822 0.699086 
18440520.346898 0.699265 
18427191.460974 0.699445 
18413862.575050 0.699624 
18400533.689126 0.699804 
18387204.803202 0.699983 
18373875.917278 0.700163 
18360547.031354 0.700343 
18347218.145430 0.700523 
18333889.259506 0.700702 
18320560.373582 0.700882 
18307231.487658 0.701062 
18293902.601734 0.701242 
18280573.715811 0.701422 
18267244.829887 0.701602 
18253915.943963 0.701782 
18240587.058039 0.701962 
18227258.172115 0.702142 
18213929.286191 0.702322 
18200600.400267 0.702503 
18187271.514343 0.702683 
18173942.628419 0.702863 
18160613.742495 0.703043 
18147284.856571 0.703224 
18133955.970647 0.703404 
18120627.084723 0.703585 
18107298.198799 0.703765 
18093969.312875 0.703946 
18080640.426951 0.704126 
18067311.541027 0.704307 
18053982.655103 0.704488 
18040653.769179 0.704669 
18027324.883256 0.704849 
18013995.997332 0.705030 
18000667.111408 0.705211 
17987338.225484 0.705392 
17974009.339560 0.705573 
17960680.453636 0.705754 
17947351.567712 0.705935 
17934022.681788 0.706116 
17920693.795864 0.706297 
17907364.909940 0.706478 
17894036.024016 0.706659 
17880707.138092 0.706841 
17867378.252168 0.707022 
17854049.366244 0.707203 
17840720.480320 0.707385 
17827391.594396 0.707566 
17814062.708472 0.707748 
17800733.822548 0.707929 
17787404.936624 0.708111 
17774076.050700 0.708292 
17760747.164777 0.708474 
17747418.278853 0.708655 
17734089.392929 0.708837 
17720760.507005 0.709019 
17707431.621081 0.709201 
17694102.735157 0.709383 
17680773.849233 0.709565 
17667444.963309 0.709746 
17654116.077385 0.709928 
17640787.191461 0.710110 
17627458.305537 0.710293 
17614129.419613 0.710475 
17600800.533689 0.710657 
17587471.647765 0.710839 
17574142.761841 0.711021 
17560813.875917 0.711204 
17547484.989993 0.711386 
17534156.104069 0.711568 
17520827.218145 0.711751 
17507498.332221 0.711933 
17494169.446298 0.712116 
17480840.560374 0.712298 
17467511.674450 0.712481 
17454182.788526 0.712663 
17440853.902602 0.712846 
17427525.016678 0.713029 
17414196.130754 0.713212 
17400867.244830 0.713394 
17387538.358906 0.713577 
17374209.472982 0.713760 
17360880.587058 0.713943 
17347551.701134 0.714126 
17334222.815210 0.714309 
17320893.929286 0.714492 
17307565.043362 0.714675 
17294236.157438 0.714859 
17280907.271514 0.715042 
17267578.385590 0.715225 
17254249.499666 0.715408 
17240920.613742 0.715592 
17227591.727819 0.715775 
17214262.841895 0.715959 
17200933.955971 0.716142 
17187605.070047 0.716326 
17174276.184123 0.716509 
17160947.298199 0.716693 
17147618.412275 0.716876 
17134289.526351 0.717060 
17120960.640427 0.717244 
17107631.754503 0.717428 
17094302.868579 0.717611 
17080973.982655 0.717795 
17067645.096731 0.717979 
17054316.210807 0.718163 
17040987.324883 0.718347 
17027658.438959 0.718531 
17014329.553035 0.718715 
17001000.667111 0.718900 
16987671.781187 0.719084 
16974342.895264 0.719268 
16961014.009340 0.719452 
16947685.123416 0.719637 
16934356.237492 0.719821 
16921027.351568 0.720005 
16907698.465644 0.720190 
16894369.579720 0.720374 
16881040.693796 0.720559 
16867711.807872 0.720744 
16854382.921948 0.720928 
16841054.036024 0.721113 
16827725.150100 0.721298 
16814396.264176 0.721482 
16801067.378252 0.721667 
16787738.492328 0.721852 
16774409.606404 0.722037 
16761080.720480 0.722222 
16747751.834556 0.722407 
16734422.948632 0.722592 
16721094.062708 0.722777 
16707765.176785 0.722962 
16694436.290861 0.723147 
16681107.404937 0.723333 
16667778.519013 0.723518 
16654449.633089 0.723703 
16641120.747165 0.723889 
16627791.861241 0.724074 
16614462.975317 0.724259 
16601134.089393 0.724445 
16587805.203469 0.724631 
16574476.317545 0.724816 
16561147.431621 0.725002 
16547818.545697 0.725187 
16534489.659773 0.725373 
16521160.773849 0.725559 
16507831.887925 0.725745 
16494503.002001 0.725931 
16481174.116077 0.726117 
16467845.230153 0.726303 
16454516.344229 0.726489 
16441187.458306 0.726675 
16427858.572382 0.726861 
16414529.686458 0.727047 
16401200.800534 0.727233 
16387871.914610 0.727419 
16374543.028686 0.727606 
16361214.142762 0.727792 
16347885.256838 0.727978 
16334556.370914 0.728165 
16321227.484990 0.728351 
16307898.599066 0.728538 
16294569.713142 0.728724 
16281240.827218 0.728911 
16267911.941294 0.729097 
16254583.055370 0.729284 
16241254.169446 0.729471 
16227925.283522 0.729658 
16214596.397598 0.729844 
16201267.511674 0.730031 
16187938.625751 0.730218 
16174609.739827 0.730405 
16161280.853903 0.730592 
16147951.967979 0.730779 
16134623.082055 0.730966 
16121294.196131 0.731154 
16107965.310207 0.731341 
16094636.424283 0.731528 
16081307.538359 0.731715 
16067978.652435 0.731903 
16054649.766511 0.732090 
16041320.880587 0.732278 
16027991.994663 0.732465 
16014663.108739 0.732653 
16001334.222815 0.732840 
15988005.336891 0.733028 
15974676.450967 0.733215 
15961347.565043 0.733403 
15948018.679119 0.733591 
15934689.793195 0.733779 
15921360.907272 0.733967 
15908032.021348 0.734154 
15894703.135424 0.734342 
15881374.249500 0.734530 
15868045.363576 0.734718 
15854716.477652 0.734907 
15841387.591728 0.735095 
15828058.705804 0.735283 
15814729.819880 0.735471 
15801400.933956 0.735659 
15788072.048032 0.735848 
15774743.162108 0.736036 
15761414.276184 0.736224 
15748085.390260 0.736413 
15734756.504336 0.736601 
15721427.618412 0.736790 
15708098.732488 0.736979 
15694769.846564 0.737167 
15681440.960640 0.737356 
15668112.074716 0.737545 
15654783.188793 0.737734 
15641454.302869 0.737922 
15628125.416945 0.738111 
15614796.531021 0.738300 
15601467.645097 0.738489 
15588138.759173 0.738678 
15574809.873249 0.738867 
15561480.987325 0.739056 
15548152.101401 0.739246 
15534823.215477 0.739435 
15521494.329553 0.739624 
15508165.443629 0.739813 
15494836.557705 0.740003 
15481507.671781 0.740192 
15468178.785857 0.740382 
15454849.899933 0.740571 
15441521.014009 0.740761 
15428192.128085 0.740950 
15414863.242161 0.741140 
15401534.356237 0.741330 
15388205.470314 0.741520 
15374876.584390 0.741709 
15361547.698466 0.741899 
15348218.812542 0.742089 
15334889.926618 0.742279 
15321561.040694 0.742469 
15308232.154770 0.742659 
15294903.268846 0.742849 
15281574.382922 0.743039 
15268245.496998 0.743229 
15254916.611074 0.743420 
15241587.725150 0.743610 
15228258.839226 0.743800 
15214929.953302 0.743991 
15201601.067378 0.744181 
15188272.181454 0.744372 
15174943.295530 0.744562 
15161614.409606 0.744753 
15148285.523682 0.744943 
15134956.637759 0.745134 
15121627.751835 0.745325 
15108298.865911 0.745515 
15094969.979987 0.745706 
15081641.094063 0.745897 
15068312.208139 0.746088 
15054983.322215 0.746279 
15041654.436291 0.746470 
15028325.550367 0.746661 
15014996.664443 0.746852 
15001667.778519 0.747043 
14988338.892595 0.747234 
14975010.006671 0.747426 
14961681.120747 0.747617 
14948352.234823 0.747808 
14935023.348899 0.748000 
14921694.462975 0.748191 
14908365.577051 0.748383 
14895036.691127 0.748574 
14881707.805203 0.748766 
14868378.919280 0.748957 
14855050.033356 0.749149 
14841721.147432 0.749341 
14828392.261508 0.749533 
14815063.375584 0.749724 
14801734.489660 0.749916 
14788405.603736 0.750108 
14775076.717812 0.750300 
14761747.831888 0.750492 
14748418.945964 0.750684 
14735090.060040 0.750877 
14721761.174116 0.751069 
14708432.288192 0.751261 
14695103.402268 0.751453 
14681774.516344 0.751646 
14668445.630420 0.751838 
14655116.744496 0.752030 
14641787.858572 0.752223 
14628458.972648 0.752415 
14615130.086724 0.752608 
14601801.200801 0.752801 
14588472.314877 0.752993 
14575143.428953 0.753186 
14561814.543029 0.753379 
14548485.657105 0.753571 
14535156.771181 0.753764 
14521827.885257 0.753957 
14508498.999333 0.754150 
14495170.113409 0.754343 
14481841.227485 0.754536 
14468512.341561 0.754729 
14455183.455637 0.754923 
14441854.569713 0.755116 
14428525.683789 0.755309 
14415196.797865 0.755502 
14401867.911941 0.755696 
14388539.026017 0.755889 
14375210.140093 0.756083 
14361881.254169 0.756276 
14348552.368245 0.756470 
14335223.482322 0.756663 
14321894.596398 0.756857 
14308565.710474 0.757051 
14295236.824550 0.757245 
14281907.938626 0.757438 
14268579.052702 0.757632 
14255250.166778 0.757826 
14241921.280854 0.758020 
14228592.394930 0.758214 
14215263.509006 0.758408 
14201934.623082 0.758602 
14188605.737158 0.758796 
14175276.851234 0.758991 
14161947.965310 0.759185 
14148619.079386 0.759379 
14135290.193462 0.759574 
14121961.307538 0.759768 
14108632.421614 0.759963 
14095303.535690 0.760157 
14081974.649767 0.760352 
14068645.763843 0.760546 
14055316.877919 0.760741 
14041987.991995 0.760936 
14028659.106071 0.761130 
14015330.220147 0.761325 
14002001.334223 0.761520 
13988672.448299 0.761715 
13975343.562375 0.761910 
13962014.676451 0.762105 
13948685.790527 0.762300 
13935356.904603 0.762495 
13922028.018679 0.762690 
13908699.132755 0.762886 
13895370.246831 0.763081 
13882041.360907 0.763276 
13868712.474983 0.763472 
13855383.589059 0.763667 
13842054.703135 0.763863 
13828725.817211 0.764058 
13815396.931288 0.764254 
13802068.045364 0.764449 
13788739.159440 0.764645 
13775410.273516 0.764841 
13762081.387592 0.765037 
13748752.501668 0.765232 
13735423.615744 0.765428 
13722094.729820 0.765624 
13708765.843896 0.765820 
13695436.957972 0.766016 
13682108.072048 0.766212 
13668779.186124 0.766409 
13655450.300200 0.766605 
13642121.414276 0.766801 
13628792.528352 0.766997 
13615463.642428 0.767194 
13602134.756504 0.767390 
13588805.870580 0.767587 
13575476.984656 0.767783 
13562148.098732 0.767980 
13548819.212809 0.768176 
13535490.326885 0.768373 
13522161.440961 0.768570 
13508832.555037 0.768766 
13495503.669113 0.768963 
13482174.783189 0.769160 
13468845.897265 0.769357 
13455517.011341 0.769554 
13442188.125417 0.769751 
13428859.239493 0.769948 
13415530.353569 0.770145 
13402201.467645 0.770342 
13388872.581721 0.770540 
13375543.695797 0.770737 
13362214.809873 0.770934 
13348885.923949 0.771132 
13335557.038025 0.771329 
13322228.152101 0.771527 
13308899.266177 0.771724 
13295570.380254 0.771922 
13282241.494330 0.772119 
13268912.608406 0.772317 
13255583.722482 0.772515 
13242254.836558 0.772713 
13228925.950634 0.772911 
13215597.064710 0.773109 
13202268.178786 0.773307 
13188939.292862 0.773505 
13175610.406938 0.773703 
13162281.521014 0.773901 
13148952.635090 0.774099 
13135623.749166 0.774297 
13122294.863242 0.774495 
13108965.977318 0.774694 
13095637.091394 0.774892 
13082308.205470 0.775091 
13068979.319546 0.775289 
13055650.433622 0.775488 
13042321.547698 0.775686 
13028992.661775 0.775885 
13015663.775851 0.776084 
13002334.889927 0.776282 
12989006.004003 0.776481 
12975677.118079 0.776680 
12962348.232155 0.776879 
12949019.346231 0.777078 
12935690.460307 0.777277 
12922361.574383 0.777476 
12909032.688459 0.777675 
12895703.802535 0.777874 
12882374.916611 0.778074 
12869046.030687 0.778273 
12855717.144763 0.778472 
12842388.258839 0.778672 
12829059.372915 0.778871 
12815730.486991 0.779071 
12802401.601067 0.779270 
12789072.715143 0.779470 
12775743.829219 0.779669 
12762414.943296 0.779869 
12749086.057372 0.780069 
12735757.171448 0.780269 
12722428.285524 0.780469 
12709099.399600 0.780669 
12695770.513676 0.780869 
12682441.627752 0.781069 
12669112.741828 0.781269 
12655783.855904 0.781469 
12642454.969980 0.781669 
12629126.084056 0.781869 
12615797.198132 0.782070 
12602468.312208 0.782270 
12589139.426284 0.782470 
12575810.540360 0.782671 
12562481.654436 0.782871 
12549152.768512 0.783072 
12535823.882588 0.783273 
12522494.996664 0.783473 
12509166.110740 0.783674 
12495837.224817 0.783875 
12482508.338893 0.784076 
12469179.452969 0.784276 
12455850.567045 0.784477 
12442521.681121 0.784678 
12429192.795197 0.784879 
12415863.909273 0.785081 
12402535.023349 0.785282 
12389206.137425 0.785483 
12375877.251501 0.785684 
12362548.365577 0.785886 
12349219.479653 0.786087 
12335890.593729 0.786288 
12322561.707805 0.786490 
12309232.821881 0.786691 
12295903.935957 0.786893 
12282575.050033 0.787095 
12269246.164109 0.787296 
12255917.278185 0.787498 
12242588.392262 0.787700 
12229259.506338 0.787902 
12215930.620414 0.788104 
12202601.734490 0.788306 
12189272.848566 0.788508 
12175943.962642 0.788710 
12162615.076718 0.788912 
12149286.190794 0.789114 
12135957.304870 0.789317 
12122628.418946 0.789519 
12109299.533022 0.789721 
12095970.647098 0.789924 
12082641.761174 0.790126 
12069312.875250 0.790329 
12055983.989326 0.790531 
12042655.103402 0.790734 
12029326.217478 0.790937 
12015997.331554 0.791139 
12002668.445630 0.791342 
11989339.559706 0.791545 
11976010.673783 0.791748 
11962681.787859 0.791951 
11949352.901935 0.792154 
11936024.016011 0.792357 
11922695.130087 0.792560 
11909366.244163 0.792763 
11896037.358239 0.792967 
11882708.472315 0.793170 
11869379.586391 0.793373 
11856050.700467 0.793577 
11842721.814543 0.793780 
11829392.928619 0.793984 
11816064.042695 0.794187 
11802735.156771 0.794391 
11789406.270847 0.794595 
11776077.384923 0.794798 
11762748.498999 0.795002 
11749419.613075 0.795206 
11736090.727151 0.795410 
11722761.841227 0.795614 
11709432.955304 0.795818 
11696104.069380 0.796022 
11682775.183456 0.796226 
11669446.297532 0.796430 
11656117.411608 0.796635 
11642788.525684 0.796839 
11629459.639760 0.797043 
11616130.753836 0.797248 
11602801.867912 0.797452 
11589472.981988 0.797657 
11576144.096064 0.797861 
11562815.210140 0.798066 
11549486.324216 0.798271 
11536157.438292 0.798476 
11522828.552368 0.798680 
11509499.666444 0.798885 
11496170.780520 0.799090 
11482841.894596 0.799295 
11469513.008672 0.799500 
11456184.122748 0.799705 
11442855.236825 0.799910 
11429526.350901 0.800116 
11416197.464977 0.800321 
11402868.579053 0.800526 
11389539.693129 0.800732 
11376210.807205 0.800937 
11362881.921281 0.801143 
11349553.035357 0.801348 
11336224.149433 0.801554 
11322895.263509 0.801759 
11309566.377585 0.801965 
11296237.491661 0.802171 
11282908.605737 0.802377 
11269579.719813 0.802583 
11256250.833889 0.802788 
11242921.947965 0.802994 
11229593.062041 0.803201 
11216264.176117 0.803407 
11202935.290193 0.803613 
11189606.404270 0.803819 
11176277.518346 0.804025 
11162948.632422 0.804232 
11149619.746498 0.804438 
11136290.860574 0.804645 
11122961.974650 0.804851 
11109633.088726 0.805058 
11096304.202802 0.805264 
11082975.316878 0.805471 
11069646.430954 0.805678 
11056317.545030 0.805885 
11042988.659106 0.806091 
11029659.773182 0.806298 
11016330.887258 0.806505 
11003002.001334 0.806712 
10989673.115410 0.806919 
10976344.229486 0.807127 
10963015.343562 0.807334 
10949686.457638 0.807541 
10936357.571714 0.807748 
10923028.685791 0.807956 
10909699.799867 0.808163 
10896370.913943 0.808371 
10883042.028019 0.808578 
10869713.142095 0.808786 
10856384.256171 0.808993 
10843055.370247 0.809201 
10829726.484323 0.809409 
10816397.598399 0.809617 
10803068.712475 0.809825 
10789739.826551 0.810033 
10776410.940627 0.810241 
10763082.054703 0.810449 
10749753.168779 0.810657 
10736424.282855 0.810865 
10723095.396931 0.811073 
10709766.511007 0.811282 
10696437.625083 0.811490 
10683108.739159 0.811698 
10669779.853235 0.811907 
10656450.967312 0.812115 
10643122.081388 0.812324 
10629793.195464 0.812533 
10616464.309540 0.812741 
10603135.423616 0.812950 
10589806.537692 0.813159 
10576477.651768 0.813368 
10563148.765844 0.813577 
10549819.879920 0.813786 
10536490.993996 0.813995 
10523162.108072 0.814204 
10509833.222148 0.814413 
10496504.336224 0.814623 
10483175.450300 0.814832 
10469846.564376 0.815041 
10456517.678452 0.815251 
10443188.792528 0.815460 
10429859.906604 0.815670 
10416531.020680 0.815879 
10403202.134757 0.816089 
10389873.248833 0.816299 
10376544.362909 0.816508 
10363215.476985 0.816718 
10349886.591061 0.816928 
10336557.705137 0.817138 
10323228.819213 0.817348 
10309899.933289 0.817558 
10296571.047365 0.817768 
10283242.161441 0.817978 
10269913.275517 0.818189 
10256584.389593 0.818399 
10243255.503669 0.818609 
10229926.617745 0.818820 
10216597.731821 0.819030 
10203268.845897 0.819241 
10189939.959973 0.819451 
10176611.074049 0.819662 
10163282.188125 0.819873 
10149953.302201 0.820084 
10136624.416278 0.820294 
10123295.530354 0.820505 
10109966.644430 0.820716 
10096637.758506 0.820927 
10083308.872582 0.821138 
10069979.986658 0.821349 
10056651.100734 0.821561 
10043322.214810 0.821772 
10029993.328886 0.821983 
10016664.442962 0.822195 
10003335.557038 0.822406 
9990006.671114 0.822618 
9976677.785190 0.822829 
9963348.899266 0.823041 
9950020.013342 0.823252 
9936691.127418 0.823464 
9923362.241494 0.823676 
9910033.355570 0.823888 
9896704.469646 0.824100 
9883375.583722 0.824312 
9870046.697799 0.824524 
9856717.811875 0.824736 
9843388.925951 0.824948 
9830060.040027 0.825160 
9816731.154103 0.825373 
9803402.268179 0.825585 
9790073.382255 0.825797 
9776744.496331 0.826010 
9763415.610407 0.826222 
9750086.724483 0.826435 
9736757.838559 0.826647 
9723428.952635 0.826860 
9710100.066711 0.827073 
9696771.180787 0.827286 
9683442.294863 0.827499 
9670113.408939 0.827712 
9656784.523015 0.827925 
9643455.637091 0.828138 
9630126.751167 0.828351 
9616797.865243 0.828564 
9603468.979320 0.828777 
9590140.093396 0.828991 
9576811.207472 0.829204 
9563482.321548 0.829417 
9550153.435624 0.829631 
9536824.549700 0.829844 
9523495.663776 0.830058 
9510166.777852 0.830272 
9496837.891928 0.830486 
9483509.006004 0.830699 
9470180.120080 0.830913 
9456851.234156 0.831127 
9443522.348232 0.831341 
9430193.462308 0.831555 
9416864.576384 0.831769 
9403535.690460 0.831983 
9390206.804536 0.832198 
9376877.918612 0.832412 
9363549.032688 0.832626 
9350220.146765 0.832841 
9336891.260841 0.833055 
9323562.374917 0.833270 
9310233.488993 0.833484 
9296904.603069 0.833699 
9283575.717145 0.833914 
9270246.831221 0.834129 
9256917.945297 0.834343 
9243589.059373 0.834558 
9230260.173449 0.834773 
9216931.287525 0.834988 
9203602.401601 0.835203 
9190273.515677 0.835419 
9176944.629753 0.835634 
9163615.743829 0.835849 
9150286.857905 0.836064 
9136957.971981 0.836280 
9123629.086057 0.836495 
9110300.200133 0.836711 
9096971.314209 0.836926 
9083642.428286 0.837142 
9070313.542362 0.837358 
9056984.656438 0.837574 
9043655.770514 0.837789 
9030326.884590 0.838005 
9016997.998666 0.838221 
9003669.112742 0.838437 
8990340.226818 0.838653 
8977011.340894 0.838870 
8963682.454970 0.839086 
8950353.569046 0.839302 
8937024.683122 0.839518 
8923695.797198 0.839735 
8910366.911274 0.839951 
8897038.025350 0.840168 
8883709.139426 0.840385 
8870380.253502 0.840601 
8857051.367578 0.840818 
8843722.481654 0.841035 
8830393.595730 0.841252 
8817064.709807 0.841468 
8803735.823883 0.841685 
8790406.937959 0.841902 
8777078.052035 0.842120 
8763749.166111 0.842337 
8750420.280187 0.842554 
8737091.394263 0.842771 
8723762.508339 0.842989 
8710433.622415 0.843206 
8697104.736491 0.843424 
8683775.850567 0.843641 
8670446.964643 0.843859 
8657118.078719 0.844076 
8643789.192795 0.844294 
8630460.306871 0.844512 
8617131.420947 0.844730 
8603802.535023 0.844948 
8590473.649099 0.845166 
8577144.763175 0.845384 
8563815.877252 0.845602 
8550486.991328 0.845820 
8537158.105404 0.846038 
8523829.219480 0.846257 
8510500.333556 0.846475 
8497171.447632 0.846693 
8483842.561708 0.846912 
8470513.675784 0.847130 
8457184.789860 0.847349 
8443855.903936 0.847568 
8430527.018012 0.847787 
8417198.132088 0.848005 
8403869.246164 0.848224 
8390540.360240 0.848443 
8377211.474316 0.848662 
8363882.588392 0.848881 
8350553.702468 0.849100 
8337224.816544 0.849320 
8323895.930620 0.849539 
8310567.044696 0.849758 
8297238.158773 0.849978 
8283909.272849 0.850197 
8270580.386925 0.850417 
8257251.501001 0.850636 
8243922.615077 0.850856 
8230593.729153 0.851076 
8217264.843229 0.851295 
8203935.957305 0.851515 
8190607.071381 0.851735 
8177278.185457 0.851955 
8163949.299533 0.852175 
8150620.413609 0.852395 
8137291.527685 0.852616 
8123962.641761 0.852836 
8110633.755837 0.853056 
8097304.869913 0.853276 
8083975.983989 0.853497 
8070647.098065 0.853717 
8057318.212141 0.853938 
8043989.326217 0.854159 
8030660.440294 0.854379 
8017331.554370 0.854600 
8004002.668446 0.854821 
7990673.782522 0.855042 
7977344.896598 0.855263 
7964016.010674 0.855484 
7950687.124750 0.855705 
7937358.238826 0.855926 
7924029.352902 0.856147 
7910700.466978 0.856369 
7897371.581054 0.856590 
7884042.695130 0.856811 
7870713.809206 0.857033 
7857384.923282 0.857254 
7844056.037358 0.857476 
7830727.151434 0.857698 
7817398.265510 0.857919 
7804069.379586 0.858141 
7790740.493662 0.858363 
7777411.607738 0.858585 
7764082.721815 0.858807 
7750753.835891 0.859029 
7737424.949967 0.859251 
7724096.064043 0.859473 
7710767.178119 0.859696 
7697438.292195 0.859918 
7684109.406271 0.860140 
7670780.520347 0.860363 
7657451.634423 0.860585 
7644122.748499 0.860808 
7630793.862575 0.861031 
7617464.976651 0.861253 
7604136.090727 0.861476 
7590807.204803 0.861699 
7577478.318879 0.861922 
7564149.432955 0.862145 
7550820.547031 0.862368 
7537491.661107 0.862591 
7524162.775183 0.862815 
7510833.889260 0.863038 
7497505.003336 0.863261 
7484176.117412 0.863485 
7470847.231488 0.863708 
7457518.345564 0.863932 
7444189.459640 0.864155 
7430860.573716 0.864379 
7417531.687792 0.864603 
7404202.801868 0.864826 
7390873.915944 0.865050 
7377545.030020 0.865274 
7364216.144096 0.865498 
7350887.258172 0.865722 
7337558.372248 0.865946 
7324229.486324 0.866171 
7310900.600400 0.866395 
7297571.714476 0.866619 
7284242.828552 0.866844 
7270913.942628 0.867068 
7257585.056704 0.867293 
7244256.170781 0.867517 
7230927.284857 0.867742 
7217598.398933 0.867967 
7204269.513009 0.868191 
7190940.627085 0.868416 
7177611.741161 0.868641 
7164282.855237 0.868866 
7150953.969313 0.869091 
7137625.083389 0.869317 
7124296.197465 0.869542 
7110967.311541 0.869767 
7097638.425617 0.869992 
7084309.539693 0.870218 
7070980.653769 0.870443 
7057651.767845 0.870669 
7044322.881921 0.870895 
7030993.995997 0.871120 
7017665.110073 0.871346 
7004336.224149 0.871572 
6991007.338225 0.871798 
6977678.452302 0.872024 
6964349.566378 0.872250 
6951020.680454 0.872476 
6937691.794530 0.872702 
6924362.908606 0.872928 
6911034.022682 0.873155 
6897705.136758 0.873381 
6884376.250834 0.873607 
6871047.364910 0.873834 
6857718.478986 0.874060 
6844389.593062 0.874287 
6831060.707138 0.874514 
6817731.821214 0.874741 
6804402.935290 0.874968 
6791074.049366 0.875194 
6777745.163442 0.875421 
6764416.277518 0.875649 
6751087.391594 0.875876 
6737758.505670 0.876103 
6724429.619746 0.876330 
6711100.733823 0.876557 
6697771.847899 0.876785 
6684442.961975 0.877012 
6671114.076051 0.877240 
6657785.190127 0.877468 
6644456.304203 0.877695 
6631127.418279 0.877923 
6617798.532355 0.878151 
6604469.646431 0.878379 
6591140.760507 0.878607 
6577811.874583 0.878835 
6564482.988659 0.879063 
6551154.102735 0.879291 
6537825.216811 0.879519 
6524496.330887 0.879747 
6511167.444963 0.879976 
6497838.559039 0.880204 
6484509.673115 0.880433 
6471180.787191 0.880661 
6457851.901268 0.880890 
6444523.015344 0.881119 
6431194.129420 0.881348 
6417865.243496 0.881576 
6404536.357572 0.881805 
6391207.471648 0.882034 
6377878.585724 0.882264 
6364549.699800 0.882493 
6351220.813876 0.882722 
6337891.927952 0.882951 
6324563.042028 0.883181 
6311234.156104 0.883410 
6297905.270180 0.883639 
6284576.384256 0.883869 
6271247.498332 0.884099 
6257918.612408 0.884328 
6244589.726484 0.884558 
6231260.840560 0.884788 
6217931.954636 0.885018 
6204603.068712 0.885248 
6191274.182789 0.885478 
6177945.296865 0.885708 
6164616.410941 0.885938 
6151287.525017 0.886169 
6137958.639093 0.886399 
6124629.753169 0.886629 
6111300.867245 0.886860 
6097971.981321 0.887090 
6084643.095397 0.887321 
6071314.209473 0.887552 
6057985.323549 0.887782 
6044656.437625 0.888013 
6031327.551701 0.888244 
6017998.665777 0.888475 
6004669.779853 0.888706 
5991340.893929 0.888937 
5978012.008005 0.889169 
5964683.122081 0.889400 
5951354.236157 0.889631 
5938025.350233 0.889863 
5924696.464310 0.890094 
5911367.578386 0.890326 
5898038.692462 0.890557 
5884709.806538 0.890789 
5871380.920614 0.891021 
5858052.034690 0.891253 
5844723.148766 0.891484 
5831394.262842 0.891716 
5818065.376918 0.891948 
5804736.490994 0.892181 
5791407.605070 0.892413 
5778078.719146 0.892645 
5764749.833222 0.892877 
5751420.947298 0.893110 
5738092.061374 0.893342 
5724763.175450 0.893575 
5711434.289526 0.893807 
5698105.403602 0.894040 
5684776.517678 0.894273 
5671447.631755 0.894506 
5658118.745831 0.894739 
5644789.859907 0.894972 
5631460.973983 0.895205 
5618132.088059 0.895438 
5604803.202135 0.895671 
5591474.316211 0.895904 
5578145.430287 0.896138 
5564816.544363 0.896371 
5551487.658439 0.896605 
5538158.772515 0.896838 
5524829.886591 0.897072 
5511501.000667 0.897306 
5498172.114743 0.897539 
5484843.228819 0.897773 
5471514.342895 0.898007 
5458185.456971 0.898241 
5444856.571047 0.898475 
5431527.685123 0.898709 
5418198.799199 0.898944 
5404869.913276 0.899178 
5391541.027352 0.899412 
5378212.141428 0.899647 
5364883.255504 0.899881 
5351554.369580 0.900116 
5338225.483656 0.900350 
5324896.597732 0.900585 
5311567.711808 0.900820 
5298238.825884 0.901055 
5284909.939960 0.901290 
5271581.054036 0.901525 
5258252.168112 0.901760 
5244923.282188 0.901995 
5231594.396264 0.902230 
5218265.510340 0.902466 
5204936.624416 0.902701 
5191607.738492 0.902937 
5178278.852568 0.903172 
5164949.966644 0.903408 
5151621.080720 0.903643 
5138292.194797 0.903879 
5124963.308873 0.904115 
5111634.422949 0.904351 
5098305.537025 0.904587 
5084976.651101 0.904823 
5071647.765177 0.905059 
5058318.879253 0.905295 
5044989.993329 0.905532 
5031661.107405 0.905768 
5018332.221481 0.906004 
5005003.335557 0.906241 
4991674.449633 0.906477 
4978345.563709 0.906714 
4965016.677785 0.906951 
4951687.791861 0.907188 
4938358.905937 0.907424 
4925030.020013 0.907661 
4911701.134089 0.907898 
4898372.248165 0.908136 
4885043.362241 0.908373 
4871714.476318 0.908610 
4858385.590394 0.908847 
4845056.704470 0.909085 
4831727.818546 0.909322 
4818398.932622 0.909560 
4805070.046698 0.909797 
4791741.160774 0.910035 
4778412.274850 0.910273 
4765083.388926 0.910511 
4751754.503002 0.910749 
4738425.617078 0.910987 
4725096.731154 0.911225 
4711767.845230 0.911463 
4698438.959306 0.911701 
4685110.073382 0.911939 
4671781.187458 0.912178 
4658452.301534 0.912416 
4645123.415610 0.912655 
4631794.529686 0.912893 
4618465.643763 0.913132 
4605136.757839 0.913371 
4591807.871915 0.913609 
4578478.985991 0.913848 
4565150.100067 0.914087 
4551821.214143 0.914326 
4538492.328219 0.914566 
4525163.442295 0.914805 
4511834.556371 0.915044 
4498505.670447 0.915283 
4485176.784523 0.915523 
4471847.898599 0.915762 
4458519.012675 0.916002 
4445190.126751 0.916242 
4431861.240827 0.916481 
4418532.354903 0.916721 
4405203.468979 0.916961 
4391874.583055 0.917201 
4378545.697131 0.917441 
4365216.811207 0.917681 
4351887.925284 0.917921 
4338559.039360 0.918162 
4325230.153436 0.918402 
4311901.267512 0.918642 
4298572.381588 0.918883 
4285243.495664 0.919123 
4271914.609740 0.919364 
4258585.723816 0.919605 
4245256.837892 0.919846 
4231927.951968 0.920086 
4218599.066044 0.920327 
4205270.180120 0.920568 
4191941.294196 0.920810 
4178612.408272 0.921051 
4165283.522348 0.921292 
4151954.636424 0.921533 
4138625.750500 0.921775 
4125296.864576 0.922016 
4111967.978652 0.922258 
4098639.092728 0.922499 
4085310.206805 0.922741 
4071981.320881 0.922983 
4058652.434957 0.923225 
4045323.549033 0.923467 
4031994.663109 0.923709 
4018665.777185 0.923951 
4005336.891261 0.924193 
3992008.005337 0.924435 
3978679.119413 0.924678 
3965350.233489 0.924920 
3952021.347565 0.925163 
3938692.461641 0.925405 
3925363.575717 0.925648 
3912034.689793 0.925891 
3898705.803869 0.926133 
3885376.917945 0.926376 
3872048.032021 0.926619 
3858719.146097 0.926862 
3845390.260173 0.927106 
3832061.374249 0.927349 
3818732.488326 0.927592 
3805403.602402 0.927835 
3792074.716478 0.928079 
3778745.830554 0.928322 
3765416.944630 0.928566 
3752088.058706 0.928810 
3738759.172782 0.929053 
3725430.286858 0.929297 
3712101.400934 0.929541 
3698772.515010 0.929785 
3685443.629086 0.930029 
3672114.743162 0.930273 
3658785.857238 0.930517 
3645456.971314 0.930762 
3632128.085390 0.931006 
3618799.199466 0.931251 
3605470.313542 0.931495 
3592141.427618 0.931740 
3578812.541694 0.931984 
3565483.655771 0.932229 
3552154.769847 0.932474 
3538825.883923 0.932719 
3525496.997999 0.932964 
3512168.112075 0.933209 
3498839.226151 0.933454 
3485510.340227 0.933699 
3472181.454303 0.933945 
3458852.568379 0.934190 
3445523.682455 0.934436 
3432194.796531 0.934681 
3418865.910607 0.934927 
3405537.024683 0.935173 
3392208.138759 0.935418 
3378879.252835 0.935664 
3365550.366911 0.935910 
3352221.480987 0.936156 
3338892.595063 0.936402 
3325563.709139 0.936649 
3312234.823215 0.936895 
3298905.937292 0.937141 
3285577.051368 0.937388 
3272248.165444 0.937634 
3258919.279520 0.937881 
3245590.393596 0.938127 
3232261.507672 0.938374 
3218932.621748 0.938621 
3205603.735824 0.938868 
3192274.849900 0.939115 
3178945.963976 0.939362 
3165617.078052 0.939609 
3152288.192128 0.939856 
3138959.306204 0.940104 
3125630.420280 0.940351 
3112301.534356 0.940599 
3098972.648432 0.940846 
3085643.762508 0.941094 
3072314.876584 0.941342 
3058985.990660 0.941589 
3045657.104736 0.941837 
3032328.218813 0.942085 
3018999.332889 0.942333 
3005670.446965 0.942581 
2992341.561041 0.942830 
2979012.675117 0.943078 
2965683.789193 0.943326 
2952354.903269 0.943575 
2939026.017345 0.943823 
2925697.131421 0.944072 
2912368.245497 0.944321 
2899039.359573 0.944569 
2885710.473649 0.944818 
2872381.587725 0.945067 
2859052.701801 0.945316 
2845723.815877 0.945565 
2832394.929953 0.945814 
2819066.044029 0.946064 
2805737.158105 0.946313 
2792408.272181 0.946562 
2779079.386258 0.946812 
2765750.500334 0.947062 
2752421.614410 0.947311 
2739092.728486 0.947561 
2725763.842562 0.947811 
2712434.956638 0.948061 
2699106.070714 0.948311 
2685777.184790 0.948561 
2672448.298866 0.948811 
2659119.412942 0.949061 
2645790.527018 0.949312 
2632461.641094 0.949562 
2619132.755170 0.949812 
2605803.869246 0.950063 
2592474.983322 0.950314 
2579146.097398 0.950564 
2565817.211474 0.950815 
2552488.325550 0.951066 
2539159.439626 0.951317 
2525830.553702 0.951568 
2512501.667779 0.951819 
2499172.781855 0.952071 
2485843.895931 0.952322 
2472515.010007 0.952573 
2459186.124083 0.952825 
2445857.238159 0.953076 
2432528.352235 0.953328 
2419199.466311 0.953580 
2405870.580387 0.953831 
2392541.694463 0.954083 
2379212.808539 0.954335 
2365883.922615 0.954587 
2352555.036691 0.954840 
2339226.150767 0.955092 
2325897.264843 0.955344 
2312568.378919 0.955597 
2299239.492995 0.955849 
2285910.607071 0.956102 
2272581.721147 0.956354 
2259252.835223 0.956607 
2245923.949300 0.956860 
2232595.063376 0.957113 
2219266.177452 0.957366 
2205937.291528 0.957619 
2192608.405604 0.957872 
2179279.519680 0.958125 
2165950.633756 0.958378 
2152621.747832 0.958632 
2139292.861908 0.958885 
2125963.975984 0.959139 
2112635.090060 0.959392 
2099306.204136 0.959646 
2085977.318212 0.959900 
2072648.432288 0.960154 
2059319.546364 0.960408 
2045990.660440 0.960662 
2032661.774516 0.960916 
2019332.888592 0.961170 
2006004.002668 0.961425 
1992675.116744 0.961679 
1979346.230821 0.961934 
1966017.344897 0.962188 
1952688.458973 0.962443 
1939359.573049 0.962698 
1926030.687125 0.962952 
1912701.801201 0.963207 
1899372.915277 0.963462 
1886044.029353 0.963717 
1872715.143429 0.963973 
1859386.257505 0.964228 
1846057.371581 0.964483 
1832728.485657 0.964739 
1819399.599733 0.964994 
1806070.713809 0.965250 
1792741.827885 0.965505 
1779412.941961 0.965761 
1766084.056037 0.966017 
1752755.170113 0.966273 
1739426.284189 0.966529 
1726097.398266 0.966785 
1712768.512342 0.967041 
1699439.626418 0.967297 
1686110.740494 0.967554 
1672781.854570 0.967810 
1659452.968646 0.968067 
1646124.082722 0.968323 
1632795.196798 0.968580 
1619466.310874 0.968837 
1606137.424950 0.969094 
1592808.539026 0.969351 
1579479.653102 0.969608 
1566150.767178 0.969865 
1552821.881254 0.970122 
1539492.995330 0.970379 
1526164.109406 0.970637 
1512835.223482 0.970894 
1499506.337558 0.971152 
1486177.451634 0.971410 
1472848.565710 0.971667 
1459519.679787 0.971925 
1446190.793863 0.972183 
1432861.907939 0.972441 
1419533.022015 0.972699 
1406204.136091 0.972957 
1392875.250167 0.973215 
1379546.364243 0.973474 
1366217.478319 0.973732 
1352888.592395 0.973991 
1339559.706471 0.974249 
1326230.820547 0.974508 
1312901.934623 0.974767 
1299573.048699 0.975026 
1286244.162775 0.975285 
1272915.276851 0.975544 
1259586.390927 0.975803 
1246257.505003 0.976062 
1232928.619079 0.976321 
1219599.733155 0.976581 
1206270.847231 0.976840 
1192941.961308 0.977100 
1179613.075384 0.977359 
1166284.189460 0.977619 
1152955.303536 0.977879 
1139626.417612 0.978139 
1126297.531688 0.978399 
1112968.645764 0.978659 
1099639.759840 0.978919 
1086310.873916 0.979179 
1072981.987992 0.979440 
1059653.102068 0.979700 
1046324.216144 0.979961 
1032995.330220 0.980221 
1019666.444296 0.980482 
1006337.558372 0.980743 
993008.672448 0.981004 
979679.786524 0.981265 
966350.900600 0.981526 
953022.014676 0.981787 
939693.128752 0.982048 
926364.242829 0.982309 
913035.356905 0.982571 
899706.470981 0.982832 
886377.585057 0.983094 
873048.699133 0.983356 
859719.813209 0.983617 
846390.927285 0.983879 
833062.041361 0.984141 
819733.155437 0.984403 
806404.269513 0.984665 
793075.383589 0.984927 
779746.497665 0.985190 
766417.611741 0.985452 
753088.725817 0.985715 
739759.839893 0.985977 
726430.953969 0.986240 
713102.068045 0.986503 
699773.182121 0.986765 
686444.296197 0.987028 
673115.410274 0.987291 
659786.524350 0.987554 
646457.638426 0.987818 
633128.752502 0.988081 
619799.866578 0.988344 
606470.980654 0.988608 
593142.094730 0.988871 
579813.208806 0.989135 
566484.322882 0.989399 
553155.436958 0.989662 
539826.551034 0.989926 
526497.665110 0.990190 
513168.779186 0.990454 
499839.893262 0.990718 
486511.007338 0.990983 
473182.121414 0.991247 
459853.235490 0.991512 
446524.349566 0.991776 
433195.463642 0.992041 
419866.577718 0.992305 
406537.691795 0.992570 
393208.805871 0.992835 
379879.919947 0.993100 
366551.034023 0.993365 
353222.148099 0.993630 
339893.262175 0.993896 
326564.376251 0.994161 
313235.490327 0.994426 
299906.604403 0.994692 
286577.718479 0.994957 
273248.832555 0.995223 
259919.946631 0.995489 
246591.060707 0.995755 
233262.174783 0.996021 
219933.288859 0.996287 
206604.402935 0.996553 
193275.517011 0.996819 
179946.631087 0.997086 
166617.745163 0.997352 
153288.859239 0.997619 
139959.973316 0.997885 
126631.087392 0.998152 
113302.201468 0.998419 
99973.315544 0.998686 
86644.429620 0.998953 
73315.543696 0.999220 
59986.657772 0.999487 
46657.771848 0.999754 
46657.771848 0.871407 
46657.771848 0.871407 
46657.771848 0.741412 
59986.657772 0.579139 
73315.543696 0.475481 
86644.429620 0.403539 
99973.315544 0.350688 
113302.201468 0.310220 
126631.087392 0.278240 
139959.973316 0.252330 
153288.859239 0.230913 
166617.745163 0.212913 
179946.631087 0.197573 
193275.517011 0.184344 
206604.402935 0.172819 
219933.288859 0.162688 
233262.174783 0.153713 
246591.060707 0.145707 
259919.946631 0.138521 
273248.832555 0.132035 
286577.718479 0.126152 
299906.604403 0.120791 
313235.490327 0.115886 
326564.376251 0.111382 
339893.262175 0.107230 
353222.148099 0.103392 
366551.034023 0.099833 
379879.919947 0.096524 
393208.805871 0.093439 
406537.691795 0.090556 
419866.577718 0.087856 
433195.463642 0.085323 
446524.349566 0.082941 
459853.235490 0.080697 
473182.121414 0.078580 
486511.007338 0.076579 
499839.893262 0.074685 
513168.779186 0.072889 
526497.665110 0.071185 
539826.551034 0.069564 
553155.436958 0.068022 
566484.322882 0.066553 
579813.208806 0.065151 
593142.094730 0.063813 
606470.980654 0.062533 
619799.866578 0.061309 
633128.752502 0.060137 
646457.638426 0.059013 
659786.524350 0.057934 
673115.410274 0.056898 
686444.296197 0.055903 
699773.182121 0.054946 
713102.068045 0.054025 
726430.953969 0.053137 
739759.839893 0.052282 
753088.725817 0.051458 
766417.611741 0.050662 
779746.497665 0.049893 
793075.383589 0.049151 
806404.269513 0.048433 
819733.155437 0.047738 
833062.041361 0.047066 
846390.927285 0.046415 
859719.813209 0.045785 
873048.699133 0.045174 
886377.585057 0.044581 
899706.470981 0.044007 
913035.356905 0.043449 
926364.242829 0.042907 
939693.128752 0.042381 
953022.014676 0.041869 
966350.900600 0.041372 
979679.786524 0.040889 
993008.672448 0.040418 
1006337.558372 0.039960 
1019666.444296 0.039515 
1032995.330220 0.039081 
1046324.216144 0.038658 
1059653.102068 0.038245 
1072981.987992 0.037844 
1086310.873916 0.037452 
1099639.759840 0.037070 
1112968.645764 0.036697 
1126297.531688 0.036333 
1139626.417612 0.035977 
1152955.303536 0.035630 
1166284.189460 0.035291 
1179613.075384 0.034960 
1192941.961308 0.034636 
1206270.847231 0.034320 
1219599.733155 0.034010 
1232928.619079 0.033707 
1246257.505003 0.033411 
1259586.390927 0.033122 
1272915.276851 0.032838 
1286244.162775 0.032560 
1299573.048699 0.032289 
1312901.934623 0.032023 
1326230.820547 0.031762 
1339559.706471 0.031506 
1352888.592395 0.031256 
1366217.478319 0.031011 
1379546.364243 0.030770 
1392875.250167 0.030535 
1406204.136091 0.030303 
1419533.022015 0.030076 
1432861.907939 0.029854 
1446190.793863 0.029636 
1459519.679787 0.029422 
1472848.565710 0.029211 
1486177.451634 0.029005 
1499506.337558 0.028802 
1512835.223482 0.028603 
1526164.109406 0.028408 
1539492.995330 0.028216 
1552821.881254 0.028027 
1566150.767178 0.027842 
1579479.653102 0.027660 
1592808.539026 0.027481 
1606137.424950 0.027305 
1619466.310874 0.027133 
1632795.196798 0.026963 
1646124.082722 0.026795 
1659452.968646 0.026631 
1672781.854570 0.026469 
1686110.740494 0.026310 
1699439.626418 0.026154 
1712768.512342 0.026000 
1726097.398266 0.025848 
1739426.284189 0.025699 
1752755.170113 0.025553 
1766084.056037 0.025408 
1779412.941961 0.025266 
1792741.827885 0.025126 
1806070.713809 0.024988 
1819399.599733 0.024852 
1832728.485657 0.024719 
1846057.371581 0.024587 
1859386.257505 0.024457 
1872715.143429 0.024329 
1886044.029353 0.024203 
1899372.915277 0.024079 
1912701.801201 0.023957 
1926030.687125 0.023836 
1939359.573049 0.023718 
1952688.458973 0.023600 
1966017.344897 0.023485 
1979346.230821 0.023371 
1992675.116744 0.023259 
2006004.002668 0.023148 
2019332.888592 0.023039 
2032661.774516 0.022931 
2045990.660440 0.022825 
2059319.546364 0.022720 
2072648.432288 0.022617 
2085977.318212 0.022515 
2099306.204136 0.022415 
2112635.090060 0.022315 
2125963.975984 0.022218 
2139292.861908 0.022121 
2152621.747832 0.022026 
2165950.633756 0.021931 
2179279.519680 0.021838 
2192608.405604 0.021747 
2205937.291528 0.021656 
2219266.177452 0.021567 
2232595.063376 0.021479 
2245923.949300 0.021391 
2259252.835223 0.021305 
2272581.721147 0.021220 
2285910.607071 0.021136 
2299239.492995 0.021054 
2312568.378919 0.020972 
2325897.264843 0.020891 
2339226.150767 0.020811 
2352555.036691 0.020732 
2365883.922615 0.020654 
2379212.808539 0.020577 
2392541.694463 0.020501 
2405870.580387 0.020426 
2419199.466311 0.020351 
2432528.352235 0.020278 
2445857.238159 0.020205 
2459186.124083 0.020134 
2472515.010007 0.020063 
2485843.895931 0.019993 
2499172.781855 0.019923 
2512501.667779 0.019855 
2525830.553702 0.019787 
2539159.439626 0.019720 
2552488.325550 0.019654 
2565817.211474 0.019588 
2579146.097398 0.019524 
2592474.983322 0.019460 
2605803.869246 0.019397 
2619132.755170 0.019334 
2632461.641094 0.019272 
2645790.527018 0.019211 
2659119.412942 0.019150 
2672448.298866 0.019090 
2685777.184790 0.019031 
2699106.070714 0.018973 
2712434.956638 0.018915 
2725763.842562 0.018857 
2739092.728486 0.018801 
2752421.614410 0.018745 
2765750.500334 0.018689 
2779079.386258 0.018634 
2792408.272181 0.018580 
2805737.158105 0.018526 
2819066.044029 0.018473 
2832394.929953 0.018420 
2845723.815877 0.018368 
2859052.701801 0.018316 
2872381.587725 0.018265 
2885710.473649 0.018215 
2899039.359573 0.018165 
2912368.245497 0.018115 
2925697.131421 0.018066 
2939026.017345 0.018018 
2952354.903269 0.017970 
2965683.789193 0.017922 
2979012.675117 0.017875 
2992341.561041 0.017829 
3005670.446965 0.017783 
3018999.332889 0.017737 
3032328.218813 0.017692 
3045657.104736 0.017647 
3058985.990660 0.017603 
3072314.876584 0.017559 
3085643.762508 0.017516 
3098972.648432 0.017473 
3112301.534356 0.017430 
3125630.420280 0.017388 
3138959.306204 0.017346 
3152288.192128 0.017305 
3165617.078052 0.017264 
3178945.963976 0.017223 
3192274.849900 0.017183 
3205603.735824 0.017143 
3218932.621748 0.017104 
3232261.507672 0.017064 
3245590.393596 0.017026 
3258919.279520 0.016987 
3272248.165444 0.016949 
3285577.051368 0.016912 
3298905.937292 0.016875 
3312234.823215 0.016838 
3325563.709139 0.016801 
3338892.595063 0.016765 
3352221.480987 0.016729 
3365550.366911 0.016693 
3378879.252835 0.016658 
3392208.138759 0.016623 
3405537.024683 0.016589 
3418865.910607 0.016554 
3432194.796531 0.016521 
3445523.682455 0.016487 
3458852.568379 0.016454 
3472181.454303 0.016420 
3485510.340227 0.016388 
3498839.226151 0.016355 
3512168.112075 0.016323 
3525496.997999 0.016291 
3538825.883923 0.016260 
3552154.769847 0.016228 
3565483.655771 0.016197 
3578812.541694 0.016167 
3592141.427618 0.016136 
3605470.313542 0.016106 
3618799.199466 0.016076 
3632128.085390 0.016046 
3645456.971314 0.016017 
3658785.857238 0.015988 
3672114.743162 0.015959 
3685443.629086 0.015930 
3698772.515010 0.015902 
3712101.400934 0.015874 
3725430.286858 0.015846 
3738759.172782 0.015818 
3752088.058706 0.015791 
3765416.944630 0.015764 
3778745.830554 0.015737 
3792074.716478 0.015710 
3805403.602402 0.015683 
3818732.488326 0.015657 
3832061.374249 0.015631 
3845390.260173 0.015605 
3858719.146097 0.015580 
3872048.032021 0.015554 
3885376.917945 0.015529 
3898705.803869 0.015504 
3912034.689793 0.015480 
3925363.575717 0.015455 
3938692.461641 0.015431 
3952021.347565 0.015407 
3965350.233489 0.015383 
3978679.119413 0.015359 
3992008.005337 0.015336 
4005336.891261 0.015312 
4018665.777185 0.015289 
4031994.663109 0.015266 
4045323.549033 0.015244 
4058652.434957 0.015221 
4071981.320881 0.015199 
4085310.206805 0.015177 
4098639.092728 0.015155 
4111967.978652 0.015133 
4125296.864576 0.015112 
4138625.750500 0.015090 
4151954.636424 0.015069 
4165283.522348 0.015048 
4178612.408272 0.015027 
4191941.294196 0.015006 
4205270.180120 0.014986 
4218599.066044 0.014965 
4231927.951968 0.014945 
4245256.837892 0.014925 
4258585.723816 0.014905 
4271914.609740 0.014886 
4285243.495664 0.014866 
4298572.381588 0.014847 
4311901.267512 0.014827 
4325230.153436 0.014808 
4338559.039360 0.014790 
4351887.925284 0.014771 
4365216.811207 0.014752 
4378545.697131 0.014734 
4391874.583055 0.014715 
4405203.468979 0.014697 
4418532.354903 0.014679 
4431861.240827 0.014662 
4445190.126751 0.014644 
4458519.012675 0.014626 
4471847.898599 0.014609 
4485176.784523 0.014592 
4498505.670447 0.014575 
4511834.556371 0.014558 
4525163.442295 0.014541 
4538492.328219 0.014524 
4551821.214143 0.014507 
4565150.100067 0.014491 
4578478.985991 0.014475 
4591807.871915 0.014459 
4605136.757839 0.014443 
4618465.643763 0.014427 
4631794.529686 0.014411 
4645123.415610 0.014395 
4658452.301534 0.014380 
4671781.187458 0.014364 
4685110.073382 0.014349 
4698438.959306 0.014334 
4711767.845230 0.014319 
4725096.731154 0.014304 
4738425.617078 0.014289 
4751754.503002 0.014275 
4765083.388926 0.014260 
4778412.274850 0.014246 
4791741.160774 0.014231 
4805070.046698 0.014217 
4818398.932622 0.014203 
4831727.818546 0.014189 
4845056.704470 0.014175 
4858385.590394 0.014162 
4871714.476318 0.014148 
4885043.362241 0.014134 
4898372.248165 0.014121 
4911701.134089 0.014108 
4925030.020013 0.014095 
4938358.905937 0.014082 
4951687.791861 0.014069 
4965016.677785 0.014056 
4978345.563709 0.014043 
4991674.449633 0.014030 
5005003.335557 0.014018 
5018332.221481 0.014005 
5031661.107405 0.013993 
5044989.993329 0.013981 
5058318.879253 0.013969 
5071647.765177 0.013957 
5084976.651101 0.013945 
5098305.537025 0.013933 
5111634.422949 0.013921 
5124963.308873 0.013910 
5138292.194797 0.013898 
5151621.080720 0.013887 
5164949.966644 0.013875 
5178278.852568 0.013864 
5191607.738492 0.013853 
5204936.624416 0.013842 
5218265.510340 0.013831 
5231594.396264 0.013820 
5244923.282188 0.013809 
5258252.168112 0.013798 
5271581.054036 0.013788 
5284909.939960 0.013777 
5298238.825884 0.013767 
5311567.711808 0.013756 
5324896.597732 0.013746 
5338225.483656 0.013736 
5351554.369580 0.013726 
5364883.255504 0.013716 
5378212.141428 0.013706 
5391541.027352 0.013696 
5404869.913276 0.013686 
5418198.799199 0.013677 
5431527.685123 0.013667 
5444856.571047 0.013657 
5458185.456971 0.013648 
5471514.342895 0.013639 
5484843.228819 0.013629 
5498172.114743 0.013620 
5511501.000667 0.013611 
5524829.886591 0.013602 
5538158.772515 0.013593 
5551487.658439 0.013584 
5564816.544363 0.013575 
5578145.430287 0.013567 
5591474.316211 0.013558 
5604803.202135 0.013549 
5618132.088059 0.013541 
5631460.973983 0.013532 
5644789.859907 0.013524 
5658118.745831 0.013516 
5671447.631755 0.013508 
5684776.517678 0.013499 
5698105.403602 0.013491 
5711434.289526 0.013483 
5724763.175450 0.013476 
5738092.061374 0.013468 
5751420.947298 0.013460 
5764749.833222 0.013452 
5778078.719146 0.013445 
5791407.605070 0.013437 
5804736.490994 0.013429 
5818065.376918 0.013422 
5831394.262842 0.013415 
5844723.148766 0.013407 
5858052.034690 0.013400 
5871380.920614 0.013393 
5884709.806538 0.013386 
5898038.692462 0.013379 
5911367.578386 0.013372 
5924696.464310 0.013365 
5938025.350233 0.013358 
5951354.236157 0.013351 
5964683.122081 0.013344 
5978012.008005 0.013338 
5991340.893929 0.013331 
6004669.779853 0.013325 
6017998.665777 0.013318 
6031327.551701 0.013312 
6044656.437625 0.013305 
6057985.323549 0.013299 
6071314.209473 0.013293 
6084643.095397 0.013287 
6097971.981321 0.013281 
6111300.867245 0.013275 
6124629.753169 0.013269 
6137958.639093 0.013263 
6151287.525017 0.013257 
6164616.410941 0.013251 
6177945.296865 0.013245 
6191274.182789 0.013239 
6204603.068712 0.013234 
6217931.954636 0.013228 
6231260.840560 0.013223 
6244589.726484 0.013217 
6257918.612408 0.013212 
6271247.498332 0.013206 
6284576.384256 0.013201 
6297905.270180 0.013196 
6311234.156104 0.013190 
6324563.042028 0.013185 
6337891.927952 0.013180 
6351220.813876 0.013175 
6364549.699800 0.013170 
6377878.585724 0.013165 
6391207.471648 0.013160 
6404536.357572 0.013155 
6417865.243496 0.013151 
6431194.129420 0.013146 
6444523.015344 0.013141 
6457851.901268 0.013137 
6471180.787191 0.013132 
6484509.673115 0.013128 
6497838.559039 0.013123 
6511167.444963 0.013119 
6524496.330887 0.013114 
6537825.216811 0.013110 
6551154.102735 0.013106 
6564482.988659 0.013101 
6577811.874583 0.013097 
6591140.760507 0.013093 
6604469.646431 0.013089 
6617798.532355 0.013085 
6631127.418279 0.013081 
6644456.304203 0.013077 
6657785.190127 0.013073 
6671114.076051 0.013069 
6684442.961975 0.013065 
6697771.847899 0.013061 
6711100.733823 0.013058 
6724429.619746 0.013054 
6737758.505670 0.013050 
6751087.391594 0.013047 
6764416.277518 0.013043 
6777745.163442 0.013040 
6791074.049366 0.013036 
6804402.935290 0.013033 
6817731.821214 0.013030 
6831060.707138 0.013026 
6844389.593062 0.013023 
6857718.478986 0.013020 
6871047.364910 0.013017 
6884376.250834 0.013013 
6897705.136758 0.013010 
6911034.022682 0.013007 
6924362.908606 0.013004 
6937691.794530 0.013001 
6951020.680454 0.012998 
6964349.566378 0.012995 
6977678.452302 0.012992 
6991007.338225 0.012990 
7004336.224149 0.012987 
7017665.110073 0.012984 
7030993.995997 0.012981 
7044322.881921 0.012979 
7057651.767845 0.012976 
7070980.653769 0.012974 
7084309.539693 0.012971 
7097638.425617 0.012969 
7110967.311541 0.012966 
7124296.197465 0.012964 
7137625.083389 0.012961 
7150953.969313 0.012959 
7164282.855237 0.012957 
7177611.741161 0.012954 
7190940.627085 0.012952 
7204269.513009 0.012950 
7217598.398933 0.012948 
7230927.284857 0.012946 
7244256.170781 0.012944 
7257585.056704 0.012942 
7270913.942628 0.012940 
7284242.828552 0.012938 
7297571.714476 0.012936 
7310900.600400 0.012934 
7324229.486324 0.012932 
7337558.372248 0.012930 
7350887.258172 0.012928 
7364216.144096 0.012927 
7377545.030020 0.012925 
7390873.915944 0.012923 
7404202.801868 0.012921 
7417531.687792 0.012920 
7430860.573716 0.012918 
7444189.459640 0.012917 
7457518.345564 0.012915 
7470847.231488 0.012914 
7484176.117412 0.012912 
7497505.003336 0.012911 
7510833.889260 0.012910 
7524162.775183 0.012908 
7537491.661107 0.012907 
7550820.547031 0.012906 
7564149.432955 0.012904 
7577478.318879 0.012903 
7590807.204803 0.012902 
7604136.090727 0.012901 
7617464.976651 0.012900 
7630793.862575 0.012899 
7644122.748499 0.012898 
7657451.634423 0.012897 
7670780.520347 0.012896 
7684109.406271 0.012895 
7697438.292195 0.012894 
7710767.178119 0.012893 
7724096.064043 0.012892 
7737424.949967 0.012891 
7750753.835891 0.012891 
7764082.721815 0.012890 
7777411.607738 0.012889 
7790740.493662 0.012888 
7804069.379586 0.012888 
7817398.265510 0.012887 
7830727.151434 0.012887 
7844056.037358 0.012886 
7857384.923282 0.012885 
7870713.809206 0.012885 
7884042.695130 0.012885 
7897371.581054 0.012884 
7910700.466978 0.012884 
7924029.352902 0.012883 
7937358.238826 0.012883 
7950687.124750 0.012883 
7964016.010674 0.012882 
7977344.896598 0.012882 
7990673.782522 0.012882 
8004002.668446 0.012882 
8017331.554370 0.012881 
8030660.440294 0.012881 
8043989.326217 0.012881 
8057318.212141 0.012881 
8070647.098065 0.012881 
8083975.983989 0.012881 
8097304.869913 0.012881 
8110633.755837 0.012881 
8123962.641761 0.012881 
8137291.527685 0.012881 
8150620.413609 0.012881 
8163949.299533 0.012881 
8177278.185457 0.012881 
8190607.071381 0.012882 
8203935.957305 0.012882 
8217264.843229 0.012882 
8230593.729153 0.012882 
8243922.615077 0.012883 
8257251.501001 0.012883 
8270580.386925 0.012883 
8283909.272849 0.012884 
8297238.158773 0.012884 
8310567.044696 0.012884 
8323895.930620 0.012885 
8337224.816544 0.012885 
8350553.702468 0.012886 
8363882.588392 0.012886 
8377211.474316 0.012887 
8390540.360240 0.012888 
8403869.246164 0.012888 
8417198.132088 0.012889 
8430527.018012 0.012889 
8443855.903936 0.012890 
8457184.789860 0.012891 
8470513.675784 0.012892 
8483842.561708 0.012892 
8497171.447632 0.012893 
8510500.333556 0.012894 
8523829.219480 0.012895 
8537158.105404 0.012896 
8550486.991328 0.012897 
8563815.877252 0.012897 
8577144.763175 0.012898 
8590473.649099 0.012899 
8603802.535023 0.012900 
8617131.420947 0.012901 
8630460.306871 0.012902 
8643789.192795 0.012903 
8657118.078719 0.012905 
8670446.964643 0.012906 
8683775.850567 0.012907 
8697104.736491 0.012908 
8710433.622415 0.012909 
8723762.508339 0.012910 
8737091.394263 0.012911 
8750420.280187 0.012913 
8763749.166111 0.012914 
8777078.052035 0.012915 
8790406.937959 0.012917 
8803735.823883 0.012918 
8817064.709807 0.012919 
8830393.595730 0.012921 
8843722.481654 0.012922 
8857051.367578 0.012923 
8870380.253502 0.012925 
8883709.139426 0.012926 
8897038.025350 0.012928 
8910366.911274 0.012929 
8923695.797198 0.012931 
8937024.683122 0.012933 
8950353.569046 0.012934 
8963682.454970 0.012936 
8977011.340894 0.012937 
8990340.226818 0.012939 
9003669.112742 0.012941 
9016997.998666 0.012942 
9030326.884590 0.012944 
9043655.770514 0.012946 
9056984.656438 0.012948 
9070313.542362 0.012949 
9083642.428286 0.012951 
9096971.314209 0.012953 
9110300.200133 0.012955 
9123629.086057 0.012957 
9136957.971981 0.012959 
9150286.857905 0.012960 
9163615.743829 0.012962 
9176944.629753 0.012964 
9190273.515677 0.012966 
9203602.401601 0.012968 
9216931.287525 0.012970 
9230260.173449 0.012972 
9243589.059373 0.012974 
9256917.945297 0.012976 
9270246.831221 0.012979 
9283575.717145 0.012981 
9296904.603069 0.012983 
9310233.488993 0.012985 
9323562.374917 0.012987 
9336891.260841 0.012989 
9350220.146765 0.012992 
9363549.032688 0.012994 
9376877.918612 0.012996 
9390206.804536 0.012998 
9403535.690460 0.013001 
9416864.576384 0.013003 
9430193.462308 0.013005 
9443522.348232 0.013008 
9456851.234156 0.013010 
9470180.120080 0.013012 
9483509.006004 0.013015 
9496837.891928 0.013017 
9510166.777852 0.013020 
9523495.663776 0.013022 
9536824.549700 0.013025 
9550153.435624 0.013027 
9563482.321548 0.013030 
9576811.207472 0.013032 
9590140.093396 0.013035 
9603468.979320 0.013037 
9616797.865243 0.013040 
9630126.751167 0.013043 
9643455.637091 0.013045 
9656784.523015 0.013048 
9670113.408939 0.013051 
9683442.294863 0.013053 
9696771.180787 0.013056 
9710100.066711 0.013059 
9723428.952635 0.013061 
9736757.838559 0.013064 
9750086.724483 0.013067 
9763415.610407 0.013070 
9776744.496331 0.013073 
9790073.382255 0.013075 
9803402.268179 0.013078 
9816731.154103 0.013081 
9830060.040027 0.013084 
9843388.925951 0.013087 
9856717.811875 0.013090 
9870046.697799 0.013093 
9883375.583722 0.013096 
9896704.469646 0.013099 
9910033.355570 0.013102 
9923362.241494 0.013105 
9936691.127418 0.013108 
9950020.013342 0.013111 
9963348.899266 0.013114 
9976677.785190 0.013117 
9990006.671114 0.013120 
10003335.557038 0.013123 
10016664.442962 0.013127 
10029993.328886 0.013130 
10043322.214810 0.013133 
10056651.100734 0.013136 
10069979.986658 0.013139 
10083308.872582 0.013143 
10096637.758506 0.013146 
10109966.644430 0.013149 
10123295.530354 0.013152 
10136624.416278 0.013156 
10149953.302201 0.013159 
10163282.188125 0.013162 
10176611.074049 0.013166 
10189939.959973 0.013169 
10203268.845897 0.013172 
10216597.731821 0.013176 
10229926.617745 0.013179 
10243255.503669 0.013183 
10256584.389593 0.013186 
10269913.275517 0.013189 
10283242.161441 0.013193 
10296571.047365 0.013196 
10309899.933289 0.013200 
10323228.819213 0.013204 
10336557.705137 0.013207 
10349886.591061 0.013211 
10363215.476985 0.013214 
10376544.362909 0.013218 
10389873.248833 0.013221 
10403202.134757 0.013225 
10416531.020680 0.013229 
10429859.906604 0.013232 
10443188.792528 0.013236 
10456517.678452 0.013240 
10469846.564376 0.013243 
10483175.450300 0.013247 
10496504.336224 0.013251 
10509833.222148 0.013255 
10523162.108072 0.013258 
10536490.993996 0.013262 
10549819.879920 0.013266 
10563148.765844 0.013270 
10576477.651768 0.013274 
10589806.537692 0.013277 
10603135.423616 0.013281 
10616464.309540 0.013285 
10629793.195464 0.013289 
10643122.081388 0.013293 
10656450.967312 0.013297 
10669779.853235 0.013301 
10683108.739159 0.013305 
10696437.625083 0.013309 
10709766.511007 0.013313 
10723095.396931 0.013317 
10736424.282855 0.013321 
10749753.168779 0.013325 
10763082.054703 0.013329 
10776410.940627 0.013333 
10789739.826551 0.013337 
10803068.712475 0.013341 
10816397.598399 0.013345 
10829726.484323 0.013349 
10843055.370247 0.013353 
10856384.256171 0.013357 
10869713.142095 0.013362 
10883042.028019 0.013366 
10896370.913943 0.013370 
10909699.799867 0.013374 
10923028.685791 0.013378 
10936357.571714 0.013383 
10949686.457638 0.013387 
10963015.343562 0.013391 
10976344.229486 0.013395 
10989673.115410 0.013400 
11003002.001334 0.013404 
11016330.887258 0.013408 
11029659.773182 0.013413 
11042988.659106 0.013417 
11056317.545030 0.013421 
11069646.430954 0.013426 
11082975.316878 0.013430 
11096304.202802 0.013435 
11109633.088726 0.013439 
11122961.974650 0.013443 
11136290.860574 0.013448 
11149619.746498 0.013452 
11162948.632422 0.013457 
11176277.518346 0.013461 
11189606.404270 0.013466 
11202935.290193 0.013470 
11216264.176117 0.013475 
11229593.062041 0.013479 
11242921.947965 0.013484 
11256250.833889 0.013489 
11269579.719813 0.013493 
11282908.605737 0.013498 
11296237.491661 0.013502 
11309566.377585 0.013507 
11322895.263509 0.013512 
11336224.149433 0.013516 
11349553.035357 0.013521 
11362881.921281 0.013526 
11376210.807205 0.013530 
11389539.693129 0.013535 
11402868.579053 0.013540 
11416197.464977 0.013544 
11429526.350901 0.013549 
11442855.236825 0.013554 
11456184.122748 0.013559 
11469513.008672 0.013563 
11482841.894596 0.013568 
11496170.780520 0.013573 
11509499.666444 0.013578 
11522828.552368 0.013583 
11536157.438292 0.013588 
11549486.324216 0.013592 
11562815.210140 0.013597 
11576144.096064 0.013602 
11589472.981988 0.013607 
11602801.867912 0.013612 
11616130.753836 0.013617 
11629459.639760 0.013622 
11642788.525684 0.013627 
11656117.411608 0.013632 
11669446.297532 0.013637 
11682775.183456 0.013642 
11696104.069380 0.013647 
11709432.955304 0.013652 
11722761.841227 0.013657 
11736090.727151 0.013662 
11749419.613075 0.013667 
11762748.498999 0.013672 
11776077.384923 0.013677 
11789406.270847 0.013682 
11802735.156771 0.013687 
11816064.042695 0.013693 
11829392.928619 0.013698 
11842721.814543 0.013703 
11856050.700467 0.013708 
11869379.586391 0.013713 
11882708.472315 0.013718 
11896037.358239 0.013724 
11909366.244163 0.013729 
11922695.130087 0.013734 
11936024.016011 0.013739 
11949352.901935 0.013744 
11962681.787859 0.013750 
11976010.673783 0.013755 
11989339.559706 0.013760 
12002668.445630 0.013766 
12015997.331554 0.013771 
12029326.217478 0.013776 
12042655.103402 0.013781 
12055983.989326 0.013787 
12069312.875250 0.013792 
12082641.761174 0.013798 
12095970.647098 0.013803 
12109299.533022 0.013808 
12122628.418946 0.013814 
12135957.304870 0.013819 
12149286.190794 0.013825 
12162615.076718 0.013830 
12175943.962642 0.013835 
12189272.848566 0.013841 
12202601.734490 0.013846 
12215930.620414 0.013852 
12229259.506338 0.013857 
12242588.392262 0.013863 
12255917.278185 0.013868 
12269246.164109 0.013874 
12282575.050033 0.013880 
12295903.935957 0.013885 
12309232.821881 0.013891 
12322561.707805 0.013896 
12335890.593729 0.013902 
12349219.479653 0.013907 
12362548.365577 0.013913 
12375877.251501 0.013919 
12389206.137425 0.013924 
12402535.023349 0.013930 
12415863.909273 0.013936 
12429192.795197 0.013941 
12442521.681121 0.013947 
12455850.567045 0.013953 
12469179.452969 0.013958 
12482508.338893 0.013964 
12495837.224817 0.013970 
12509166.110740 0.013976 
12522494.996664 0.013981 
12535823.882588 0.013987 
12549152.768512 0.013993 
12562481.654436 0.013999 
12575810.540360 0.014005 
12589139.426284 0.014010 
12602468.312208 0.014016 
12615797.198132 0.014022 
12629126.084056 0.014028 
12642454.969980 0.014034 
12655783.855904 0.014040 
12669112.741828 0.014046 
12682441.627752 0.014051 
12695770.513676 0.014057 
12709099.399600 0.014063 
12722428.285524 0.014069 
12735757.171448 0.014075 
12749086.057372 0.014081 
12762414.943296 0.014087 
12775743.829219 0.014093 
12789072.715143 0.014099 
12802401.601067 0.014105 
12815730.486991 0.014111 
12829059.372915 0.014117 
12842388.258839 0.014123 
12855717.144763 0.014129 
12869046.030687 0.014135 
12882374.916611 0.014141 
12895703.802535 0.014147 
12909032.688459 0.014153 
12922361.574383 0.014159 
12935690.460307 0.014165 
12949019.346231 0.014172 
12962348.232155 0.014178 
12975677.118079 0.014184 
12989006.004003 0.014190 
13002334.889927 0.014196 
13015663.775851 0.014202 
13028992.661775 0.014209 
13042321.547698 0.014215 
13055650.433622 0.014221 
13068979.319546 0.014227 
13082308.205470 0.014233 
13095637.091394 0.014240 
13108965.977318 0.014246 
13122294.863242 0.014252 
13135623.749166 0.014258 
13148952.635090 0.014265 
13162281.521014 0.014271 
13175610.406938 0.014277 
13188939.292862 0.014284 
13202268.178786 0.014290 
13215597.064710 0.014296 
13228925.950634 0.014303 
13242254.836558 0.014309 
13255583.722482 0.014315 
13268912.608406 0.014322 
13282241.494330 0.014328 
13295570.380254 0.014334 
13308899.266177 0.014341 
13322228.152101 0.014347 
13335557.038025 0.014354 
13348885.923949 0.014360 
13362214.809873 0.014366 
13375543.695797 0.014373 
13388872.581721 0.014379 
13402201.467645 0.014386 
13415530.353569 0.014392 
13428859.239493 0.014399 
13442188.125417 0.014405 
13455517.011341 0.014412 
13468845.897265 0.014418 
13482174.783189 0.014425 
13495503.669113 0.014431 
13508832.555037 0.014438 
13522161.440961 0.014445 
13535490.326885 0.014451 
13548819.212809 0.014458 
13562148.098732 0.014464 
13575476.984656 0.014471 
13588805.870580 0.014478 
13602134.756504 0.014484 
13615463.642428 0.014491 
13628792.528352 0.014498 
13642121.414276 0.014504 
13655450.300200 0.014511 
13668779.186124 0.014518 
13682108.072048 0.014524 
13695436.957972 0.014531 
13708765.843896 0.014538 
13722094.729820 0.014544 
13735423.615744 0.014551 
13748752.501668 0.014558 
13762081.387592 0.014565 
13775410.273516 0.014571 
13788739.159440 0.014578 
13802068.045364 0.014585 
13815396.931288 0.014592 
13828725.817211 0.014598 
13842054.703135 0.014605 
13855383.589059 0.014612 
13868712.474983 0.014619 
13882041.360907 0.014626 
13895370.246831 0.014633 
13908699.132755 0.014639 
13922028.018679 0.014646 
13935356.904603 0.014653 
13948685.790527 0.014660 
13962014.676451 0.014667 
13975343.562375 0.014674 
13988672.448299 0.014681 
14002001.334223 0.014688 
14015330.220147 0.014695 
14028659.106071 0.014702 
14041987.991995 0.014709 
14055316.877919 0.014716 
14068645.763843 0.014723 
14081974.649767 0.014730 
14095303.535690 0.014737 
14108632.421614 0.014744 
14121961.307538 0.014751 
14135290.193462 0.014758 
14148619.079386 0.014765 
14161947.965310 0.014772 
14175276.851234 0.014779 
14188605.737158 0.014786 
14201934.623082 0.014793 
14215263.509006 0.014800 
14228592.394930 0.014807 
14241921.280854 0.014814 
14255250.166778 0.014821 
14268579.052702 0.014828 
14281907.938626 0.014835 
14295236.824550 0.014843 
14308565.710474 0.014850 
14321894.596398 0.014857 
14335223.482322 0.014864 
14348552.368245 0.014871 
14361881.254169 0.014878 
14375210.140093 0.014886 
14388539.026017 0.014893 
14401867.911941 0.014900 
14415196.797865 0.014907 
14428525.683789 0.014915 
14441854.569713 0.014922 
14455183.455637 0.014929 
14468512.341561 0.014936 
14481841.227485 0.014944 
14495170.113409 0.014951 
14508498.999333 0.014958 
14521827.885257 0.014965 
14535156.771181 0.014973 
14548485.657105 0.014980 
14561814.543029 0.014987 
14575143.428953 0.014995 
14588472.314877 0.015002 
14601801.200801 0.015009 
14615130.086724 0.015017 
14628458.972648 0.015024 
14641787.858572 0.015032 
14655116.744496 0.015039 
14668445.630420 0.015046 
14681774.516344 0.015054 
14695103.402268 0.015061 
14708432.288192 0.015069 
14721761.174116 0.015076 
14735090.060040 0.015083 
14748418.945964 0.015091 
14761747.831888 0.015098 
14775076.717812 0.015106 
14788405.603736 0.015113 
14801734.489660 0.015121 
14815063.375584 0.015128 
14828392.261508 0.015136 
14841721.147432 0.015143 
14855050.033356 0.015151 
14868378.919280 0.015158 
14881707.805203 0.015166 
14895036.691127 0.015174 
14908365.577051 0.015181 
14921694.462975 0.015189 
14935023.348899 0.015196 
14948352.234823 0.015204 
14961681.120747 0.015212 
14975010.006671 0.015219 
14988338.892595 0.015227 
15001667.778519 0.015234 
15014996.664443 0.015242 
15028325.550367 0.015250 
15041654.436291 0.015257 
15054983.322215 0.015265 
15068312.208139 0.015273 
15081641.094063 0.015280 
15094969.979987 0.015288 
15108298.865911 0.015296 
15121627.751835 0.015303 
15134956.637759 0.015311 
15148285.523682 0.015319 
15161614.409606 0.015327 
15174943.295530 0.015334 
15188272.181454 0.015342 
15201601.067378 0.015350 
15214929.953302 0.015358 
15228258.839226 0.015365 
15241587.725150 0.015373 
15254916.611074 0.015381 
15268245.496998 0.015389 
15281574.382922 0.015397 
15294903.268846 0.015404 
15308232.154770 0.015412 
15321561.040694 0.015420 
15334889.926618 0.015428 
15348218.812542 0.015436 
15361547.698466 0.015444 
15374876.584390 0.015452 
15388205.470314 0.015460 
15401534.356237 0.015467 
15414863.242161 0.015475 
15428192.128085 0.015483 
15441521.014009 0.015491 
15454849.899933 0.015499 
15468178.785857 0.015507 
15481507.671781 0.015515 
15494836.557705 0.015523 
15508165.443629 0.015531 
15521494.329553 0.015539 
15534823.215477 0.015547 
15548152.101401 0.015555 
15561480.987325 0.015563 
15574809.873249 0.015571 
15588138.759173 0.015579 
15601467.645097 0.015587 
15614796.531021 0.015595 
15628125.416945 0.015603 
15641454.302869 0.015611 
15654783.188793 0.015619 
15668112.074716 0.015627 
15681440.960640 0.015635 
15694769.846564 0.015643 
15708098.732488 0.015651 
15721427.618412 0.015660 
15734756.504336 0.015668 
15748085.390260 0.015676 
15761414.276184 0.015684 
15774743.162108 0.015692 
15788072.048032 0.015700 
15801400.933956 0.015708 
15814729.819880 0.015716 
15828058.705804 0.015725 
15841387.591728 0.015733 
15854716.477652 0.015741 
15868045.363576 0.015749 
15881374.249500 0.015757 
15894703.135424 0.015766 
15908032.021348 0.015774 
15921360.907272 0.015782 
15934689.793195 0.015790 
15948018.679119 0.015799 
15961347.565043 0.015807 
15974676.450967 0.015815 
15988005.336891 0.015823 
16001334.222815 0.015832 
16014663.108739 0.015840 
16027991.994663 0.015848 
16041320.880587 0.015857 
16054649.766511 0.015865 
16067978.652435 0.015873 
16081307.538359 0.015882 
16094636.424283 0.015890 
16107965.310207 0.015898 
16121294.196131 0.015907 
16134623.082055 0.015915 
16147951.967979 0.015923 
16161280.853903 0.015932 
16174609.739827 0.015940 
16187938.625751 0.015949 
16201267.511674 0.015957 
16214596.397598 0.015965 
16227925.283522 0.015974 
16241254.169446 0.015982 
16254583.055370 0.015991 
16267911.941294 0.015999 
16281240.827218 0.016008 
16294569.713142 0.016016 
16307898.599066 0.016024 
16321227.484990 0.016033 
16334556.370914 0.016041 
16347885.256838 0.016050 
16361214.142762 0.016058 
16374543.028686 0.016067 
16387871.914610 0.016076 
16401200.800534 0.016084 
16414529.686458 0.016093 
16427858.572382 0.016101 
16441187.458306 0.016110 
16454516.344229 0.016118 
16467845.230153 0.016127 
16481174.116077 0.016135 
16494503.002001 0.016144 
16507831.887925 0.016153 
16521160.773849 0.016161 
16534489.659773 0.016170 
16547818.545697 0.016178 
16561147.431621 0.016187 
16574476.317545 0.016196 
16587805.203469 0.016204 
16601134.089393 0.016213 
16614462.975317 0.016222 
16627791.861241 0.016230 
16641120.747165 0.016239 
16654449.633089 0.016248 
16667778.519013 0.016256 
16681107.404937 0.016265 
16694436.290861 0.016274 
16707765.176785 0.016283 
16721094.062708 0.016291 
16734422.948632 0.016300 
16747751.834556 0.016309 
16761080.720480 0.016318 
16774409.606404 0.016326 
16787738.492328 0.016335 
16801067.378252 0.016344 
16814396.264176 0.016353 
16827725.150100 0.016361 
16841054.036024 0.016370 
16854382.921948 0.016379 
16867711.807872 0.016388 
16881040.693796 0.016397 
16894369.579720 0.016406 
16907698.465644 0.016414 
16921027.351568 0.016423 
16934356.237492 0.016432 
16947685.123416 0.016441 
16961014.009340 0.016450 
16974342.895264 0.016459 
16987671.781187 0.016468 
17001000.667111 0.016476 
17014329.553035 0.016485 
17027658.438959 0.016494 
17040987.324883 0.016503 
17054316.210807 0.016512 
17067645.096731 0.016521 
17080973.982655 0.016530 
17094302.868579 0.016539 
17107631.754503 0.016548 
17120960.640427 0.016557 
17134289.526351 0.016566 
17147618.412275 0.016575 
17160947.298199 0.016584 
17174276.184123 0.016593 
17187605.070047 0.016602 
17200933.955971 0.016611 
17214262.841895 0.016620 
17227591.727819 0.016629 
17240920.613742 0.016638 
17254249.499666 0.016647 
17267578.385590 0.016656 
17280907.271514 0.016665 
17294236.157438 0.016674 
17307565.043362 0.016683 
17320893.929286 0.016692 
17334222.815210 0.016702 
17347551.701134 0.016711 
17360880.587058 0.016720 
17374209.472982 0.016729 
17387538.358906 0.016738 
17400867.244830 0.016747 
17414196.130754 0.016756 
17427525.016678 0.016765 
17440853.902602 0.016775 
17454182.788526 0.016784 
17467511.674450 0.016793 
17480840.560374 0.016802 
17494169.446298 0.016811 
17507498.332221 0.016821 
17520827.218145 0.016830 
17534156.104069 0.016839 
17547484.989993 0.016848 
17560813.875917 0.016857 
17574142.761841 0.016867 
17587471.647765 0.016876 
17600800.533689 0.016885 
17614129.419613 0.016894 
17627458.305537 0.016904 
17640787.191461 0.016913 
17654116.077385 0.016922 
17667444.963309 0.016932 
17680773.849233 0.016941 
17694102.735157 0.016950 
17707431.621081 0.016960 
17720760.507005 0.016969 
17734089.392929 0.016978 
17747418.278853 0.016988 
17760747.164777 0.016997 
17774076.050700 0.017006 
17787404.936624 0.017016 
17800733.822548 0.017025 
17814062.708472 0.017034 
17827391.594396 0.017044 
17840720.480320 0.017053 
17854049.366244 0.017063 
17867378.252168 0.017072 
17880707.138092 0.017081 
17894036.024016 0.017091 
17907364.909940 0.017100 
17920693.795864 0.017110 
17934022.681788 0.017119 
17947351.567712 0.017129 
17960680.453636 0.017138 
17974009.339560 0.017147 
17987338.225484 0.017157 
18000667.111408 0.017166 
18013995.997332 0.017176 
18027324.883256 0.017185 
18040653.769179 0.017195 
18053982.655103 0.017204 
18067311.541027 0.017214 
18080640.426951 0.017224 
18093969.312875 0.017233 
18107298.198799 0.017243 
18120627.084723 0.017252 
18133955.970647 0.017262 
18147284.856571 0.017271 
18160613.742495 0.017281 
18173942.628419 0.017291 
18187271.514343 0.017300 
18200600.400267 0.017310 
18213929.286191 0.017319 
18227258.172115 0.017329 
18240587.058039 0.017339 
18253915.943963 0.017348 
18267244.829887 0.017358 
18280573.715811 0.017368 
18293902.601734 0.017377 
18307231.487658 0.017387 
18320560.373582 0.017396 
18333889.259506 0.017406 
18347218.145430 0.017416 
18360547.031354 0.017426 
18373875.917278 0.017435 
18387204.803202 0.017445 
18400533.689126 0.017455 
18413862.575050 0.017464 
18427191.460974 0.017474 
18440520.346898 0.017484 
18453849.232822 0.017494 
18467178.118746 0.017503 
18480507.004670 0.017513 
18493835.890594 0.017523 
18507164.776518 0.017533 
18520493.662442 0.017543 
18533822.548366 0.017552 
18547151.434290 0.017562 
18560480.320213 0.017572 
18573809.206137 0.017582 
18587138.092061 0.017592 
18600466.977985 0.017601 
18613795.863909 0.017611 
18627124.749833 0.017621 
18640453.635757 0.017631 
18653782.521681 0.017641 
18667111.407605 0.017651 
18680440.293529 0.017661 
18693769.179453 0.017670 
18707098.065377 0.017680 
18720426.951301 0.017690 
18733755.837225 0.017700 
18747084.723149 0.017710 
18760413.609073 0.017720 
18773742.494997 0.017730 
18787071.380921 0.017740 
18800400.266845 0.017750 
18813729.152769 0.017760 
18827058.038692 0.017770 
18840386.924616 0.017780 
18853715.810540 0.017790 
18867044.696464 0.017800 
18880373.582388 0.017810 
18893702.468312 0.017820 
18907031.354236 0.017830 
18920360.240160 0.017840 
18933689.126084 0.017850 
18947018.012008 0.017860 
18960346.897932 0.017870 
18973675.783856 0.017880 
18987004.669780 0.017890 
19000333.555704 0.017900 
19013662.441628 0.017910 
19026991.327552 0.017920 
19040320.213476 0.017930 
19053649.099400 0.017940 
19066977.985324 0.017950 
19080306.871248 0.017960 
19093635.757171 0.017971 
19106964.643095 0.017981 
19120293.529019 0.017991 
19133622.414943 0.018001 
19146951.300867 0.018011 
19160280.186791 0.018021 
19173609.072715 0.018031 
19186937.958639 0.018041 
19200266.844563 0.018052 
19213595.730487 0.018062 
19226924.616411 0.018072 
19240253.502335 0.018082 
19253582.388259 0.018092 
19266911.274183 0.018103 
19280240.160107 0.018113 
19293569.046031 0.018123 
19306897.931955 0.018133 
19320226.817879 0.018144 
19333555.703803 0.018154 
19346884.589726 0.018164 
19360213.475650 0.018174 
19373542.361574 0.018185 
19386871.247498 0.018195 
19400200.133422 0.018205 
19413529.019346 0.018215 
19426857.905270 0.018226 
19440186.791194 0.018236 
19453515.677118 0.018246 
19466844.563042 0.018257 
19480173.448966 0.018267 
19493502.334890 0.018277 
19506831.220814 0.018288 
19520160.106738 0.018298 
19533488.992662 0.018308 
19546817.878586 0.018319 
19560146.764510 0.018329 
19573475.650434 0.018339 
19586804.536358 0.018350 
19600133.422282 0.018360 
19613462.308205 0.018371 
19626791.194129 0.018381 
19640120.080053 0.018391 
19653448.965977 0.018402 
19666777.851901 0.018412 
19680106.737825 0.018423 
19693435.623749 0.018433 
19706764.509673 0.018444 
19720093.395597 0.018454 
19733422.281521 0.018465 
19746751.167445 0.018475 
19760080.053369 0.018486 
19773408.939293 0.018496 
19786737.825217 0.018507 
19800066.711141 0.018517 
19813395.597065 0.018528 
19826724.482989 0.018538 
19840053.368913 0.018549 
19853382.254837 0.018559 
19866711.140761 0.018570 
19880040.026684 0.018580 
19893368.912608 0.018591 
19906697.798532 0.018601 
19920026.684456 0.018612 
19933355.570380 0.018622 
19946684.456304 0.018633 
19960013.342228 0.018644 
19973342.228152 0.018654 
19986671.114076 0.018665 
20000000.000000 0.018676 
20000000.000000 0.018676 
20053368.912608 0.018718 
20106737.825217 0.018761 
20160106.737825 0.018804 
20213475.650434 0.018847 
20266844.563042 0.018890 
20320213.475650 0.018933 
20373582.388259 0.018976 
20426951.300867 0.019019 
20480320.213476 0.019063 
20533689.126084 0.019107 
20587058.038692 0.019150 
20640426.951301 0.019194 
20693795.863909 0.019238 
20747164.776518 0.019282 
20800533.689126 0.019326 
20853902.601734 0.019371 
20907271.514343 0.019415 
20960640.426951 0.019460 
21014009.339560 0.019504 
21067378.252168 0.019549 
21120747.164777 0.019594 
21174116.077385 0.019639 
21227484.989993 0.019684 
21280853.902602 0.019730 
21334222.815210 0.019775 
21387591.727819 0.019820 
21440960.640427 0.019866 
21494329.553035 0.019912 
21547698.465644 0.019958 
21601067.378252 0.020004 
21654436.290861 0.020050 
21707805.203469 0.020096 
21761174.116077 0.020142 
21814543.028686 0.020189 
21867911.941294 0.020235 
21921280.853903 0.020282 
21974649.766511 0.020329 
22028018.679119 0.020375 
22081387.591728 0.020422 
22134756.504336 0.020470 
22188125.416945 0.020517 
22241494.329553 0.020564 
22294863.242161 0.020612 
22348232.154770 0.020659 
22401601.067378 0.020707 
22454969.979987 0.020755 
22508338.892595 0.020803 
22561707.805203 0.020851 
22615076.717812 0.020899 
22668445.630420 0.020947 
22721814.543029 0.020995 
22775183.455637 0.021044 
22828552.368245 0.021092 
22881921.280854 0.021141 
22935290.193462 0.021190 
22988659.106071 0.021239 
23042028.018679 0.021288 
23095396.931288 0.021337 
23148765.843896 0.021387 
23202134.756504 0.021436 
23255503.669113 0.021486 
23308872.581721 0.021535 
23362241.494330 0.021585 
23415610.406938 0.021635 
23468979.319546 0.021685 
23522348.232155 0.021735 
23575717.144763 0.021785 
23629086.057372 0.021835 
23682454.969980 0.021886 
23735823.882588 0.021936 
23789192.795197 0.021987 
23842561.707805 0.022038 
23895930.620414 0.022089 
23949299.533022 0.022140 
24002668.445630 0.022191 
24056037.358239 0.022242 
24109406.270847 0.022294 
24162775.183456 0.022345 
24216144.096064 0.022397 
24269513.008672 0.022449 
24322881.921281 0.022500 
24376250.833889 0.022552 
24429619.746498 0.022604 
24482988.659106 0.022657 
24536357.571714 0.022709 
24589726.484323 0.022761 
24643095.396931 0.022814 
24696464.309540 0.022867 
24749833.222148 0.022919 
24803202.134757 0.022972 
24856571.047365 0.023025 
24909939.959973 0.023078 
24963308.872582 0.023132 
25016677.785190 0.023185 
25070046.697799 0.023238 
25123415.610407 0.023292 
25176784.523015 0.023346 
25230153.435624 0.023400 
25283522.348232 0.023454 
25336891.260841 0.023508 
25390260.173449 0.023562 
25443629.086057 0.023616 
25496997.998666 0.023670 
25550366.911274 0.023725 
25603735.823883 0.023780 
25657104.736491 0.023834 
25710473.649099 0.023889 
25763842.561708 0.023944 
25817211.474316 0.023999 
25870580.386925 0.024055 
25923949.299533 0.024110 
25977318.212141 0.024165 
26030687.124750 0.024221 
26084056.037358 0.024277 
26137424.949967 0.024333 
26190793.862575 0.024389 
26244162.775183 0.024445 
26297531.687792 0.024501 
26350900.600400 0.024557 
26404269.513009 0.024613 
26457638.425617 0.024670 
26511007.338225 0.024727 
26564376.250834 0.024783 
26617745.163442 0.024840 
26671114.076051 0.024897 
26724482.988659 0.024954 
26777851.901268 0.025012 
26831220.813876 0.025069 
26884589.726484 0.025127 
26937958.639093 0.025184 
26991327.551701 0.025242 
27044696.464310 0.025300 
27098065.376918 0.025358 
27151434.289526 0.025416 
27204803.202135 0.025474 
27258172.114743 0.025532 
27311541.027352 0.025591 
27364909.939960 0.025649 
27418278.852568 0.025708 
27471647.765177 0.025767 
27525016.677785 0.025826 
27578385.590394 0.025885 
27631754.503002 0.025944 
27685123.415610 0.026003 
27738492.328219 0.026063 
27791861.240827 0.026122 
27845230.153436 0.026182 
27898599.066044 0.026242 
27951967.978652 0.026302 
28005336.891261 0.026362 
28058705.803869 0.026422 
28112074.716478 0.026482 
28165443.629086 0.026543 
28218812.541694 0.026603 
28272181.454303 0.026664 
28325550.366911 0.026725 
28378919.279520 0.026786 
28432288.192128 0.026847 
28485657.104736 0.026908 
28539026.017345 0.026969 
28592394.929953 0.027030 
28645763.842562 0.027092 
28699132.755170 0.027154 
28752501.667779 0.027215 
28805870.580387 0.027277 
28859239.492995 0.027339 
28912608.405604 0.027401 
28965977.318212 0.027464 
29019346.230821 0.027526 
29072715.143429 0.027589 
29126084.056037 0.027651 
29179452.968646 0.027714 
29232821.881254 0.027777 
29286190.793863 0.027840 
29339559.706471 0.027903 
29392928.619079 0.027966 
29446297.531688 0.028030 
29499666.444296 0.028093 
29553035.356905 0.028157 
29606404.269513 0.028221 
29659773.182121 0.028285 
29713142.094730 0.028349 
29766511.007338 0.028413 
29819879.919947 0.028477 
29873248.832555 0.028541 
29926617.745163 0.028606 
29979986.657772 0.028671 
30033355.570380 0.028735 
30086724.482989 0.028800 
30140093.395597 0.028865 
30193462.308205 0.028931 
30246831.220814 0.028996 
30300200.133422 0.029061 
30353569.046031 0.029127 
30406937.958639 0.029193 
30460306.871248 0.029259 
30513675.783856 0.029325 
30567044.696464 0.029391 
30620413.609073 0.029457 
30673782.521681 0.029523 
30727151.434290 0.029590 
30780520.346898 0.029656 
30833889.259506 0.029723 
30887258.172115 0.029790 
30940627.084723 0.029857 
30993995.997332 0.029924 
31047364.909940 0.029992 
31100733.822548 0.030059 
31154102.735157 0.030127 
31207471.647765 0.030194 
31260840.560374 0.030262 
31314209.472982 0.030330 
31367578.385590 0.030398 
31420947.298199 0.030466 
31474316.210807 0.030535 
31527685.123416 0.030603 
31581054.036024 0.030672 
31634422.948632 0.030741 
31687791.861241 0.030810 
31741160.773849 0.030879 
31794529.686458 0.030948 
31847898.599066 0.031017 
31901267.511674 0.031087 
31954636.424283 0.031156 
32008005.336891 0.031226 
32061374.249500 0.031296 
32114743.162108 0.031366 
32168112.074716 0.031436 
32221480.987325 0.031506 
32274849.899933 0.031577 
32328218.812542 0.031647 
32381587.725150 0.031718 
32434956.637759 0.031789 
32488325.550367 0.031860 
32541694.462975 0.031931 
32595063.375584 0.032002 
32648432.288192 0.032073 
32701801.200801 0.032145 
32755170.113409 0.032217 
32808539.026017 0.032288 
32861907.938626 0.032360 
32915276.851234 0.032433 
32968645.763843 0.032505 
33022014.676451 0.032577 
33075383.589059 0.032650 
33128752.501668 0.032722 
33182121.414276 0.032795 
33235490.326885 0.032868 
33288859.239493 0.032941 
33342228.152101 0.033014 
33395597.064710 0.033088 
33448965.977318 0.033161 
33502334.889927 0.033235 
33555703.802535 0.033309 
33609072.715143 0.033383 
33662441.627752 0.033457 
33715810.540360 0.033531 
33769179.452969 0.033606 
33822548.365577 0.033680 
33875917.278185 0.033755 
33929286.190794 0.033830 
33982655.103402 0.033905 
34036024.016011 0.033980 
34089392.928619 0.034055 
34142761.841227 0.034131 
34196130.753836 0.034206 
34249499.666444 0.034282 
34302868.579053 0.034358 
34356237.491661 0.034434 
34409606.404270 0.034510 
34462975.316878 0.034586 
34516344.229486 0.034663 
34569713.142095 0.034740 
34623082.054703 0.034816 
34676450.967312 0.034893 
34729819.879920 0.034970 
34783188.792528 0.035048 
34836557.705137 0.035125 
34889926.617745 0.035203 
34943295.530354 0.035280 
34996664.442962 0.035358 
35050033.355570 0.035436 
35103402.268179 0.035514 
35156771.180787 0.035593 
35210140.093396 0.035671 
35263509.006004 0.035750 
35316877.918612 0.035829 
35370246.831221 0.035908 
35423615.743829 0.035987 
35476984.656438 0.036066 
35530353.569046 0.036145 
35583722.481654 0.036225 
35637091.394263 0.036305 
35690460.306871 0.036385 
35743829.219480 0.036465 
35797198.132088 0.036545 
35850567.044696 0.036625 
35903935.957305 0.036706 
35957304.869913 0.036787 
36010673.782522 0.036868 
36064042.695130 0.036949 
36117411.607738 0.037030 
36170780.520347 0.037111 
36224149.432955 0.037193 
36277518.345564 0.037274 
36330887.258172 0.037356 
36384256.170781 0.037438 
36437625.083389 0.037520 
36490993.995997 0.037603 
36544362.908606 0.037685 
36597731.821214 0.037768 
36651100.733823 0.037851 
36704469.646431 0.037934 
36757838.559039 0.038017 
36811207.471648 0.038100 
36864576.384256 0.038184 
36917945.296865 0.038268 
36971314.209473 0.038351 
37024683.122081 0.038435 
37078052.034690 0.038520 
37131420.947298 0.038604 
37184789.859907 0.038689 
37238158.772515 0.038773 
37291527.685123 0.038858 
37344896.597732 0.038943 
37398265.510340 0.039028 
37451634.422949 0.039114 
37505003.335557 0.039199 
37558372.248165 0.039285 
37611741.160774 0.039371 
37665110.073382 0.039457 
37718478.985991 0.039543 
37771847.898599 0.039630 
37825216.811207 0.039717 
37878585.723816 0.039803 
37931954.636424 0.039890 
37985323.549033 0.039978 
38038692.461641 0.040065 
38092061.374250 0.040152 
38145430.286858 0.040240 
38198799.199466 0.040328 
38252168.112075 0.040416 
38305537.024683 0.040504 
38358905.937292 0.040593 
38412274.849900 0.040681 
38465643.762508 0.040770 
38519012.675117 0.040859 
38572381.587725 0.040948 
38625750.500334 0.041038 
38679119.412942 0.041127 
38732488.325550 0.041217 
38785857.238159 0.041307 
38839226.150767 0.041397 
38892595.063376 0.041487 
38945963.975984 0.041578 
38999332.888592 0.041668 
39052701.801201 0.041759 
39106070.713809 0.041850 
39159439.626418 0.041941 
39212808.539026 0.042033 
39266177.451634 0.042124 
39319546.364243 0.042216 
39372915.276851 0.042308 
39426284.189460 0.042400 
39479653.102068 0.042493 
39533022.014676 0.042585 
39586390.927285 0.042678 
39639759.839893 0.042771 
39693128.752502 0.042864 
39746497.665110 0.042958 
39799866.577718 0.043051 
39853235.490327 0.043145 
39906604.402935 0.043239 
39959973.315544 0.043333 
40013342.228152 0.043428 
40066711.140761 0.043522 
40120080.053369 0.043617 
40173448.965977 0.043712 
40226817.878586 0.043807 
40280186.791194 0.043902 
40333555.703803 0.043998 
40386924.616411 0.044094 
40440293.529019 0.044190 
40493662.441628 0.044286 
40547031.354236 0.044382 
40600400.266845 0.044479 
40653769.179453 0.044576 
40707138.092061 0.044673 
40760507.004670 0.044770 
40813875.917278 0.044868 
40867244.829887 0.044965 
40920613.742495 0.045063 
40973982.655103 0.045161 
41027351.567712 0.045260 
41080720.480320 0.045358 
41134089.392929 0.045457 
41187458.305537 0.045556 
41240827.218145 0.045655 
41294196.130754 0.045754 
41347565.043362 0.045854 
41400933.955971 0.045954 
41454302.868579 0.046054 
41507671.781187 0.046154 
41561040.693796 0.046255 
41614409.606404 0.046355 
41667778.519013 0.046456 
41721147.431621 0.046557 
41774516.344229 0.046659 
41827885.256838 0.046760 
41881254.169446 0.046862 
41934623.082055 0.046964 
41987991.994663 0.047067 
42041360.907272 0.047169 
42094729.819880 0.047272 
42148098.732488 0.047375 
42201467.645097 0.047478 
42254836.557705 0.047582 
42308205.470314 0.047685 
42361574.382922 0.047789 
42414943.295530 0.047893 
42468312.208139 0.047998 
42521681.120747 0.048102 
42575050.033356 0.048207 
42628418.945964 0.048312 
42681787.858572 0.048418 
42735156.771181 0.048523 
42788525.683789 0.048629 
42841894.596398 0.048735 
42895263.509006 0.048841 
42948632.421614 0.048948 
43002001.334223 0.049055 
43055370.246831 0.049162 
43108739.159440 0.049269 
43162108.072048 0.049377 
43215476.984656 0.049484 
43268845.897265 0.049592 
43322214.809873 0.049701 
43375583.722482 0.049809 
43428952.635090 0.049918 
43482321.547698 0.050027 
43535690.460307 0.050136 
43589059.372915 0.050246 
43642428.285524 0.050356 
43695797.198132 0.050466 
43749166.110740 0.050576 
43802535.023349 0.050687 
43855903.935957 0.050798 
43909272.848566 0.050909 
43962641.761174 0.051020 
44016010.673783 0.051132 
44069379.586391 0.051244 
44122748.498999 0.051356 
44176117.411608 0.051468 
44229486.324216 0.051581 
44282855.236825 0.051694 
44336224.149433 0.051807 
44389593.062041 0.051921 
44442961.974650 0.052035 
44496330.887258 0.052149 
44549699.799867 0.052263 
44603068.712475 0.052378 
44656437.625083 0.052493 
44709806.537692 0.052608 
44763175.450300 0.052723 
44816544.362909 0.052839 
44869913.275517 0.052955 
44923282.188125 0.053071 
44976651.100734 0.053188 
45030020.013342 0.053305 
45083388.925951 0.053422 
45136757.838559 0.053540 
45190126.751167 0.053657 
45243495.663776 0.053775 
45296864.576384 0.053894 
45350233.488993 0.054012 
45403602.401601 0.054131 
45456971.314209 0.054251 
45510340.226818 0.054370 
45563709.139426 0.054490 
45617078.052035 0.054610 
45670446.964643 0.054731 
45723815.877252 0.054851 
45777184.789860 0.054972 
45830553.702468 0.055094 
45883922.615077 0.055215 
45937291.527685 0.055337 
45990660.440294 0.055460 
46044029.352902 0.055582 
46097398.265510 0.055705 
46150767.178119 0.055828 
46204136.090727 0.055952 
46257505.003336 0.056076 
46310873.915944 0.056200 
46364242.828552 0.056325 
46417611.741161 0.056449 
46470980.653769 0.056575 
46524349.566378 0.056700 
46577718.478986 0.056826 
46631087.391594 0.056952 
46684456.304203 0.057079 
46737825.216811 0.057205 
46791194.129420 0.057333 
46844563.042028 0.057460 
46897931.954636 0.057588 
46951300.867245 0.057716 
47004669.779853 0.057845 
47058038.692462 0.057973 
47111407.605070 0.058103 
47164776.517678 0.058232 
47218145.430287 0.058362 
47271514.342895 0.058492 
47324883.255504 0.058623 
47378252.168112 0.058754 
47431621.080720 0.058885 
47484989.993329 0.059017 
47538358.905937 0.059149 
47591727.818546 0.059281 
47645096.731154 0.059414 
47698465.643763 0.059547 
47751834.556371 0.059681 
47805203.468979 0.059815 
47858572.381588 0.059949 
47911941.294196 0.060083 
47965310.206805 0.060218 
48018679.119413 0.060354 
48072048.032021 0.060489 
48125416.944630 0.060626 
48178785.857238 0.060762 
48232154.769847 0.060899 
48285523.682455 0.061036 
48338892.595063 0.061174 
48392261.507672 0.061312 
48445630.420280 0.061450 
48498999.332889 0.061589 
48552368.245497 0.061729 
48605737.158105 0.061868 
48659106.070714 0.062008 
48712474.983322 0.062149 
48765843.895931 0.062290 
48819212.808539 0.062431 
48872581.721147 0.062573 
48925950.633756 0.062715 
48979319.546364 0.062857 
49032688.458973 0.063000 
49086057.371581 0.063144 
49139426.284189 0.063287 
49192795.196798 0.063432 
49246164.109406 0.063576 
49299533.022015 0.063721 
49352901.934623 0.063867 
49406270.847231 0.064013 
49459639.759840 0.064159 
49513008.672448 0.064306 
49566377.585057 0.064453 
49619746.497665 0.064601 
49673115.410274 0.064749 
49726484.322882 0.064898 
49779853.235490 0.065047 
49833222.148099 0.065197 
49886591.060707 0.065347 
49939959.973316 0.065497 
49993328.885924 0.065648 
50046697.798532 0.065800 
50100066.711141 0.065952 
50153435.623749 0.066104 
50206804.536358 0.066257 
50260173.448966 0.066410 
50313542.361574 0.066564 
50366911.274183 0.066718 
50420280.186791 0.066873 
50473649.099400 0.067028 
50527018.012008 0.067184 
50580386.924616 0.067341 
50633755.837225 0.067497 
50687124.749833 0.067655 
50740493.662442 0.067813 
50793862.575050 0.067971 
50847231.487658 0.068130 
50900600.400267 0.068289 
50953969.312875 0.068449 
51007338.225484 0.068610 
51060707.138092 0.068771 
51114076.050700 0.068932 
51167444.963309 0.069094 
51220813.875917 0.069257 
51274182.788526 0.069420 
51327551.701134 0.069584 
51380920.613743 0.069748 
51434289.526351 0.069913 
51487658.438959 0.070078 
51541027.351568 0.070244 
51594396.264176 0.070411 
51647765.176785 0.070578 
51701134.089393 0.070745 
51754503.002001 0.070914 
51807871.914610 0.071083 
51861240.827218 0.071252 
51914609.739827 0.071422 
51967978.652435 0.071593 
52021347.565043 0.071764 
52074716.477652 0.071936 
52128085.390260 0.072108 
52181454.302869 0.072282 
52234823.215477 0.072455 
52288192.128085 0.072630 
52341561.040694 0.072805 
52394929.953302 0.072980 
52448298.865911 0.073157 
52501667.778519 0.073334 
52555036.691127 0.073511 
52608405.603736 0.073689 
52661774.516344 0.073868 
52715143.428953 0.074048 
52768512.341561 0.074228 
52821881.254169 0.074409 
52875250.166778 0.074591 
52928619.079386 0.074773 
52981987.991995 0.074956 
53035356.904603 0.075140 
53088725.817211 0.075324 
53142094.729820 0.075509 
53195463.642428 0.075695 
53248832.555037 0.075882 
53302201.467645 0.076069 
53355570.380254 0.076257 
53408939.292862 0.076446 
53462308.205470 0.076636 
53515677.118079 0.076826 
53569046.030687 0.077017 
53622414.943296 0.077209 
53675783.855904 0.077402 
53729152.768512 0.077595 
53782521.681121 0.077789 
53835890.593729 0.077984 
53889259.506338 0.078180 
53942628.418946 0.078377 
53995997.331554 0.078574 
54049366.244163 0.078772 
54102735.156771 0.078971 
54156104.069380 0.079171 
54209472.981988 0.079372 
54262841.894596 0.079574 
54316210.807205 0.079776 
54369579.719813 0.079980 
54422948.632422 0.080184 
54476317.545030 0.080389 
54529686.457638 0.080595 
54583055.370247 0.080802 
54636424.282855 0.081010 
54689793.195464 0.081219 
54743162.108072 0.081429 
54796531.020680 0.081640 
54849899.933289 0.081851 
54903268.845897 0.082064 
54956637.758506 0.082277 
55010006.671114 0.082492 
55063375.583722 0.082708 
55116744.496331 0.082924 
55170113.408939 0.083142 
55223482.321548 0.083360 
55276851.234156 0.083580 
55330220.146765 0.083801 
55383589.059373 0.084023 
55436957.971981 0.084245 
55490326.884590 0.084469 
55543695.797198 0.084694 
55597064.709807 0.084920 
55650433.622415 0.085148 
55703802.535023 0.085376 
55757171.447632 0.085605 
55810540.360240 0.085836 
55863909.272849 0.086068 
55917278.185457 0.086301 
55970647.098065 0.086535 
56024016.010674 0.086770 
56077384.923282 0.087007 
56130753.835891 0.087245 
56184122.748499 0.087484 
56237491.661107 0.087724 
56290860.573716 0.087966 
56344229.486324 0.088209 
56397598.398933 0.088453 
56450967.311541 0.088698 
56504336.224149 0.088945 
56557705.136758 0.089194 
56611074.049366 0.089443 
56664442.961975 0.089694 
56717811.874583 0.089947 
56771180.787191 0.090201 
56824549.699800 0.090456 
56877918.612408 0.090713 
56931287.525017 0.090971 
56984656.437625 0.091231 
57038025.350233 0.091492 
57091394.262842 0.091755 
57144763.175450 0.092019 
57198132.088059 0.092285 
57251501.000667 0.092553 
57304869.913276 0.092822 
57358238.825884 0.093093 
57411607.738492 0.093366 
57464976.651101 0.093640 
57518345.563709 0.093916 
57571714.476318 0.094194 
57625083.388926 0.094473 
57678452.301534 0.094754 
57731821.214143 0.095038 
57785190.126751 0.095323 
57838559.039360 0.095610 
57891927.951968 0.095898 
57945296.864576 0.096189 
57998665.777185 0.096482 
58052034.689793 0.096777 
58105403.602402 0.097074 
58158772.515010 0.097373 
58212141.427618 0.097674 
58265510.340227 0.097977 
58318879.252835 0.098282 
58372248.165444 0.098590 
58425617.078052 0.098900 
58478985.990660 0.099212 
58532354.903269 0.099526 
58585723.815877 0.099843 
58639092.728486 0.100162 
58692461.641094 0.100484 
58745830.553702 0.100808 
58799199.466311 0.101135 
58852568.378919 0.101464 
58905937.291528 0.101796 
58959306.204136 0.102131 
59012675.116744 0.102469 
59066044.029353 0.102809 
59119412.941961 0.103152 
59172781.854570 0.103498 
59226150.767178 0.103847 
59279519.679787 0.104200 
59332888.592395 0.104555 
59386257.505003 0.104913 
59439626.417612 0.105275 
59492995.330220 0.105640 
59546364.242829 0.106008 
59599733.155437 0.106380 
59653102.068045 0.106756 
59706470.980654 0.107135 
59759839.893262 0.107518 
59813208.805871 0.107904 
59866577.718479 0.108295 
59919946.631087 0.108689 
59973315.543696 0.109088 
60026684.456304 0.109491 
60080053.368913 0.109898 
60133422.281521 0.110309 
60186791.194129 0.110725 
60240160.106738 0.111146 
60293529.019346 0.111571 
60346897.931955 0.112002 
60400266.844563 0.112437 
60453635.757171 0.112878 
60507004.669780 0.113324 
60560373.582388 0.113776 
60613742.494997 0.114233 
60667111.407605 0.114697 
60720480.320213 0.115166 
60773849.232822 0.115642 
60827218.145430 0.116124 
60880587.058039 0.116613 
60933955.970647 0.117109 
60987324.883256 0.117612 
61040693.795864 0.118122 
61094062.708472 0.118641 
61147431.621081 0.119167 
61200800.533689 0.119702 
61254169.446298 0.120246 
61307538.358906 0.120798 
61360907.271514 0.121360 
61414276.184123 0.121933 
61467645.096731 0.122515 
61521014.009340 0.123109 
61574382.921948 0.123713 
61627751.834556 0.124330 
61681120.747165 0.124960 
61734489.659773 0.125602 
61787858.572382 0.126259 
61841227.484990 0.126931 
61894596.397598 0.127618 
61947965.310207 0.128322 
62001334.222815 0.129044 
62054703.135424 0.129785 
62108072.048032 0.130547 
62161440.960640 0.131330 
62214809.873249 0.132137 
62268178.785857 0.132970 
62321547.698466 0.133831 
62374916.611074 0.134722 
62428285.523682 0.135647 
62481654.436291 0.136609 
62535023.348899 0.137612 
62588392.261508 0.138663 
62641761.174116 0.139766 
62695130.086724 0.140930 
62748498.999333 0.142164 
62801867.911941 0.143483 
62855236.824550 0.144904 
62908605.737158 0.146451 
62961974.649767 0.148162 
63015343.562375 0.150097 
63068712.474983 0.152365 
63122081.387592 0.155208 
63175450.300200 0.159513 
63175450.300200 0.164855 


==> data/VLE_Nitrogen_Hexane_344.26K_kij_0.09.dat <==
       p       z
86244162.775183 0.175873 
86244162.775183 0.181206 
86177451.634423 0.184650 
86110740.493662 0.187131 
86044029.352902 0.189189 
85977318.212141 0.190994 
85910607.071381 0.192625 
85843895.930620 0.194128 
85777184.789860 0.195530 
85710473.649099 0.196852 
85643762.508339 0.198108 
85577051.367578 0.199306 
85510340.226818 0.200456 
85443629.086057 0.201564 
85376917.945297 0.202634 
85310206.804536 0.203671 
85243495.663776 0.204678 
85176784.523015 0.205659 
85110073.382255 0.206614 
85043362.241494 0.207547 
84976651.100734 0.208460 
84909939.959973 0.209353 
84843228.819213 0.210229 
84776517.678452 0.211089 
84709806.537692 0.211933 
84643095.396931 0.212763 
84576384.256171 0.213579 
84509673.115410 0.214383 
84442961.974650 0.215175 
84376250.833889 0.215955 
84309539.693129 0.216726 
84242828.552368 0.217486 
84176117.411608 0.218236 
84109406.270847 0.218977 
84042695.130087 0.219710 
83975983.989326 0.220435 
83909272.848566 0.221151 
83842561.707805 0.221860 
83775850.567045 0.222562 
83709139.426284 0.223257 
83642428.285524 0.223945 
83575717.144763 0.224627 
83509006.004003 0.225303 
83442294.863242 0.225973 
83375583.722482 0.226637 
83308872.581721 0.227296 
83242161.440961 0.227949 
83175450.300200 0.228598 
83108739.159440 0.229241 
83042028.018679 0.229880 
82975316.877919 0.230514 
82908605.737158 0.231143 
82841894.596398 0.231769 
82775183.455637 0.232390 
82708472.314877 0.233007 
82641761.174116 0.233620 
82575050.033356 0.234230 
82508338.892595 0.234835 
82441627.751835 0.235437 
82374916.611074 0.236036 
82308205.470314 0.236631 
82241494.329553 0.237223 
82174783.188793 0.237812 
82108072.048032 0.238398 
82041360.907272 0.238980 
81974649.766511 0.239560 
81907938.625750 0.240137 
81841227.484990 0.240711 
81774516.344229 0.241282 
81707805.203469 0.241850 
81641094.062708 0.242416 
81574382.921948 0.242980 
81507671.781187 0.243541 
81440960.640427 0.244099 
81374249.499666 0.244655 
81307538.358906 0.245209 
81240827.218145 0.245761 
81174116.077385 0.246310 
81107404.936624 0.246857 
81040693.795864 0.247402 
80973982.655103 0.247945 
80907271.514343 0.248486 
80840560.373582 0.249025 
80773849.232822 0.249562 
80707138.092061 0.250097 
80640426.951301 0.250631 
80573715.810540 0.251162 
80507004.669780 0.251692 
80440293.529019 0.252220 
80373582.388259 0.252746 
80306871.247498 0.253271 
80240160.106738 0.253794 
80173448.965977 0.254315 
80106737.825217 0.254835 
80040026.684456 0.255353 
79973315.543696 0.255870 
79906604.402935 0.256385 
79839893.262175 0.256899 
79773182.121414 0.257412 
79706470.980654 0.257923 
79639759.839893 0.258432 
79573048.699133 0.258940 
79506337.558372 0.259447 
79439626.417612 0.259953 
79372915.276851 0.260457 
79306204.136091 0.260961 
79239492.995330 0.261462 
79172781.854570 0.261963 
79106070.713809 0.262463 
79039359.573049 0.262961 
78972648.432288 0.263458 
78905937.291528 0.263954 
78839226.150767 0.264449 
78772515.010007 0.264943 
78705803.869246 0.265436 
78639092.728486 0.265927 
78572381.587725 0.266418 
78505670.446965 0.266908 
78438959.306204 0.267396 
78372248.165444 0.267884 
78305537.024683 0.268371 
78238825.883923 0.268856 
78172114.743162 0.269341 
78105403.602402 0.269825 
78038692.461641 0.270308 
77971981.320881 0.270790 
77905270.180120 0.271272 
77838559.039360 0.271752 
77771847.898599 0.272232 
77705136.757839 0.272710 
77638425.617078 0.273188 
77571714.476318 0.273665 
77505003.335557 0.274142 
77438292.194797 0.274617 
77371581.054036 0.275092 
77304869.913276 0.275566 
77238158.772515 0.276039 
77171447.631755 0.276512 
77104736.490994 0.276984 
77038025.350233 0.277455 
76971314.209473 0.277925 
76904603.068712 0.278395 
76837891.927952 0.278864 
76771180.787191 0.279332 
76704469.646431 0.279800 
76637758.505670 0.280267 
76571047.364910 0.280734 
76504336.224149 0.281200 
76437625.083389 0.281665 
76370913.942628 0.282130 
76304202.801868 0.282594 
76237491.661107 0.283057 
76170780.520347 0.283520 
76104069.379586 0.283982 
76037358.238826 0.284444 
75970647.098065 0.284905 
75903935.957305 0.285366 
75837224.816544 0.285826 
75770513.675784 0.286286 
75703802.535023 0.286745 
75637091.394263 0.287203 
75570380.253502 0.287662 
75503669.112742 0.288119 
75436957.971981 0.288576 
75370246.831221 0.289033 
75303535.690460 0.289489 
75236824.549700 0.289945 
75170113.408939 0.290400 
75103402.268179 0.290855 
75036691.127418 0.291309 
74969979.986658 0.291763 
74903268.845897 0.292217 
74836557.705137 0.292670 
74769846.564376 0.293122 
74703135.423616 0.293575 
74636424.282855 0.294027 
74569713.142095 0.294478 
74503002.001334 0.294929 
74436290.860574 0.295380 
74369579.719813 0.295830 
74302868.579053 0.296280 
74236157.438292 0.296730 
74169446.297532 0.297179 
74102735.156771 0.297628 
74036024.016011 0.298077 
73969312.875250 0.298525 
73902601.734490 0.298973 
73835890.593729 0.299420 
73769179.452969 0.299867 
73702468.312208 0.300314 
73635757.171448 0.300761 
73569046.030687 0.301207 
73502334.889927 0.301653 
73435623.749166 0.302099 
73368912.608406 0.302544 
73302201.467645 0.302989 
73235490.326885 0.303434 
73168779.186124 0.303879 
73102068.045364 0.304323 
73035356.904603 0.304767 
72968645.763843 0.305211 
72901934.623082 0.305654 
72835223.482322 0.306097 
72768512.341561 0.306540 
72701801.200801 0.306983 
72635090.060040 0.307426 
72568378.919280 0.307868 
72501667.778519 0.308310 
72434956.637759 0.308752 
72368245.496998 0.309193 
72301534.356238 0.309635 
72234823.215477 0.310076 
72168112.074716 0.310517 
72101400.933956 0.310957 
72034689.793195 0.311398 
71967978.652435 0.311838 
71901267.511674 0.312278 
71834556.370914 0.312718 
71767845.230153 0.313158 
71701134.089393 0.313598 
71634422.948632 0.314037 
71567711.807872 0.314476 
71501000.667111 0.314915 
71434289.526351 0.315354 
71367578.385590 0.315793 
71300867.244830 0.316231 
71234156.104069 0.316670 
71167444.963309 0.317108 
71100733.822548 0.317546 
71034022.681788 0.317984 
70967311.541027 0.318422 
70900600.400267 0.318859 
70833889.259506 0.319297 
70767178.118746 0.319734 
70700466.977985 0.320172 
70633755.837225 0.320609 
70567044.696464 0.321046 
70500333.555704 0.321483 
70433622.414943 0.321919 
70366911.274183 0.322356 
70300200.133422 0.322792 
70233488.992662 0.323229 
70166777.851901 0.323665 
70100066.711141 0.324101 
70033355.570380 0.324537 
69966644.429620 0.324973 
69899933.288859 0.325409 
69833222.148099 0.325845 
69766511.007338 0.326281 
69699799.866578 0.326717 
69633088.725817 0.327152 
69566377.585057 0.327588 
69499666.444296 0.328023 
69432955.303536 0.328458 
69366244.162775 0.328894 
69299533.022015 0.329329 
69232821.881254 0.329764 
69166110.740494 0.330199 
69099399.599733 0.330634 
69032688.458973 0.331069 
68965977.318212 0.331504 
68899266.177452 0.331939 
68832555.036691 0.332373 
68765843.895931 0.332808 
68699132.755170 0.333243 
68632421.614410 0.333677 
68565710.473649 0.334112 
68498999.332889 0.334547 
68432288.192128 0.334981 
68365577.051368 0.335416 
68298865.910607 0.335850 
68232154.769847 0.336284 
68165443.629086 0.336719 
68098732.488326 0.337153 
68032021.347565 0.337588 
67965310.206805 0.338022 
67898599.066044 0.338456 
67831887.925284 0.338891 
67765176.784523 0.339325 
67698465.643762 0.339759 
67631754.503002 0.340193 
67565043.362241 0.340628 
67498332.221481 0.341062 
67431621.080720 0.341496 
67364909.939960 0.341930 
67298198.799199 0.342365 
67231487.658439 0.342799 
67164776.517678 0.343233 
67098065.376918 0.343668 
67031354.236157 0.344102 
66964643.095397 0.344536 
66897931.954636 0.344971 
66831220.813876 0.345405 
66764509.673115 0.345839 
66697798.532355 0.346274 
66631087.391594 0.346708 
66564376.250834 0.347142 
66497665.110073 0.347577 
66430953.969313 0.348011 
66364242.828552 0.348446 
66297531.687792 0.348881 
66230820.547031 0.349315 
66164109.406271 0.349750 
66097398.265510 0.350184 
66030687.124750 0.350619 
65963975.983989 0.351054 
65897264.843229 0.351489 
65830553.702468 0.351924 
65763842.561708 0.352358 
65697131.420947 0.352793 
65630420.280187 0.353228 
65563709.139426 0.353663 
65496997.998666 0.354099 
65430286.857905 0.354534 
65363575.717145 0.354969 
65296864.576384 0.355404 
65230153.435624 0.355840 
65163442.294863 0.356275 
65096731.154103 0.356710 
65030020.013342 0.357146 
64963308.872582 0.357582 
64896597.731821 0.358017 
64829886.591061 0.358453 
64763175.450300 0.358889 
64696464.309540 0.359325 
64629753.168779 0.359761 
64563042.028019 0.360197 
64496330.887258 0.360633 
64429619.746498 0.361069 
64362908.605737 0.361506 
64296197.464977 0.361942 
64229486.324216 0.362378 
64162775.183456 0.362815 
64096064.042695 0.363252 
64029352.901935 0.363689 
63962641.761174 0.364125 
63895930.620414 0.364562 
63829219.479653 0.364999 
63762508.338893 0.365437 
63695797.198132 0.365874 
63629086.057372 0.366311 
63562374.916611 0.366749 
63495663.775851 0.367186 
63428952.635090 0.367624 
63362241.494330 0.368062 
63295530.353569 0.368500 
63228819.212809 0.368938 
63162108.072048 0.369376 
63095396.931288 0.369814 
63028685.790527 0.370252 
62961974.649767 0.370691 
62895263.509006 0.371129 
62828552.368245 0.371568 
62761841.227485 0.372007 
62695130.086724 0.372446 
62628418.945964 0.372885 
62561707.805203 0.373324 
62494996.664443 0.373763 
62428285.523682 0.374203 
62361574.382922 0.374642 
62294863.242161 0.375082 
62228152.101401 0.375522 
62161440.960640 0.375962 
62094729.819880 0.376402 
62028018.679119 0.376842 
61961307.538359 0.377283 
61894596.397598 0.377723 
61827885.256838 0.378164 
61761174.116077 0.378605 
61694462.975317 0.379046 
61627751.834556 0.379487 
61561040.693796 0.379928 
61494329.553035 0.380370 
61427618.412275 0.380811 
61360907.271514 0.381253 
61294196.130754 0.381695 
61227484.989993 0.382137 
61160773.849233 0.382579 
61094062.708472 0.383021 
61027351.567712 0.383464 
60960640.426951 0.383906 
60893929.286191 0.384349 
60827218.145430 0.384792 
60760507.004670 0.385235 
60693795.863909 0.385679 
60627084.723149 0.386122 
60560373.582388 0.386566 
60493662.441628 0.387009 
60426951.300867 0.387453 
60360240.160107 0.387898 
60293529.019346 0.388342 
60226817.878586 0.388786 
60160106.737825 0.389231 
60093395.597065 0.389676 
60026684.456304 0.390121 
59959973.315544 0.390566 
59893262.174783 0.391011 
59826551.034023 0.391457 
59759839.893262 0.391903 
59693128.752502 0.392348 
59626417.611741 0.392795 
59559706.470981 0.393241 
59492995.330220 0.393687 
59426284.189460 0.394134 
59359573.048699 0.394581 
59292861.907939 0.395028 
59226150.767178 0.395475 
59159439.626418 0.395922 
59092728.485657 0.396370 
59026017.344897 0.396818 
58959306.204136 0.397266 
58892595.063376 0.397714 
58825883.922615 0.398162 
58759172.781855 0.398611 
58692461.641094 0.399060 
58625750.500334 0.399509 
58559039.359573 0.399958 
58492328.218813 0.400407 
58425617.078052 0.400857 
58358905.937292 0.401307 
58292194.796531 0.401757 
58225483.655771 0.402207 
58158772.515010 0.402658 
58092061.374250 0.403108 
58025350.233489 0.403559 
57958639.092728 0.404010 
57891927.951968 0.404461 
57825216.811207 0.404913 
57758505.670447 0.405365 
57691794.529686 0.405817 
57625083.388926 0.406269 
57558372.248165 0.406721 
57491661.107405 0.407174 
57424949.966644 0.407627 
57358238.825884 0.408080 
57291527.685123 0.408533 
57224816.544363 0.408987 
57158105.403602 0.409440 
57091394.262842 0.409894 
57024683.122081 0.410348 
56957971.981321 0.410803 
56891260.840560 0.411257 
56824549.699800 0.411712 
56757838.559039 0.412167 
56691127.418279 0.412623 
56624416.277518 0.413078 
56557705.136758 0.413534 
56490993.995997 0.413990 
56424282.855237 0.414447 
56357571.714476 0.414903 
56290860.573716 0.415360 
56224149.432955 0.415817 
56157438.292195 0.416274 
56090727.151434 0.416732 
56024016.010674 0.417190 
55957304.869913 0.417648 
55890593.729153 0.418106 
55823882.588392 0.418564 
55757171.447632 0.419023 
55690460.306871 0.419482 
55623749.166111 0.419941 
55557038.025350 0.420401 
55490326.884590 0.420861 
55423615.743829 0.421321 
55356904.603069 0.421781 
55290193.462308 0.422241 
55223482.321548 0.422702 
55156771.180787 0.423163 
55090060.040027 0.423625 
55023348.899266 0.424086 
54956637.758506 0.424548 
54889926.617745 0.425010 
54823215.476985 0.425472 
54756504.336224 0.425935 
54689793.195464 0.426398 
54623082.054703 0.426861 
54556370.913943 0.427325 
54489659.773182 0.427788 
54422948.632422 0.428252 
54356237.491661 0.428716 
54289526.350901 0.429181 
54222815.210140 0.429646 
54156104.069380 0.430111 
54089392.928619 0.430576 
54022681.787859 0.431042 
53955970.647098 0.431508 
53889259.506338 0.431974 
53822548.365577 0.432440 
53755837.224817 0.432907 
53689126.084056 0.433374 
53622414.943296 0.433841 
53555703.802535 0.434309 
53488992.661775 0.434777 
53422281.521014 0.435245 
53355570.380254 0.435713 
53288859.239493 0.436182 
53222148.098732 0.436651 
53155436.957972 0.437120 
53088725.817211 0.437590 
53022014.676451 0.438060 
52955303.535690 0.438530 
52888592.394930 0.439001 
52821881.254169 0.439471 
52755170.113409 0.439942 
52688458.972648 0.440414 
52621747.831888 0.440885 
52555036.691127 0.441357 
52488325.550367 0.441830 
52421614.409606 0.442302 
52354903.268846 0.442775 
52288192.128085 0.443248 
52221480.987325 0.443722 
52154769.846564 0.444196 
52088058.705804 0.444670 
52021347.565043 0.445144 
51954636.424283 0.445619 
51887925.283522 0.446094 
51821214.142762 0.446569 
51754503.002001 0.447045 
51687791.861241 0.447521 
51621080.720480 0.447997 
51554369.579720 0.448473 
51487658.438959 0.448950 
51420947.298199 0.449428 
51354236.157438 0.449905 
51287525.016678 0.450383 
51220813.875917 0.450861 
51154102.735157 0.451340 
51087391.594396 0.451818 
51020680.453636 0.452297 
50953969.312875 0.452777 
50887258.172115 0.453257 
50820547.031354 0.453737 
50753835.890594 0.454217 
50687124.749833 0.454698 
50620413.609073 0.455179 
50553702.468312 0.455660 
50486991.327552 0.456142 
50420280.186791 0.456624 
50353569.046031 0.457107 
50286857.905270 0.457589 
50220146.764510 0.458072 
50153435.623749 0.458556 
50086724.482989 0.459039 
50020013.342228 0.459524 
49953302.201468 0.460008 
49886591.060707 0.460493 
49819879.919947 0.460978 
49753168.779186 0.461463 
49686457.638426 0.461949 
49619746.497665 0.462435 
49553035.356905 0.462922 
49486324.216144 0.463408 
49419613.075384 0.463895 
49352901.934623 0.464383 
49286190.793863 0.464871 
49219479.653102 0.465359 
49152768.512342 0.465848 
49086057.371581 0.466336 
49019346.230821 0.466826 
48952635.090060 0.467315 
48885923.949300 0.467805 
48819212.808539 0.468295 
48752501.667779 0.468786 
48685790.527018 0.469277 
48619079.386257 0.469768 
48552368.245497 0.470260 
48485657.104736 0.470752 
48418945.963976 0.471245 
48352234.823215 0.471738 
48285523.682455 0.472231 
48218812.541694 0.472724 
48152101.400934 0.473218 
48085390.260173 0.473712 
48018679.119413 0.474207 
47951967.978652 0.474702 
47885256.837892 0.475197 
47818545.697131 0.475693 
47751834.556371 0.476189 
47685123.415610 0.476686 
47618412.274850 0.477182 
47551701.134089 0.477680 
47484989.993329 0.478177 
47418278.852568 0.478675 
47351567.711808 0.479173 
47284856.571047 0.479672 
47218145.430287 0.480171 
47151434.289526 0.480671 
47084723.148766 0.481171 
47018012.008005 0.481671 
46951300.867245 0.482171 
46884589.726484 0.482672 
46817878.585724 0.483174 
46751167.444963 0.483676 
46684456.304203 0.484178 
46617745.163442 0.484680 
46551034.022682 0.485183 
46484322.881921 0.485686 
46417611.741161 0.486190 
46350900.600400 0.486694 
46284189.459640 0.487199 
46217478.318879 0.487704 
46150767.178119 0.488209 
46084056.037358 0.488715 
46017344.896598 0.489221 
45950633.755837 0.489727 
45883922.615077 0.490234 
45817211.474316 0.490741 
45750500.333556 0.491249 
45683789.192795 0.491757 
45617078.052035 0.492265 
45550366.911274 0.492774 
45483655.770514 0.493283 
45416944.629753 0.493793 
45350233.488993 0.494303 
45283522.348232 0.494814 
45216811.207472 0.495324 
45150100.066711 0.495836 
45083388.925951 0.496347 
45016677.785190 0.496859 
44949966.644430 0.497372 
44883255.503669 0.497885 
44816544.362909 0.498398 
44749833.222148 0.498912 
44683122.081388 0.499426 
44616410.940627 0.499941 
44549699.799867 0.500456 
44482988.659106 0.500971 
44416277.518346 0.501487 
44349566.377585 0.502003 
44282855.236825 0.502520 
44216144.096064 0.503037 
44149432.955304 0.503555 
44082721.814543 0.504072 
44016010.673783 0.504591 
43949299.533022 0.505110 
43882588.392262 0.505629 
43815877.251501 0.506149 
43749166.110740 0.506669 
43682454.969980 0.507189 
43615743.829219 0.507710 
43549032.688459 0.508231 
43482321.547698 0.508753 
43415610.406938 0.509275 
43348899.266177 0.509798 
43282188.125417 0.510321 
43215476.984656 0.510845 
43148765.843896 0.511369 
43082054.703135 0.511893 
43015343.562375 0.512418 
42948632.421614 0.512943 
42881921.280854 0.513469 
42815210.140093 0.513995 
42748498.999333 0.514522 
42681787.858572 0.515049 
42615076.717812 0.515577 
42548365.577051 0.516105 
42481654.436291 0.516633 
42414943.295530 0.517162 
42348232.154770 0.517691 
42281521.014009 0.518221 
42214809.873249 0.518751 
42148098.732488 0.519282 
42081387.591728 0.519813 
42014676.450967 0.520345 
41947965.310207 0.520877 
41881254.169446 0.521409 
41814543.028686 0.521942 
41747831.887925 0.522475 
41681120.747165 0.523009 
41614409.606404 0.523544 
41547698.465644 0.524078 
41480987.324883 0.524614 
41414276.184123 0.525149 
41347565.043362 0.525686 
41280853.902602 0.526222 
41214142.761841 0.526759 
41147431.621081 0.527297 
41080720.480320 0.527835 
41014009.339560 0.528374 
40947298.198799 0.528913 
40880587.058039 0.529452 
40813875.917278 0.529992 
40747164.776518 0.530533 
40680453.635757 0.531073 
40613742.494997 0.531615 
40547031.354236 0.532157 
40480320.213476 0.532699 
40413609.072715 0.533242 
40346897.931955 0.533785 
40280186.791194 0.534329 
40213475.650434 0.534873 
40146764.509673 0.535418 
40080053.368913 0.535963 
40013342.228152 0.536509 
39946631.087392 0.537055 
39879919.946631 0.537602 
39813208.805871 0.538149 
39746497.665110 0.538697 
39679786.524350 0.539245 
39613075.383589 0.539794 
39546364.242829 0.540343 
39479653.102068 0.540892 
39412941.961308 0.541443 
39346230.820547 0.541993 
39279519.679787 0.542544 
39212808.539026 0.543096 
39146097.398266 0.543648 
39079386.257505 0.544201 
39012675.116744 0.544754 
38945963.975984 0.545308 
38879252.835223 0.545862 
38812541.694463 0.546416 
38745830.553702 0.546972 
38679119.412942 0.547527 
38612408.272181 0.548083 
38545697.131421 0.548640 
38478985.990660 0.549197 
38412274.849900 0.549755 
38345563.709139 0.550313 
38278852.568379 0.550872 
38212141.427618 0.551431 
38145430.286858 0.551991 
38078719.146097 0.552551 
38012008.005337 0.553112 
37945296.864576 0.553674 
37878585.723816 0.554235 
37811874.583055 0.554798 
37745163.442295 0.555361 
37678452.301534 0.555924 
37611741.160774 0.556488 
37545030.020013 0.557053 
37478318.879253 0.557618 
37411607.738492 0.558183 
37344896.597732 0.558749 
37278185.456971 0.559316 
37211474.316211 0.559883 
37144763.175450 0.560450 
37078052.034690 0.561019 
37011340.893929 0.561587 
36944629.753169 0.562157 
36877918.612408 0.562726 
36811207.471648 0.563297 
36744496.330887 0.563868 
36677785.190127 0.564439 
36611074.049366 0.565011 
36544362.908606 0.565584 
36477651.767845 0.566157 
36410940.627085 0.566730 
36344229.486324 0.567304 
36277518.345564 0.567879 
36210807.204803 0.568454 
36144096.064043 0.569030 
36077384.923282 0.569606 
36010673.782522 0.570183 
35943962.641761 0.570761 
35877251.501001 0.571339 
35810540.360240 0.571917 
35743829.219480 0.572496 
35677118.078719 0.573076 
35610406.937959 0.573656 
35543695.797198 0.574237 
35476984.656438 0.574818 
35410273.515677 0.575400 
35343562.374917 0.575983 
35276851.234156 0.576566 
35210140.093396 0.577149 
35143428.952635 0.577734 
35076717.811875 0.578318 
35010006.671114 0.578904 
34943295.530354 0.579490 
34876584.389593 0.580076 
34809873.248833 0.580663 
34743162.108072 0.581251 
34676450.967312 0.581839 
34609739.826551 0.582428 
34543028.685791 0.583017 
34476317.545030 0.583607 
34409606.404270 0.584197 
34342895.263509 0.584788 
34276184.122749 0.585380 
34209472.981988 0.585972 
34142761.841227 0.586565 
34076050.700467 0.587159 
34009339.559706 0.587753 
33942628.418946 0.588347 
33875917.278185 0.588942 
33809206.137425 0.589538 
33742494.996664 0.590134 
33675783.855904 0.590731 
33609072.715143 0.591329 
33542361.574383 0.591927 
33475650.433622 0.592526 
33408939.292862 0.593125 
33342228.152101 0.593725 
33275517.011341 0.594326 
33208805.870580 0.594927 
33142094.729820 0.595528 
33075383.589059 0.596131 
33008672.448299 0.596734 
32941961.307538 0.597337 
32875250.166778 0.597941 
32808539.026017 0.598546 
32741827.885257 0.599152 
32675116.744496 0.599758 
32608405.603736 0.600364 
32541694.462975 0.600971 
32474983.322215 0.601579 
32408272.181454 0.602188 
32341561.040694 0.602797 
32274849.899933 0.603407 
32208138.759173 0.604017 
32141427.618412 0.604628 
32074716.477652 0.605239 
32008005.336891 0.605851 
31941294.196131 0.606464 
31874583.055370 0.607078 
31807871.914610 0.607692 
31741160.773849 0.608306 
31674449.633089 0.608922 
31607738.492328 0.609538 
31541027.351568 0.610154 
31474316.210807 0.610772 
31407605.070047 0.611389 
31340893.929286 0.612008 
31274182.788526 0.612627 
31207471.647765 0.613247 
31140760.507005 0.613867 
31074049.366244 0.614488 
31007338.225484 0.615110 
30940627.084723 0.615732 
30873915.943963 0.616355 
30807204.803202 0.616979 
30740493.662442 0.617603 
30673782.521681 0.618228 
30607071.380921 0.618854 
30540360.240160 0.619480 
30473649.099400 0.620107 
30406937.958639 0.620734 
30340226.817879 0.621362 
30273515.677118 0.621991 
30206804.536358 0.622621 
30140093.395597 0.623251 
30073382.254837 0.623882 
30006671.114076 0.624513 
29939959.973316 0.625145 
29873248.832555 0.625778 
29806537.691795 0.626412 
29739826.551034 0.627046 
29673115.410274 0.627681 
29606404.269513 0.628316 
29539693.128752 0.628952 
29472981.987992 0.629589 
29406270.847231 0.630227 
29339559.706471 0.630865 
29272848.565710 0.631504 
29206137.424950 0.632143 
29139426.284189 0.632784 
29072715.143429 0.633424 
29006004.002668 0.634066 
28939292.861908 0.634708 
28872581.721147 0.635351 
28805870.580387 0.635995 
28739159.439626 0.636639 
28672448.298866 0.637284 
28605737.158105 0.637930 
28539026.017345 0.638576 
28472314.876584 0.639224 
28405603.735824 0.639871 
28338892.595063 0.640520 
28272181.454303 0.641169 
28205470.313542 0.641819 
28138759.172782 0.642470 
28072048.032021 0.643121 
28005336.891261 0.643773 
27938625.750500 0.644426 
27871914.609740 0.645079 
27805203.468979 0.645733 
27738492.328219 0.646388 
27671781.187458 0.647043 
27605070.046698 0.647700 
27538358.905937 0.648357 
27471647.765177 0.649014 
27404936.624416 0.649673 
27338225.483656 0.650332 
27271514.342895 0.650992 
27204803.202135 0.651652 
27138092.061374 0.652314 
27071380.920614 0.652976 
27004669.779853 0.653638 
26937958.639093 0.654302 
26871247.498332 0.654966 
26804536.357572 0.655631 
26737825.216811 0.656296 
26671114.076051 0.656963 
26604402.935290 0.657630 
26537691.794530 0.658298 
26470980.653769 0.658966 
26404269.513009 0.659636 
26337558.372248 0.660306 
26270847.231488 0.660977 
26204136.090727 0.661648 
26137424.949967 0.662320 
26070713.809206 0.662993 
26004002.668446 0.663667 
25937291.527685 0.664342 
25870580.386925 0.665017 
25803869.246164 0.665693 
25737158.105404 0.666370 
25670446.964643 0.667047 
25603735.823883 0.667726 
25537024.683122 0.668405 
25470313.542362 0.669084 
25403602.401601 0.669765 
25336891.260841 0.670446 
25270180.120080 0.671128 
25203468.979320 0.671811 
25136757.838559 0.672495 
25070046.697799 0.673179 
25003335.557038 0.673864 
24936624.416278 0.674550 
24869913.275517 0.675237 
24803202.134757 0.675925 
24736490.993996 0.676613 
24669779.853235 0.677302 
24603068.712475 0.677992 
24536357.571714 0.678682 
24469646.430954 0.679374 
24402935.290193 0.680066 
24336224.149433 0.680759 
24269513.008672 0.681452 
24202801.867912 0.682147 
24136090.727151 0.682842 
24069379.586391 0.683538 
24002668.445630 0.684235 
23935957.304870 0.684933 
23869246.164109 0.685631 
23802535.023349 0.686331 
23735823.882588 0.687031 
23669112.741828 0.687732 
23602401.601067 0.688433 
23535690.460307 0.689136 
23468979.319546 0.689839 
23402268.178786 0.690543 
23335557.038025 0.691248 
23268845.897265 0.691954 
23202134.756504 0.692660 
23135423.615744 0.693368 
23068712.474983 0.694076 
23002001.334223 0.694785 
22935290.193462 0.695495 
22868579.052702 0.696205 
22801867.911941 0.696917 
22735156.771181 0.697629 
22668445.630420 0.698342 
22601734.489660 0.699056 
22535023.348899 0.699771 
22468312.208139 0.700486 
22401601.067378 0.701203 
22334889.926618 0.701920 
22268178.785857 0.702638 
22201467.645097 0.703357 
22134756.504336 0.704077 
22068045.363576 0.704797 
22001334.222815 0.705519 
21934623.082055 0.706241 
21867911.941294 0.706964 
21801200.800534 0.707688 
21734489.659773 0.708413 
21667778.519013 0.709139 
21601067.378252 0.709865 
21534356.237492 0.710593 
21467645.096731 0.711321 
21400933.955971 0.712050 
21334222.815210 0.712780 
21267511.674450 0.713511 
21200800.533689 0.714243 
21134089.392929 0.714975 
21067378.252168 0.715708 
21000667.111408 0.716443 
20933955.970647 0.717178 
20867244.829887 0.717914 
20800533.689126 0.718651 
20733822.548366 0.719389 
20667111.407605 0.720127 
20600400.266845 0.720867 
20533689.126084 0.721607 
20466977.985324 0.722348 
20400266.844563 0.723091 
20333555.703803 0.723834 
20266844.563042 0.724578 
20200133.422282 0.725322 
20133422.281521 0.726068 
20066711.140761 0.726815 
20000000.000000 0.727562 
20000000.000000 0.727562 
19986671.114076 0.727712 
19973342.228152 0.727861 
19960013.342228 0.728011 
19946684.456304 0.728160 
19933355.570380 0.728310 
19920026.684456 0.728460 
19906697.798532 0.728609 
19893368.912608 0.728759 
19880040.026684 0.728909 
19866711.140761 0.729058 
19853382.254837 0.729208 
19840053.368913 0.729358 
19826724.482989 0.729508 
19813395.597065 0.729658 
19800066.711141 0.729808 
19786737.825217 0.729958 
19773408.939293 0.730108 
19760080.053369 0.730258 
19746751.167445 0.730408 
19733422.281521 0.730558 
19720093.395597 0.730708 
19706764.509673 0.730859 
19693435.623749 0.731009 
19680106.737825 0.731159 
19666777.851901 0.731310 
19653448.965977 0.731460 
19640120.080053 0.731610 
19626791.194129 0.731761 
19613462.308205 0.731911 
19600133.422282 0.732062 
19586804.536358 0.732212 
19573475.650434 0.732363 
19560146.764510 0.732513 
19546817.878586 0.732664 
19533488.992662 0.732815 
19520160.106738 0.732966 
19506831.220814 0.733116 
19493502.334890 0.733267 
19480173.448966 0.733418 
19466844.563042 0.733569 
19453515.677118 0.733720 
19440186.791194 0.733871 
19426857.905270 0.734022 
19413529.019346 0.734173 
19400200.133422 0.734324 
19386871.247498 0.734475 
19373542.361574 0.734626 
19360213.475650 0.734777 
19346884.589726 0.734928 
19333555.703803 0.735079 
19320226.817879 0.735231 
19306897.931955 0.735382 
19293569.046031 0.735533 
19280240.160107 0.735685 
19266911.274183 0.735836 
19253582.388259 0.735988 
19240253.502335 0.736139 
19226924.616411 0.736291 
19213595.730487 0.736442 
19200266.844563 0.736594 
19186937.958639 0.736745 
19173609.072715 0.736897 
19160280.186791 0.737049 
19146951.300867 0.737200 
19133622.414943 0.737352 
19120293.529019 0.737504 
19106964.643095 0.737656 
19093635.757171 0.737808 
19080306.871248 0.737960 
19066977.985324 0.738112 
19053649.099400 0.738264 
19040320.213476 0.738416 
19026991.327552 0.738568 
19013662.441628 0.738720 
19000333.555704 0.738872 
18987004.669780 0.739024 
18973675.783856 0.739177 
18960346.897932 0.739329 
18947018.012008 0.739481 
18933689.126084 0.739633 
18920360.240160 0.739786 
18907031.354236 0.739938 
18893702.468312 0.740091 
18880373.582388 0.740243 
18867044.696464 0.740396 
18853715.810540 0.740548 
18840386.924616 0.740701 
18827058.038692 0.740853 
18813729.152769 0.741006 
18800400.266845 0.741159 
18787071.380921 0.741312 
18773742.494997 0.741464 
18760413.609073 0.741617 
18747084.723149 0.741770 
18733755.837225 0.741923 
18720426.951301 0.742076 
18707098.065377 0.742229 
18693769.179453 0.742382 
18680440.293529 0.742535 
18667111.407605 0.742688 
18653782.521681 0.742841 
18640453.635757 0.742994 
18627124.749833 0.743147 
18613795.863909 0.743301 
18600466.977985 0.743454 
18587138.092061 0.743607 
18573809.206137 0.743760 
18560480.320213 0.743914 
18547151.434290 0.744067 
18533822.548366 0.744221 
18520493.662442 0.744374 
18507164.776518 0.744528 
18493835.890594 0.744681 
18480507.004670 0.744835 
18467178.118746 0.744988 
18453849.232822 0.745142 
18440520.346898 0.745296 
18427191.460974 0.745450 
18413862.575050 0.745603 
18400533.689126 0.745757 
18387204.803202 0.745911 
18373875.917278 0.746065 
18360547.031354 0.746219 
18347218.145430 0.746373 
18333889.259506 0.746527 
18320560.373582 0.746681 
18307231.487658 0.746835 
18293902.601734 0.746989 
18280573.715811 0.747143 
18267244.829887 0.747297 
18253915.943963 0.747452 
18240587.058039 0.747606 
18227258.172115 0.747760 
18213929.286191 0.747915 
18200600.400267 0.748069 
18187271.514343 0.748223 
18173942.628419 0.748378 
18160613.742495 0.748532 
18147284.856571 0.748687 
18133955.970647 0.748842 
18120627.084723 0.748996 
18107298.198799 0.749151 
18093969.312875 0.749306 
18080640.426951 0.749460 
18067311.541027 0.749615 
18053982.655103 0.749770 
18040653.769179 0.749925 
18027324.883256 0.750080 
18013995.997332 0.750234 
18000667.111408 0.750389 
17987338.225484 0.750544 
17974009.339560 0.750699 
17960680.453636 0.750855 
17947351.567712 0.751010 
17934022.681788 0.751165 
17920693.795864 0.751320 
17907364.909940 0.751475 
17894036.024016 0.751630 
17880707.138092 0.751786 
17867378.252168 0.751941 
17854049.366244 0.752096 
17840720.480320 0.752252 
17827391.594396 0.752407 
17814062.708472 0.752563 
17800733.822548 0.752718 
17787404.936624 0.752874 
17774076.050700 0.753030 
17760747.164777 0.753185 
17747418.278853 0.753341 
17734089.392929 0.753497 
17720760.507005 0.753652 
17707431.621081 0.753808 
17694102.735157 0.753964 
17680773.849233 0.754120 
17667444.963309 0.754276 
17654116.077385 0.754432 
17640787.191461 0.754588 
17627458.305537 0.754744 
17614129.419613 0.754900 
17600800.533689 0.755056 
17587471.647765 0.755212 
17574142.761841 0.755368 
17560813.875917 0.755524 
17547484.989993 0.755681 
17534156.104069 0.755837 
17520827.218145 0.755993 
17507498.332221 0.756150 
17494169.446298 0.756306 
17480840.560374 0.756463 
17467511.674450 0.756619 
17454182.788526 0.756776 
17440853.902602 0.756932 
17427525.016678 0.757089 
17414196.130754 0.757245 
17400867.244830 0.757402 
17387538.358906 0.757559 
17374209.472982 0.757716 
17360880.587058 0.757872 
17347551.701134 0.758029 
17334222.815210 0.758186 
17320893.929286 0.758343 
17307565.043362 0.758500 
17294236.157438 0.758657 
17280907.271514 0.758814 
17267578.385590 0.758971 
17254249.499666 0.759128 
17240920.613742 0.759285 
17227591.727819 0.759442 
17214262.841895 0.759600 
17200933.955971 0.759757 
17187605.070047 0.759914 
17174276.184123 0.760072 
17160947.298199 0.760229 
17147618.412275 0.760386 
17134289.526351 0.760544 
17120960.640427 0.760701 
17107631.754503 0.760859 
17094302.868579 0.761016 
17080973.982655 0.761174 
17067645.096731 0.761332 
17054316.210807 0.761489 
17040987.324883 0.761647 
17027658.438959 0.761805 
17014329.553035 0.761963 
17001000.667111 0.762121 
16987671.781187 0.762279 
16974342.895264 0.762436 
16961014.009340 0.762594 
16947685.123416 0.762752 
16934356.237492 0.762910 
16921027.351568 0.763069 
16907698.465644 0.763227 
16894369.579720 0.763385 
16881040.693796 0.763543 
16867711.807872 0.763701 
16854382.921948 0.763860 
16841054.036024 0.764018 
16827725.150100 0.764176 
16814396.264176 0.764335 
16801067.378252 0.764493 
16787738.492328 0.764652 
16774409.606404 0.764810 
16761080.720480 0.764969 
16747751.834556 0.765127 
16734422.948632 0.765286 
16721094.062708 0.765445 
16707765.176785 0.765603 
16694436.290861 0.765762 
16681107.404937 0.765921 
16667778.519013 0.766080 
16654449.633089 0.766239 
16641120.747165 0.766398 
16627791.861241 0.766556 
16614462.975317 0.766715 
16601134.089393 0.766874 
16587805.203469 0.767034 
16574476.317545 0.767193 
16561147.431621 0.767352 
16547818.545697 0.767511 
16534489.659773 0.767670 
16521160.773849 0.767830 
16507831.887925 0.767989 
16494503.002001 0.768148 
16481174.116077 0.768308 
16467845.230153 0.768467 
16454516.344229 0.768627 
16441187.458306 0.768786 
16427858.572382 0.768946 
16414529.686458 0.769105 
16401200.800534 0.769265 
16387871.914610 0.769424 
16374543.028686 0.769584 
16361214.142762 0.769744 
16347885.256838 0.769904 
16334556.370914 0.770064 
16321227.484990 0.770223 
16307898.599066 0.770383 
16294569.713142 0.770543 
16281240.827218 0.770703 
16267911.941294 0.770863 
16254583.055370 0.771023 
16241254.169446 0.771183 
16227925.283522 0.771344 
16214596.397598 0.771504 
16201267.511674 0.771664 
16187938.625751 0.771824 
16174609.739827 0.771985 
16161280.853903 0.772145 
16147951.967979 0.772305 
16134623.082055 0.772466 
16121294.196131 0.772626 
16107965.310207 0.772787 
16094636.424283 0.772947 
16081307.538359 0.773108 
16067978.652435 0.773269 
16054649.766511 0.773429 
16041320.880587 0.773590 
16027991.994663 0.773751 
16014663.108739 0.773912 
16001334.222815 0.774072 
15988005.336891 0.774233 
15974676.450967 0.774394 
15961347.565043 0.774555 
15948018.679119 0.774716 
15934689.793195 0.774877 
15921360.907272 0.775038 
15908032.021348 0.775199 
15894703.135424 0.775361 
15881374.249500 0.775522 
15868045.363576 0.775683 
15854716.477652 0.775844 
15841387.591728 0.776006 
15828058.705804 0.776167 
15814729.819880 0.776328 
15801400.933956 0.776490 
15788072.048032 0.776651 
15774743.162108 0.776813 
15761414.276184 0.776974 
15748085.390260 0.777136 
15734756.504336 0.777298 
15721427.618412 0.777459 
15708098.732488 0.777621 
15694769.846564 0.777783 
15681440.960640 0.777945 
15668112.074716 0.778106 
15654783.188793 0.778268 
15641454.302869 0.778430 
15628125.416945 0.778592 
15614796.531021 0.778754 
15601467.645097 0.778916 
15588138.759173 0.779078 
15574809.873249 0.779241 
15561480.987325 0.779403 
15548152.101401 0.779565 
15534823.215477 0.779727 
15521494.329553 0.779890 
15508165.443629 0.780052 
15494836.557705 0.780214 
15481507.671781 0.780377 
15468178.785857 0.780539 
15454849.899933 0.780702 
15441521.014009 0.780864 
15428192.128085 0.781027 
15414863.242161 0.781189 
15401534.356237 0.781352 
15388205.470314 0.781515 
15374876.584390 0.781678 
15361547.698466 0.781840 
15348218.812542 0.782003 
15334889.926618 0.782166 
15321561.040694 0.782329 
15308232.154770 0.782492 
15294903.268846 0.782655 
15281574.382922 0.782818 
15268245.496998 0.782981 
15254916.611074 0.783144 
15241587.725150 0.783307 
15228258.839226 0.783471 
15214929.953302 0.783634 
15201601.067378 0.783797 
15188272.181454 0.783961 
15174943.295530 0.784124 
15161614.409606 0.784287 
15148285.523682 0.784451 
15134956.637759 0.784614 
15121627.751835 0.784778 
15108298.865911 0.784941 
15094969.979987 0.785105 
15081641.094063 0.785269 
15068312.208139 0.785432 
15054983.322215 0.785596 
15041654.436291 0.785760 
15028325.550367 0.785924 
15014996.664443 0.786088 
15001667.778519 0.786252 
14988338.892595 0.786415 
14975010.006671 0.786579 
14961681.120747 0.786744 
14948352.234823 0.786908 
14935023.348899 0.787072 
14921694.462975 0.787236 
14908365.577051 0.787400 
14895036.691127 0.787564 
14881707.805203 0.787729 
14868378.919280 0.787893 
14855050.033356 0.788057 
14841721.147432 0.788222 
14828392.261508 0.788386 
14815063.375584 0.788551 
14801734.489660 0.788715 
14788405.603736 0.788880 
14775076.717812 0.789044 
14761747.831888 0.789209 
14748418.945964 0.789374 
14735090.060040 0.789539 
14721761.174116 0.789703 
14708432.288192 0.789868 
14695103.402268 0.790033 
14681774.516344 0.790198 
14668445.630420 0.790363 
14655116.744496 0.790528 
14641787.858572 0.790693 
14628458.972648 0.790858 
14615130.086724 0.791023 
14601801.200801 0.791188 
14588472.314877 0.791354 
14575143.428953 0.791519 
14561814.543029 0.791684 
14548485.657105 0.791850 
14535156.771181 0.792015 
14521827.885257 0.792180 
14508498.999333 0.792346 
14495170.113409 0.792511 
14481841.227485 0.792677 
14468512.341561 0.792842 
14455183.455637 0.793008 
14441854.569713 0.793174 
14428525.683789 0.793340 
14415196.797865 0.793505 
14401867.911941 0.793671 
14388539.026017 0.793837 
14375210.140093 0.794003 
14361881.254169 0.794169 
14348552.368245 0.794335 
14335223.482322 0.794501 
14321894.596398 0.794667 
14308565.710474 0.794833 
14295236.824550 0.794999 
14281907.938626 0.795165 
14268579.052702 0.795332 
14255250.166778 0.795498 
14241921.280854 0.795664 
14228592.394930 0.795830 
14215263.509006 0.795997 
14201934.623082 0.796163 
14188605.737158 0.796330 
14175276.851234 0.796496 
14161947.965310 0.796663 
14148619.079386 0.796830 
14135290.193462 0.796996 
14121961.307538 0.797163 
14108632.421614 0.797330 
14095303.535690 0.797496 
14081974.649767 0.797663 
14068645.763843 0.797830 
14055316.877919 0.797997 
14041987.991995 0.798164 
14028659.106071 0.798331 
14015330.220147 0.798498 
14002001.334223 0.798665 
13988672.448299 0.798832 
13975343.562375 0.798999 
13962014.676451 0.799167 
13948685.790527 0.799334 
13935356.904603 0.799501 
13922028.018679 0.799669 
13908699.132755 0.799836 
13895370.246831 0.800003 
13882041.360907 0.800171 
13868712.474983 0.800338 
13855383.589059 0.800506 
13842054.703135 0.800674 
13828725.817211 0.800841 
13815396.931288 0.801009 
13802068.045364 0.801177 
13788739.159440 0.801344 
13775410.273516 0.801512 
13762081.387592 0.801680 
13748752.501668 0.801848 
13735423.615744 0.802016 
13722094.729820 0.802184 
13708765.843896 0.802352 
13695436.957972 0.802520 
13682108.072048 0.802688 
13668779.186124 0.802856 
13655450.300200 0.803025 
13642121.414276 0.803193 
13628792.528352 0.803361 
13615463.642428 0.803530 
13602134.756504 0.803698 
13588805.870580 0.803866 
13575476.984656 0.804035 
13562148.098732 0.804203 
13548819.212809 0.804372 
13535490.326885 0.804540 
13522161.440961 0.804709 
13508832.555037 0.804878 
13495503.669113 0.805047 
13482174.783189 0.805215 
13468845.897265 0.805384 
13455517.011341 0.805553 
13442188.125417 0.805722 
13428859.239493 0.805891 
13415530.353569 0.806060 
13402201.467645 0.806229 
13388872.581721 0.806398 
13375543.695797 0.806567 
13362214.809873 0.806736 
13348885.923949 0.806906 
13335557.038025 0.807075 
13322228.152101 0.807244 
13308899.266177 0.807413 
13295570.380254 0.807583 
13282241.494330 0.807752 
13268912.608406 0.807922 
13255583.722482 0.808091 
13242254.836558 0.808261 
13228925.950634 0.808430 
13215597.064710 0.808600 
13202268.178786 0.808770 
13188939.292862 0.808940 
13175610.406938 0.809109 
13162281.521014 0.809279 
13148952.635090 0.809449 
13135623.749166 0.809619 
13122294.863242 0.809789 
13108965.977318 0.809959 
13095637.091394 0.810129 
13082308.205470 0.810299 
13068979.319546 0.810469 
13055650.433622 0.810639 
13042321.547698 0.810810 
13028992.661775 0.810980 
13015663.775851 0.811150 
13002334.889927 0.811321 
12989006.004003 0.811491 
12975677.118079 0.811661 
12962348.232155 0.811832 
12949019.346231 0.812003 
12935690.460307 0.812173 
12922361.574383 0.812344 
12909032.688459 0.812514 
12895703.802535 0.812685 
12882374.916611 0.812856 
12869046.030687 0.813027 
12855717.144763 0.813198 
12842388.258839 0.813368 
12829059.372915 0.813539 
12815730.486991 0.813710 
12802401.601067 0.813881 
12789072.715143 0.814052 
12775743.829219 0.814224 
12762414.943296 0.814395 
12749086.057372 0.814566 
12735757.171448 0.814737 
12722428.285524 0.814909 
12709099.399600 0.815080 
12695770.513676 0.815251 
12682441.627752 0.815423 
12669112.741828 0.815594 
12655783.855904 0.815766 
12642454.969980 0.815937 
12629126.084056 0.816109 
12615797.198132 0.816281 
12602468.312208 0.816452 
12589139.426284 0.816624 
12575810.540360 0.816796 
12562481.654436 0.816968 
12549152.768512 0.817139 
12535823.882588 0.817311 
12522494.996664 0.817483 
12509166.110740 0.817655 
12495837.224817 0.817827 
12482508.338893 0.818000 
12469179.452969 0.818172 
12455850.567045 0.818344 
12442521.681121 0.818516 
12429192.795197 0.818688 
12415863.909273 0.818861 
12402535.023349 0.819033 
12389206.137425 0.819206 
12375877.251501 0.819378 
12362548.365577 0.819551 
12349219.479653 0.819723 
12335890.593729 0.819896 
12322561.707805 0.820068 
12309232.821881 0.820241 
12295903.935957 0.820414 
12282575.050033 0.820587 
12269246.164109 0.820759 
12255917.278185 0.820932 
12242588.392262 0.821105 
12229259.506338 0.821278 
12215930.620414 0.821451 
12202601.734490 0.821624 
12189272.848566 0.821797 
12175943.962642 0.821970 
12162615.076718 0.822144 
12149286.190794 0.822317 
12135957.304870 0.822490 
12122628.418946 0.822664 
12109299.533022 0.822837 
12095970.647098 0.823010 
12082641.761174 0.823184 
12069312.875250 0.823357 
12055983.989326 0.823531 
12042655.103402 0.823704 
12029326.217478 0.823878 
12015997.331554 0.824052 
12002668.445630 0.824226 
11989339.559706 0.824399 
11976010.673783 0.824573 
11962681.787859 0.824747 
11949352.901935 0.824921 
11936024.016011 0.825095 
11922695.130087 0.825269 
11909366.244163 0.825443 
11896037.358239 0.825617 
11882708.472315 0.825791 
11869379.586391 0.825965 
11856050.700467 0.826140 
11842721.814543 0.826314 
11829392.928619 0.826488 
11816064.042695 0.826663 
11802735.156771 0.826837 
11789406.270847 0.827012 
11776077.384923 0.827186 
11762748.498999 0.827361 
11749419.613075 0.827535 
11736090.727151 0.827710 
11722761.841227 0.827885 
11709432.955304 0.828059 
11696104.069380 0.828234 
11682775.183456 0.828409 
11669446.297532 0.828584 
11656117.411608 0.828759 
11642788.525684 0.828934 
11629459.639760 0.829109 
11616130.753836 0.829284 
11602801.867912 0.829459 
11589472.981988 0.829634 
11576144.096064 0.829810 
11562815.210140 0.829985 
11549486.324216 0.830160 
11536157.438292 0.830335 
11522828.552368 0.830511 
11509499.666444 0.830686 
11496170.780520 0.830862 
11482841.894596 0.831037 
11469513.008672 0.831213 
11456184.122748 0.831389 
11442855.236825 0.831564 
11429526.350901 0.831740 
11416197.464977 0.831916 
11402868.579053 0.832092 
11389539.693129 0.832267 
11376210.807205 0.832443 
11362881.921281 0.832619 
11349553.035357 0.832795 
11336224.149433 0.832971 
11322895.263509 0.833147 
11309566.377585 0.833324 
11296237.491661 0.833500 
11282908.605737 0.833676 
11269579.719813 0.833852 
11256250.833889 0.834029 
11242921.947965 0.834205 
11229593.062041 0.834381 
11216264.176117 0.834558 
11202935.290193 0.834734 
11189606.404270 0.834911 
11176277.518346 0.835088 
11162948.632422 0.835264 
11149619.746498 0.835441 
11136290.860574 0.835618 
11122961.974650 0.835795 
11109633.088726 0.835971 
11096304.202802 0.836148 
11082975.316878 0.836325 
11069646.430954 0.836502 
11056317.545030 0.836679 
11042988.659106 0.836856 
11029659.773182 0.837033 
11016330.887258 0.837211 
11003002.001334 0.837388 
10989673.115410 0.837565 
10976344.229486 0.837742 
10963015.343562 0.837920 
10949686.457638 0.838097 
10936357.571714 0.838275 
10923028.685791 0.838452 
10909699.799867 0.838630 
10896370.913943 0.838807 
10883042.028019 0.838985 
10869713.142095 0.839163 
10856384.256171 0.839340 
10843055.370247 0.839518 
10829726.484323 0.839696 
10816397.598399 0.839874 
10803068.712475 0.840052 
10789739.826551 0.840230 
10776410.940627 0.840408 
10763082.054703 0.840586 
10749753.168779 0.840764 
10736424.282855 0.840942 
10723095.396931 0.841120 
10709766.511007 0.841299 
10696437.625083 0.841477 
10683108.739159 0.841655 
10669779.853235 0.841834 
10656450.967312 0.842012 
10643122.081388 0.842191 
10629793.195464 0.842369 
10616464.309540 0.842548 
10603135.423616 0.842727 
10589806.537692 0.842905 
10576477.651768 0.843084 
10563148.765844 0.843263 
10549819.879920 0.843442 
10536490.993996 0.843621 
10523162.108072 0.843800 
10509833.222148 0.843979 
10496504.336224 0.844158 
10483175.450300 0.844337 
10469846.564376 0.844516 
10456517.678452 0.844695 
10443188.792528 0.844874 
10429859.906604 0.845053 
10416531.020680 0.845233 
10403202.134757 0.845412 
10389873.248833 0.845592 
10376544.362909 0.845771 
10363215.476985 0.845951 
10349886.591061 0.846130 
10336557.705137 0.846310 
10323228.819213 0.846489 
10309899.933289 0.846669 
10296571.047365 0.846849 
10283242.161441 0.847029 
10269913.275517 0.847208 
10256584.389593 0.847388 
10243255.503669 0.847568 
10229926.617745 0.847748 
10216597.731821 0.847928 
10203268.845897 0.848108 
10189939.959973 0.848289 
10176611.074049 0.848469 
10163282.188125 0.848649 
10149953.302201 0.848829 
10136624.416278 0.849010 
10123295.530354 0.849190 
10109966.644430 0.849370 
10096637.758506 0.849551 
10083308.872582 0.849731 
10069979.986658 0.849912 
10056651.100734 0.850093 
10043322.214810 0.850273 
10029993.328886 0.850454 
10016664.442962 0.850635 
10003335.557038 0.850816 
9990006.671114 0.850996 
9976677.785190 0.851177 
9963348.899266 0.851358 
9950020.013342 0.851539 
9936691.127418 0.851720 
9923362.241494 0.851902 
9910033.355570 0.852083 
9896704.469646 0.852264 
9883375.583722 0.852445 
9870046.697799 0.852627 
9856717.811875 0.852808 
9843388.925951 0.852989 
9830060.040027 0.853171 
9816731.154103 0.853352 
9803402.268179 0.853534 
9790073.382255 0.853715 
9776744.496331 0.853897 
9763415.610407 0.854079 
9750086.724483 0.854260 
9736757.838559 0.854442 
9723428.952635 0.854624 
9710100.066711 0.854806 
9696771.180787 0.854988 
9683442.294863 0.855170 
9670113.408939 0.855352 
9656784.523015 0.855534 
9643455.637091 0.855716 
9630126.751167 0.855898 
9616797.865243 0.856081 
9603468.979320 0.856263 
9590140.093396 0.856445 
9576811.207472 0.856628 
9563482.321548 0.856810 
9550153.435624 0.856993 
9536824.549700 0.857175 
9523495.663776 0.857358 
9510166.777852 0.857540 
9496837.891928 0.857723 
9483509.006004 0.857906 
9470180.120080 0.858089 
9456851.234156 0.858271 
9443522.348232 0.858454 
9430193.462308 0.858637 
9416864.576384 0.858820 
9403535.690460 0.859003 
9390206.804536 0.859186 
9376877.918612 0.859369 
9363549.032688 0.859553 
9350220.146765 0.859736 
9336891.260841 0.859919 
9323562.374917 0.860102 
9310233.488993 0.860286 
9296904.603069 0.860469 
9283575.717145 0.860653 
9270246.831221 0.860836 
9256917.945297 0.861020 
9243589.059373 0.861204 
9230260.173449 0.861387 
9216931.287525 0.861571 
9203602.401601 0.861755 
9190273.515677 0.861939 
9176944.629753 0.862122 
9163615.743829 0.862306 
9150286.857905 0.862490 
9136957.971981 0.862674 
9123629.086057 0.862858 
9110300.200133 0.863043 
9096971.314209 0.863227 
9083642.428286 0.863411 
9070313.542362 0.863595 
9056984.656438 0.863780 
9043655.770514 0.863964 
9030326.884590 0.864148 
9016997.998666 0.864333 
9003669.112742 0.864517 
8990340.226818 0.864702 
8977011.340894 0.864887 
8963682.454970 0.865071 
8950353.569046 0.865256 
8937024.683122 0.865441 
8923695.797198 0.865626 
8910366.911274 0.865810 
8897038.025350 0.865995 
8883709.139426 0.866180 
8870380.253502 0.866365 
8857051.367578 0.866551 
8843722.481654 0.866736 
8830393.595730 0.866921 
8817064.709807 0.867106 
8803735.823883 0.867291 
8790406.937959 0.867477 
8777078.052035 0.867662 
8763749.166111 0.867848 
8750420.280187 0.868033 
8737091.394263 0.868219 
8723762.508339 0.868404 
8710433.622415 0.868590 
8697104.736491 0.868775 
8683775.850567 0.868961 
8670446.964643 0.869147 
8657118.078719 0.869333 
8643789.192795 0.869519 
8630460.306871 0.869705 
8617131.420947 0.869891 
8603802.535023 0.870077 
8590473.649099 0.870263 
8577144.763175 0.870449 
8563815.877252 0.870635 
8550486.991328 0.870821 
8537158.105404 0.871008 
8523829.219480 0.871194 
8510500.333556 0.871380 
8497171.447632 0.871567 
8483842.561708 0.871753 
8470513.675784 0.871940 
8457184.789860 0.872127 
8443855.903936 0.872313 
8430527.018012 0.872500 
8417198.132088 0.872687 
8403869.246164 0.872874 
8390540.360240 0.873060 
8377211.474316 0.873247 
8363882.588392 0.873434 
8350553.702468 0.873621 
8337224.816544 0.873808 
8323895.930620 0.873996 
8310567.044696 0.874183 
8297238.158773 0.874370 
8283909.272849 0.874557 
8270580.386925 0.874745 
8257251.501001 0.874932 
8243922.615077 0.875119 
8230593.729153 0.875307 
8217264.843229 0.875494 
8203935.957305 0.875682 
8190607.071381 0.875870 
8177278.185457 0.876057 
8163949.299533 0.876245 
8150620.413609 0.876433 
8137291.527685 0.876621 
8123962.641761 0.876809 
8110633.755837 0.876996 
8097304.869913 0.877184 
8083975.983989 0.877372 
8070647.098065 0.877561 
8057318.212141 0.877749 
8043989.326217 0.877937 
8030660.440294 0.878125 
8017331.554370 0.878314 
8004002.668446 0.878502 
7990673.782522 0.878690 
7977344.896598 0.878879 
7964016.010674 0.879067 
7950687.124750 0.879256 
7937358.238826 0.879444 
7924029.352902 0.879633 
7910700.466978 0.879822 
7897371.581054 0.880011 
7884042.695130 0.880199 
7870713.809206 0.880388 
7857384.923282 0.880577 
7844056.037358 0.880766 
7830727.151434 0.880955 
7817398.265510 0.881144 
7804069.379586 0.881333 
7790740.493662 0.881523 
7777411.607738 0.881712 
7764082.721815 0.881901 
7750753.835891 0.882091 
7737424.949967 0.882280 
7724096.064043 0.882469 
7710767.178119 0.882659 
7697438.292195 0.882848 
7684109.406271 0.883038 
7670780.520347 0.883228 
7657451.634423 0.883417 
7644122.748499 0.883607 
7630793.862575 0.883797 
7617464.976651 0.883987 
7604136.090727 0.884177 
7590807.204803 0.884367 
7577478.318879 0.884557 
7564149.432955 0.884747 
7550820.547031 0.884937 
7537491.661107 0.885127 
7524162.775183 0.885318 
7510833.889260 0.885508 
7497505.003336 0.885698 
7484176.117412 0.885889 
7470847.231488 0.886079 
7457518.345564 0.886269 
7444189.459640 0.886460 
7430860.573716 0.886651 
7417531.687792 0.886841 
7404202.801868 0.887032 
7390873.915944 0.887223 
7377545.030020 0.887414 
7364216.144096 0.887604 
7350887.258172 0.887795 
7337558.372248 0.887986 
7324229.486324 0.888177 
7310900.600400 0.888369 
7297571.714476 0.888560 
7284242.828552 0.888751 
7270913.942628 0.888942 
7257585.056704 0.889133 
7244256.170781 0.889325 
7230927.284857 0.889516 
7217598.398933 0.889708 
7204269.513009 0.889899 
7190940.627085 0.890091 
7177611.741161 0.890282 
7164282.855237 0.890474 
7150953.969313 0.890666 
7137625.083389 0.890857 
7124296.197465 0.891049 
7110967.311541 0.891241 
7097638.425617 0.891433 
7084309.539693 0.891625 
7070980.653769 0.891817 
7057651.767845 0.892009 
7044322.881921 0.892201 
7030993.995997 0.892394 
7017665.110073 0.892586 
7004336.224149 0.892778 
6991007.338225 0.892971 
6977678.452302 0.893163 
6964349.566378 0.893355 
6951020.680454 0.893548 
6937691.794530 0.893741 
6924362.908606 0.893933 
6911034.022682 0.894126 
6897705.136758 0.894319 
6884376.250834 0.894511 
6871047.364910 0.894704 
6857718.478986 0.894897 
6844389.593062 0.895090 
6831060.707138 0.895283 
6817731.821214 0.895476 
6804402.935290 0.895669 
6791074.049366 0.895862 
6777745.163442 0.896056 
6764416.277518 0.896249 
6751087.391594 0.896442 
6737758.505670 0.896636 
6724429.619746 0.896829 
6711100.733823 0.897023 
6697771.847899 0.897216 
6684442.961975 0.897410 
6671114.076051 0.897603 
6657785.190127 0.897797 
6644456.304203 0.897991 
6631127.418279 0.898185 
6617798.532355 0.898379 
6604469.646431 0.898572 
6591140.760507 0.898766 
6577811.874583 0.898960 
6564482.988659 0.899155 
6551154.102735 0.899349 
6537825.216811 0.899543 
6524496.330887 0.899737 
6511167.444963 0.899931 
6497838.559039 0.900126 
6484509.673115 0.900320 
6471180.787191 0.900515 
6457851.901268 0.900709 
6444523.015344 0.900904 
6431194.129420 0.901098 
6417865.243496 0.901293 
6404536.357572 0.901488 
6391207.471648 0.901683 
6377878.585724 0.901878 
6364549.699800 0.902072 
6351220.813876 0.902267 
6337891.927952 0.902462 
6324563.042028 0.902658 
6311234.156104 0.902853 
6297905.270180 0.903048 
6284576.384256 0.903243 
6271247.498332 0.903438 
6257918.612408 0.903634 
6244589.726484 0.903829 
6231260.840560 0.904025 
6217931.954636 0.904220 
6204603.068712 0.904416 
6191274.182789 0.904611 
6177945.296865 0.904807 
6164616.410941 0.905003 
6151287.525017 0.905198 
6137958.639093 0.905394 
6124629.753169 0.905590 
6111300.867245 0.905786 
6097971.981321 0.905982 
6084643.095397 0.906178 
6071314.209473 0.906374 
6057985.323549 0.906570 
6044656.437625 0.906767 
6031327.551701 0.906963 
6017998.665777 0.907159 
6004669.779853 0.907356 
5991340.893929 0.907552 
5978012.008005 0.907749 
5964683.122081 0.907945 
5951354.236157 0.908142 
5938025.350233 0.908338 
5924696.464310 0.908535 
5911367.578386 0.908732 
5898038.692462 0.908929 
5884709.806538 0.909126 
5871380.920614 0.909323 
5858052.034690 0.909520 
5844723.148766 0.909717 
5831394.262842 0.909914 
5818065.376918 0.910111 
5804736.490994 0.910308 
5791407.605070 0.910505 
5778078.719146 0.910703 
5764749.833222 0.910900 
5751420.947298 0.911098 
5738092.061374 0.911295 
5724763.175450 0.911493 
5711434.289526 0.911690 
5698105.403602 0.911888 
5684776.517678 0.912086 
5671447.631755 0.912283 
5658118.745831 0.912481 
5644789.859907 0.912679 
5631460.973983 0.912877 
5618132.088059 0.913075 
5604803.202135 0.913273 
5591474.316211 0.913471 
5578145.430287 0.913669 
5564816.544363 0.913868 
5551487.658439 0.914066 
5538158.772515 0.914264 
5524829.886591 0.914463 
5511501.000667 0.914661 
5498172.114743 0.914860 
5484843.228819 0.915058 
5471514.342895 0.915257 
5458185.456971 0.915456 
5444856.571047 0.915654 
5431527.685123 0.915853 
5418198.799199 0.916052 
5404869.913276 0.916251 
5391541.027352 0.916450 
5378212.141428 0.916649 
5364883.255504 0.916848 
5351554.369580 0.917047 
5338225.483656 0.917246 
5324896.597732 0.917445 
5311567.711808 0.917645 
5298238.825884 0.917844 
5284909.939960 0.918043 
5271581.054036 0.918243 
5258252.168112 0.918442 
5244923.282188 0.918642 
5231594.396264 0.918842 
5218265.510340 0.919041 
5204936.624416 0.919241 
5191607.738492 0.919441 
5178278.852568 0.919641 
5164949.966644 0.919841 
5151621.080720 0.920041 
5138292.194797 0.920241 
5124963.308873 0.920441 
5111634.422949 0.920641 
5098305.537025 0.920841 
5084976.651101 0.921041 
5071647.765177 0.921242 
5058318.879253 0.921442 
5044989.993329 0.921642 
5031661.107405 0.921843 
5018332.221481 0.922043 
5005003.335557 0.922244 
4991674.449633 0.922445 
4978345.563709 0.922645 
4965016.677785 0.922846 
4951687.791861 0.923047 
4938358.905937 0.923248 
4925030.020013 0.923449 
4911701.134089 0.923650 
4898372.248165 0.923851 
4885043.362241 0.924052 
4871714.476318 0.924253 
4858385.590394 0.924454 
4845056.704470 0.924656 
4831727.818546 0.924857 
4818398.932622 0.925059 
4805070.046698 0.925260 
4791741.160774 0.925461 
4778412.274850 0.925663 
4765083.388926 0.925865 
4751754.503002 0.926066 
4738425.617078 0.926268 
4725096.731154 0.926470 
4711767.845230 0.926672 
4698438.959306 0.926874 
4685110.073382 0.927076 
4671781.187458 0.927278 
4658452.301534 0.927480 
4645123.415610 0.927682 
4631794.529686 0.927884 
4618465.643763 0.928086 
4605136.757839 0.928289 
4591807.871915 0.928491 
4578478.985991 0.928694 
4565150.100067 0.928896 
4551821.214143 0.929099 
4538492.328219 0.929301 
4525163.442295 0.929504 
4511834.556371 0.929707 
4498505.670447 0.929909 
4485176.784523 0.930112 
4471847.898599 0.930315 
4458519.012675 0.930518 
4445190.126751 0.930721 
4431861.240827 0.930924 
4418532.354903 0.931127 
4405203.468979 0.931331 
4391874.583055 0.931534 
4378545.697131 0.931737 
4365216.811207 0.931940 
4351887.925284 0.932144 
4338559.039360 0.932347 
4325230.153436 0.932551 
4311901.267512 0.932755 
4298572.381588 0.932958 
4285243.495664 0.933162 
4271914.609740 0.933366 
4258585.723816 0.933570 
4245256.837892 0.933773 
4231927.951968 0.933977 
4218599.066044 0.934181 
4205270.180120 0.934385 
4191941.294196 0.934590 
4178612.408272 0.934794 
4165283.522348 0.934998 
4151954.636424 0.935202 
4138625.750500 0.935407 
4125296.864576 0.935611 
4111967.978652 0.935816 
4098639.092728 0.936020 
4085310.206805 0.936225 
4071981.320881 0.936429 
4058652.434957 0.936634 
4045323.549033 0.936839 
4031994.663109 0.937044 
4018665.777185 0.937249 
4005336.891261 0.937454 
3992008.005337 0.937659 
3978679.119413 0.937864 
3965350.233489 0.938069 
3952021.347565 0.938274 
3938692.461641 0.938479 
3925363.575717 0.938684 
3912034.689793 0.938890 
3898705.803869 0.939095 
3885376.917945 0.939301 
3872048.032021 0.939506 
3858719.146097 0.939712 
3845390.260173 0.939917 
3832061.374249 0.940123 
3818732.488326 0.940329 
3805403.602402 0.940535 
3792074.716478 0.940741 
3778745.830554 0.940947 
3765416.944630 0.941153 
3752088.058706 0.941359 
3738759.172782 0.941565 
3725430.286858 0.941771 
3712101.400934 0.941977 
3698772.515010 0.942184 
3685443.629086 0.942390 
3672114.743162 0.942596 
3658785.857238 0.942803 
3645456.971314 0.943009 
3632128.085390 0.943216 
3618799.199466 0.943423 
3605470.313542 0.943629 
3592141.427618 0.943836 
3578812.541694 0.944043 
3565483.655771 0.944250 
3552154.769847 0.944457 
3538825.883923 0.944664 
3525496.997999 0.944871 
3512168.112075 0.945078 
3498839.226151 0.945285 
3485510.340227 0.945493 
3472181.454303 0.945700 
3458852.568379 0.945907 
3445523.682455 0.946115 
3432194.796531 0.946322 
3418865.910607 0.946530 
3405537.024683 0.946738 
3392208.138759 0.946945 
3378879.252835 0.947153 
3365550.366911 0.947361 
3352221.480987 0.947569 
3338892.595063 0.947777 
3325563.709139 0.947985 
3312234.823215 0.948193 
3298905.937292 0.948401 
3285577.051368 0.948609 
3272248.165444 0.948817 
3258919.279520 0.949025 
3245590.393596 0.949234 
3232261.507672 0.949442 
3218932.621748 0.949651 
3205603.735824 0.949859 
3192274.849900 0.950068 
3178945.963976 0.950276 
3165617.078052 0.950485 
3152288.192128 0.950694 
3138959.306204 0.950903 
3125630.420280 0.951112 
3112301.534356 0.951321 
3098972.648432 0.951530 
3085643.762508 0.951739 
3072314.876584 0.951948 
3058985.990660 0.952157 
3045657.104736 0.952366 
3032328.218813 0.952576 
3018999.332889 0.952785 
3005670.446965 0.952994 
2992341.561041 0.953204 
2979012.675117 0.953413 
2965683.789193 0.953623 
2952354.903269 0.953833 
2939026.017345 0.954042 
2925697.131421 0.954252 
2912368.245497 0.954462 
2899039.359573 0.954672 
2885710.473649 0.954882 
2872381.587725 0.955092 
2859052.701801 0.955302 
2845723.815877 0.955512 
2832394.929953 0.955723 
2819066.044029 0.955933 
2805737.158105 0.956143 
2792408.272181 0.956354 
2779079.386258 0.956564 
2765750.500334 0.956775 
2752421.614410 0.956985 
2739092.728486 0.957196 
2725763.842562 0.957407 
2712434.956638 0.957617 
2699106.070714 0.957828 
2685777.184790 0.958039 
2672448.298866 0.958250 
2659119.412942 0.958461 
2645790.527018 0.958672 
2632461.641094 0.958883 
2619132.755170 0.959095 
2605803.869246 0.959306 
2592474.983322 0.959517 
2579146.097398 0.959729 
2565817.211474 0.959940 
2552488.325550 0.960152 
2539159.439626 0.960363 
2525830.553702 0.960575 
2512501.667779 0.960786 
2499172.781855 0.960998 
2485843.895931 0.961210 
2472515.010007 0.961422 
2459186.124083 0.961634 
2445857.238159 0.961846 
2432528.352235 0.962058 
2419199.466311 0.962270 
2405870.580387 0.962482 
2392541.694463 0.962695 
2379212.808539 0.962907 
2365883.922615 0.963119 
2352555.036691 0.963332 
2339226.150767 0.963544 
2325897.264843 0.963757 
2312568.378919 0.963969 
2299239.492995 0.964182 
2285910.607071 0.964395 
2272581.721147 0.964608 
2259252.835223 0.964821 
2245923.949300 0.965034 
2232595.063376 0.965247 
2219266.177452 0.965460 
2205937.291528 0.965673 
2192608.405604 0.965886 
2179279.519680 0.966099 
2165950.633756 0.966313 
2152621.747832 0.966526 
2139292.861908 0.966739 
2125963.975984 0.966953 
2112635.090060 0.967166 
2099306.204136 0.967380 
2085977.318212 0.967594 
2072648.432288 0.967808 
2059319.546364 0.968021 
2045990.660440 0.968235 
2032661.774516 0.968449 
2019332.888592 0.968663 
2006004.002668 0.968877 
1992675.116744 0.969091 
1979346.230821 0.969306 
1966017.344897 0.969520 
1952688.458973 0.969734 
1939359.573049 0.969949 
1926030.687125 0.970163 
1912701.801201 0.970378 
1899372.915277 0.970592 
1886044.029353 0.970807 
1872715.143429 0.971021 
1859386.257505 0.971236 
1846057.371581 0.971451 
1832728.485657 0.971666 
1819399.599733 0.971881 
1806070.713809 0.972096 
1792741.827885 0.972311 
1779412.941961 0.972526 
1766084.056037 0.972741 
1752755.170113 0.972957 
1739426.284189 0.973172 
1726097.398266 0.973387 
1712768.512342 0.973603 
1699439.626418 0.973818 
1686110.740494 0.974034 
1672781.854570 0.974250 
1659452.968646 0.974465 
1646124.082722 0.974681 
1632795.196798 0.974897 
1619466.310874 0.975113 
1606137.424950 0.975329 
1592808.539026 0.975545 
1579479.653102 0.975761 
1566150.767178 0.975977 
1552821.881254 0.976193 
1539492.995330 0.976410 
1526164.109406 0.976626 
1512835.223482 0.976842 
1499506.337558 0.977059 
1486177.451634 0.977275 
1472848.565710 0.977492 
1459519.679787 0.977709 
1446190.793863 0.977925 
1432861.907939 0.978142 
1419533.022015 0.978359 
1406204.136091 0.978576 
1392875.250167 0.978793 
1379546.364243 0.979010 
1366217.478319 0.979227 
1352888.592395 0.979444 
1339559.706471 0.979662 
1326230.820547 0.979879 
1312901.934623 0.980096 
1299573.048699 0.980314 
1286244.162775 0.980531 
1272915.276851 0.980749 
1259586.390927 0.980966 
1246257.505003 0.981184 
1232928.619079 0.981402 
1219599.733155 0.981620 
1206270.847231 0.981838 
1192941.961308 0.982055 
1179613.075384 0.982273 
1166284.189460 0.982492 
1152955.303536 0.982710 
1139626.417612 0.982928 
1126297.531688 0.983146 
1112968.645764 0.983365 
1099639.759840 0.983583 
1086310.873916 0.983801 
1072981.987992 0.984020 
1059653.102068 0.984239 
1046324.216144 0.984457 
1032995.330220 0.984676 
1019666.444296 0.984895 
1006337.558372 0.985114 
993008.672448 0.985332 
979679.786524 0.985551 
966350.900600 0.985771 
953022.014676 0.985990 
939693.128752 0.986209 
926364.242829 0.986428 
913035.356905 0.986647 
899706.470981 0.986867 
886377.585057 0.987086 
873048.699133 0.987306 
859719.813209 0.987525 
846390.927285 0.987745 
833062.041361 0.987965 
819733.155437 0.988184 
806404.269513 0.988404 
793075.383589 0.988624 
779746.497665 0.988844 
766417.611741 0.989064 
753088.725817 0.989284 
739759.839893 0.989504 
726430.953969 0.989725 
713102.068045 0.989945 
699773.182121 0.990165 
686444.296197 0.990386 
673115.410274 0.990606 
659786.524350 0.990827 
646457.638426 0.991047 
633128.752502 0.991268 
619799.866578 0.991489 
606470.980654 0.991710 
593142.094730 0.991930 
579813.208806 0.992151 
566484.322882 0.992372 
553155.436958 0.992593 
539826.551034 0.992815 
526497.665110 0.993036 
513168.779186 0.993257 
499839.893262 0.993478 
486511.007338 0.993700 
473182.121414 0.993921 
459853.235490 0.994143 
446524.349566 0.994364 
433195.463642 0.994586 
419866.577718 0.994808 
406537.691795 0.995030 
393208.805871 0.995252 
379879.919947 0.995473 
366551.034023 0.995695 
353222.148099 0.995918 
339893.262175 0.996140 
326564.376251 0.996362 
313235.490327 0.996584 
299906.604403 0.996806 
286577.718479 0.997029 
273248.832555 0.997251 
259919.946631 0.997474 
246591.060707 0.997696 
233262.174783 0.997919 
219933.288859 0.998142 
206604.402935 0.998365 
193275.517011 0.998588 
179946.631087 0.998810 
166617.745163 0.999033 
153288.859239 0.999257 
139959.973316 0.999480 
126631.087392 0.999703 
113302.201468 0.999926 
113302.201468 0.981459 
113302.201468 0.981459 
113302.201468 0.962879 
126631.087392 0.865901 
139959.973316 0.786870 
153288.859239 0.721227 
166617.745163 0.665835 
179946.631087 0.618468 
193275.517011 0.577499 
206604.402935 0.541714 
219933.288859 0.510188 
233262.174783 0.482204 
246591.060707 0.457196 
259919.946631 0.434714 
273248.832555 0.414394 
286577.718479 0.395937 
299906.604403 0.379100 
313235.490327 0.363678 
326564.376251 0.349499 
339893.262175 0.336420 
353222.148099 0.324317 
366551.034023 0.313086 
379879.919947 0.302634 
393208.805871 0.292884 
406537.691795 0.283767 
419866.577718 0.275224 
433195.463642 0.267203 
446524.349566 0.259656 
459853.235490 0.252543 
473182.121414 0.245828 
486511.007338 0.239478 
499839.893262 0.233464 
513168.779186 0.227761 
526497.665110 0.222345 
539826.551034 0.217194 
553155.436958 0.212290 
566484.322882 0.207615 
579813.208806 0.203155 
593142.094730 0.198893 
606470.980654 0.194818 
619799.866578 0.190917 
633128.752502 0.187180 
646457.638426 0.183596 
659786.524350 0.180157 
673115.410274 0.176853 
686444.296197 0.173677 
699773.182121 0.170621 
713102.068045 0.167679 
726430.953969 0.164845 
739759.839893 0.162113 
753088.725817 0.159477 
766417.611741 0.156932 
779746.497665 0.154475 
793075.383589 0.152099 
806404.269513 0.149802 
819733.155437 0.147580 
833062.041361 0.145428 
846390.927285 0.143345 
859719.813209 0.141325 
873048.699133 0.139368 
886377.585057 0.137469 
899706.470981 0.135626 
913035.356905 0.133837 
926364.242829 0.132100 
939693.128752 0.130411 
953022.014676 0.128770 
966350.900600 0.127175 
979679.786524 0.125622 
993008.672448 0.124112 
1006337.558372 0.122641 
1019666.444296 0.121209 
1032995.330220 0.119814 
1046324.216144 0.118454 
1059653.102068 0.117129 
1072981.987992 0.115837 
1086310.873916 0.114576 
1099639.759840 0.113346 
1112968.645764 0.112146 
1126297.531688 0.110974 
1139626.417612 0.109829 
1152955.303536 0.108711 
1166284.189460 0.107619 
1179613.075384 0.106551 
1192941.961308 0.105508 
1206270.847231 0.104487 
1219599.733155 0.103489 
1232928.619079 0.102513 
1246257.505003 0.101557 
1259586.390927 0.100622 
1272915.276851 0.099706 
1286244.162775 0.098810 
1299573.048699 0.097932 
1312901.934623 0.097072 
1326230.820547 0.096229 
1339559.706471 0.095403 
1352888.592395 0.094594 
1366217.478319 0.093800 
1379546.364243 0.093022 
1392875.250167 0.092259 
1406204.136091 0.091510 
1419533.022015 0.090775 
1432861.907939 0.090055 
1446190.793863 0.089347 
1459519.679787 0.088653 
1472848.565710 0.087971 
1486177.451634 0.087302 
1499506.337558 0.086644 
1512835.223482 0.085999 
1526164.109406 0.085364 
1539492.995330 0.084741 
1552821.881254 0.084129 
1566150.767178 0.083527 
1579479.653102 0.082935 
1592808.539026 0.082353 
1606137.424950 0.081781 
1619466.310874 0.081219 
1632795.196798 0.080665 
1646124.082722 0.080121 
1659452.968646 0.079586 
1672781.854570 0.079059 
1686110.740494 0.078541 
1699439.626418 0.078031 
1712768.512342 0.077529 
1726097.398266 0.077035 
1739426.284189 0.076548 
1752755.170113 0.076069 
1766084.056037 0.075598 
1779412.941961 0.075133 
1792741.827885 0.074676 
1806070.713809 0.074225 
1819399.599733 0.073781 
1832728.485657 0.073343 
1846057.371581 0.072912 
1859386.257505 0.072488 
1872715.143429 0.072069 
1886044.029353 0.071656 
1899372.915277 0.071250 
1912701.801201 0.070849 
1926030.687125 0.070453 
1939359.573049 0.070063 
1952688.458973 0.069679 
1966017.344897 0.069300 
1979346.230821 0.068926 
1992675.116744 0.068557 
2006004.002668 0.068193 
2019332.888592 0.067834 
2032661.774516 0.067480 
2045990.660440 0.067130 
2059319.546364 0.066785 
2072648.432288 0.066445 
2085977.318212 0.066109 
2099306.204136 0.065778 
2112635.090060 0.065450 
2125963.975984 0.065127 
2139292.861908 0.064808 
2152621.747832 0.064493 
2165950.633756 0.064182 
2179279.519680 0.063875 
2192608.405604 0.063572 
2205937.291528 0.063272 
2219266.177452 0.062976 
2232595.063376 0.062684 
2245923.949300 0.062395 
2259252.835223 0.062110 
2272581.721147 0.061828 
2285910.607071 0.061550 
2299239.492995 0.061274 
2312568.378919 0.061002 
2325897.264843 0.060734 
2339226.150767 0.060468 
2352555.036691 0.060206 
2365883.922615 0.059946 
2379212.808539 0.059690 
2392541.694463 0.059436 
2405870.580387 0.059186 
2419199.466311 0.058938 
2432528.352235 0.058693 
2445857.238159 0.058450 
2459186.124083 0.058211 
2472515.010007 0.057974 
2485843.895931 0.057740 
2499172.781855 0.057508 
2512501.667779 0.057279 
2525830.553702 0.057052 
2539159.439626 0.056828 
2552488.325550 0.056606 
2565817.211474 0.056387 
2579146.097398 0.056169 
2592474.983322 0.055955 
2605803.869246 0.055742 
2619132.755170 0.055532 
2632461.641094 0.055324 
2645790.527018 0.055118 
2659119.412942 0.054914 
2672448.298866 0.054712 
2685777.184790 0.054513 
2699106.070714 0.054315 
2712434.956638 0.054119 
2725763.842562 0.053926 
2739092.728486 0.053734 
2752421.614410 0.053544 
2765750.500334 0.053357 
2779079.386258 0.053171 
2792408.272181 0.052987 
2805737.158105 0.052804 
2819066.044029 0.052624 
2832394.929953 0.052445 
2845723.815877 0.052268 
2859052.701801 0.052093 
2872381.587725 0.051919 
2885710.473649 0.051747 
2899039.359573 0.051577 
2912368.245497 0.051409 
2925697.131421 0.051241 
2939026.017345 0.051076 
2952354.903269 0.050912 
2965683.789193 0.050750 
2979012.675117 0.050589 
2992341.561041 0.050430 
3005670.446965 0.050272 
3018999.332889 0.050115 
3032328.218813 0.049960 
3045657.104736 0.049807 
3058985.990660 0.049655 
3072314.876584 0.049504 
3085643.762508 0.049355 
3098972.648432 0.049207 
3112301.534356 0.049060 
3125630.420280 0.048914 
3138959.306204 0.048770 
3152288.192128 0.048628 
3165617.078052 0.048486 
3178945.963976 0.048346 
3192274.849900 0.048207 
3205603.735824 0.048069 
3218932.621748 0.047932 
3232261.507672 0.047797 
3245590.393596 0.047662 
3258919.279520 0.047529 
3272248.165444 0.047397 
3285577.051368 0.047266 
3298905.937292 0.047137 
3312234.823215 0.047008 
3325563.709139 0.046881 
3338892.595063 0.046754 
3352221.480987 0.046629 
3365550.366911 0.046504 
3378879.252835 0.046381 
3392208.138759 0.046259 
3405537.024683 0.046138 
3418865.910607 0.046017 
3432194.796531 0.045898 
3445523.682455 0.045780 
3458852.568379 0.045662 
3472181.454303 0.045546 
3485510.340227 0.045431 
3498839.226151 0.045316 
3512168.112075 0.045203 
3525496.997999 0.045090 
3538825.883923 0.044978 
3552154.769847 0.044868 
3565483.655771 0.044758 
3578812.541694 0.044649 
3592141.427618 0.044540 
3605470.313542 0.044433 
3618799.199466 0.044326 
3632128.085390 0.044221 
3645456.971314 0.044116 
3658785.857238 0.044012 
3672114.743162 0.043909 
3685443.629086 0.043806 
3698772.515010 0.043705 
3712101.400934 0.043604 
3725430.286858 0.043504 
3738759.172782 0.043405 
3752088.058706 0.043306 
3765416.944630 0.043208 
3778745.830554 0.043111 
3792074.716478 0.043015 
3805403.602402 0.042919 
3818732.488326 0.042825 
3832061.374249 0.042731 
3845390.260173 0.042637 
3858719.146097 0.042544 
3872048.032021 0.042452 
3885376.917945 0.042361 
3898705.803869 0.042270 
3912034.689793 0.042180 
3925363.575717 0.042091 
3938692.461641 0.042002 
3952021.347565 0.041914 
3965350.233489 0.041827 
3978679.119413 0.041740 
3992008.005337 0.041654 
4005336.891261 0.041569 
4018665.777185 0.041484 
4031994.663109 0.041399 
4045323.549033 0.041316 
4058652.434957 0.041233 
4071981.320881 0.041150 
4085310.206805 0.041068 
4098639.092728 0.040987 
4111967.978652 0.040906 
4125296.864576 0.040826 
4138625.750500 0.040747 
4151954.636424 0.040668 
4165283.522348 0.040589 
4178612.408272 0.040511 
4191941.294196 0.040434 
4205270.180120 0.040357 
4218599.066044 0.040281 
4231927.951968 0.040205 
4245256.837892 0.040130 
4258585.723816 0.040055 
4271914.609740 0.039981 
4285243.495664 0.039907 
4298572.381588 0.039834 
4311901.267512 0.039762 
4325230.153436 0.039689 
4338559.039360 0.039618 
4351887.925284 0.039547 
4365216.811207 0.039476 
4378545.697131 0.039406 
4391874.583055 0.039336 
4405203.468979 0.039267 
4418532.354903 0.039198 
4431861.240827 0.039129 
4445190.126751 0.039061 
4458519.012675 0.038994 
4471847.898599 0.038927 
4485176.784523 0.038860 
4498505.670447 0.038794 
4511834.556371 0.038729 
4525163.442295 0.038663 
4538492.328219 0.038599 
4551821.214143 0.038534 
4565150.100067 0.038470 
4578478.985991 0.038407 
4591807.871915 0.038344 
4605136.757839 0.038281 
4618465.643763 0.038219 
4631794.529686 0.038157 
4645123.415610 0.038095 
4658452.301534 0.038034 
4671781.187458 0.037973 
4685110.073382 0.037913 
4698438.959306 0.037853 
4711767.845230 0.037793 
4725096.731154 0.037734 
4738425.617078 0.037676 
4751754.503002 0.037617 
4765083.388926 0.037559 
4778412.274850 0.037501 
4791741.160774 0.037444 
4805070.046698 0.037387 
4818398.932622 0.037331 
4831727.818546 0.037274 
4845056.704470 0.037218 
4858385.590394 0.037163 
4871714.476318 0.037108 
4885043.362241 0.037053 
4898372.248165 0.036998 
4911701.134089 0.036944 
4925030.020013 0.036890 
4938358.905937 0.036837 
4951687.791861 0.036784 
4965016.677785 0.036731 
4978345.563709 0.036679 
4991674.449633 0.036626 
5005003.335557 0.036575 
5018332.221481 0.036523 
5031661.107405 0.036472 
5044989.993329 0.036421 
5058318.879253 0.036370 
5071647.765177 0.036320 
5084976.651101 0.036270 
5098305.537025 0.036220 
5111634.422949 0.036171 
5124963.308873 0.036122 
5138292.194797 0.036073 
5151621.080720 0.036025 
5164949.966644 0.035977 
5178278.852568 0.035929 
5191607.738492 0.035881 
5204936.624416 0.035834 
5218265.510340 0.035787 
5231594.396264 0.035740 
5244923.282188 0.035693 
5258252.168112 0.035647 
5271581.054036 0.035601 
5284909.939960 0.035556 
5298238.825884 0.035510 
5311567.711808 0.035465 
5324896.597732 0.035420 
5338225.483656 0.035376 
5351554.369580 0.035332 
5364883.255504 0.035287 
5378212.141428 0.035244 
5391541.027352 0.035200 
5404869.913276 0.035157 
5418198.799199 0.035114 
5431527.685123 0.035071 
5444856.571047 0.035029 
5458185.456971 0.034986 
5471514.342895 0.034944 
5484843.228819 0.034902 
5498172.114743 0.034861 
5511501.000667 0.034820 
5524829.886591 0.034779 
5538158.772515 0.034738 
5551487.658439 0.034697 
5564816.544363 0.034657 
5578145.430287 0.034617 
5591474.316211 0.034577 
5604803.202135 0.034537 
5618132.088059 0.034498 
5631460.973983 0.034459 
5644789.859907 0.034420 
5658118.745831 0.034381 
5671447.631755 0.034342 
5684776.517678 0.034304 
5698105.403602 0.034266 
5711434.289526 0.034228 
5724763.175450 0.034190 
5738092.061374 0.034153 
5751420.947298 0.034116 
5764749.833222 0.034079 
5778078.719146 0.034042 
5791407.605070 0.034005 
5804736.490994 0.033969 
5818065.376918 0.033933 
5831394.262842 0.033897 
5844723.148766 0.033861 
5858052.034690 0.033825 
5871380.920614 0.033790 
5884709.806538 0.033755 
5898038.692462 0.033720 
5911367.578386 0.033685 
5924696.464310 0.033650 
5938025.350233 0.033616 
5951354.236157 0.033582 
5964683.122081 0.033548 
5978012.008005 0.033514 
5991340.893929 0.033480 
6004669.779853 0.033447 
6017998.665777 0.033413 
6031327.551701 0.033380 
6044656.437625 0.033347 
6057985.323549 0.033315 
6071314.209473 0.033282 
6084643.095397 0.033250 
6097971.981321 0.033218 
6111300.867245 0.033186 
6124629.753169 0.033154 
6137958.639093 0.033122 
6151287.525017 0.033091 
6164616.410941 0.033059 
6177945.296865 0.033028 
6191274.182789 0.032997 
6204603.068712 0.032966 
6217931.954636 0.032936 
6231260.840560 0.032905 
6244589.726484 0.032875 
6257918.612408 0.032845 
6271247.498332 0.032815 
6284576.384256 0.032785 
6297905.270180 0.032755 
6311234.156104 0.032726 
6324563.042028 0.032697 
6337891.927952 0.032668 
6351220.813876 0.032639 
6364549.699800 0.032610 
6377878.585724 0.032581 
6391207.471648 0.032552 
6404536.357572 0.032524 
6417865.243496 0.032496 
6431194.129420 0.032468 
6444523.015344 0.032440 
6457851.901268 0.032412 
6471180.787191 0.032385 
6484509.673115 0.032357 
6497838.559039 0.032330 
6511167.444963 0.032303 
6524496.330887 0.032276 
6537825.216811 0.032249 
6551154.102735 0.032222 
6564482.988659 0.032195 
6577811.874583 0.032169 
6591140.760507 0.032143 
6604469.646431 0.032116 
6617798.532355 0.032090 
6631127.418279 0.032065 
6644456.304203 0.032039 
6657785.190127 0.032013 
6671114.076051 0.031988 
6684442.961975 0.031962 
6697771.847899 0.031937 
6711100.733823 0.031912 
6724429.619746 0.031887 
6737758.505670 0.031862 
6751087.391594 0.031838 
6764416.277518 0.031813 
6777745.163442 0.031789 
6791074.049366 0.031765 
6804402.935290 0.031740 
6817731.821214 0.031716 
6831060.707138 0.031693 
6844389.593062 0.031669 
6857718.478986 0.031645 
6871047.364910 0.031622 
6884376.250834 0.031598 
6897705.136758 0.031575 
6911034.022682 0.031552 
6924362.908606 0.031529 
6937691.794530 0.031506 
6951020.680454 0.031483 
6964349.566378 0.031461 
6977678.452302 0.031438 
6991007.338225 0.031416 
7004336.224149 0.031393 
7017665.110073 0.031371 
7030993.995997 0.031349 
7044322.881921 0.031327 
7057651.767845 0.031305 
7070980.653769 0.031284 
7084309.539693 0.031262 
7097638.425617 0.031241 
7110967.311541 0.031219 
7124296.197465 0.031198 
7137625.083389 0.031177 
7150953.969313 0.031156 
7164282.855237 0.031135 
7177611.741161 0.031114 
7190940.627085 0.031093 
7204269.513009 0.031073 
7217598.398933 0.031052 
7230927.284857 0.031032 
7244256.170781 0.031012 
7257585.056704 0.030992 
7270913.942628 0.030972 
7284242.828552 0.030952 
7297571.714476 0.030932 
7310900.600400 0.030912 
7324229.486324 0.030893 
7337558.372248 0.030873 
7350887.258172 0.030854 
7364216.144096 0.030834 
7377545.030020 0.030815 
7390873.915944 0.030796 
7404202.801868 0.030777 
7417531.687792 0.030758 
7430860.573716 0.030739 
7444189.459640 0.030721 
7457518.345564 0.030702 
7470847.231488 0.030683 
7484176.117412 0.030665 
7497505.003336 0.030647 
7510833.889260 0.030628 
7524162.775183 0.030610 
7537491.661107 0.030592 
7550820.547031 0.030574 
7564149.432955 0.030557 
7577478.318879 0.030539 
7590807.204803 0.030521 
7604136.090727 0.030504 
7617464.976651 0.030486 
7630793.862575 0.030469 
7644122.748499 0.030452 
7657451.634423 0.030434 
7670780.520347 0.030417 
7684109.406271 0.030400 
7697438.292195 0.030383 
7710767.178119 0.030366 
7724096.064043 0.030350 
7737424.949967 0.030333 
7750753.835891 0.030317 
7764082.721815 0.030300 
7777411.607738 0.030284 
7790740.493662 0.030267 
7804069.379586 0.030251 
7817398.265510 0.030235 
7830727.151434 0.030219 
7844056.037358 0.030203 
7857384.923282 0.030187 
7870713.809206 0.030171 
7884042.695130 0.030156 
7897371.581054 0.030140 
7910700.466978 0.030125 
7924029.352902 0.030109 
7937358.238826 0.030094 
7950687.124750 0.030079 
7964016.010674 0.030063 
7977344.896598 0.030048 
7990673.782522 0.030033 
8004002.668446 0.030018 
8017331.554370 0.030003 
8030660.440294 0.029989 
8043989.326217 0.029974 
8057318.212141 0.029959 
8070647.098065 0.029945 
8083975.983989 0.029930 
8097304.869913 0.029916 
8110633.755837 0.029901 
8123962.641761 0.029887 
8137291.527685 0.029873 
8150620.413609 0.029859 
8163949.299533 0.029845 
8177278.185457 0.029831 
8190607.071381 0.029817 
8203935.957305 0.029803 
8217264.843229 0.029790 
8230593.729153 0.029776 
8243922.615077 0.029762 
8257251.501001 0.029749 
8270580.386925 0.029735 
8283909.272849 0.029722 
8297238.158773 0.029709 
8310567.044696 0.029696 
8323895.930620 0.029682 
8337224.816544 0.029669 
8350553.702468 0.029656 
8363882.588392 0.029643 
8377211.474316 0.029631 
8390540.360240 0.029618 
8403869.246164 0.029605 
8417198.132088 0.029593 
8430527.018012 0.029580 
8443855.903936 0.029567 
8457184.789860 0.029555 
8470513.675784 0.029543 
8483842.561708 0.029530 
8497171.447632 0.029518 
8510500.333556 0.029506 
8523829.219480 0.029494 
8537158.105404 0.029482 
8550486.991328 0.029470 
8563815.877252 0.029458 
8577144.763175 0.029446 
8590473.649099 0.029434 
8603802.535023 0.029423 
8617131.420947 0.029411 
8630460.306871 0.029399 
8643789.192795 0.029388 
8657118.078719 0.029377 
8670446.964643 0.029365 
8683775.850567 0.029354 
8697104.736491 0.029343 
8710433.622415 0.029331 
8723762.508339 0.029320 
8737091.394263 0.029309 
8750420.280187 0.029298 
8763749.166111 0.029287 
8777078.052035 0.029276 
8790406.937959 0.029266 
8803735.823883 0.029255 
8817064.709807 0.029244 
8830393.595730 0.029234 
8843722.481654 0.029223 
8857051.367578 0.029212 
8870380.253502 0.029202 
8883709.139426 0.029192 
8897038.025350 0.029181 
8910366.911274 0.029171 
8923695.797198 0.029161 
8937024.683122 0.029151 
8950353.569046 0.029141 
8963682.454970 0.029131 
8977011.340894 0.029121 
8990340.226818 0.029111 
9003669.112742 0.029101 
9016997.998666 0.029091 
9030326.884590 0.029081 
9043655.770514 0.029072 
9056984.656438 0.029062 
9070313.542362 0.029052 
9083642.428286 0.029043 
9096971.314209 0.029033 
9110300.200133 0.029024 
9123629.086057 0.029015 
9136957.971981 0.029005 
9150286.857905 0.028996 
9163615.743829 0.028987 
9176944.629753 0.028978 
9190273.515677 0.028969 
9203602.401601 0.028960 
9216931.287525 0.028951 
9230260.173449 0.028942 
9243589.059373 0.028933 
9256917.945297 0.028924 
9270246.831221 0.028915 
9283575.717145 0.028906 
9296904.603069 0.028898 
9310233.488993 0.028889 
9323562.374917 0.028881 
9336891.260841 0.028872 
9350220.146765 0.028864 
9363549.032688 0.028855 
9376877.918612 0.028847 
9390206.804536 0.028839 
9403535.690460 0.028830 
9416864.576384 0.028822 
9430193.462308 0.028814 
9443522.348232 0.028806 
9456851.234156 0.028798 
9470180.120080 0.028790 
9483509.006004 0.028782 
9496837.891928 0.028774 
9510166.777852 0.028766 
9523495.663776 0.028758 
9536824.549700 0.028751 
9550153.435624 0.028743 
9563482.321548 0.028735 
9576811.207472 0.028728 
9590140.093396 0.028720 
9603468.979320 0.028713 
9616797.865243 0.028705 
9630126.751167 0.028698 
9643455.637091 0.028690 
9656784.523015 0.028683 
9670113.408939 0.028676 
9683442.294863 0.028668 
9696771.180787 0.028661 
9710100.066711 0.028654 
9723428.952635 0.028647 
9736757.838559 0.028640 
9750086.724483 0.028633 
9763415.610407 0.028626 
9776744.496331 0.028619 
9790073.382255 0.028612 
9803402.268179 0.028605 
9816731.154103 0.028599 
9830060.040027 0.028592 
9843388.925951 0.028585 
9856717.811875 0.028579 
9870046.697799 0.028572 
9883375.583722 0.028565 
9896704.469646 0.028559 
9910033.355570 0.028552 
9923362.241494 0.028546 
9936691.127418 0.028540 
9950020.013342 0.028533 
9963348.899266 0.028527 
9976677.785190 0.028521 
9990006.671114 0.028515 
10003335.557038 0.028508 
10016664.442962 0.028502 
10029993.328886 0.028496 
10043322.214810 0.028490 
10056651.100734 0.028484 
10069979.986658 0.028478 
10083308.872582 0.028472 
10096637.758506 0.028466 
10109966.644430 0.028461 
10123295.530354 0.028455 
10136624.416278 0.028449 
10149953.302201 0.028443 
10163282.188125 0.028438 
10176611.074049 0.028432 
10189939.959973 0.028426 
10203268.845897 0.028421 
10216597.731821 0.028415 
10229926.617745 0.028410 
10243255.503669 0.028405 
10256584.389593 0.028399 
10269913.275517 0.028394 
10283242.161441 0.028389 
10296571.047365 0.028383 
10309899.933289 0.028378 
10323228.819213 0.028373 
10336557.705137 0.028368 
10349886.591061 0.028363 
10363215.476985 0.028358 
10376544.362909 0.028352 
10389873.248833 0.028347 
10403202.134757 0.028343 
10416531.020680 0.028338 
10429859.906604 0.028333 
10443188.792528 0.028328 
10456517.678452 0.028323 
10469846.564376 0.028318 
10483175.450300 0.028314 
10496504.336224 0.028309 
10509833.222148 0.028304 
10523162.108072 0.028300 
10536490.993996 0.028295 
10549819.879920 0.028290 
10563148.765844 0.028286 
10576477.651768 0.028281 
10589806.537692 0.028277 
10603135.423616 0.028273 
10616464.309540 0.028268 
10629793.195464 0.028264 
10643122.081388 0.028260 
10656450.967312 0.028255 
10669779.853235 0.028251 
10683108.739159 0.028247 
10696437.625083 0.028243 
10709766.511007 0.028239 
10723095.396931 0.028235 
10736424.282855 0.028231 
10749753.168779 0.028227 
10763082.054703 0.028223 
10776410.940627 0.028219 
10789739.826551 0.028215 
10803068.712475 0.028211 
10816397.598399 0.028207 
10829726.484323 0.028203 
10843055.370247 0.028199 
10856384.256171 0.028196 
10869713.142095 0.028192 
10883042.028019 0.028188 
10896370.913943 0.028185 
10909699.799867 0.028181 
10923028.685791 0.028178 
10936357.571714 0.028174 
10949686.457638 0.028170 
10963015.343562 0.028167 
10976344.229486 0.028164 
10989673.115410 0.028160 
11003002.001334 0.028157 
11016330.887258 0.028153 
11029659.773182 0.028150 
11042988.659106 0.028147 
11056317.545030 0.028144 
11069646.430954 0.028140 
11082975.316878 0.028137 
11096304.202802 0.028134 
11109633.088726 0.028131 
11122961.974650 0.028128 
11136290.860574 0.028125 
11149619.746498 0.028122 
11162948.632422 0.028119 
11176277.518346 0.028116 
11189606.404270 0.028113 
11202935.290193 0.028110 
11216264.176117 0.028107 
11229593.062041 0.028104 
11242921.947965 0.028102 
11256250.833889 0.028099 
11269579.719813 0.028096 
11282908.605737 0.028093 
11296237.491661 0.028091 
11309566.377585 0.028088 
11322895.263509 0.028085 
11336224.149433 0.028083 
11349553.035357 0.028080 
11362881.921281 0.028078 
11376210.807205 0.028075 
11389539.693129 0.028073 
11402868.579053 0.028070 
11416197.464977 0.028068 
11429526.350901 0.028065 
11442855.236825 0.028063 
11456184.122748 0.028061 
11469513.008672 0.028058 
11482841.894596 0.028056 
11496170.780520 0.028054 
11509499.666444 0.028052 
11522828.552368 0.028050 
11536157.438292 0.028047 
11549486.324216 0.028045 
11562815.210140 0.028043 
11576144.096064 0.028041 
11589472.981988 0.028039 
11602801.867912 0.028037 
11616130.753836 0.028035 
11629459.639760 0.028033 
11642788.525684 0.028031 
11656117.411608 0.028029 
11669446.297532 0.028027 
11682775.183456 0.028026 
11696104.069380 0.028024 
11709432.955304 0.028022 
11722761.841227 0.028020 
11736090.727151 0.028018 
11749419.613075 0.028017 
11762748.498999 0.028015 
11776077.384923 0.028013 
11789406.270847 0.028012 
11802735.156771 0.028010 
11816064.042695 0.028009 
11829392.928619 0.028007 
11842721.814543 0.028006 
11856050.700467 0.028004 
11869379.586391 0.028003 
11882708.472315 0.028001 
11896037.358239 0.028000 
11909366.244163 0.027998 
11922695.130087 0.027997 
11936024.016011 0.027996 
11949352.901935 0.027994 
11962681.787859 0.027993 
11976010.673783 0.027992 
11989339.559706 0.027991 
12002668.445630 0.027989 
12015997.331554 0.027988 
12029326.217478 0.027987 
12042655.103402 0.027986 
12055983.989326 0.027985 
12069312.875250 0.027984 
12082641.761174 0.027983 
12095970.647098 0.027982 
12109299.533022 0.027981 
12122628.418946 0.027980 
12135957.304870 0.027979 
12149286.190794 0.027978 
12162615.076718 0.027977 
12175943.962642 0.027976 
12189272.848566 0.027975 
12202601.734490 0.027974 
12215930.620414 0.027974 
12229259.506338 0.027973 
12242588.392262 0.027972 
12255917.278185 0.027971 
12269246.164109 0.027971 
12282575.050033 0.027970 
12295903.935957 0.027969 
12309232.821881 0.027969 
12322561.707805 0.027968 
12335890.593729 0.027967 
12349219.479653 0.027967 
12362548.365577 0.027966 
12375877.251501 0.027966 
12389206.137425 0.027965 
12402535.023349 0.027965 
12415863.909273 0.027964 
12429192.795197 0.027964 
12442521.681121 0.027964 
12455850.567045 0.027963 
12469179.452969 0.027963 
12482508.338893 0.027963 
12495837.224817 0.027962 
12509166.110740 0.027962 
12522494.996664 0.027962 
12535823.882588 0.027962 
12549152.768512 0.027961 
12562481.654436 0.027961 
12575810.540360 0.027961 
12589139.426284 0.027961 
12602468.312208 0.027961 
12615797.198132 0.027961 
12629126.084056 0.027961 
12642454.969980 0.027961 
12655783.855904 0.027960 
12669112.741828 0.027960 
12682441.627752 0.027960 
12695770.513676 0.027961 
12709099.399600 0.027961 
12722428.285524 0.027961 
12735757.171448 0.027961 
12749086.057372 0.027961 
12762414.943296 0.027961 
12775743.829219 0.027961 
12789072.715143 0.027961 
12802401.601067 0.027962 
12815730.486991 0.027962 
12829059.372915 0.027962 
12842388.258839 0.027962 
12855717.144763 0.027963 
12869046.030687 0.027963 
12882374.916611 0.027963 
12895703.802535 0.027964 
12909032.688459 0.027964 
12922361.574383 0.027964 
12935690.460307 0.027965 
12949019.346231 0.027965 
12962348.232155 0.027966 
12975677.118079 0.027966 
12989006.004003 0.027967 
13002334.889927 0.027967 
13015663.775851 0.027968 
13028992.661775 0.027968 
13042321.547698 0.027969 
13055650.433622 0.027970 
13068979.319546 0.027970 
13082308.205470 0.027971 
13095637.091394 0.027972 
13108965.977318 0.027972 
13122294.863242 0.027973 
13135623.749166 0.027974 
13148952.635090 0.027974 
13162281.521014 0.027975 
13175610.406938 0.027976 
13188939.292862 0.027977 
13202268.178786 0.027978 
13215597.064710 0.027979 
13228925.950634 0.027979 
13242254.836558 0.027980 
13255583.722482 0.027981 
13268912.608406 0.027982 
13282241.494330 0.027983 
13295570.380254 0.027984 
13308899.266177 0.027985 
13322228.152101 0.027986 
13335557.038025 0.027987 
13348885.923949 0.027988 
13362214.809873 0.027989 
13375543.695797 0.027990 
13388872.581721 0.027991 
13402201.467645 0.027993 
13415530.353569 0.027994 
13428859.239493 0.027995 
13442188.125417 0.027996 
13455517.011341 0.027997 
13468845.897265 0.027998 
13482174.783189 0.028000 
13495503.669113 0.028001 
13508832.555037 0.028002 
13522161.440961 0.028004 
13535490.326885 0.028005 
13548819.212809 0.028006 
13562148.098732 0.028008 
13575476.984656 0.028009 
13588805.870580 0.028010 
13602134.756504 0.028012 
13615463.642428 0.028013 
13628792.528352 0.028015 
13642121.414276 0.028016 
13655450.300200 0.028018 
13668779.186124 0.028019 
13682108.072048 0.028021 
13695436.957972 0.028022 
13708765.843896 0.028024 
13722094.729820 0.028025 
13735423.615744 0.028027 
13748752.501668 0.028028 
13762081.387592 0.028030 
13775410.273516 0.028032 
13788739.159440 0.028033 
13802068.045364 0.028035 
13815396.931288 0.028037 
13828725.817211 0.028038 
13842054.703135 0.028040 
13855383.589059 0.028042 
13868712.474983 0.028044 
13882041.360907 0.028046 
13895370.246831 0.028047 
13908699.132755 0.028049 
13922028.018679 0.028051 
13935356.904603 0.028053 
13948685.790527 0.028055 
13962014.676451 0.028057 
13975343.562375 0.028059 
13988672.448299 0.028060 
14002001.334223 0.028062 
14015330.220147 0.028064 
14028659.106071 0.028066 
14041987.991995 0.028068 
14055316.877919 0.028070 
14068645.763843 0.028072 
14081974.649767 0.028074 
14095303.535690 0.028076 
14108632.421614 0.028079 
14121961.307538 0.028081 
14135290.193462 0.028083 
14148619.079386 0.028085 
14161947.965310 0.028087 
14175276.851234 0.028089 
14188605.737158 0.028091 
14201934.623082 0.028094 
14215263.509006 0.028096 
14228592.394930 0.028098 
14241921.280854 0.028100 
14255250.166778 0.028102 
14268579.052702 0.028105 
14281907.938626 0.028107 
14295236.824550 0.028109 
14308565.710474 0.028112 
14321894.596398 0.028114 
14335223.482322 0.028116 
14348552.368245 0.028119 
14361881.254169 0.028121 
14375210.140093 0.028124 
14388539.026017 0.028126 
14401867.911941 0.028128 
14415196.797865 0.028131 
14428525.683789 0.028133 
14441854.569713 0.028136 
14455183.455637 0.028138 
14468512.341561 0.028141 
14481841.227485 0.028143 
14495170.113409 0.028146 
14508498.999333 0.028149 
14521827.885257 0.028151 
14535156.771181 0.028154 
14548485.657105 0.028156 
14561814.543029 0.028159 
14575143.428953 0.028162 
14588472.314877 0.028164 
14601801.200801 0.028167 
14615130.086724 0.028170 
14628458.972648 0.028172 
14641787.858572 0.028175 
14655116.744496 0.028178 
14668445.630420 0.028180 
14681774.516344 0.028183 
14695103.402268 0.028186 
14708432.288192 0.028189 
14721761.174116 0.028192 
14735090.060040 0.028194 
14748418.945964 0.028197 
14761747.831888 0.028200 
14775076.717812 0.028203 
14788405.603736 0.028206 
14801734.489660 0.028209 
14815063.375584 0.028212 
14828392.261508 0.028215 
14841721.147432 0.028218 
14855050.033356 0.028221 
14868378.919280 0.028224 
14881707.805203 0.028227 
14895036.691127 0.028230 
14908365.577051 0.028233 
14921694.462975 0.028236 
14935023.348899 0.028239 
14948352.234823 0.028242 
14961681.120747 0.028245 
14975010.006671 0.028248 
14988338.892595 0.028251 
15001667.778519 0.028254 
15014996.664443 0.028257 
15028325.550367 0.028260 
15041654.436291 0.028264 
15054983.322215 0.028267 
15068312.208139 0.028270 
15081641.094063 0.028273 
15094969.979987 0.028276 
15108298.865911 0.028280 
15121627.751835 0.028283 
15134956.637759 0.028286 
15148285.523682 0.028289 
15161614.409606 0.028293 
15174943.295530 0.028296 
15188272.181454 0.028299 
15201601.067378 0.028303 
15214929.953302 0.028306 
15228258.839226 0.028309 
15241587.725150 0.028313 
15254916.611074 0.028316 
15268245.496998 0.028319 
15281574.382922 0.028323 
15294903.268846 0.028326 
15308232.154770 0.028330 
15321561.040694 0.028333 
15334889.926618 0.028337 
15348218.812542 0.028340 
15361547.698466 0.028344 
15374876.584390 0.028347 
15388205.470314 0.028351 
15401534.356237 0.028354 
15414863.242161 0.028358 
15428192.128085 0.028361 
15441521.014009 0.028365 
15454849.899933 0.028369 
15468178.785857 0.028372 
15481507.671781 0.028376 
15494836.557705 0.028379 
15508165.443629 0.028383 
15521494.329553 0.028387 
15534823.215477 0.028390 
15548152.101401 0.028394 
15561480.987325 0.028398 
15574809.873249 0.028401 
15588138.759173 0.028405 
15601467.645097 0.028409 
15614796.531021 0.028413 
15628125.416945 0.028416 
15641454.302869 0.028420 
15654783.188793 0.028424 
15668112.074716 0.028428 
15681440.960640 0.028432 
15694769.846564 0.028435 
15708098.732488 0.028439 
15721427.618412 0.028443 
15734756.504336 0.028447 
15748085.390260 0.028451 
15761414.276184 0.028455 
15774743.162108 0.028459 
15788072.048032 0.028463 
15801400.933956 0.028466 
15814729.819880 0.028470 
15828058.705804 0.028474 
15841387.591728 0.028478 
15854716.477652 0.028482 
15868045.363576 0.028486 
15881374.249500 0.028490 
15894703.135424 0.028494 
15908032.021348 0.028498 
15921360.907272 0.028502 
15934689.793195 0.028506 
15948018.679119 0.028511 
15961347.565043 0.028515 
15974676.450967 0.028519 
15988005.336891 0.028523 
16001334.222815 0.028527 
16014663.108739 0.028531 
16027991.994663 0.028535 
16041320.880587 0.028539 
16054649.766511 0.028544 
16067978.652435 0.028548 
16081307.538359 0.028552 
16094636.424283 0.028556 
16107965.310207 0.028560 
16121294.196131 0.028565 
16134623.082055 0.028569 
16147951.967979 0.028573 
16161280.853903 0.028577 
16174609.739827 0.028582 
16187938.625751 0.028586 
16201267.511674 0.028590 
16214596.397598 0.028594 
16227925.283522 0.028599 
16241254.169446 0.028603 
16254583.055370 0.028607 
16267911.941294 0.028612 
16281240.827218 0.028616 
16294569.713142 0.028621 
16307898.599066 0.028625 
16321227.484990 0.028629 
16334556.370914 0.028634 
16347885.256838 0.028638 
16361214.142762 0.028643 
16374543.028686 0.028647 
16387871.914610 0.028652 
16401200.800534 0.028656 
16414529.686458 0.028661 
16427858.572382 0.028665 
16441187.458306 0.028670 
16454516.344229 0.028674 
16467845.230153 0.028679 
16481174.116077 0.028683 
16494503.002001 0.028688 
16507831.887925 0.028692 
16521160.773849 0.028697 
16534489.659773 0.028701 
16547818.545697 0.028706 
16561147.431621 0.028711 
16574476.317545 0.028715 
16587805.203469 0.028720 
16601134.089393 0.028725 
16614462.975317 0.028729 
16627791.861241 0.028734 
16641120.747165 0.028739 
16654449.633089 0.028743 
16667778.519013 0.028748 
16681107.404937 0.028753 
16694436.290861 0.028757 
16707765.176785 0.028762 
16721094.062708 0.028767 
16734422.948632 0.028772 
16747751.834556 0.028776 
16761080.720480 0.028781 
16774409.606404 0.028786 
16787738.492328 0.028791 
16801067.378252 0.028796 
16814396.264176 0.028800 
16827725.150100 0.028805 
16841054.036024 0.028810 
16854382.921948 0.028815 
16867711.807872 0.028820 
16881040.693796 0.028825 
16894369.579720 0.028830 
16907698.465644 0.028835 
16921027.351568 0.028839 
16934356.237492 0.028844 
16947685.123416 0.028849 
16961014.009340 0.028854 
16974342.895264 0.028859 
16987671.781187 0.028864 
17001000.667111 0.028869 
17014329.553035 0.028874 
17027658.438959 0.028879 
17040987.324883 0.028884 
17054316.210807 0.028889 
17067645.096731 0.028894 
17080973.982655 0.028899 
17094302.868579 0.028904 
17107631.754503 0.028909 
17120960.640427 0.028914 
17134289.526351 0.028919 
17147618.412275 0.028925 
17160947.298199 0.028930 
17174276.184123 0.028935 
17187605.070047 0.028940 
17200933.955971 0.028945 
17214262.841895 0.028950 
17227591.727819 0.028955 
17240920.613742 0.028960 
17254249.499666 0.028966 
17267578.385590 0.028971 
17280907.271514 0.028976 
17294236.157438 0.028981 
17307565.043362 0.028986 
17320893.929286 0.028992 
17334222.815210 0.028997 
17347551.701134 0.029002 
17360880.587058 0.029007 
17374209.472982 0.029013 
17387538.358906 0.029018 
17400867.244830 0.029023 
17414196.130754 0.029029 
17427525.016678 0.029034 
17440853.902602 0.029039 
17454182.788526 0.029044 
17467511.674450 0.029050 
17480840.560374 0.029055 
17494169.446298 0.029061 
17507498.332221 0.029066 
17520827.218145 0.029071 
17534156.104069 0.029077 
17547484.989993 0.029082 
17560813.875917 0.029087 
17574142.761841 0.029093 
17587471.647765 0.029098 
17600800.533689 0.029104 
17614129.419613 0.029109 
17627458.305537 0.029115 
17640787.191461 0.029120 
17654116.077385 0.029126 
17667444.963309 0.029131 
17680773.849233 0.029137 
17694102.735157 0.029142 
17707431.621081 0.029148 
17720760.507005 0.029153 
17734089.392929 0.029159 
17747418.278853 0.029164 
17760747.164777 0.029170 
17774076.050700 0.029175 
17787404.936624 0.029181 
17800733.822548 0.029186 
17814062.708472 0.029192 
17827391.594396 0.029198 
17840720.480320 0.029203 
17854049.366244 0.029209 
17867378.252168 0.029214 
17880707.138092 0.029220 
17894036.024016 0.029226 
17907364.909940 0.029231 
17920693.795864 0.029237 
17934022.681788 0.029243 
17947351.567712 0.029248 
17960680.453636 0.029254 
17974009.339560 0.029260 
17987338.225484 0.029266 
18000667.111408 0.029271 
18013995.997332 0.029277 
18027324.883256 0.029283 
18040653.769179 0.029289 
18053982.655103 0.029294 
18067311.541027 0.029300 
18080640.426951 0.029306 
18093969.312875 0.029312 
18107298.198799 0.029317 
18120627.084723 0.029323 
18133955.970647 0.029329 
18147284.856571 0.029335 
18160613.742495 0.029341 
18173942.628419 0.029347 
18187271.514343 0.029352 
18200600.400267 0.029358 
18213929.286191 0.029364 
18227258.172115 0.029370 
18240587.058039 0.029376 
18253915.943963 0.029382 
18267244.829887 0.029388 
18280573.715811 0.029394 
18293902.601734 0.029400 
18307231.487658 0.029406 
18320560.373582 0.029411 
18333889.259506 0.029417 
18347218.145430 0.029423 
18360547.031354 0.029429 
18373875.917278 0.029435 
18387204.803202 0.029441 
18400533.689126 0.029447 
18413862.575050 0.029453 
18427191.460974 0.029459 
18440520.346898 0.029465 
18453849.232822 0.029471 
18467178.118746 0.029477 
18480507.004670 0.029483 
18493835.890594 0.029490 
18507164.776518 0.029496 
18520493.662442 0.029502 
18533822.548366 0.029508 
18547151.434290 0.029514 
18560480.320213 0.029520 
18573809.206137 0.029526 
18587138.092061 0.029532 
18600466.977985 0.029538 
18613795.863909 0.029544 
18627124.749833 0.029551 
18640453.635757 0.029557 
18653782.521681 0.029563 
18667111.407605 0.029569 
18680440.293529 0.029575 
18693769.179453 0.029581 
18707098.065377 0.029588 
18720426.951301 0.029594 
18733755.837225 0.029600 
18747084.723149 0.029606 
18760413.609073 0.029613 
18773742.494997 0.029619 
18787071.380921 0.029625 
18800400.266845 0.029631 
18813729.152769 0.029638 
18827058.038692 0.029644 
18840386.924616 0.029650 
18853715.810540 0.029656 
18867044.696464 0.029663 
18880373.582388 0.029669 
18893702.468312 0.029675 
18907031.354236 0.029682 
18920360.240160 0.029688 
18933689.126084 0.029694 
18947018.012008 0.029701 
18960346.897932 0.029707 
18973675.783856 0.029713 
18987004.669780 0.029720 
19000333.555704 0.029726 
19013662.441628 0.029733 
19026991.327552 0.029739 
19040320.213476 0.029745 
19053649.099400 0.029752 
19066977.985324 0.029758 
19080306.871248 0.029765 
19093635.757171 0.029771 
19106964.643095 0.029778 
19120293.529019 0.029784 
19133622.414943 0.029791 
19146951.300867 0.029797 
19160280.186791 0.029804 
19173609.072715 0.029810 
19186937.958639 0.029817 
19200266.844563 0.029823 
19213595.730487 0.029830 
19226924.616411 0.029836 
19240253.502335 0.029843 
19253582.388259 0.029849 
19266911.274183 0.029856 
19280240.160107 0.029862 
19293569.046031 0.029869 
19306897.931955 0.029875 
19320226.817879 0.029882 
19333555.703803 0.029889 
19346884.589726 0.029895 
19360213.475650 0.029902 
19373542.361574 0.029908 
19386871.247498 0.029915 
19400200.133422 0.029922 
19413529.019346 0.029928 
19426857.905270 0.029935 
19440186.791194 0.029942 
19453515.677118 0.029948 
19466844.563042 0.029955 
19480173.448966 0.029962 
19493502.334890 0.029968 
19506831.220814 0.029975 
19520160.106738 0.029982 
19533488.992662 0.029988 
19546817.878586 0.029995 
19560146.764510 0.030002 
19573475.650434 0.030009 
19586804.536358 0.030015 
19600133.422282 0.030022 
19613462.308205 0.030029 
19626791.194129 0.030036 
19640120.080053 0.030042 
19653448.965977 0.030049 
19666777.851901 0.030056 
19680106.737825 0.030063 
19693435.623749 0.030069 
19706764.509673 0.030076 
19720093.395597 0.030083 
19733422.281521 0.030090 
19746751.167445 0.030097 
19760080.053369 0.030104 
19773408.939293 0.030110 
19786737.825217 0.030117 
19800066.711141 0.030124 
19813395.597065 0.030131 
19826724.482989 0.030138 
19840053.368913 0.030145 
19853382.254837 0.030152 
19866711.140761 0.030159 
19880040.026684 0.030166 
19893368.912608 0.030172 
19906697.798532 0.030179 
19920026.684456 0.030186 
19933355.570380 0.030193 
19946684.456304 0.030200 
19960013.342228 0.030207 
19973342.228152 0.030214 
19986671.114076 0.030221 
20000000.000000 0.030228 
20000000.000000 0.030228 
20066711.140761 0.030263 
20133422.281521 0.030298 
20200133.422282 0.030334 
20266844.563042 0.030369 
20333555.703803 0.030405 
20400266.844563 0.030441 
20466977.985324 0.030477 
20533689.126084 0.030513 
20600400.266845 0.030550 
20667111.407605 0.030587 
20733822.548366 0.030623 
20800533.689126 0.030660 
20867244.829887 0.030698 
20933955.970647 0.030735 
21000667.111408 0.030773 
21067378.252168 0.030810 
21134089.392929 0.030848 
21200800.533689 0.030886 
21267511.674450 0.030924 
21334222.815210 0.030963 
21400933.955971 0.031001 
21467645.096731 0.031040 
21534356.237492 0.031079 
21601067.378252 0.031118 
21667778.519013 0.031157 
21734489.659773 0.031196 
21801200.800534 0.031236 
21867911.941294 0.031275 
21934623.082055 0.031315 
22001334.222815 0.031355 
22068045.363576 0.031395 
22134756.504336 0.031436 
22201467.645097 0.031476 
22268178.785857 0.031517 
22334889.926618 0.031557 
22401601.067378 0.031598 
22468312.208139 0.031639 
22535023.348899 0.031681 
22601734.489660 0.031722 
22668445.630420 0.031763 
22735156.771181 0.031805 
22801867.911941 0.031847 
22868579.052702 0.031889 
22935290.193462 0.031931 
23002001.334223 0.031973 
23068712.474983 0.032016 
23135423.615744 0.032058 
23202134.756504 0.032101 
23268845.897265 0.032143 
23335557.038025 0.032186 
23402268.178786 0.032229 
23468979.319546 0.032273 
23535690.460307 0.032316 
23602401.601067 0.032360 
23669112.741828 0.032403 
23735823.882588 0.032447 
23802535.023349 0.032491 
23869246.164109 0.032535 
23935957.304870 0.032579 
24002668.445630 0.032623 
24069379.586391 0.032668 
24136090.727151 0.032712 
24202801.867912 0.032757 
24269513.008672 0.032802 
24336224.149433 0.032847 
24402935.290193 0.032892 
24469646.430954 0.032937 
24536357.571714 0.032983 
24603068.712475 0.033028 
24669779.853235 0.033074 
24736490.993996 0.033120 
24803202.134757 0.033165 
24869913.275517 0.033212 
24936624.416278 0.033258 
25003335.557038 0.033304 
25070046.697799 0.033350 
25136757.838559 0.033397 
25203468.979320 0.033443 
25270180.120080 0.033490 
25336891.260841 0.033537 
25403602.401601 0.033584 
25470313.542362 0.033631 
25537024.683122 0.033679 
25603735.823883 0.033726 
25670446.964643 0.033773 
25737158.105404 0.033821 
25803869.246164 0.033869 
25870580.386925 0.033917 
25937291.527685 0.033965 
26004002.668446 0.034013 
26070713.809206 0.034061 
26137424.949967 0.034109 
26204136.090727 0.034158 
26270847.231488 0.034206 
26337558.372248 0.034255 
26404269.513009 0.034304 
26470980.653769 0.034353 
26537691.794530 0.034402 
26604402.935290 0.034451 
26671114.076051 0.034500 
26737825.216811 0.034550 
26804536.357572 0.034599 
26871247.498332 0.034649 
26937958.639093 0.034698 
27004669.779853 0.034748 
27071380.920614 0.034798 
27138092.061374 0.034848 
27204803.202135 0.034899 
27271514.342895 0.034949 
27338225.483656 0.034999 
27404936.624416 0.035050 
27471647.765177 0.035100 
27538358.905937 0.035151 
27605070.046698 0.035202 
27671781.187458 0.035253 
27738492.328219 0.035304 
27805203.468979 0.035355 
27871914.609740 0.035406 
27938625.750500 0.035458 
28005336.891261 0.035509 
28072048.032021 0.035561 
28138759.172782 0.035613 
28205470.313542 0.035665 
28272181.454303 0.035716 
28338892.595063 0.035769 
28405603.735824 0.035821 
28472314.876584 0.035873 
28539026.017345 0.035925 
28605737.158105 0.035978 
28672448.298866 0.036030 
28739159.439626 0.036083 
28805870.580387 0.036136 
28872581.721147 0.036189 
28939292.861908 0.036242 
29006004.002668 0.036295 
29072715.143429 0.036348 
29139426.284189 0.036401 
29206137.424950 0.036455 
29272848.565710 0.036508 
29339559.706471 0.036562 
29406270.847231 0.036616 
29472981.987992 0.036669 
29539693.128752 0.036723 
29606404.269513 0.036777 
29673115.410274 0.036831 
29739826.551034 0.036886 
29806537.691795 0.036940 
29873248.832555 0.036994 
29939959.973316 0.037049 
30006671.114076 0.037104 
30073382.254837 0.037158 
30140093.395597 0.037213 
30206804.536358 0.037268 
30273515.677118 0.037323 
30340226.817879 0.037378 
30406937.958639 0.037434 
30473649.099400 0.037489 
30540360.240160 0.037544 
30607071.380921 0.037600 
30673782.521681 0.037656 
30740493.662442 0.037711 
30807204.803202 0.037767 
30873915.943963 0.037823 
30940627.084723 0.037879 
31007338.225484 0.037935 
31074049.366244 0.037991 
31140760.507005 0.038048 
31207471.647765 0.038104 
31274182.788526 0.038161 
31340893.929286 0.038217 
31407605.070047 0.038274 
31474316.210807 0.038331 
31541027.351568 0.038388 
31607738.492328 0.038445 
31674449.633089 0.038502 
31741160.773849 0.038559 
31807871.914610 0.038616 
31874583.055370 0.038674 
31941294.196131 0.038731 
32008005.336891 0.038789 
32074716.477652 0.038846 
32141427.618412 0.038904 
32208138.759173 0.038962 
32274849.899933 0.039020 
32341561.040694 0.039078 
32408272.181454 0.039136 
32474983.322215 0.039195 
32541694.462975 0.039253 
32608405.603736 0.039311 
32675116.744496 0.039370 
32741827.885257 0.039428 
32808539.026017 0.039487 
32875250.166778 0.039546 
32941961.307538 0.039605 
33008672.448299 0.039664 
33075383.589059 0.039723 
33142094.729820 0.039782 
33208805.870580 0.039841 
33275517.011341 0.039901 
33342228.152101 0.039960 
33408939.292862 0.040020 
33475650.433622 0.040080 
33542361.574383 0.040139 
33609072.715143 0.040199 
33675783.855904 0.040259 
33742494.996664 0.040319 
33809206.137425 0.040379 
33875917.278185 0.040439 
33942628.418946 0.040500 
34009339.559706 0.040560 
34076050.700467 0.040621 
34142761.841227 0.040681 
34209472.981988 0.040742 
34276184.122749 0.040803 
34342895.263509 0.040864 
34409606.404270 0.040925 
34476317.545030 0.040986 
34543028.685791 0.041047 
34609739.826551 0.041108 
34676450.967312 0.041169 
34743162.108072 0.041231 
34809873.248833 0.041292 
34876584.389593 0.041354 
34943295.530354 0.041416 
35010006.671114 0.041477 
35076717.811875 0.041539 
35143428.952635 0.041601 
35210140.093396 0.041663 
35276851.234156 0.041725 
35343562.374917 0.041788 
35410273.515677 0.041850 
35476984.656438 0.041912 
35543695.797198 0.041975 
35610406.937959 0.042038 
35677118.078719 0.042100 
35743829.219480 0.042163 
35810540.360240 0.042226 
35877251.501001 0.042289 
35943962.641761 0.042352 
36010673.782522 0.042415 
36077384.923282 0.042478 
36144096.064043 0.042542 
36210807.204803 0.042605 
36277518.345564 0.042669 
36344229.486324 0.042732 
36410940.627085 0.042796 
36477651.767845 0.042860 
36544362.908606 0.042924 
36611074.049366 0.042988 
36677785.190127 0.043052 
36744496.330887 0.043116 
36811207.471648 0.043180 
36877918.612408 0.043244 
36944629.753169 0.043309 
37011340.893929 0.043373 
37078052.034690 0.043438 
37144763.175450 0.043503 
37211474.316211 0.043568 
37278185.456971 0.043632 
37344896.597732 0.043697 
37411607.738492 0.043762 
37478318.879253 0.043828 
37545030.020013 0.043893 
37611741.160774 0.043958 
37678452.301534 0.044024 
37745163.442295 0.044089 
37811874.583055 0.044155 
37878585.723816 0.044220 
37945296.864576 0.044286 
38012008.005337 0.044352 
38078719.146097 0.044418 
38145430.286858 0.044484 
38212141.427618 0.044550 
38278852.568379 0.044617 
38345563.709139 0.044683 
38412274.849900 0.044749 
38478985.990660 0.044816 
38545697.131421 0.044883 
38612408.272181 0.044949 
38679119.412942 0.045016 
38745830.553702 0.045083 
38812541.694463 0.045150 
38879252.835223 0.045217 
38945963.975984 0.045284 
39012675.116744 0.045351 
39079386.257505 0.045419 
39146097.398266 0.045486 
39212808.539026 0.045554 
39279519.679787 0.045621 
39346230.820547 0.045689 
39412941.961308 0.045757 
39479653.102068 0.045825 
39546364.242829 0.045893 
39613075.383589 0.045961 
39679786.524350 0.046029 
39746497.665110 0.046097 
39813208.805871 0.046166 
39879919.946631 0.046234 
39946631.087392 0.046303 
40013342.228152 0.046371 
40080053.368913 0.046440 
40146764.509673 0.046509 
40213475.650434 0.046578 
40280186.791194 0.046647 
40346897.931955 0.046716 
40413609.072715 0.046785 
40480320.213476 0.046854 
40547031.354236 0.046923 
40613742.494997 0.046993 
40680453.635757 0.047062 
40747164.776518 0.047132 
40813875.917278 0.047202 
40880587.058039 0.047272 
40947298.198799 0.047342 
41014009.339560 0.047412 
41080720.480320 0.047482 
41147431.621081 0.047552 
41214142.761841 0.047622 
41280853.902602 0.047693 
41347565.043362 0.047763 
41414276.184123 0.047834 
41480987.324883 0.047904 
41547698.465644 0.047975 
41614409.606404 0.048046 
41681120.747165 0.048117 
41747831.887925 0.048188 
41814543.028686 0.048259 
41881254.169446 0.048330 
41947965.310207 0.048402 
42014676.450967 0.048473 
42081387.591728 0.048545 
42148098.732488 0.048616 
42214809.873249 0.048688 
42281521.014009 0.048760 
42348232.154770 0.048832 
42414943.295530 0.048904 
42481654.436291 0.048976 
42548365.577051 0.049048 
42615076.717812 0.049120 
42681787.858572 0.049192 
42748498.999333 0.049265 
42815210.140093 0.049337 
42881921.280854 0.049410 
42948632.421614 0.049483 
43015343.562375 0.049556 
43082054.703135 0.049629 
43148765.843896 0.049702 
43215476.984656 0.049775 
43282188.125417 0.049848 
43348899.266177 0.049921 
43415610.406938 0.049995 
43482321.547698 0.050068 
43549032.688459 0.050142 
43615743.829219 0.050216 
43682454.969980 0.050289 
43749166.110740 0.050363 
43815877.251501 0.050437 
43882588.392262 0.050511 
43949299.533022 0.050586 
44016010.673783 0.050660 
44082721.814543 0.050734 
44149432.955304 0.050809 
44216144.096064 0.050883 
44282855.236825 0.050958 
44349566.377585 0.051033 
44416277.518346 0.051108 
44482988.659106 0.051183 
44549699.799867 0.051258 
44616410.940627 0.051333 
44683122.081388 0.051408 
44749833.222148 0.051484 
44816544.362909 0.051559 
44883255.503669 0.051635 
44949966.644430 0.051710 
45016677.785190 0.051786 
45083388.925951 0.051862 
45150100.066711 0.051938 
45216811.207472 0.052014 
45283522.348232 0.052090 
45350233.488993 0.052166 
45416944.629753 0.052243 
45483655.770514 0.052319 
45550366.911274 0.052396 
45617078.052035 0.052472 
45683789.192795 0.052549 
45750500.333556 0.052626 
45817211.474316 0.052703 
45883922.615077 0.052780 
45950633.755837 0.052857 
46017344.896598 0.052935 
46084056.037358 0.053012 
46150767.178119 0.053090 
46217478.318879 0.053167 
46284189.459640 0.053245 
46350900.600400 0.053323 
46417611.741161 0.053400 
46484322.881921 0.053478 
46551034.022682 0.053557 
46617745.163442 0.053635 
46684456.304203 0.053713 
46751167.444963 0.053792 
46817878.585724 0.053870 
46884589.726484 0.053949 
46951300.867245 0.054027 
47018012.008005 0.054106 
47084723.148766 0.054185 
47151434.289526 0.054264 
47218145.430287 0.054343 
47284856.571047 0.054423 
47351567.711808 0.054502 
47418278.852568 0.054581 
47484989.993329 0.054661 
47551701.134089 0.054741 
47618412.274850 0.054820 
47685123.415610 0.054900 
47751834.556371 0.054980 
47818545.697131 0.055060 
47885256.837892 0.055141 
47951967.978652 0.055221 
48018679.119413 0.055301 
48085390.260173 0.055382 
48152101.400934 0.055463 
48218812.541694 0.055543 
48285523.682455 0.055624 
48352234.823215 0.055705 
48418945.963976 0.055786 
48485657.104736 0.055867 
48552368.245497 0.055949 
48619079.386257 0.056030 
48685790.527018 0.056112 
48752501.667779 0.056193 
48819212.808539 0.056275 
48885923.949300 0.056357 
48952635.090060 0.056439 
49019346.230821 0.056521 
49086057.371581 0.056603 
49152768.512342 0.056685 
49219479.653102 0.056768 
49286190.793863 0.056850 
49352901.934623 0.056933 
49419613.075384 0.057016 
49486324.216144 0.057099 
49553035.356905 0.057182 
49619746.497665 0.057265 
49686457.638426 0.057348 
49753168.779186 0.057431 
49819879.919947 0.057515 
49886591.060707 0.057598 
49953302.201468 0.057682 
50020013.342228 0.057766 
50086724.482989 0.057849 
50153435.623749 0.057933 
50220146.764510 0.058018 
50286857.905270 0.058102 
50353569.046031 0.058186 
50420280.186791 0.058271 
50486991.327552 0.058355 
50553702.468312 0.058440 
50620413.609073 0.058525 
50687124.749833 0.058610 
50753835.890594 0.058695 
50820547.031354 0.058780 
50887258.172115 0.058865 
50953969.312875 0.058951 
51020680.453636 0.059036 
51087391.594396 0.059122 
51154102.735157 0.059208 
51220813.875917 0.059293 
51287525.016678 0.059379 
51354236.157438 0.059466 
51420947.298199 0.059552 
51487658.438959 0.059638 
51554369.579720 0.059725 
51621080.720480 0.059811 
51687791.861241 0.059898 
51754503.002001 0.059985 
51821214.142762 0.060072 
51887925.283522 0.060159 
51954636.424283 0.060246 
52021347.565043 0.060334 
52088058.705804 0.060421 
52154769.846564 0.060509 
52221480.987325 0.060596 
52288192.128085 0.060684 
52354903.268846 0.060772 
52421614.409606 0.060860 
52488325.550367 0.060948 
52555036.691127 0.061037 
52621747.831888 0.061125 
52688458.972648 0.061214 
52755170.113409 0.061303 
52821881.254169 0.061392 
52888592.394930 0.061480 
52955303.535690 0.061570 
53022014.676451 0.061659 
53088725.817211 0.061748 
53155436.957972 0.061838 
53222148.098732 0.061927 
53288859.239493 0.062017 
53355570.380254 0.062107 
53422281.521014 0.062197 
53488992.661775 0.062287 
53555703.802535 0.062378 
53622414.943296 0.062468 
53689126.084056 0.062558 
53755837.224817 0.062649 
53822548.365577 0.062740 
53889259.506338 0.062831 
53955970.647098 0.062922 
54022681.787859 0.063013 
54089392.928619 0.063105 
54156104.069380 0.063196 
54222815.210140 0.063288 
54289526.350901 0.063380 
54356237.491661 0.063471 
54422948.632422 0.063563 
54489659.773182 0.063656 
54556370.913943 0.063748 
54623082.054703 0.063840 
54689793.195464 0.063933 
54756504.336224 0.064026 
54823215.476985 0.064119 
54889926.617745 0.064212 
54956637.758506 0.064305 
55023348.899266 0.064398 
55090060.040027 0.064491 
55156771.180787 0.064585 
55223482.321548 0.064679 
55290193.462308 0.064773 
55356904.603069 0.064867 
55423615.743829 0.064961 
55490326.884590 0.065055 
55557038.025350 0.065149 
55623749.166111 0.065244 
55690460.306871 0.065339 
55757171.447632 0.065434 
55823882.588392 0.065529 
55890593.729153 0.065624 
55957304.869913 0.065719 
56024016.010674 0.065815 
56090727.151434 0.065910 
56157438.292195 0.066006 
56224149.432955 0.066102 
56290860.573716 0.066198 
56357571.714476 0.066294 
56424282.855237 0.066390 
56490993.995997 0.066487 
56557705.136758 0.066583 
56624416.277518 0.066680 
56691127.418279 0.066777 
56757838.559039 0.066874 
56824549.699800 0.066972 
56891260.840560 0.067069 
56957971.981321 0.067167 
57024683.122081 0.067264 
57091394.262842 0.067362 
57158105.403602 0.067460 
57224816.544363 0.067558 
57291527.685123 0.067657 
57358238.825884 0.067755 
57424949.966644 0.067854 
57491661.107405 0.067953 
57558372.248165 0.068052 
57625083.388926 0.068151 
57691794.529686 0.068250 
57758505.670447 0.068350 
57825216.811207 0.068449 
57891927.951968 0.068549 
57958639.092728 0.068649 
58025350.233489 0.068749 
58092061.374250 0.068849 
58158772.515010 0.068950 
58225483.655771 0.069050 
58292194.796531 0.069151 
58358905.937292 0.069252 
58425617.078052 0.069353 
58492328.218813 0.069454 
58559039.359573 0.069556 
58625750.500334 0.069657 
58692461.641094 0.069759 
58759172.781855 0.069861 
58825883.922615 0.069963 
58892595.063376 0.070065 
58959306.204136 0.070168 
59026017.344897 0.070271 
59092728.485657 0.070373 
59159439.626418 0.070476 
59226150.767178 0.070579 
59292861.907939 0.070683 
59359573.048699 0.070786 
59426284.189460 0.070890 
59492995.330220 0.070994 
59559706.470981 0.071098 
59626417.611741 0.071202 
59693128.752502 0.071306 
59759839.893262 0.071411 
59826551.034023 0.071516 
59893262.174783 0.071621 
59959973.315544 0.071726 
60026684.456304 0.071831 
60093395.597065 0.071936 
60160106.737825 0.072042 
60226817.878586 0.072148 
60293529.019346 0.072254 
60360240.160107 0.072360 
60426951.300867 0.072467 
60493662.441628 0.072573 
60560373.582388 0.072680 
60627084.723149 0.072787 
60693795.863909 0.072894 
60760507.004670 0.073001 
60827218.145430 0.073109 
60893929.286191 0.073217 
60960640.426951 0.073324 
61027351.567712 0.073433 
61094062.708472 0.073541 
61160773.849233 0.073649 
61227484.989993 0.073758 
61294196.130754 0.073867 
61360907.271514 0.073976 
61427618.412275 0.074085 
61494329.553035 0.074195 
61561040.693796 0.074304 
61627751.834556 0.074414 
61694462.975317 0.074524 
61761174.116077 0.074635 
61827885.256838 0.074745 
61894596.397598 0.074856 
61961307.538359 0.074967 
62028018.679119 0.075078 
62094729.819880 0.075189 
62161440.960640 0.075301 
62228152.101401 0.075412 
62294863.242161 0.075524 
62361574.382922 0.075637 
62428285.523682 0.075749 
62494996.664443 0.075861 
62561707.805203 0.075974 
62628418.945964 0.076087 
62695130.086724 0.076200 
62761841.227485 0.076314 
62828552.368245 0.076428 
62895263.509006 0.076541 
62961974.649767 0.076655 
63028685.790527 0.076770 
63095396.931288 0.076884 
63162108.072048 0.076999 
63228819.212809 0.077114 
63295530.353569 0.077229 
63362241.494330 0.077345 
63428952.635090 0.077460 
63495663.775851 0.077576 
63562374.916611 0.077692 
63629086.057372 0.077809 
63695797.198132 0.077925 
63762508.338893 0.078042 
63829219.479653 0.078159 
63895930.620414 0.078276 
63962641.761174 0.078394 
64029352.901935 0.078511 
64096064.042695 0.078629 
64162775.183456 0.078748 
64229486.324216 0.078866 
64296197.464977 0.078985 
64362908.605737 0.079104 
64429619.746498 0.079223 
64496330.887258 0.079342 
64563042.028019 0.079462 
64629753.168779 0.079582 
64696464.309540 0.079702 
64763175.450300 0.079822 
64829886.591061 0.079943 
64896597.731821 0.080064 
64963308.872582 0.080185 
65030020.013342 0.080306 
65096731.154103 0.080428 
65163442.294863 0.080550 
65230153.435624 0.080672 
65296864.576384 0.080794 
65363575.717145 0.080917 
65430286.857905 0.081040 
65496997.998666 0.081163 
65563709.139426 0.081287 
65630420.280187 0.081410 
65697131.420947 0.081534 
65763842.561708 0.081659 
65830553.702468 0.081783 
65897264.843229 0.081908 
65963975.983989 0.082033 
66030687.124750 0.082158 
66097398.265510 0.082284 
66164109.406271 0.082410 
66230820.547031 0.082536 
66297531.687792 0.082662 
66364242.828552 0.082789 
66430953.969313 0.082916 
66497665.110073 0.083043 
66564376.250834 0.083171 
66631087.391594 0.083299 
66697798.532355 0.083427 
66764509.673115 0.083556 
66831220.813876 0.083684 
66897931.954636 0.083813 
66964643.095397 0.083943 
67031354.236157 0.084072 
67098065.376918 0.084202 
67164776.517678 0.084332 
67231487.658439 0.084463 
67298198.799199 0.084594 
67364909.939960 0.084725 
67431621.080720 0.084856 
67498332.221481 0.084988 
67565043.362241 0.085120 
67631754.503002 0.085252 
67698465.643762 0.085385 
67765176.784523 0.085518 
67831887.925284 0.085651 
67898599.066044 0.085785 
67965310.206805 0.085919 
68032021.347565 0.086053 
68098732.488326 0.086188 
68165443.629086 0.086323 
68232154.769847 0.086458 
68298865.910607 0.086593 
68365577.051368 0.086729 
68432288.192128 0.086866 
68498999.332889 0.087002 
68565710.473649 0.087139 
68632421.614410 0.087276 
68699132.755170 0.087414 
68765843.895931 0.087552 
68832555.036691 0.087690 
68899266.177452 0.087829 
68965977.318212 0.087968 
69032688.458973 0.088107 
69099399.599733 0.088247 
69166110.740494 0.088387 
69232821.881254 0.088527 
69299533.022015 0.088668 
69366244.162775 0.088809 
69432955.303536 0.088950 
69499666.444296 0.089092 
69566377.585057 0.089234 
69633088.725817 0.089377 
69699799.866578 0.089520 
69766511.007338 0.089663 
69833222.148099 0.089807 
69899933.288859 0.089951 
69966644.429620 0.090096 
70033355.570380 0.090240 
70100066.711141 0.090386 
70166777.851901 0.090531 
70233488.992662 0.090677 
70300200.133422 0.090824 
70366911.274183 0.090971 
70433622.414943 0.091118 
70500333.555704 0.091266 
70567044.696464 0.091414 
70633755.837225 0.091562 
70700466.977985 0.091711 
70767178.118746 0.091860 
70833889.259506 0.092010 
70900600.400267 0.092160 
70967311.541027 0.092311 
71034022.681788 0.092462 
71100733.822548 0.092613 
71167444.963309 0.092765 
71234156.104069 0.092917 
71300867.244830 0.093070 
71367578.385590 0.093223 
71434289.526351 0.093377 
71501000.667111 0.093531 
71567711.807872 0.093685 
71634422.948632 0.093840 
71701134.089393 0.093996 
71767845.230153 0.094152 
71834556.370914 0.094308 
71901267.511674 0.094465 
71967978.652435 0.094622 
72034689.793195 0.094780 
72101400.933956 0.094938 
72168112.074716 0.095097 
72234823.215477 0.095256 
72301534.356238 0.095416 
72368245.496998 0.095576 
72434956.637759 0.095737 
72501667.778519 0.095898 
72568378.919280 0.096060 
72635090.060040 0.096222 
72701801.200801 0.096384 
72768512.341561 0.096548 
72835223.482322 0.096711 
72901934.623082 0.096876 
72968645.763843 0.097041 
73035356.904603 0.097206 
73102068.045364 0.097372 
73168779.186124 0.097538 
73235490.326885 0.097705 
73302201.467645 0.097873 
73368912.608406 0.098041 
73435623.749166 0.098210 
73502334.889927 0.098379 
73569046.030687 0.098549 
73635757.171448 0.098719 
73702468.312208 0.098890 
73769179.452969 0.099061 
73835890.593729 0.099234 
73902601.734490 0.099406 
73969312.875250 0.099580 
74036024.016011 0.099753 
74102735.156771 0.099928 
74169446.297532 0.100103 
74236157.438292 0.100279 
74302868.579053 0.100455 
74369579.719813 0.100632 
74436290.860574 0.100810 
74503002.001334 0.100988 
74569713.142095 0.101167 
74636424.282855 0.101347 
74703135.423616 0.101527 
74769846.564376 0.101708 
74836557.705137 0.101889 
74903268.845897 0.102072 
74969979.986658 0.102255 
75036691.127418 0.102438 
75103402.268179 0.102623 
75170113.408939 0.102808 
75236824.549700 0.102993 
75303535.690460 0.103180 
75370246.831221 0.103367 
75436957.971981 0.103555 
75503669.112742 0.103744 
75570380.253502 0.103933 
75637091.394263 0.104123 
75703802.535023 0.104314 
75770513.675784 0.104506 
75837224.816544 0.104698 
75903935.957305 0.104892 
75970647.098065 0.105086 
76037358.238826 0.105280 
76104069.379586 0.105476 
76170780.520347 0.105673 
76237491.661107 0.105870 
76304202.801868 0.106068 
76370913.942628 0.106267 
76437625.083389 0.106467 
76504336.224149 0.106667 
76571047.364910 0.106869 
76637758.505670 0.107071 
76704469.646431 0.107275 
76771180.787191 0.107479 
76837891.927952 0.107684 
76904603.068712 0.107890 
76971314.209473 0.108097 
77038025.350233 0.108305 
77104736.490994 0.108514 
77171447.631755 0.108723 
77238158.772515 0.108934 
77304869.913276 0.109146 
77371581.054036 0.109359 
77438292.194797 0.109572 
77505003.335557 0.109787 
77571714.476318 0.110003 
77638425.617078 0.110220 
77705136.757839 0.110438 
77771847.898599 0.110657 
77838559.039360 0.110877 
77905270.180120 0.111098 
77971981.320881 0.111320 
78038692.461641 0.111543 
78105403.602402 0.111768 
78172114.743162 0.111994 
78238825.883923 0.112220 
78305537.024683 0.112448 
78372248.165444 0.112678 
78438959.306204 0.112908 
78505670.446965 0.113140 
78572381.587725 0.113373 
78639092.728486 0.113607 
78705803.869246 0.113842 
78772515.010007 0.114079 
78839226.150767 0.114317 
78905937.291528 0.114556 
78972648.432288 0.114797 
79039359.573049 0.115039 
79106070.713809 0.115282 
79172781.854570 0.115527 
79239492.995330 0.115774 
79306204.136091 0.116021 
79372915.276851 0.116271 
79439626.417612 0.116521 
79506337.558372 0.116774 
79573048.699133 0.117027 
79639759.839893 0.117283 
79706470.980654 0.117540 
79773182.121414 0.117798 
79839893.262175 0.118058 
79906604.402935 0.118320 
79973315.543696 0.118584 
80040026.684456 0.118849 
80106737.825217 0.119116 
80173448.965977 0.119385 
80240160.106738 0.119656 
80306871.247498 0.119928 
80373582.388259 0.120203 
80440293.529019 0.120479 
80507004.669780 0.120757 
80573715.810540 0.121037 
80640426.951301 0.121320 
80707138.092061 0.121604 
80773849.232822 0.121890 
80840560.373582 0.122179 
80907271.514343 0.122469 
80973982.655103 0.122762 
81040693.795864 0.123057 
81107404.936624 0.123355 
81174116.077385 0.123654 
81240827.218145 0.123957 
81307538.358906 0.124261 
81374249.499666 0.124568 
81440960.640427 0.124878 
81507671.781187 0.125190 
81574382.921948 0.125505 
81641094.062708 0.125822 
81707805.203469 0.126143 
81774516.344229 0.126466 
81841227.484990 0.126792 
81907938.625750 0.127121 
81974649.766511 0.127453 
82041360.907272 0.127789 
82108072.048032 0.128127 
82174783.188793 0.128469 
82241494.329553 0.128814 
82308205.470314 0.129162 
82374916.611074 0.129514 
82441627.751835 0.129870 
82508338.892595 0.130229 
82575050.033356 0.130592 
82641761.174116 0.130959 
82708472.314877 0.131330 
82775183.455637 0.131705 
82841894.596398 0.132085 
82908605.737158 0.132469 
82975316.877919 0.132857 
83042028.018679 0.133250 
83108739.159440 0.133648 
83175450.300200 0.134051 
83242161.440961 0.134459 
83308872.581721 0.134873 
83375583.722482 0.135291 
83442294.863242 0.135716 
83509006.004003 0.136146 
83575717.144763 0.136583 
83642428.285524 0.137026 
83709139.426284 0.137475 
83775850.567045 0.137932 
83842561.707805 0.138395 
83909272.848566 0.138866 
83975983.989326 0.139345 
84042695.130087 0.139832 
84109406.270847 0.140327 
84176117.411608 0.140831 
84242828.552368 0.141345 
84309539.693129 0.141868 
84376250.833889 0.142402 
84442961.974650 0.142946 
84509673.115410 0.143502 
84576384.256171 0.144070 
84643095.396931 0.144650 
84709806.537692 0.145245 
84776517.678452 0.145854 
84843228.819213 0.146478 
84909939.959973 0.147119 
84976651.100734 0.147778 
85043362.241494 0.148456 
85110073.382255 0.149155 
85176784.523015 0.149877 
85243495.663776 0.150623 
85310206.804536 0.151397 
85376917.945297 0.152201 
85443629.086057 0.153038 
85510340.226818 0.153913 
85577051.367578 0.154830 
85643762.508339 0.155796 
85710473.649099 0.156819 
85777184.789860 0.157910 
85843895.930620 0.159081 
85910607.071381 0.160352 
85977318.212141 0.161752 
86044029.352902 0.163325 
86110740.493662 0.165153 
86177451.634423 0.167403 
86244162.775183 0.170617 
86244162.775183 0.175873 


==> data/VLE_Nitrogen_Hexane_344.26K_kij_0.dat <==
       p       z
45315315.315315 0.189389 
45315315.315315 0.198927 
45255255.255255 0.204560 
45195195.195195 0.208722 
45135135.135135 0.212211 
45075075.075075 0.215291 
45015015.015015 0.218089 
44954954.954955 0.220677 
44894894.894895 0.223101 
44834834.834835 0.225394 
44774774.774775 0.227576 
44714714.714715 0.229665 
44654654.654655 0.231675 
44594594.594595 0.233614 
44534534.534535 0.235492 
44474474.474474 0.237316 
44414414.414414 0.239090 
44354354.354354 0.240819 
44294294.294294 0.242509 
44234234.234234 0.244161 
44174174.174174 0.245779 
44114114.114114 0.247366 
44054054.054054 0.248924 
43993993.993994 0.250455 
43933933.933934 0.251961 
43873873.873874 0.253443 
43813813.813814 0.254903 
43753753.753754 0.256343 
43693693.693694 0.257763 
43633633.633634 0.259165 
43573573.573574 0.260549 
43513513.513514 0.261917 
43453453.453453 0.263269 
43393393.393393 0.264607 
43333333.333333 0.265930 
43273273.273273 0.267240 
43213213.213213 0.268536 
43153153.153153 0.269821 
43093093.093093 0.271094 
43033033.033033 0.272355 
42972972.972973 0.273606 
42912912.912913 0.274846 
42852852.852853 0.276076 
42792792.792793 0.277297 
42732732.732733 0.278509 
42672672.672673 0.279712 
42612612.612613 0.280906 
42552552.552553 0.282092 
42492492.492492 0.283269 
42432432.432432 0.284440 
42372372.372372 0.285603 
42312312.312312 0.286758 
42252252.252252 0.287907 
42192192.192192 0.289049 
42132132.132132 0.290185 
42072072.072072 0.291314 
42012012.012012 0.292437 
41951951.951952 0.293554 
41891891.891892 0.294666 
41831831.831832 0.295771 
41771771.771772 0.296872 
41711711.711712 0.297967 
41651651.651652 0.299057 
41591591.591592 0.300142 
41531531.531532 0.301223 
41471471.471471 0.302298 
41411411.411411 0.303369 
41351351.351351 0.304436 
41291291.291291 0.305498 
41231231.231231 0.306556 
41171171.171171 0.307610 
41111111.111111 0.308660 
41051051.051051 0.309706 
40990990.990991 0.310748 
40930930.930931 0.311786 
40870870.870871 0.312821 
40810810.810811 0.313852 
40750750.750751 0.314880 
40690690.690691 0.315904 
40630630.630631 0.316925 
40570570.570571 0.317943 
40510510.510511 0.318958 
40450450.450450 0.319970 
40390390.390390 0.320978 
40330330.330330 0.321984 
40270270.270270 0.322987 
40210210.210210 0.323987 
40150150.150150 0.324984 
40090090.090090 0.325979 
40030030.030030 0.326971 
39969969.969970 0.327961 
39909909.909910 0.328948 
39849849.849850 0.329932 
39789789.789790 0.330914 
39729729.729730 0.331894 
39669669.669670 0.332871 
39609609.609610 0.333847 
39549549.549550 0.334820 
39489489.489489 0.335790 
39429429.429429 0.336759 
39369369.369369 0.337726 
39309309.309309 0.338690 
39249249.249249 0.339653 
39189189.189189 0.340614 
39129129.129129 0.341572 
39069069.069069 0.342529 
39009009.009009 0.343484 
38948948.948949 0.344438 
38888888.888889 0.345389 
38828828.828829 0.346339 
38768768.768769 0.347287 
38708708.708709 0.348233 
38648648.648649 0.349178 
38588588.588589 0.350121 
38528528.528529 0.351063 
38468468.468468 0.352003 
38408408.408408 0.352942 
38348348.348348 0.353879 
38288288.288288 0.354814 
38228228.228228 0.355749 
38168168.168168 0.356681 
38108108.108108 0.357613 
38048048.048048 0.358543 
37987987.987988 0.359472 
37927927.927928 0.360400 
37867867.867868 0.361326 
37807807.807808 0.362251 
37747747.747748 0.363175 
37687687.687688 0.364098 
37627627.627628 0.365019 
37567567.567568 0.365939 
37507507.507508 0.366859 
37447447.447447 0.367777 
37387387.387387 0.368694 
37327327.327327 0.369610 
37267267.267267 0.370525 
37207207.207207 0.371439 
37147147.147147 0.372352 
37087087.087087 0.373264 
37027027.027027 0.374175 
36966966.966967 0.375085 
36906906.906907 0.375994 
36846846.846847 0.376903 
36786786.786787 0.377810 
36726726.726727 0.378716 
36666666.666667 0.379622 
36606606.606607 0.380527 
36546546.546547 0.381431 
36486486.486486 0.382334 
36426426.426426 0.383237 
36366366.366366 0.384138 
36306306.306306 0.385039 
36246246.246246 0.385940 
36186186.186186 0.386839 
36126126.126126 0.387738 
36066066.066066 0.388636 
36006006.006006 0.389533 
35945945.945946 0.390430 
35885885.885886 0.391326 
35825825.825826 0.392222 
35765765.765766 0.393116 
35705705.705706 0.394011 
35645645.645646 0.394904 
35585585.585586 0.395797 
35525525.525526 0.396690 
35465465.465465 0.397582 
35405405.405405 0.398473 
35345345.345345 0.399364 
35285285.285285 0.400254 
35225225.225225 0.401144 
35165165.165165 0.402033 
35105105.105105 0.402922 
35045045.045045 0.403811 
34984984.984985 0.404699 
34924924.924925 0.405586 
34864864.864865 0.406473 
34804804.804805 0.407360 
34744744.744745 0.408246 
34684684.684685 0.409132 
34624624.624625 0.410017 
34564564.564565 0.410902 
34504504.504505 0.411787 
34444444.444444 0.412671 
34384384.384384 0.413555 
34324324.324324 0.414438 
34264264.264264 0.415321 
34204204.204204 0.416204 
34144144.144144 0.417087 
34084084.084084 0.417969 
34024024.024024 0.418851 
33963963.963964 0.419733 
33903903.903904 0.420614 
33843843.843844 0.421495 
33783783.783784 0.422376 
33723723.723724 0.423256 
33663663.663664 0.424137 
33603603.603604 0.425017 
33543543.543544 0.425897 
33483483.483483 0.426776 
33423423.423423 0.427656 
33363363.363363 0.428535 
33303303.303303 0.429414 
33243243.243243 0.430293 
33183183.183183 0.431172 
33123123.123123 0.432050 
33063063.063063 0.432928 
33003003.003003 0.433806 
32942942.942943 0.434684 
32882882.882883 0.435562 
32822822.822823 0.436440 
32762762.762763 0.437318 
32702702.702703 0.438195 
32642642.642643 0.439072 
32582582.582583 0.439950 
32522522.522523 0.440827 
32462462.462462 0.441704 
32402402.402402 0.442581 
32342342.342342 0.443458 
32282282.282282 0.444335 
32222222.222222 0.445211 
32162162.162162 0.446088 
32102102.102102 0.446965 
32042042.042042 0.447841 
31981981.981982 0.448718 
31921921.921922 0.449594 
31861861.861862 0.450471 
31801801.801802 0.451347 
31741741.741742 0.452224 
31681681.681682 0.453100 
31621621.621622 0.453976 
31561561.561562 0.454853 
31501501.501502 0.455729 
31441441.441441 0.456606 
31381381.381381 0.457482 
31321321.321321 0.458359 
31261261.261261 0.459235 
31201201.201201 0.460112 
31141141.141141 0.460988 
31081081.081081 0.461865 
31021021.021021 0.462742 
30960960.960961 0.463618 
30900900.900901 0.464495 
30840840.840841 0.465372 
30780780.780781 0.466249 
30720720.720721 0.467126 
30660660.660661 0.468003 
30600600.600601 0.468881 
30540540.540541 0.469758 
30480480.480480 0.470635 
30420420.420420 0.471513 
30360360.360360 0.472390 
30300300.300300 0.473268 
30240240.240240 0.474146 
30180180.180180 0.475024 
30120120.120120 0.475902 
30060060.060060 0.476781 
30000000.000000 0.477659 
29939939.939940 0.478538 
29879879.879880 0.479416 
29819819.819820 0.480295 
29759759.759760 0.481174 
29699699.699700 0.482053 
29639639.639640 0.482933 
29579579.579580 0.483812 
29519519.519520 0.484692 
29459459.459459 0.485572 
29399399.399399 0.486452 
29339339.339339 0.487332 
29279279.279279 0.488213 
29219219.219219 0.489094 
29159159.159159 0.489974 
29099099.099099 0.490856 
29039039.039039 0.491737 
28978978.978979 0.492618 
28918918.918919 0.493500 
28858858.858859 0.494382 
28798798.798799 0.495264 
28738738.738739 0.496147 
28678678.678679 0.497030 
28618618.618619 0.497913 
28558558.558559 0.498796 
28498498.498498 0.499679 
28438438.438438 0.500563 
28378378.378378 0.501447 
28318318.318318 0.502331 
28258258.258258 0.503216 
28198198.198198 0.504100 
28138138.138138 0.504985 
28078078.078078 0.505871 
28018018.018018 0.506756 
27957957.957958 0.507642 
27897897.897898 0.508529 
27837837.837838 0.509415 
27777777.777778 0.510302 
27717717.717718 0.511189 
27657657.657658 0.512076 
27597597.597598 0.512964 
27537537.537538 0.513852 
27477477.477477 0.514741 
27417417.417417 0.515629 
27357357.357357 0.516518 
27297297.297297 0.517408 
27237237.237237 0.518297 
27177177.177177 0.519187 
27117117.117117 0.520078 
27057057.057057 0.520968 
26996996.996997 0.521859 
26936936.936937 0.522751 
26876876.876877 0.523643 
26816816.816817 0.524535 
26756756.756757 0.525427 
26696696.696697 0.526320 
26636636.636637 0.527213 
26576576.576577 0.528107 
26516516.516517 0.529001 
26456456.456456 0.529895 
26396396.396396 0.530790 
26336336.336336 0.531685 
26276276.276276 0.532580 
26216216.216216 0.533476 
26156156.156156 0.534373 
26096096.096096 0.535269 
26036036.036036 0.536167 
25975975.975976 0.537064 
25915915.915916 0.537962 
25855855.855856 0.538860 
25795795.795796 0.539759 
25735735.735736 0.540658 
25675675.675676 0.541558 
25615615.615616 0.542458 
25555555.555556 0.543358 
25495495.495495 0.544259 
25435435.435435 0.545161 
25375375.375375 0.546062 
25315315.315315 0.546965 
25255255.255255 0.547867 
25195195.195195 0.548770 
25135135.135135 0.549674 
25075075.075075 0.550578 
25015015.015015 0.551482 
24954954.954955 0.552387 
24894894.894895 0.553293 
24834834.834835 0.554199 
24774774.774775 0.555105 
24714714.714715 0.556012 
24654654.654655 0.556919 
24594594.594595 0.557827 
24534534.534535 0.558735 
24474474.474474 0.559644 
24414414.414414 0.560553 
24354354.354354 0.561463 
24294294.294294 0.562373 
24234234.234234 0.563284 
24174174.174174 0.564195 
24114114.114114 0.565107 
24054054.054054 0.566019 
23993993.993994 0.566932 
23933933.933934 0.567845 
23873873.873874 0.568759 
23813813.813814 0.569674 
23753753.753754 0.570588 
23693693.693694 0.571504 
23633633.633634 0.572420 
23573573.573574 0.573336 
23513513.513514 0.574253 
23453453.453453 0.575171 
23393393.393393 0.576089 
23333333.333333 0.577007 
23273273.273273 0.577926 
23213213.213213 0.578846 
23153153.153153 0.579766 
23093093.093093 0.580687 
23033033.033033 0.581609 
22972972.972973 0.582531 
22912912.912913 0.583453 
22852852.852853 0.584376 
22792792.792793 0.585300 
22732732.732733 0.586224 
22672672.672673 0.587149 
22612612.612613 0.588074 
22552552.552553 0.589000 
22492492.492492 0.589926 
22432432.432432 0.590854 
22372372.372372 0.591781 
22312312.312312 0.592710 
22252252.252252 0.593638 
22192192.192192 0.594568 
22132132.132132 0.595498 
22072072.072072 0.596429 
22012012.012012 0.597360 
21951951.951952 0.598292 
21891891.891892 0.599224 
21831831.831832 0.600158 
21771771.771772 0.601091 
21711711.711712 0.602026 
21651651.651652 0.602961 
21591591.591592 0.603896 
21531531.531532 0.604833 
21471471.471471 0.605770 
21411411.411411 0.606707 
21351351.351351 0.607645 
21291291.291291 0.608584 
21231231.231231 0.609523 
21171171.171171 0.610464 
21111111.111111 0.611404 
21051051.051051 0.612346 
20990990.990991 0.613288 
20930930.930931 0.614230 
20870870.870871 0.615174 
20810810.810811 0.616118 
20750750.750751 0.617062 
20690690.690691 0.618008 
20630630.630631 0.618954 
20570570.570571 0.619900 
20510510.510511 0.620848 
20450450.450450 0.621796 
20390390.390390 0.622745 
20330330.330330 0.623694 
20270270.270270 0.624644 
20210210.210210 0.625595 
20150150.150150 0.626546 
20090090.090090 0.627499 
20030030.030030 0.628451 
19969969.969970 0.629405 
19909909.909910 0.630359 
19849849.849850 0.631314 
19789789.789790 0.632270 
19729729.729730 0.633226 
19669669.669670 0.634183 
19609609.609610 0.635141 
19549549.549550 0.636100 
19489489.489489 0.637059 
19429429.429429 0.638019 
19369369.369369 0.638980 
19309309.309309 0.639941 
19249249.249249 0.640903 
19189189.189189 0.641866 
19129129.129129 0.642830 
19069069.069069 0.643794 
19009009.009009 0.644759 
18948948.948949 0.645725 
18888888.888889 0.646692 
18828828.828829 0.647659 
18768768.768769 0.648627 
18708708.708709 0.649596 
18648648.648649 0.650566 
18588588.588589 0.651536 
18528528.528529 0.652507 
18468468.468468 0.653479 
18408408.408408 0.654452 
18348348.348348 0.655425 
18288288.288288 0.656400 
18228228.228228 0.657375 
18168168.168168 0.658350 
18108108.108108 0.659327 
18048048.048048 0.660304 
17987987.987988 0.661282 
17927927.927928 0.662261 
17867867.867868 0.663241 
17807807.807808 0.664221 
17747747.747748 0.665203 
17687687.687688 0.666185 
17627627.627628 0.667168 
17567567.567568 0.668152 
17507507.507508 0.669136 
17447447.447447 0.670121 
17387387.387387 0.671108 
17327327.327327 0.672095 
17267267.267267 0.673082 
17207207.207207 0.674071 
17147147.147147 0.675060 
17087087.087087 0.676051 
17027027.027027 0.677042 
16966966.966967 0.678034 
16906906.906907 0.679026 
16846846.846847 0.680020 
16786786.786787 0.681014 
16726726.726727 0.682010 
16666666.666667 0.683006 
16606606.606607 0.684003 
16546546.546547 0.685001 
16486486.486486 0.685999 
16426426.426426 0.686999 
16366366.366366 0.687999 
16306306.306306 0.689000 
16246246.246246 0.690002 
16186186.186186 0.691005 
16126126.126126 0.692009 
16066066.066066 0.693014 
16006006.006006 0.694020 
15945945.945946 0.695026 
15885885.885886 0.696033 
15825825.825826 0.697042 
15765765.765766 0.698051 
15705705.705706 0.699061 
15645645.645646 0.700072 
15585585.585586 0.701083 
15525525.525526 0.702096 
15465465.465465 0.703110 
15405405.405405 0.704124 
15345345.345345 0.705140 
15285285.285285 0.706156 
15225225.225225 0.707173 
15165165.165165 0.708191 
15105105.105105 0.709210 
15045045.045045 0.710230 
14984984.984985 0.711251 
14924924.924925 0.712273 
14864864.864865 0.713296 
14804804.804805 0.714319 
14744744.744745 0.715344 
14684684.684685 0.716369 
14624624.624625 0.717396 
14564564.564565 0.718423 
14504504.504505 0.719451 
14444444.444444 0.720481 
14384384.384384 0.721511 
14324324.324324 0.722542 
14264264.264264 0.723574 
14204204.204204 0.724607 
14144144.144144 0.725641 
14084084.084084 0.726676 
14024024.024024 0.727712 
13963963.963964 0.728749 
13903903.903904 0.729787 
13843843.843844 0.730826 
13783783.783784 0.731866 
13723723.723724 0.732907 
13663663.663664 0.733948 
13603603.603604 0.734991 
13543543.543544 0.736035 
13483483.483483 0.737080 
13423423.423423 0.738125 
13363363.363363 0.739172 
13303303.303303 0.740220 
13243243.243243 0.741269 
13183183.183183 0.742318 
13123123.123123 0.743369 
13063063.063063 0.744421 
13003003.003003 0.745474 
12942942.942943 0.746527 
12882882.882883 0.747582 
12822822.822823 0.748638 
12762762.762763 0.749695 
12702702.702703 0.750753 
12642642.642643 0.751812 
12582582.582583 0.752871 
12522522.522523 0.753932 
12462462.462462 0.754994 
12402402.402402 0.756057 
12342342.342342 0.757121 
12282282.282282 0.758187 
12222222.222222 0.759253 
12162162.162162 0.760320 
12102102.102102 0.761388 
12042042.042042 0.762458 
11981981.981982 0.763528 
11921921.921922 0.764599 
11861861.861862 0.765672 
11801801.801802 0.766745 
11741741.741742 0.767820 
11681681.681682 0.768896 
11621621.621622 0.769973 
11561561.561562 0.771050 
11501501.501502 0.772129 
11441441.441441 0.773209 
11381381.381381 0.774290 
11321321.321321 0.775373 
11261261.261261 0.776456 
11201201.201201 0.777540 
11141141.141141 0.778626 
11081081.081081 0.779712 
11021021.021021 0.780800 
10960960.960961 0.781889 
10900900.900901 0.782979 
10840840.840841 0.784070 
10780780.780781 0.785162 
10720720.720721 0.786255 
10660660.660661 0.787350 
10600600.600601 0.788445 
10540540.540541 0.789542 
10480480.480480 0.790640 
10420420.420420 0.791739 
10360360.360360 0.792839 
10300300.300300 0.793940 
10240240.240240 0.795042 
10180180.180180 0.796146 
10120120.120120 0.797250 
10060060.060060 0.798356 
10000000.000000 0.799463 
10000000.000000 0.799463 
9990000.000000 0.799647 
9980000.000000 0.799832 
9970000.000000 0.800016 
9960000.000000 0.800201 
9950000.000000 0.800385 
9940000.000000 0.800570 
9930000.000000 0.800755 
9920000.000000 0.800939 
9910000.000000 0.801124 
9900000.000000 0.801309 
9890000.000000 0.801493 
9880000.000000 0.801678 
9870000.000000 0.801863 
9860000.000000 0.802048 
9850000.000000 0.802233 
9840000.000000 0.802418 
9830000.000000 0.802603 
9820000.000000 0.802788 
9810000.000000 0.802973 
9800000.000000 0.803158 
9790000.000000 0.803343 
9780000.000000 0.803528 
9770000.000000 0.803713 
9760000.000000 0.803898 
9750000.000000 0.804083 
9740000.000000 0.804268 
9730000.000000 0.804454 
9720000.000000 0.804639 
9710000.000000 0.804824 
9700000.000000 0.805010 
9690000.000000 0.805195 
9680000.000000 0.805380 
9670000.000000 0.805566 
9660000.000000 0.805751 
9650000.000000 0.805937 
9640000.000000 0.806122 
9630000.000000 0.806308 
9620000.000000 0.806494 
9610000.000000 0.806679 
9600000.000000 0.806865 
9590000.000000 0.807051 
9580000.000000 0.807236 
9570000.000000 0.807422 
9560000.000000 0.807608 
9550000.000000 0.807794 
9540000.000000 0.807980 
9530000.000000 0.808166 
9520000.000000 0.808352 
9510000.000000 0.808538 
9500000.000000 0.808724 
9490000.000000 0.808910 
9480000.000000 0.809096 
9470000.000000 0.809282 
9460000.000000 0.809468 
9450000.000000 0.809654 
9440000.000000 0.809840 
9430000.000000 0.810027 
9420000.000000 0.810213 
9410000.000000 0.810399 
9400000.000000 0.810585 
9390000.000000 0.810772 
9380000.000000 0.810958 
9370000.000000 0.811145 
9360000.000000 0.811331 
9350000.000000 0.811518 
9340000.000000 0.811704 
9330000.000000 0.811891 
9320000.000000 0.812077 
9310000.000000 0.812264 
9300000.000000 0.812451 
9290000.000000 0.812637 
9280000.000000 0.812824 
9270000.000000 0.813011 
9260000.000000 0.813198 
9250000.000000 0.813385 
9240000.000000 0.813571 
9230000.000000 0.813758 
9220000.000000 0.813945 
9210000.000000 0.814132 
9200000.000000 0.814319 
9190000.000000 0.814506 
9180000.000000 0.814693 
9170000.000000 0.814880 
9160000.000000 0.815067 
9150000.000000 0.815255 
9140000.000000 0.815442 
9130000.000000 0.815629 
9120000.000000 0.815816 
9110000.000000 0.816004 
9100000.000000 0.816191 
9090000.000000 0.816378 
9080000.000000 0.816566 
9070000.000000 0.816753 
9060000.000000 0.816941 
9050000.000000 0.817128 
9040000.000000 0.817316 
9030000.000000 0.817503 
9020000.000000 0.817691 
9010000.000000 0.817878 
9000000.000000 0.818066 
8990000.000000 0.818254 
8980000.000000 0.818442 
8970000.000000 0.818629 
8960000.000000 0.818817 
8950000.000000 0.819005 
8940000.000000 0.819193 
8930000.000000 0.819381 
8920000.000000 0.819569 
8910000.000000 0.819757 
8900000.000000 0.819945 
8890000.000000 0.820133 
8880000.000000 0.820321 
8870000.000000 0.820509 
8860000.000000 0.820697 
8850000.000000 0.820885 
8840000.000000 0.821073 
8830000.000000 0.821262 
8820000.000000 0.821450 
8810000.000000 0.821638 
8800000.000000 0.821827 
8790000.000000 0.822015 
8780000.000000 0.822203 
8770000.000000 0.822392 
8760000.000000 0.822580 
8750000.000000 0.822769 
8740000.000000 0.822957 
8730000.000000 0.823146 
8720000.000000 0.823334 
8710000.000000 0.823523 
8700000.000000 0.823712 
8690000.000000 0.823901 
8680000.000000 0.824089 
8670000.000000 0.824278 
8660000.000000 0.824467 
8650000.000000 0.824656 
8640000.000000 0.824845 
8630000.000000 0.825034 
8620000.000000 0.825222 
8610000.000000 0.825411 
8600000.000000 0.825600 
8590000.000000 0.825790 
8580000.000000 0.825979 
8570000.000000 0.826168 
8560000.000000 0.826357 
8550000.000000 0.826546 
8540000.000000 0.826735 
8530000.000000 0.826925 
8520000.000000 0.827114 
8510000.000000 0.827303 
8500000.000000 0.827493 
8490000.000000 0.827682 
8480000.000000 0.827871 
8470000.000000 0.828061 
8460000.000000 0.828250 
8450000.000000 0.828440 
8440000.000000 0.828629 
8430000.000000 0.828819 
8420000.000000 0.829009 
8410000.000000 0.829198 
8400000.000000 0.829388 
8390000.000000 0.829578 
8380000.000000 0.829768 
8370000.000000 0.829957 
8360000.000000 0.830147 
8350000.000000 0.830337 
8340000.000000 0.830527 
8330000.000000 0.830717 
8320000.000000 0.830907 
8310000.000000 0.831097 
8300000.000000 0.831287 
8290000.000000 0.831477 
8280000.000000 0.831667 
8270000.000000 0.831857 
8260000.000000 0.832048 
8250000.000000 0.832238 
8240000.000000 0.832428 
8230000.000000 0.832618 
8220000.000000 0.832809 
8210000.000000 0.832999 
8200000.000000 0.833189 
8190000.000000 0.833380 
8180000.000000 0.833570 
8170000.000000 0.833761 
8160000.000000 0.833951 
8150000.000000 0.834142 
8140000.000000 0.834332 
8130000.000000 0.834523 
8120000.000000 0.834714 
8110000.000000 0.834904 
8100000.000000 0.835095 
8090000.000000 0.835286 
8080000.000000 0.835477 
8070000.000000 0.835668 
8060000.000000 0.835859 
8050000.000000 0.836049 
8040000.000000 0.836240 
8030000.000000 0.836431 
8020000.000000 0.836622 
8010000.000000 0.836813 
8000000.000000 0.837005 
7990000.000000 0.837196 
7980000.000000 0.837387 
7970000.000000 0.837578 
7960000.000000 0.837769 
7950000.000000 0.837961 
7940000.000000 0.838152 
7930000.000000 0.838343 
7920000.000000 0.838535 
7910000.000000 0.838726 
7900000.000000 0.838917 
7890000.000000 0.839109 
7880000.000000 0.839300 
7870000.000000 0.839492 
7860000.000000 0.839684 
7850000.000000 0.839875 
7840000.000000 0.840067 
7830000.000000 0.840258 
7820000.000000 0.840450 
7810000.000000 0.840642 
7800000.000000 0.840834 
7790000.000000 0.841026 
7780000.000000 0.841217 
7770000.000000 0.841409 
7760000.000000 0.841601 
7750000.000000 0.841793 
7740000.000000 0.841985 
7730000.000000 0.842177 
7720000.000000 0.842369 
7710000.000000 0.842561 
7700000.000000 0.842754 
7690000.000000 0.842946 
7680000.000000 0.843138 
7670000.000000 0.843330 
7660000.000000 0.843523 
7650000.000000 0.843715 
7640000.000000 0.843907 
7630000.000000 0.844100 
7620000.000000 0.844292 
7610000.000000 0.844485 
7600000.000000 0.844677 
7590000.000000 0.844870 
7580000.000000 0.845062 
7570000.000000 0.845255 
7560000.000000 0.845447 
7550000.000000 0.845640 
7540000.000000 0.845833 
7530000.000000 0.846026 
7520000.000000 0.846218 
7510000.000000 0.846411 
7500000.000000 0.846604 
7490000.000000 0.846797 
7480000.000000 0.846990 
7470000.000000 0.847183 
7460000.000000 0.847376 
7450000.000000 0.847569 
7440000.000000 0.847762 
7430000.000000 0.847955 
7420000.000000 0.848148 
7410000.000000 0.848341 
7400000.000000 0.848535 
7390000.000000 0.848728 
7380000.000000 0.848921 
7370000.000000 0.849114 
7360000.000000 0.849308 
7350000.000000 0.849501 
7340000.000000 0.849695 
7330000.000000 0.849888 
7320000.000000 0.850082 
7310000.000000 0.850275 
7300000.000000 0.850469 
7290000.000000 0.850662 
7280000.000000 0.850856 
7270000.000000 0.851050 
7260000.000000 0.851243 
7250000.000000 0.851437 
7240000.000000 0.851631 
7230000.000000 0.851825 
7220000.000000 0.852019 
7210000.000000 0.852213 
7200000.000000 0.852406 
7190000.000000 0.852600 
7180000.000000 0.852794 
7170000.000000 0.852988 
7160000.000000 0.853183 
7150000.000000 0.853377 
7140000.000000 0.853571 
7130000.000000 0.853765 
7120000.000000 0.853959 
7110000.000000 0.854154 
7100000.000000 0.854348 
7090000.000000 0.854542 
7080000.000000 0.854737 
7070000.000000 0.854931 
7060000.000000 0.855125 
7050000.000000 0.855320 
7040000.000000 0.855514 
7030000.000000 0.855709 
7020000.000000 0.855904 
7010000.000000 0.856098 
7000000.000000 0.856293 
6990000.000000 0.856488 
6980000.000000 0.856682 
6970000.000000 0.856877 
6960000.000000 0.857072 
6950000.000000 0.857267 
6940000.000000 0.857462 
6930000.000000 0.857656 
6920000.000000 0.857851 
6910000.000000 0.858046 
6900000.000000 0.858241 
6890000.000000 0.858437 
6880000.000000 0.858632 
6870000.000000 0.858827 
6860000.000000 0.859022 
6850000.000000 0.859217 
6840000.000000 0.859412 
6830000.000000 0.859608 
6820000.000000 0.859803 
6810000.000000 0.859998 
6800000.000000 0.860194 
6790000.000000 0.860389 
6780000.000000 0.860585 
6770000.000000 0.860780 
6760000.000000 0.860976 
6750000.000000 0.861171 
6740000.000000 0.861367 
6730000.000000 0.861563 
6720000.000000 0.861758 
6710000.000000 0.861954 
6700000.000000 0.862150 
6690000.000000 0.862346 
6680000.000000 0.862541 
6670000.000000 0.862737 
6660000.000000 0.862933 
6650000.000000 0.863129 
6640000.000000 0.863325 
6630000.000000 0.863521 
6620000.000000 0.863717 
6610000.000000 0.863913 
6600000.000000 0.864109 
6590000.000000 0.864306 
6580000.000000 0.864502 
6570000.000000 0.864698 
6560000.000000 0.864894 
6550000.000000 0.865091 
6540000.000000 0.865287 
6530000.000000 0.865483 
6520000.000000 0.865680 
6510000.000000 0.865876 
6500000.000000 0.866073 
6490000.000000 0.866269 
6480000.000000 0.866466 
6470000.000000 0.866663 
6460000.000000 0.866859 
6450000.000000 0.867056 
6440000.000000 0.867253 
6430000.000000 0.867449 
6420000.000000 0.867646 
6410000.000000 0.867843 
6400000.000000 0.868040 
6390000.000000 0.868237 
6380000.000000 0.868434 
6370000.000000 0.868631 
6360000.000000 0.868828 
6350000.000000 0.869025 
6340000.000000 0.869222 
6330000.000000 0.869419 
6320000.000000 0.869616 
6310000.000000 0.869814 
6300000.000000 0.870011 
6290000.000000 0.870208 
6280000.000000 0.870405 
6270000.000000 0.870603 
6260000.000000 0.870800 
6250000.000000 0.870998 
6240000.000000 0.871195 
6230000.000000 0.871393 
6220000.000000 0.871590 
6210000.000000 0.871788 
6200000.000000 0.871985 
6190000.000000 0.872183 
6180000.000000 0.872381 
6170000.000000 0.872579 
6160000.000000 0.872776 
6150000.000000 0.872974 
6140000.000000 0.873172 
6130000.000000 0.873370 
6120000.000000 0.873568 
6110000.000000 0.873766 
6100000.000000 0.873964 
6090000.000000 0.874162 
6080000.000000 0.874360 
6070000.000000 0.874558 
6060000.000000 0.874756 
6050000.000000 0.874954 
6040000.000000 0.875153 
6030000.000000 0.875351 
6020000.000000 0.875549 
6010000.000000 0.875748 
6000000.000000 0.875946 
5990000.000000 0.876144 
5980000.000000 0.876343 
5970000.000000 0.876541 
5960000.000000 0.876740 
5950000.000000 0.876939 
5940000.000000 0.877137 
5930000.000000 0.877336 
5920000.000000 0.877534 
5910000.000000 0.877733 
5900000.000000 0.877932 
5890000.000000 0.878131 
5880000.000000 0.878330 
5870000.000000 0.878529 
5860000.000000 0.878727 
5850000.000000 0.878926 
5840000.000000 0.879125 
5830000.000000 0.879324 
5820000.000000 0.879524 
5810000.000000 0.879723 
5800000.000000 0.879922 
5790000.000000 0.880121 
5780000.000000 0.880320 
5770000.000000 0.880519 
5760000.000000 0.880719 
5750000.000000 0.880918 
5740000.000000 0.881118 
5730000.000000 0.881317 
5720000.000000 0.881516 
5710000.000000 0.881716 
5700000.000000 0.881915 
5690000.000000 0.882115 
5680000.000000 0.882315 
5670000.000000 0.882514 
5660000.000000 0.882714 
5650000.000000 0.882914 
5640000.000000 0.883113 
5630000.000000 0.883313 
5620000.000000 0.883513 
5610000.000000 0.883713 
5600000.000000 0.883913 
5590000.000000 0.884113 
5580000.000000 0.884313 
5570000.000000 0.884513 
5560000.000000 0.884713 
5550000.000000 0.884913 
5540000.000000 0.885113 
5530000.000000 0.885313 
5520000.000000 0.885514 
5510000.000000 0.885714 
5500000.000000 0.885914 
5490000.000000 0.886115 
5480000.000000 0.886315 
5470000.000000 0.886515 
5460000.000000 0.886716 
5450000.000000 0.886916 
5440000.000000 0.887117 
5430000.000000 0.887318 
5420000.000000 0.887518 
5410000.000000 0.887719 
5400000.000000 0.887920 
5390000.000000 0.888120 
5380000.000000 0.888321 
5370000.000000 0.888522 
5360000.000000 0.888723 
5350000.000000 0.888924 
5340000.000000 0.889125 
5330000.000000 0.889325 
5320000.000000 0.889527 
5310000.000000 0.889728 
5300000.000000 0.889929 
5290000.000000 0.890130 
5280000.000000 0.890331 
5270000.000000 0.890532 
5260000.000000 0.890733 
5250000.000000 0.890935 
5240000.000000 0.891136 
5230000.000000 0.891337 
5220000.000000 0.891539 
5210000.000000 0.891740 
5200000.000000 0.891942 
5190000.000000 0.892143 
5180000.000000 0.892345 
5170000.000000 0.892546 
5160000.000000 0.892748 
5150000.000000 0.892950 
5140000.000000 0.893151 
5130000.000000 0.893353 
5120000.000000 0.893555 
5110000.000000 0.893757 
5100000.000000 0.893959 
5090000.000000 0.894161 
5080000.000000 0.894363 
5070000.000000 0.894565 
5060000.000000 0.894767 
5050000.000000 0.894969 
5040000.000000 0.895171 
5030000.000000 0.895373 
5020000.000000 0.895575 
5010000.000000 0.895777 
5000000.000000 0.895980 
4990000.000000 0.896182 
4980000.000000 0.896384 
4970000.000000 0.896587 
4960000.000000 0.896789 
4950000.000000 0.896992 
4940000.000000 0.897194 
4930000.000000 0.897397 
4920000.000000 0.897599 
4910000.000000 0.897802 
4900000.000000 0.898005 
4890000.000000 0.898207 
4880000.000000 0.898410 
4870000.000000 0.898613 
4860000.000000 0.898816 
4850000.000000 0.899018 
4840000.000000 0.899221 
4830000.000000 0.899424 
4820000.000000 0.899627 
4810000.000000 0.899830 
4800000.000000 0.900033 
4790000.000000 0.900237 
4780000.000000 0.900440 
4770000.000000 0.900643 
4760000.000000 0.900846 
4750000.000000 0.901049 
4740000.000000 0.901253 
4730000.000000 0.901456 
4720000.000000 0.901659 
4710000.000000 0.901863 
4700000.000000 0.902066 
4690000.000000 0.902270 
4680000.000000 0.902473 
4670000.000000 0.902677 
4660000.000000 0.902881 
4650000.000000 0.903084 
4640000.000000 0.903288 
4630000.000000 0.903492 
4620000.000000 0.903696 
4610000.000000 0.903899 
4600000.000000 0.904103 
4590000.000000 0.904307 
4580000.000000 0.904511 
4570000.000000 0.904715 
4560000.000000 0.904919 
4550000.000000 0.905123 
4540000.000000 0.905327 
4530000.000000 0.905531 
4520000.000000 0.905736 
4510000.000000 0.905940 
4500000.000000 0.906144 
4490000.000000 0.906348 
4480000.000000 0.906553 
4470000.000000 0.906757 
4460000.000000 0.906962 
4450000.000000 0.907166 
4440000.000000 0.907371 
4430000.000000 0.907575 
4420000.000000 0.907780 
4410000.000000 0.907984 
4400000.000000 0.908189 
4390000.000000 0.908394 
4380000.000000 0.908599 
4370000.000000 0.908803 
4360000.000000 0.909008 
4350000.000000 0.909213 
4340000.000000 0.909418 
4330000.000000 0.909623 
4320000.000000 0.909828 
4310000.000000 0.910033 
4300000.000000 0.910238 
4290000.000000 0.910443 
4280000.000000 0.910648 
4270000.000000 0.910854 
4260000.000000 0.911059 
4250000.000000 0.911264 
4240000.000000 0.911470 
4230000.000000 0.911675 
4220000.000000 0.911880 
4210000.000000 0.912086 
4200000.000000 0.912291 
4190000.000000 0.912497 
4180000.000000 0.912702 
4170000.000000 0.912908 
4160000.000000 0.913114 
4150000.000000 0.913319 
4140000.000000 0.913525 
4130000.000000 0.913731 
4120000.000000 0.913937 
4110000.000000 0.914143 
4100000.000000 0.914349 
4090000.000000 0.914554 
4080000.000000 0.914760 
4070000.000000 0.914966 
4060000.000000 0.915173 
4050000.000000 0.915379 
4040000.000000 0.915585 
4030000.000000 0.915791 
4020000.000000 0.915997 
4010000.000000 0.916204 
4000000.000000 0.916410 
3990000.000000 0.916616 
3980000.000000 0.916823 
3970000.000000 0.917029 
3960000.000000 0.917236 
3950000.000000 0.917442 
3940000.000000 0.917649 
3930000.000000 0.917855 
3920000.000000 0.918062 
3910000.000000 0.918269 
3900000.000000 0.918475 
3890000.000000 0.918682 
3880000.000000 0.918889 
3870000.000000 0.919096 
3860000.000000 0.919303 
3850000.000000 0.919510 
3840000.000000 0.919717 
3830000.000000 0.919924 
3820000.000000 0.920131 
3810000.000000 0.920338 
3800000.000000 0.920545 
3790000.000000 0.920752 
3780000.000000 0.920959 
3770000.000000 0.921167 
3760000.000000 0.921374 
3750000.000000 0.921581 
3740000.000000 0.921789 
3730000.000000 0.921996 
3720000.000000 0.922204 
3710000.000000 0.922411 
3700000.000000 0.922619 
3690000.000000 0.922826 
3680000.000000 0.923034 
3670000.000000 0.923242 
3660000.000000 0.923449 
3650000.000000 0.923657 
3640000.000000 0.923865 
3630000.000000 0.924073 
3620000.000000 0.924281 
3610000.000000 0.924489 
3600000.000000 0.924697 
3590000.000000 0.924905 
3580000.000000 0.925113 
3570000.000000 0.925321 
3560000.000000 0.925529 
3550000.000000 0.925737 
3540000.000000 0.925945 
3530000.000000 0.926154 
3520000.000000 0.926362 
3510000.000000 0.926570 
3500000.000000 0.926779 
3490000.000000 0.926987 
3480000.000000 0.927196 
3470000.000000 0.927404 
3460000.000000 0.927613 
3450000.000000 0.927822 
3440000.000000 0.928030 
3430000.000000 0.928239 
3420000.000000 0.928448 
3410000.000000 0.928656 
3400000.000000 0.928865 
3390000.000000 0.929074 
3380000.000000 0.929283 
3370000.000000 0.929492 
3360000.000000 0.929701 
3350000.000000 0.929910 
3340000.000000 0.930119 
3330000.000000 0.930328 
3320000.000000 0.930537 
3310000.000000 0.930747 
3300000.000000 0.930956 
3290000.000000 0.931165 
3280000.000000 0.931374 
3270000.000000 0.931584 
3260000.000000 0.931793 
3250000.000000 0.932003 
3240000.000000 0.932212 
3230000.000000 0.932422 
3220000.000000 0.932631 
3210000.000000 0.932841 
3200000.000000 0.933051 
3190000.000000 0.933260 
3180000.000000 0.933470 
3170000.000000 0.933680 
3160000.000000 0.933890 
3150000.000000 0.934100 
3140000.000000 0.934310 
3130000.000000 0.934520 
3120000.000000 0.934730 
3110000.000000 0.934940 
3100000.000000 0.935150 
3090000.000000 0.935360 
3080000.000000 0.935570 
3070000.000000 0.935780 
3060000.000000 0.935991 
3050000.000000 0.936201 
3040000.000000 0.936411 
3030000.000000 0.936622 
3020000.000000 0.936832 
3010000.000000 0.937043 
3000000.000000 0.937253 
2990000.000000 0.937464 
2980000.000000 0.937675 
2970000.000000 0.937885 
2960000.000000 0.938096 
2950000.000000 0.938307 
2940000.000000 0.938517 
2930000.000000 0.938728 
2920000.000000 0.938939 
2910000.000000 0.939150 
2900000.000000 0.939361 
2890000.000000 0.939572 
2880000.000000 0.939783 
2870000.000000 0.939994 
2860000.000000 0.940205 
2850000.000000 0.940417 
2840000.000000 0.940628 
2830000.000000 0.940839 
2820000.000000 0.941050 
2810000.000000 0.941262 
2800000.000000 0.941473 
2790000.000000 0.941685 
2780000.000000 0.941896 
2770000.000000 0.942108 
2760000.000000 0.942319 
2750000.000000 0.942531 
2740000.000000 0.942742 
2730000.000000 0.942954 
2720000.000000 0.943166 
2710000.000000 0.943378 
2700000.000000 0.943589 
2690000.000000 0.943801 
2680000.000000 0.944013 
2670000.000000 0.944225 
2660000.000000 0.944437 
2650000.000000 0.944649 
2640000.000000 0.944861 
2630000.000000 0.945074 
2620000.000000 0.945286 
2610000.000000 0.945498 
2600000.000000 0.945710 
2590000.000000 0.945923 
2580000.000000 0.946135 
2570000.000000 0.946347 
2560000.000000 0.946560 
2550000.000000 0.946772 
2540000.000000 0.946985 
2530000.000000 0.947197 
2520000.000000 0.947410 
2510000.000000 0.947623 
2500000.000000 0.947835 
2490000.000000 0.948048 
2480000.000000 0.948261 
2470000.000000 0.948474 
2460000.000000 0.948687 
2450000.000000 0.948900 
2440000.000000 0.949113 
2430000.000000 0.949326 
2420000.000000 0.949539 
2410000.000000 0.949752 
2400000.000000 0.949965 
2390000.000000 0.950178 
2380000.000000 0.950391 
2370000.000000 0.950605 
2360000.000000 0.950818 
2350000.000000 0.951031 
2340000.000000 0.951245 
2330000.000000 0.951458 
2320000.000000 0.951672 
2310000.000000 0.951885 
2300000.000000 0.952099 
2290000.000000 0.952312 
2280000.000000 0.952526 
2270000.000000 0.952740 
2260000.000000 0.952954 
2250000.000000 0.953167 
2240000.000000 0.953381 
2230000.000000 0.953595 
2220000.000000 0.953809 
2210000.000000 0.954023 
2200000.000000 0.954237 
2190000.000000 0.954451 
2180000.000000 0.954665 
2170000.000000 0.954880 
2160000.000000 0.955094 
2150000.000000 0.955308 
2140000.000000 0.955522 
2130000.000000 0.955737 
2120000.000000 0.955951 
2110000.000000 0.956166 
2100000.000000 0.956380 
2090000.000000 0.956595 
2080000.000000 0.956809 
2070000.000000 0.957024 
2060000.000000 0.957238 
2050000.000000 0.957453 
2040000.000000 0.957668 
2030000.000000 0.957883 
2020000.000000 0.958098 
2010000.000000 0.958312 
2000000.000000 0.958527 
1990000.000000 0.958742 
1980000.000000 0.958957 
1970000.000000 0.959172 
1960000.000000 0.959387 
1950000.000000 0.959603 
1940000.000000 0.959818 
1930000.000000 0.960033 
1920000.000000 0.960248 
1910000.000000 0.960464 
1900000.000000 0.960679 
1890000.000000 0.960895 
1880000.000000 0.961110 
1870000.000000 0.961325 
1860000.000000 0.961541 
1850000.000000 0.961757 
1840000.000000 0.961972 
1830000.000000 0.962188 
1820000.000000 0.962404 
1810000.000000 0.962620 
1800000.000000 0.962835 
1790000.000000 0.963051 
1780000.000000 0.963267 
1770000.000000 0.963483 
1760000.000000 0.963699 
1750000.000000 0.963915 
1740000.000000 0.964131 
1730000.000000 0.964347 
1720000.000000 0.964564 
1710000.000000 0.964780 
1700000.000000 0.964996 
1690000.000000 0.965212 
1680000.000000 0.965429 
1670000.000000 0.965645 
1660000.000000 0.965862 
1650000.000000 0.966078 
1640000.000000 0.966295 
1630000.000000 0.966511 
1620000.000000 0.966728 
1610000.000000 0.966945 
1600000.000000 0.967161 
1590000.000000 0.967378 
1580000.000000 0.967595 
1570000.000000 0.967812 
1560000.000000 0.968029 
1550000.000000 0.968246 
1540000.000000 0.968463 
1530000.000000 0.968680 
1520000.000000 0.968897 
1510000.000000 0.969114 
1500000.000000 0.969331 
1490000.000000 0.969549 
1480000.000000 0.969766 
1470000.000000 0.969983 
1460000.000000 0.970201 
1450000.000000 0.970418 
1440000.000000 0.970635 
1430000.000000 0.970853 
1420000.000000 0.971071 
1410000.000000 0.971288 
1400000.000000 0.971506 
1390000.000000 0.971724 
1380000.000000 0.971941 
1370000.000000 0.972159 
1360000.000000 0.972377 
1350000.000000 0.972595 
1340000.000000 0.972813 
1330000.000000 0.973031 
1320000.000000 0.973249 
1310000.000000 0.973467 
1300000.000000 0.973685 
1290000.000000 0.973903 
1280000.000000 0.974121 
1270000.000000 0.974340 
1260000.000000 0.974558 
1250000.000000 0.974776 
1240000.000000 0.974995 
1230000.000000 0.975213 
1220000.000000 0.975431 
1210000.000000 0.975650 
1200000.000000 0.975869 
1190000.000000 0.976087 
1180000.000000 0.976306 
1170000.000000 0.976525 
1160000.000000 0.976743 
1150000.000000 0.976962 
1140000.000000 0.977181 
1130000.000000 0.977400 
1120000.000000 0.977619 
1110000.000000 0.977838 
1100000.000000 0.978057 
1090000.000000 0.978276 
1080000.000000 0.978495 
1070000.000000 0.978714 
1060000.000000 0.978934 
1050000.000000 0.979153 
1040000.000000 0.979372 
1030000.000000 0.979591 
1020000.000000 0.979811 
1010000.000000 0.980030 
1000000.000000 0.980250 
990000.000000 0.980469 
980000.000000 0.980689 
970000.000000 0.980909 
960000.000000 0.981128 
950000.000000 0.981348 
940000.000000 0.981568 
930000.000000 0.981788 
920000.000000 0.982008 
910000.000000 0.982228 
900000.000000 0.982447 
890000.000000 0.982668 
880000.000000 0.982888 
870000.000000 0.983108 
860000.000000 0.983328 
850000.000000 0.983548 
840000.000000 0.983768 
830000.000000 0.983989 
820000.000000 0.984209 
810000.000000 0.984429 
800000.000000 0.984650 
790000.000000 0.984870 
780000.000000 0.985091 
770000.000000 0.985311 
760000.000000 0.985532 
750000.000000 0.985753 
740000.000000 0.985973 
730000.000000 0.986194 
720000.000000 0.986415 
710000.000000 0.986636 
700000.000000 0.986857 
690000.000000 0.987078 
680000.000000 0.987299 
670000.000000 0.987520 
660000.000000 0.987741 
650000.000000 0.987962 
640000.000000 0.988183 
630000.000000 0.988405 
620000.000000 0.988626 
610000.000000 0.988847 
600000.000000 0.989069 
590000.000000 0.989290 
580000.000000 0.989512 
570000.000000 0.989733 
560000.000000 0.989955 
550000.000000 0.990176 
540000.000000 0.990398 
530000.000000 0.990620 
520000.000000 0.990841 
510000.000000 0.991063 
500000.000000 0.991285 
490000.000000 0.991507 
480000.000000 0.991729 
470000.000000 0.991951 
460000.000000 0.992173 
450000.000000 0.992395 
440000.000000 0.992617 
430000.000000 0.992839 
420000.000000 0.993062 
410000.000000 0.993284 
400000.000000 0.993506 
390000.000000 0.993729 
380000.000000 0.993951 
370000.000000 0.994174 
360000.000000 0.994396 
350000.000000 0.994619 
340000.000000 0.994841 
330000.000000 0.995064 
320000.000000 0.995287 
310000.000000 0.995510 
300000.000000 0.995732 
290000.000000 0.995955 
280000.000000 0.996178 
270000.000000 0.996401 
260000.000000 0.996624 
250000.000000 0.996847 
240000.000000 0.997070 
230000.000000 0.997294 
220000.000000 0.997517 
210000.000000 0.997740 
200000.000000 0.997963 
190000.000000 0.998187 
180000.000000 0.998410 
170000.000000 0.998634 
160000.000000 0.998857 
150000.000000 0.999081 
140000.000000 0.999304 
130000.000000 0.999528 
120000.000000 0.999751 
110000.000000 0.999975 
110000.000000 0.995194 
110000.000000 0.995194 
110000.000000 0.990401 
120000.000000 0.911506 
130000.000000 0.844404 
140000.000000 0.786636 
150000.000000 0.736379 
160000.000000 0.692260 
170000.000000 0.653218 
180000.000000 0.618425 
190000.000000 0.587223 
200000.000000 0.559084 
210000.000000 0.533578 
220000.000000 0.510351 
230000.000000 0.489112 
240000.000000 0.469616 
250000.000000 0.451656 
260000.000000 0.435059 
270000.000000 0.419674 
280000.000000 0.405374 
290000.000000 0.392048 
300000.000000 0.379600 
310000.000000 0.367946 
320000.000000 0.357011 
330000.000000 0.346733 
340000.000000 0.337052 
350000.000000 0.327920 
360000.000000 0.319289 
370000.000000 0.311121 
380000.000000 0.303379 
390000.000000 0.296031 
400000.000000 0.289046 
410000.000000 0.282400 
420000.000000 0.276068 
430000.000000 0.270028 
440000.000000 0.264260 
450000.000000 0.258747 
460000.000000 0.253472 
470000.000000 0.248420 
480000.000000 0.243577 
490000.000000 0.238930 
500000.000000 0.234468 
510000.000000 0.230181 
520000.000000 0.226057 
530000.000000 0.222088 
540000.000000 0.218265 
550000.000000 0.214580 
560000.000000 0.211027 
570000.000000 0.207597 
580000.000000 0.204286 
590000.000000 0.201086 
600000.000000 0.197992 
610000.000000 0.195000 
620000.000000 0.192103 
630000.000000 0.189298 
640000.000000 0.186581 
650000.000000 0.183947 
660000.000000 0.181392 
670000.000000 0.178913 
680000.000000 0.176508 
690000.000000 0.174171 
700000.000000 0.171902 
710000.000000 0.169696 
720000.000000 0.167551 
730000.000000 0.165465 
740000.000000 0.163435 
750000.000000 0.161460 
760000.000000 0.159536 
770000.000000 0.157662 
780000.000000 0.155836 
790000.000000 0.154056 
800000.000000 0.152321 
810000.000000 0.150629 
820000.000000 0.148978 
830000.000000 0.147366 
840000.000000 0.145793 
850000.000000 0.144257 
860000.000000 0.142757 
870000.000000 0.141291 
880000.000000 0.139859 
890000.000000 0.138459 
900000.000000 0.137090 
910000.000000 0.135751 
920000.000000 0.134441 
930000.000000 0.133159 
940000.000000 0.131905 
950000.000000 0.130677 
960000.000000 0.129475 
970000.000000 0.128298 
980000.000000 0.127145 
990000.000000 0.126015 
1000000.000000 0.124907 
1010000.000000 0.123822 
1020000.000000 0.122758 
1030000.000000 0.121715 
1040000.000000 0.120692 
1050000.000000 0.119689 
1060000.000000 0.118704 
1070000.000000 0.117738 
1080000.000000 0.116790 
1090000.000000 0.115860 
1100000.000000 0.114946 
1110000.000000 0.114049 
1120000.000000 0.113168 
1130000.000000 0.112303 
1140000.000000 0.111453 
1150000.000000 0.110618 
1160000.000000 0.109797 
1170000.000000 0.108991 
1180000.000000 0.108198 
1190000.000000 0.107418 
1200000.000000 0.106652 
1210000.000000 0.105899 
1220000.000000 0.105158 
1230000.000000 0.104429 
1240000.000000 0.103711 
1250000.000000 0.103006 
1260000.000000 0.102312 
1270000.000000 0.101628 
1280000.000000 0.100956 
1290000.000000 0.100294 
1300000.000000 0.099642 
1310000.000000 0.099000 
1320000.000000 0.098369 
1330000.000000 0.097746 
1340000.000000 0.097133 
1350000.000000 0.096530 
1360000.000000 0.095935 
1370000.000000 0.095349 
1380000.000000 0.094771 
1390000.000000 0.094202 
1400000.000000 0.093642 
1410000.000000 0.093089 
1420000.000000 0.092544 
1430000.000000 0.092007 
1440000.000000 0.091477 
1450000.000000 0.090955 
1460000.000000 0.090440 
1470000.000000 0.089932 
1480000.000000 0.089431 
1490000.000000 0.088937 
1500000.000000 0.088449 
1510000.000000 0.087968 
1520000.000000 0.087494 
1530000.000000 0.087026 
1540000.000000 0.086563 
1550000.000000 0.086107 
1560000.000000 0.085657 
1570000.000000 0.085213 
1580000.000000 0.084775 
1590000.000000 0.084342 
1600000.000000 0.083914 
1610000.000000 0.083492 
1620000.000000 0.083075 
1630000.000000 0.082664 
1640000.000000 0.082257 
1650000.000000 0.081856 
1660000.000000 0.081459 
1670000.000000 0.081067 
1680000.000000 0.080680 
1690000.000000 0.080298 
1700000.000000 0.079920 
1710000.000000 0.079547 
1720000.000000 0.079178 
1730000.000000 0.078814 
1740000.000000 0.078454 
1750000.000000 0.078098 
1760000.000000 0.077746 
1770000.000000 0.077398 
1780000.000000 0.077054 
1790000.000000 0.076714 
1800000.000000 0.076378 
1810000.000000 0.076046 
1820000.000000 0.075717 
1830000.000000 0.075393 
1840000.000000 0.075071 
1850000.000000 0.074754 
1860000.000000 0.074439 
1870000.000000 0.074129 
1880000.000000 0.073821 
1890000.000000 0.073517 
1900000.000000 0.073216 
1910000.000000 0.072919 
1920000.000000 0.072624 
1930000.000000 0.072333 
1940000.000000 0.072045 
1950000.000000 0.071760 
1960000.000000 0.071478 
1970000.000000 0.071198 
1980000.000000 0.070922 
1990000.000000 0.070649 
2000000.000000 0.070378 
2010000.000000 0.070110 
2020000.000000 0.069845 
2030000.000000 0.069583 
2040000.000000 0.069323 
2050000.000000 0.069065 
2060000.000000 0.068811 
2070000.000000 0.068559 
2080000.000000 0.068309 
2090000.000000 0.068062 
2100000.000000 0.067817 
2110000.000000 0.067575 
2120000.000000 0.067335 
2130000.000000 0.067097 
2140000.000000 0.066862 
2150000.000000 0.066629 
2160000.000000 0.066398 
2170000.000000 0.066169 
2180000.000000 0.065943 
2190000.000000 0.065718 
2200000.000000 0.065496 
2210000.000000 0.065276 
2220000.000000 0.065058 
2230000.000000 0.064842 
2240000.000000 0.064628 
2250000.000000 0.064415 
2260000.000000 0.064205 
2270000.000000 0.063997 
2280000.000000 0.063791 
2290000.000000 0.063586 
2300000.000000 0.063383 
2310000.000000 0.063183 
2320000.000000 0.062984 
2330000.000000 0.062786 
2340000.000000 0.062591 
2350000.000000 0.062397 
2360000.000000 0.062205 
2370000.000000 0.062015 
2380000.000000 0.061826 
2390000.000000 0.061639 
2400000.000000 0.061453 
2410000.000000 0.061270 
2420000.000000 0.061087 
2430000.000000 0.060907 
2440000.000000 0.060728 
2450000.000000 0.060550 
2460000.000000 0.060374 
2470000.000000 0.060199 
2480000.000000 0.060026 
2490000.000000 0.059854 
2500000.000000 0.059684 
2510000.000000 0.059515 
2520000.000000 0.059348 
2530000.000000 0.059182 
2540000.000000 0.059017 
2550000.000000 0.058854 
2560000.000000 0.058692 
2570000.000000 0.058531 
2580000.000000 0.058372 
2590000.000000 0.058214 
2600000.000000 0.058057 
2610000.000000 0.057902 
2620000.000000 0.057747 
2630000.000000 0.057594 
2640000.000000 0.057443 
2650000.000000 0.057292 
2660000.000000 0.057143 
2670000.000000 0.056994 
2680000.000000 0.056847 
2690000.000000 0.056701 
2700000.000000 0.056557 
2710000.000000 0.056413 
2720000.000000 0.056271 
2730000.000000 0.056129 
2740000.000000 0.055989 
2750000.000000 0.055850 
2760000.000000 0.055711 
2770000.000000 0.055574 
2780000.000000 0.055438 
2790000.000000 0.055303 
2800000.000000 0.055169 
2810000.000000 0.055036 
2820000.000000 0.054904 
2830000.000000 0.054773 
2840000.000000 0.054643 
2850000.000000 0.054514 
2860000.000000 0.054386 
2870000.000000 0.054259 
2880000.000000 0.054133 
2890000.000000 0.054008 
2900000.000000 0.053883 
2910000.000000 0.053760 
2920000.000000 0.053637 
2930000.000000 0.053516 
2940000.000000 0.053395 
2950000.000000 0.053275 
2960000.000000 0.053156 
2970000.000000 0.053038 
2980000.000000 0.052921 
2990000.000000 0.052804 
3000000.000000 0.052688 
3010000.000000 0.052574 
3020000.000000 0.052460 
3030000.000000 0.052346 
3040000.000000 0.052234 
3050000.000000 0.052123 
3060000.000000 0.052012 
3070000.000000 0.051902 
3080000.000000 0.051792 
3090000.000000 0.051684 
3100000.000000 0.051576 
3110000.000000 0.051469 
3120000.000000 0.051363 
3130000.000000 0.051257 
3140000.000000 0.051153 
3150000.000000 0.051049 
3160000.000000 0.050945 
3170000.000000 0.050843 
3180000.000000 0.050741 
3190000.000000 0.050639 
3200000.000000 0.050539 
3210000.000000 0.050439 
3220000.000000 0.050340 
3230000.000000 0.050241 
3240000.000000 0.050143 
3250000.000000 0.050046 
3260000.000000 0.049950 
3270000.000000 0.049854 
3280000.000000 0.049758 
3290000.000000 0.049664 
3300000.000000 0.049570 
3310000.000000 0.049476 
3320000.000000 0.049383 
3330000.000000 0.049291 
3340000.000000 0.049200 
3350000.000000 0.049109 
3360000.000000 0.049018 
3370000.000000 0.048928 
3380000.000000 0.048839 
3390000.000000 0.048750 
3400000.000000 0.048662 
3410000.000000 0.048575 
3420000.000000 0.048488 
3430000.000000 0.048402 
3440000.000000 0.048316 
3450000.000000 0.048230 
3460000.000000 0.048146 
3470000.000000 0.048061 
3480000.000000 0.047978 
3490000.000000 0.047895 
3500000.000000 0.047812 
3510000.000000 0.047730 
3520000.000000 0.047648 
3530000.000000 0.047567 
3540000.000000 0.047487 
3550000.000000 0.047407 
3560000.000000 0.047327 
3570000.000000 0.047248 
3580000.000000 0.047169 
3590000.000000 0.047091 
3600000.000000 0.047014 
3610000.000000 0.046937 
3620000.000000 0.046860 
3630000.000000 0.046784 
3640000.000000 0.046708 
3650000.000000 0.046633 
3660000.000000 0.046558 
3670000.000000 0.046484 
3680000.000000 0.046410 
3690000.000000 0.046337 
3700000.000000 0.046264 
3710000.000000 0.046191 
3720000.000000 0.046119 
3730000.000000 0.046047 
3740000.000000 0.045976 
3750000.000000 0.045905 
3760000.000000 0.045835 
3770000.000000 0.045765 
3780000.000000 0.045695 
3790000.000000 0.045626 
3800000.000000 0.045557 
3810000.000000 0.045489 
3820000.000000 0.045421 
3830000.000000 0.045354 
3840000.000000 0.045287 
3850000.000000 0.045220 
3860000.000000 0.045154 
3870000.000000 0.045088 
3880000.000000 0.045022 
3890000.000000 0.044957 
3900000.000000 0.044892 
3910000.000000 0.044828 
3920000.000000 0.044764 
3930000.000000 0.044700 
3940000.000000 0.044637 
3950000.000000 0.044574 
3960000.000000 0.044511 
3970000.000000 0.044449 
3980000.000000 0.044387 
3990000.000000 0.044326 
4000000.000000 0.044265 
4010000.000000 0.044204 
4020000.000000 0.044144 
4030000.000000 0.044083 
4040000.000000 0.044024 
4050000.000000 0.043964 
4060000.000000 0.043905 
4070000.000000 0.043847 
4080000.000000 0.043788 
4090000.000000 0.043730 
4100000.000000 0.043672 
4110000.000000 0.043615 
4120000.000000 0.043558 
4130000.000000 0.043501 
4140000.000000 0.043445 
4150000.000000 0.043389 
4160000.000000 0.043333 
4170000.000000 0.043277 
4180000.000000 0.043222 
4190000.000000 0.043167 
4200000.000000 0.043113 
4210000.000000 0.043058 
4220000.000000 0.043004 
4230000.000000 0.042951 
4240000.000000 0.042897 
4250000.000000 0.042844 
4260000.000000 0.042791 
4270000.000000 0.042739 
4280000.000000 0.042687 
4290000.000000 0.042635 
4300000.000000 0.042583 
4310000.000000 0.042532 
4320000.000000 0.042481 
4330000.000000 0.042430 
4340000.000000 0.042379 
4350000.000000 0.042329 
4360000.000000 0.042279 
4370000.000000 0.042229 
4380000.000000 0.042180 
4390000.000000 0.042131 
4400000.000000 0.042082 
4410000.000000 0.042033 
4420000.000000 0.041985 
4430000.000000 0.041937 
4440000.000000 0.041889 
4450000.000000 0.041841 
4460000.000000 0.041794 
4470000.000000 0.041747 
4480000.000000 0.041700 
4490000.000000 0.041654 
4500000.000000 0.041607 
4510000.000000 0.041561 
4520000.000000 0.041515 
4530000.000000 0.041470 
4540000.000000 0.041425 
4550000.000000 0.041379 
4560000.000000 0.041335 
4570000.000000 0.041290 
4580000.000000 0.041246 
4590000.000000 0.041201 
4600000.000000 0.041157 
4610000.000000 0.041114 
4620000.000000 0.041070 
4630000.000000 0.041027 
4640000.000000 0.040984 
4650000.000000 0.040941 
4660000.000000 0.040899 
4670000.000000 0.040856 
4680000.000000 0.040814 
4690000.000000 0.040772 
4700000.000000 0.040731 
4710000.000000 0.040689 
4720000.000000 0.040648 
4730000.000000 0.040607 
4740000.000000 0.040566 
4750000.000000 0.040526 
4760000.000000 0.040485 
4770000.000000 0.040445 
4780000.000000 0.040405 
4790000.000000 0.040365 
4800000.000000 0.040326 
4810000.000000 0.040287 
4820000.000000 0.040247 
4830000.000000 0.040208 
4840000.000000 0.040170 
4850000.000000 0.040131 
4860000.000000 0.040093 
4870000.000000 0.040055 
4880000.000000 0.040017 
4890000.000000 0.039979 
4900000.000000 0.039941 
4910000.000000 0.039904 
4920000.000000 0.039867 
4930000.000000 0.039830 
4940000.000000 0.039793 
4950000.000000 0.039757 
4960000.000000 0.039720 
4970000.000000 0.039684 
4980000.000000 0.039648 
4990000.000000 0.039612 
5000000.000000 0.039576 
5010000.000000 0.039541 
5020000.000000 0.039506 
5030000.000000 0.039470 
5040000.000000 0.039435 
5050000.000000 0.039401 
5060000.000000 0.039366 
5070000.000000 0.039332 
5080000.000000 0.039297 
5090000.000000 0.039263 
5100000.000000 0.039229 
5110000.000000 0.039196 
5120000.000000 0.039162 
5130000.000000 0.039129 
5140000.000000 0.039095 
5150000.000000 0.039062 
5160000.000000 0.039029 
5170000.000000 0.038997 
5180000.000000 0.038964 
5190000.000000 0.038932 
5200000.000000 0.038900 
5210000.000000 0.038867 
5220000.000000 0.038836 
5230000.000000 0.038804 
5240000.000000 0.038772 
5250000.000000 0.038741 
5260000.000000 0.038709 
5270000.000000 0.038678 
5280000.000000 0.038647 
5290000.000000 0.038617 
5300000.000000 0.038586 
5310000.000000 0.038555 
5320000.000000 0.038525 
5330000.000000 0.038495 
5340000.000000 0.038465 
5350000.000000 0.038435 
5360000.000000 0.038405 
5370000.000000 0.038376 
5380000.000000 0.038346 
5390000.000000 0.038317 
5400000.000000 0.038288 
5410000.000000 0.038259 
5420000.000000 0.038230 
5430000.000000 0.038201 
5440000.000000 0.038172 
5450000.000000 0.038144 
5460000.000000 0.038116 
5470000.000000 0.038088 
5480000.000000 0.038059 
5490000.000000 0.038032 
5500000.000000 0.038004 
5510000.000000 0.037976 
5520000.000000 0.037949 
5530000.000000 0.037921 
5540000.000000 0.037894 
5550000.000000 0.037867 
5560000.000000 0.037840 
5570000.000000 0.037813 
5580000.000000 0.037787 
5590000.000000 0.037760 
5600000.000000 0.037734 
5610000.000000 0.037708 
5620000.000000 0.037681 
5630000.000000 0.037655 
5640000.000000 0.037630 
5650000.000000 0.037604 
5660000.000000 0.037578 
5670000.000000 0.037553 
5680000.000000 0.037527 
5690000.000000 0.037502 
5700000.000000 0.037477 
5710000.000000 0.037452 
5720000.000000 0.037427 
5730000.000000 0.037402 
5740000.000000 0.037378 
5750000.000000 0.037353 
5760000.000000 0.037329 
5770000.000000 0.037305 
5780000.000000 0.037280 
5790000.000000 0.037256 
5800000.000000 0.037232 
5810000.000000 0.037209 
5820000.000000 0.037185 
5830000.000000 0.037161 
5840000.000000 0.037138 
5850000.000000 0.037115 
5860000.000000 0.037091 
5870000.000000 0.037068 
5880000.000000 0.037045 
5890000.000000 0.037022 
5900000.000000 0.037000 
5910000.000000 0.036977 
5920000.000000 0.036955 
5930000.000000 0.036932 
5940000.000000 0.036910 
5950000.000000 0.036888 
5960000.000000 0.036865 
5970000.000000 0.036844 
5980000.000000 0.036822 
5990000.000000 0.036800 
6000000.000000 0.036778 
6010000.000000 0.036757 
6020000.000000 0.036735 
6030000.000000 0.036714 
6040000.000000 0.036693 
6050000.000000 0.036672 
6060000.000000 0.036651 
6070000.000000 0.036630 
6080000.000000 0.036609 
6090000.000000 0.036588 
6100000.000000 0.036567 
6110000.000000 0.036547 
6120000.000000 0.036527 
6130000.000000 0.036506 
6140000.000000 0.036486 
6150000.000000 0.036466 
6160000.000000 0.036446 
6170000.000000 0.036426 
6180000.000000 0.036406 
6190000.000000 0.036386 
6200000.000000 0.036367 
6210000.000000 0.036347 
6220000.000000 0.036328 
6230000.000000 0.036309 
6240000.000000 0.036289 
6250000.000000 0.036270 
6260000.000000 0.036251 
6270000.000000 0.036232 
6280000.000000 0.036213 
6290000.000000 0.036195 
6300000.000000 0.036176 
6310000.000000 0.036158 
6320000.000000 0.036139 
6330000.000000 0.036121 
6340000.000000 0.036102 
6350000.000000 0.036084 
6360000.000000 0.036066 
6370000.000000 0.036048 
6380000.000000 0.036030 
6390000.000000 0.036012 
6400000.000000 0.035995 
6410000.000000 0.035977 
6420000.000000 0.035959 
6430000.000000 0.035942 
6440000.000000 0.035924 
6450000.000000 0.035907 
6460000.000000 0.035890 
6470000.000000 0.035873 
6480000.000000 0.035856 
6490000.000000 0.035839 
6500000.000000 0.035822 
6510000.000000 0.035805 
6520000.000000 0.035789 
6530000.000000 0.035772 
6540000.000000 0.035755 
6550000.000000 0.035739 
6560000.000000 0.035723 
6570000.000000 0.035706 
6580000.000000 0.035690 
6590000.000000 0.035674 
6600000.000000 0.035658 
6610000.000000 0.035642 
6620000.000000 0.035626 
6630000.000000 0.035610 
6640000.000000 0.035595 
6650000.000000 0.035579 
6660000.000000 0.035563 
6670000.000000 0.035548 
6680000.000000 0.035533 
6690000.000000 0.035517 
6700000.000000 0.035502 
6710000.000000 0.035487 
6720000.000000 0.035472 
6730000.000000 0.035457 
6740000.000000 0.035442 
6750000.000000 0.035427 
6760000.000000 0.035412 
6770000.000000 0.035398 
6780000.000000 0.035383 
6790000.000000 0.035368 
6800000.000000 0.035354 
6810000.000000 0.035340 
6820000.000000 0.035325 
6830000.000000 0.035311 
6840000.000000 0.035297 
6850000.000000 0.035283 
6860000.000000 0.035269 
6870000.000000 0.035255 
6880000.000000 0.035241 
6890000.000000 0.035227 
6900000.000000 0.035213 
6910000.000000 0.035200 
6920000.000000 0.035186 
6930000.000000 0.035173 
6940000.000000 0.035159 
6950000.000000 0.035146 
6960000.000000 0.035132 
6970000.000000 0.035119 
6980000.000000 0.035106 
6990000.000000 0.035093 
7000000.000000 0.035080 
7010000.000000 0.035067 
7020000.000000 0.035054 
7030000.000000 0.035041 
7040000.000000 0.035029 
7050000.000000 0.035016 
7060000.000000 0.035003 
7070000.000000 0.034991 
7080000.000000 0.034978 
7090000.000000 0.034966 
7100000.000000 0.034953 
7110000.000000 0.034941 
7120000.000000 0.034929 
7130000.000000 0.034917 
7140000.000000 0.034905 
7150000.000000 0.034893 
7160000.000000 0.034881 
7170000.000000 0.034869 
7180000.000000 0.034857 
7190000.000000 0.034845 
7200000.000000 0.034834 
7210000.000000 0.034822 
7220000.000000 0.034810 
7230000.000000 0.034799 
7240000.000000 0.034788 
7250000.000000 0.034776 
7260000.000000 0.034765 
7270000.000000 0.034754 
7280000.000000 0.034742 
7290000.000000 0.034731 
7300000.000000 0.034720 
7310000.000000 0.034709 
7320000.000000 0.034698 
7330000.000000 0.034687 
7340000.000000 0.034677 
7350000.000000 0.034666 
7360000.000000 0.034655 
7370000.000000 0.034645 
7380000.000000 0.034634 
7390000.000000 0.034623 
7400000.000000 0.034613 
7410000.000000 0.034603 
7420000.000000 0.034592 
7430000.000000 0.034582 
7440000.000000 0.034572 
7450000.000000 0.034562 
7460000.000000 0.034552 
7470000.000000 0.034541 
7480000.000000 0.034531 
7490000.000000 0.034522 
7500000.000000 0.034512 
7510000.000000 0.034502 
7520000.000000 0.034492 
7530000.000000 0.034482 
7540000.000000 0.034473 
7550000.000000 0.034463 
7560000.000000 0.034454 
7570000.000000 0.034444 
7580000.000000 0.034435 
7590000.000000 0.034425 
7600000.000000 0.034416 
7610000.000000 0.034407 
7620000.000000 0.034398 
7630000.000000 0.034388 
7640000.000000 0.034379 
7650000.000000 0.034370 
7660000.000000 0.034361 
7670000.000000 0.034352 
7680000.000000 0.034344 
7690000.000000 0.034335 
7700000.000000 0.034326 
7710000.000000 0.034317 
7720000.000000 0.034309 
7730000.000000 0.034300 
7740000.000000 0.034291 
7750000.000000 0.034283 
7760000.000000 0.034274 
7770000.000000 0.034266 
7780000.000000 0.034258 
7790000.000000 0.034249 
7800000.000000 0.034241 
7810000.000000 0.034233 
7820000.000000 0.034225 
7830000.000000 0.034217 
7840000.000000 0.034209 
7850000.000000 0.034201 
7860000.000000 0.034193 
7870000.000000 0.034185 
7880000.000000 0.034177 
7890000.000000 0.034169 
7900000.000000 0.034162 
7910000.000000 0.034154 
7920000.000000 0.034146 
7930000.000000 0.034139 
7940000.000000 0.034131 
7950000.000000 0.034124 
7960000.000000 0.034116 
7970000.000000 0.034109 
7980000.000000 0.034101 
7990000.000000 0.034094 
8000000.000000 0.034087 
8010000.000000 0.034080 
8020000.000000 0.034072 
8030000.000000 0.034065 
8040000.000000 0.034058 
8050000.000000 0.034051 
8060000.000000 0.034044 
8070000.000000 0.034037 
8080000.000000 0.034031 
8090000.000000 0.034024 
8100000.000000 0.034017 
8110000.000000 0.034010 
8120000.000000 0.034004 
8130000.000000 0.033997 
8140000.000000 0.033990 
8150000.000000 0.033984 
8160000.000000 0.033977 
8170000.000000 0.033971 
8180000.000000 0.033964 
8190000.000000 0.033958 
8200000.000000 0.033952 
8210000.000000 0.033945 
8220000.000000 0.033939 
8230000.000000 0.033933 
8240000.000000 0.033927 
8250000.000000 0.033921 
8260000.000000 0.033915 
8270000.000000 0.033909 
8280000.000000 0.033903 
8290000.000000 0.033897 
8300000.000000 0.033891 
8310000.000000 0.033885 
8320000.000000 0.033879 
8330000.000000 0.033874 
8340000.000000 0.033868 
8350000.000000 0.033862 
8360000.000000 0.033857 
8370000.000000 0.033851 
8380000.000000 0.033845 
8390000.000000 0.033840 
8400000.000000 0.033835 
8410000.000000 0.033829 
8420000.000000 0.033824 
8430000.000000 0.033818 
8440000.000000 0.033813 
8450000.000000 0.033808 
8460000.000000 0.033803 
8470000.000000 0.033798 
8480000.000000 0.033792 
8490000.000000 0.033787 
8500000.000000 0.033782 
8510000.000000 0.033777 
8520000.000000 0.033772 
8530000.000000 0.033767 
8540000.000000 0.033763 
8550000.000000 0.033758 
8560000.000000 0.033753 
8570000.000000 0.033748 
8580000.000000 0.033744 
8590000.000000 0.033739 
8600000.000000 0.033734 
8610000.000000 0.033730 
8620000.000000 0.033725 
8630000.000000 0.033721 
8640000.000000 0.033716 
8650000.000000 0.033712 
8660000.000000 0.033707 
8670000.000000 0.033703 
8680000.000000 0.033699 
8690000.000000 0.033694 
8700000.000000 0.033690 
8710000.000000 0.033686 
8720000.000000 0.033682 
8730000.000000 0.033678 
8740000.000000 0.033673 
8750000.000000 0.033669 
8760000.000000 0.033665 
8770000.000000 0.033661 
8780000.000000 0.033658 
8790000.000000 0.033654 
8800000.000000 0.033650 
8810000.000000 0.033646 
8820000.000000 0.033642 
8830000.000000 0.033638 
8840000.000000 0.033635 
8850000.000000 0.033631 
8860000.000000 0.033627 
8870000.000000 0.033624 
8880000.000000 0.033620 
8890000.000000 0.033617 
8900000.000000 0.033613 
8910000.000000 0.033610 
8920000.000000 0.033606 
8930000.000000 0.033603 
8940000.000000 0.033600 
8950000.000000 0.033596 
8960000.000000 0.033593 
8970000.000000 0.033590 
8980000.000000 0.033587 
8990000.000000 0.033583 
9000000.000000 0.033580 
9010000.000000 0.033577 
9020000.000000 0.033574 
9030000.000000 0.033571 
9040000.000000 0.033568 
9050000.000000 0.033565 
9060000.000000 0.033562 
9070000.000000 0.033559 
9080000.000000 0.033556 
9090000.000000 0.033554 
9100000.000000 0.033551 
9110000.000000 0.033548 
9120000.000000 0.033545 
9130000.000000 0.033543 
9140000.000000 0.033540 
9150000.000000 0.033537 
9160000.000000 0.033535 
9170000.000000 0.033532 
9180000.000000 0.033530 
9190000.000000 0.033527 
9200000.000000 0.033525 
9210000.000000 0.033522 
9220000.000000 0.033520 
9230000.000000 0.033518 
9240000.000000 0.033515 
9250000.000000 0.033513 
9260000.000000 0.033511 
9270000.000000 0.033509 
9280000.000000 0.033506 
9290000.000000 0.033504 
9300000.000000 0.033502 
9310000.000000 0.033500 
9320000.000000 0.033498 
9330000.000000 0.033496 
9340000.000000 0.033494 
9350000.000000 0.033492 
9360000.000000 0.033490 
9370000.000000 0.033488 
9380000.000000 0.033486 
9390000.000000 0.033484 
9400000.000000 0.033483 
9410000.000000 0.033481 
9420000.000000 0.033479 
9430000.000000 0.033477 
9440000.000000 0.033476 
9450000.000000 0.033474 
9460000.000000 0.033473 
9470000.000000 0.033471 
9480000.000000 0.033469 
9490000.000000 0.033468 
9500000.000000 0.033466 
9510000.000000 0.033465 
9520000.000000 0.033464 
9530000.000000 0.033462 
9540000.000000 0.033461 
9550000.000000 0.033459 
9560000.000000 0.033458 
9570000.000000 0.033457 
9580000.000000 0.033456 
9590000.000000 0.033454 
9600000.000000 0.033453 
9610000.000000 0.033452 
9620000.000000 0.033451 
9630000.000000 0.033450 
9640000.000000 0.033449 
9650000.000000 0.033448 
9660000.000000 0.033447 
9670000.000000 0.033446 
9680000.000000 0.033445 
9690000.000000 0.033444 
9700000.000000 0.033443 
9710000.000000 0.033442 
9720000.000000 0.033441 
9730000.000000 0.033440 
9740000.000000 0.033440 
9750000.000000 0.033439 
9760000.000000 0.033438 
9770000.000000 0.033438 
9780000.000000 0.033437 
9790000.000000 0.033436 
9800000.000000 0.033436 
9810000.000000 0.033435 
9820000.000000 0.033435 
9830000.000000 0.033434 
9840000.000000 0.033434 
9850000.000000 0.033433 
9860000.000000 0.033433 
9870000.000000 0.033432 
9880000.000000 0.033432 
9890000.000000 0.033432 
9900000.000000 0.033431 
9910000.000000 0.033431 
9920000.000000 0.033431 
9930000.000000 0.033430 
9940000.000000 0.033430 
9950000.000000 0.033430 
9960000.000000 0.033430 
9970000.000000 0.033430 
9980000.000000 0.033430 
9990000.000000 0.033430 
10000000.000000 0.033430 
10000000.000000 0.033430 
10060060.060060 0.033430 
10120120.120120 0.033431 
10180180.180180 0.033433 
10240240.240240 0.033437 
10300300.300300 0.033441 
10360360.360360 0.033446 
10420420.420420 0.033452 
10480480.480480 0.033458 
10540540.540541 0.033466 
10600600.600601 0.033475 
10660660.660661 0.033484 
10720720.720721 0.033494 
10780780.780781 0.033505 
10840840.840841 0.033517 
10900900.900901 0.033530 
10960960.960961 0.033543 
11021021.021021 0.033558 
11081081.081081 0.033573 
11141141.141141 0.033589 
11201201.201201 0.033605 
11261261.261261 0.033623 
11321321.321321 0.033641 
11381381.381381 0.033660 
11441441.441441 0.033679 
11501501.501502 0.033699 
11561561.561562 0.033720 
11621621.621622 0.033742 
11681681.681682 0.033765 
11741741.741742 0.033788 
11801801.801802 0.033812 
11861861.861862 0.033836 
11921921.921922 0.033861 
11981981.981982 0.033887 
12042042.042042 0.033913 
12102102.102102 0.033941 
12162162.162162 0.033968 
12222222.222222 0.033997 
12282282.282282 0.034026 
12342342.342342 0.034055 
12402402.402402 0.034086 
12462462.462462 0.034117 
12522522.522523 0.034148 
12582582.582583 0.034180 
12642642.642643 0.034213 
12702702.702703 0.034246 
12762762.762763 0.034280 
12822822.822823 0.034315 
12882882.882883 0.034350 
12942942.942943 0.034385 
13003003.003003 0.034421 
13063063.063063 0.034458 
13123123.123123 0.034496 
13183183.183183 0.034533 
13243243.243243 0.034572 
13303303.303303 0.034611 
13363363.363363 0.034650 
13423423.423423 0.034690 
13483483.483483 0.034731 
13543543.543544 0.034772 
13603603.603604 0.034814 
13663663.663664 0.034856 
13723723.723724 0.034898 
13783783.783784 0.034942 
13843843.843844 0.034985 
13903903.903904 0.035030 
13963963.963964 0.035074 
14024024.024024 0.035119 
14084084.084084 0.035165 
14144144.144144 0.035211 
14204204.204204 0.035258 
14264264.264264 0.035305 
14324324.324324 0.035353 
14384384.384384 0.035401 
14444444.444444 0.035450 
14504504.504505 0.035499 
14564564.564565 0.035548 
14624624.624625 0.035598 
14684684.684685 0.035649 
14744744.744745 0.035700 
14804804.804805 0.035751 
14864864.864865 0.035803 
14924924.924925 0.035856 
14984984.984985 0.035909 
15045045.045045 0.035962 
15105105.105105 0.036016 
15165165.165165 0.036070 
15225225.225225 0.036124 
15285285.285285 0.036179 
15345345.345345 0.036235 
15405405.405405 0.036291 
15465465.465465 0.036347 
15525525.525526 0.036404 
15585585.585586 0.036462 
15645645.645646 0.036519 
15705705.705706 0.036577 
15765765.765766 0.036636 
15825825.825826 0.036695 
15885885.885886 0.036754 
15945945.945946 0.036814 
16006006.006006 0.036875 
16066066.066066 0.036935 
16126126.126126 0.036996 
16186186.186186 0.037058 
16246246.246246 0.037120 
16306306.306306 0.037182 
16366366.366366 0.037245 
16426426.426426 0.037308 
16486486.486486 0.037372 
16546546.546547 0.037436 
16606606.606607 0.037500 
16666666.666667 0.037565 
16726726.726727 0.037630 
16786786.786787 0.037696 
16846846.846847 0.037762 
16906906.906907 0.037829 
16966966.966967 0.037895 
17027027.027027 0.037963 
17087087.087087 0.038030 
17147147.147147 0.038098 
17207207.207207 0.038167 
17267267.267267 0.038236 
17327327.327327 0.038305 
17387387.387387 0.038375 
17447447.447447 0.038445 
17507507.507508 0.038515 
17567567.567568 0.038586 
17627627.627628 0.038657 
17687687.687688 0.038729 
17747747.747748 0.038801 
17807807.807808 0.038873 
17867867.867868 0.038946 
17927927.927928 0.039019 
17987987.987988 0.039093 
18048048.048048 0.039167 
18108108.108108 0.039241 
18168168.168168 0.039316 
18228228.228228 0.039391 
18288288.288288 0.039466 
18348348.348348 0.039542 
18408408.408408 0.039618 
18468468.468468 0.039695 
18528528.528529 0.039772 
18588588.588589 0.039850 
18648648.648649 0.039927 
18708708.708709 0.040005 
18768768.768769 0.040084 
18828828.828829 0.040163 
18888888.888889 0.040242 
18948948.948949 0.040322 
19009009.009009 0.040402 
19069069.069069 0.040483 
19129129.129129 0.040563 
19189189.189189 0.040645 
19249249.249249 0.040726 
19309309.309309 0.040808 
19369369.369369 0.040890 
19429429.429429 0.040973 
19489489.489489 0.041056 
19549549.549550 0.041140 
19609609.609610 0.041224 
19669669.669670 0.041308 
19729729.729730 0.041393 
19789789.789790 0.041478 
19849849.849850 0.041563 
19909909.909910 0.041649 
19969969.969970 0.041735 
20030030.030030 0.041821 
20090090.090090 0.041908 
20150150.150150 0.041995 
20210210.210210 0.042083 
20270270.270270 0.042171 
20330330.330330 0.042259 
20390390.390390 0.042348 
20450450.450450 0.042437 
20510510.510511 0.042527 
20570570.570571 0.042617 
20630630.630631 0.042707 
20690690.690691 0.042798 
20750750.750751 0.042889 
20810810.810811 0.042980 
20870870.870871 0.043072 
20930930.930931 0.043164 
20990990.990991 0.043257 
21051051.051051 0.043350 
21111111.111111 0.043443 
21171171.171171 0.043537 
21231231.231231 0.043631 
21291291.291291 0.043726 
21351351.351351 0.043820 
21411411.411411 0.043916 
21471471.471471 0.044011 
21531531.531532 0.044107 
21591591.591592 0.044204 
21651651.651652 0.044300 
21711711.711712 0.044398 
21771771.771772 0.044495 
21831831.831832 0.044593 
21891891.891892 0.044691 
21951951.951952 0.044790 
22012012.012012 0.044889 
22072072.072072 0.044989 
22132132.132132 0.045089 
22192192.192192 0.045189 
22252252.252252 0.045290 
22312312.312312 0.045391 
22372372.372372 0.045492 
22432432.432432 0.045594 
22492492.492492 0.045696 
22552552.552553 0.045799 
22612612.612613 0.045902 
22672672.672673 0.046005 
22732732.732733 0.046109 
22792792.792793 0.046213 
22852852.852853 0.046318 
22912912.912913 0.046423 
22972972.972973 0.046528 
23033033.033033 0.046634 
23093093.093093 0.046740 
23153153.153153 0.046847 
23213213.213213 0.046954 
23273273.273273 0.047061 
23333333.333333 0.047169 
23393393.393393 0.047277 
23453453.453453 0.047386 
23513513.513514 0.047495 
23573573.573574 0.047605 
23633633.633634 0.047714 
23693693.693694 0.047825 
23753753.753754 0.047935 
23813813.813814 0.048046 
23873873.873874 0.048158 
23933933.933934 0.048270 
23993993.993994 0.048382 
24054054.054054 0.048495 
24114114.114114 0.048608 
24174174.174174 0.048722 
24234234.234234 0.048836 
24294294.294294 0.048950 
24354354.354354 0.049065 
24414414.414414 0.049180 
24474474.474474 0.049296 
24534534.534535 0.049412 
24594594.594595 0.049528 
24654654.654655 0.049645 
24714714.714715 0.049763 
24774774.774775 0.049881 
24834834.834835 0.049999 
24894894.894895 0.050117 
24954954.954955 0.050237 
25015015.015015 0.050356 
25075075.075075 0.050476 
25135135.135135 0.050596 
25195195.195195 0.050717 
25255255.255255 0.050839 
25315315.315315 0.050960 
25375375.375375 0.051083 
25435435.435435 0.051205 
25495495.495495 0.051328 
25555555.555556 0.051452 
25615615.615616 0.051576 
25675675.675676 0.051700 
25735735.735736 0.051825 
25795795.795796 0.051950 
25855855.855856 0.052076 
25915915.915916 0.052202 
25975975.975976 0.052329 
26036036.036036 0.052456 
26096096.096096 0.052584 
26156156.156156 0.052712 
26216216.216216 0.052841 
26276276.276276 0.052970 
26336336.336336 0.053099 
26396396.396396 0.053229 
26456456.456456 0.053360 
26516516.516517 0.053490 
26576576.576577 0.053622 
26636636.636637 0.053754 
26696696.696697 0.053886 
26756756.756757 0.054019 
26816816.816817 0.054152 
26876876.876877 0.054286 
26936936.936937 0.054420 
26996996.996997 0.054555 
27057057.057057 0.054690 
27117117.117117 0.054826 
27177177.177177 0.054962 
27237237.237237 0.055099 
27297297.297297 0.055236 
27357357.357357 0.055374 
27417417.417417 0.055512 
27477477.477477 0.055651 
27537537.537538 0.055790 
27597597.597598 0.055930 
27657657.657658 0.056070 
27717717.717718 0.056211 
27777777.777778 0.056353 
27837837.837838 0.056494 
27897897.897898 0.056637 
27957957.957958 0.056780 
28018018.018018 0.056923 
28078078.078078 0.057067 
28138138.138138 0.057211 
28198198.198198 0.057356 
28258258.258258 0.057502 
28318318.318318 0.057648 
28378378.378378 0.057795 
28438438.438438 0.057942 
28498498.498498 0.058090 
28558558.558559 0.058238 
28618618.618619 0.058387 
28678678.678679 0.058536 
28738738.738739 0.058686 
28798798.798799 0.058836 
28858858.858859 0.058988 
28918918.918919 0.059139 
28978978.978979 0.059291 
29039039.039039 0.059444 
29099099.099099 0.059597 
29159159.159159 0.059751 
29219219.219219 0.059906 
29279279.279279 0.060061 
29339339.339339 0.060217 
29399399.399399 0.060373 
29459459.459459 0.060530 
29519519.519520 0.060687 
29579579.579580 0.060845 
29639639.639640 0.061004 
29699699.699700 0.061163 
29759759.759760 0.061323 
29819819.819820 0.061483 
29879879.879880 0.061644 
29939939.939940 0.061806 
30000000.000000 0.061968 
30060060.060060 0.062131 
30120120.120120 0.062295 
30180180.180180 0.062459 
30240240.240240 0.062624 
30300300.300300 0.062789 
30360360.360360 0.062955 
30420420.420420 0.063122 
30480480.480480 0.063289 
30540540.540541 0.063457 
30600600.600601 0.063626 
30660660.660661 0.063796 
30720720.720721 0.063966 
30780780.780781 0.064136 
30840840.840841 0.064308 
30900900.900901 0.064480 
30960960.960961 0.064652 
31021021.021021 0.064826 
31081081.081081 0.065000 
31141141.141141 0.065175 
31201201.201201 0.065350 
31261261.261261 0.065527 
31321321.321321 0.065703 
31381381.381381 0.065881 
31441441.441441 0.066059 
31501501.501502 0.066238 
31561561.561562 0.066418 
31621621.621622 0.066599 
31681681.681682 0.066780 
31741741.741742 0.066962 
31801801.801802 0.067145 
31861861.861862 0.067328 
31921921.921922 0.067512 
31981981.981982 0.067697 
32042042.042042 0.067883 
32102102.102102 0.068070 
32162162.162162 0.068257 
32222222.222222 0.068445 
32282282.282282 0.068634 
32342342.342342 0.068824 
32402402.402402 0.069014 
32462462.462462 0.069205 
32522522.522523 0.069397 
32582582.582583 0.069590 
32642642.642643 0.069784 
32702702.702703 0.069978 
32762762.762763 0.070174 
32822822.822823 0.070370 
32882882.882883 0.070567 
32942942.942943 0.070765 
33003003.003003 0.070963 
33063063.063063 0.071163 
33123123.123123 0.071363 
33183183.183183 0.071565 
33243243.243243 0.071767 
33303303.303303 0.071970 
33363363.363363 0.072174 
33423423.423423 0.072379 
33483483.483483 0.072585 
33543543.543544 0.072791 
33603603.603604 0.072999 
33663663.663664 0.073207 
33723723.723724 0.073417 
33783783.783784 0.073627 
33843843.843844 0.073839 
33903903.903904 0.074051 
33963963.963964 0.074264 
34024024.024024 0.074478 
34084084.084084 0.074694 
34144144.144144 0.074910 
34204204.204204 0.075127 
34264264.264264 0.075345 
34324324.324324 0.075564 
34384384.384384 0.075785 
34444444.444444 0.076006 
34504504.504505 0.076228 
34564564.564565 0.076452 
34624624.624625 0.076676 
34684684.684685 0.076902 
34744744.744745 0.077128 
34804804.804805 0.077356 
34864864.864865 0.077584 
34924924.924925 0.077814 
34984984.984985 0.078045 
35045045.045045 0.078277 
35105105.105105 0.078511 
35165165.165165 0.078745 
35225225.225225 0.078980 
35285285.285285 0.079217 
35345345.345345 0.079455 
35405405.405405 0.079694 
35465465.465465 0.079934 
35525525.525526 0.080176 
35585585.585586 0.080418 
35645645.645646 0.080662 
35705705.705706 0.080907 
35765765.765766 0.081153 
35825825.825826 0.081401 
35885885.885886 0.081650 
35945945.945946 0.081900 
36006006.006006 0.082152 
36066066.066066 0.082405 
36126126.126126 0.082659 
36186186.186186 0.082914 
36246246.246246 0.083171 
36306306.306306 0.083429 
36366366.366366 0.083689 
36426426.426426 0.083950 
36486486.486486 0.084212 
36546546.546547 0.084476 
36606606.606607 0.084741 
36666666.666667 0.085008 
36726726.726727 0.085276 
36786786.786787 0.085546 
36846846.846847 0.085817 
36906906.906907 0.086090 
36966966.966967 0.086364 
37027027.027027 0.086640 
37087087.087087 0.086918 
37147147.147147 0.087197 
37207207.207207 0.087477 
37267267.267267 0.087760 
37327327.327327 0.088043 
37387387.387387 0.088329 
37447447.447447 0.088616 
37507507.507508 0.088905 
37567567.567568 0.089196 
37627627.627628 0.089488 
37687687.687688 0.089783 
37747747.747748 0.090079 
37807807.807808 0.090376 
37867867.867868 0.090676 
37927927.927928 0.090977 
37987987.987988 0.091281 
38048048.048048 0.091586 
38108108.108108 0.091893 
38168168.168168 0.092203 
38228228.228228 0.092514 
38288288.288288 0.092827 
38348348.348348 0.093142 
38408408.408408 0.093459 
38468468.468468 0.093779 
38528528.528529 0.094100 
38588588.588589 0.094424 
38648648.648649 0.094749 
38708708.708709 0.095077 
38768768.768769 0.095408 
38828828.828829 0.095740 
38888888.888889 0.096075 
38948948.948949 0.096412 
39009009.009009 0.096752 
39069069.069069 0.097093 
39129129.129129 0.097438 
39189189.189189 0.097785 
39249249.249249 0.098134 
39309309.309309 0.098486 
39369369.369369 0.098840 
39429429.429429 0.099197 
39489489.489489 0.099557 
39549549.549550 0.099919 
39609609.609610 0.100285 
39669669.669670 0.100653 
39729729.729730 0.101024 
39789789.789790 0.101397 
39849849.849850 0.101774 
39909909.909910 0.102154 
39969969.969970 0.102537 
40030030.030030 0.102923 
40090090.090090 0.103312 
40150150.150150 0.103704 
40210210.210210 0.104099 
40270270.270270 0.104498 
40330330.330330 0.104900 
40390390.390390 0.105306 
40450450.450450 0.105715 
40510510.510511 0.106128 
40570570.570571 0.106545 
40630630.630631 0.106965 
40690690.690691 0.107389 
40750750.750751 0.107816 
40810810.810811 0.108248 
40870870.870871 0.108684 
40930930.930931 0.109124 
40990990.990991 0.109568 
41051051.051051 0.110017 
41111111.111111 0.110469 
41171171.171171 0.110927 
41231231.231231 0.111389 
41291291.291291 0.111855 
41351351.351351 0.112327 
41411411.411411 0.112803 
41471471.471471 0.113284 
41531531.531532 0.113771 
41591591.591592 0.114263 
41651651.651652 0.114760 
41711711.711712 0.115262 
41771771.771772 0.115771 
41831831.831832 0.116285 
41891891.891892 0.116805 
41951951.951952 0.117331 
42012012.012012 0.117864 
42072072.072072 0.118403 
42132132.132132 0.118949 
42192192.192192 0.119502 
42252252.252252 0.120061 
42312312.312312 0.120628 
42372372.372372 0.121203 
42432432.432432 0.121785 
42492492.492492 0.122375 
42552552.552553 0.122974 
42612612.612613 0.123580 
42672672.672673 0.124196 
42732732.732733 0.124821 
42792792.792793 0.125455 
42852852.852853 0.126099 
42912912.912913 0.126753 
42972972.972973 0.127418 
43033033.033033 0.128093 
43093093.093093 0.128780 
43153153.153153 0.129479 
43213213.213213 0.130190 
43273273.273273 0.130914 
43333333.333333 0.131651 
43393393.393393 0.132403 
43453453.453453 0.133169 
43513513.513514 0.133950 
43573573.573574 0.134748 
43633633.633634 0.135562 
43693693.693694 0.136395 
43753753.753754 0.137247 
43813813.813814 0.138118 
43873873.873874 0.139011 
43933933.933934 0.139926 
43993993.993994 0.140866 
44054054.054054 0.141831 
44114114.114114 0.142824 
44174174.174174 0.143846 
44234234.234234 0.144900 
44294294.294294 0.145988 
44354354.354354 0.147114 
44414414.414414 0.148281 
44474474.474474 0.149493 
44534534.534535 0.150754 
44594594.594595 0.152071 
44654654.654655 0.153450 
44714714.714715 0.154900 
44774774.774775 0.156430 
44834834.834835 0.158053 
44894894.894895 0.159787 
44954954.954955 0.161653 
45015015.015015 0.163684 
45075075.075075 0.165925 
45135135.135135 0.168449 
45195195.195195 0.171382 
45255255.255255 0.174988 
45315315.315315 0.180066 
45315315.315315 0.189389 


==> data/VLE_Nitrogen_Hexane_344.26K_vdW_kij_0.09.dat <==
       p       z
77458305.537025 0.179139 
77458305.537025 0.184237 
77384923.282188 0.188754 
77311541.027352 0.191817 
77238158.772515 0.194319 
77164776.517678 0.196496 
77091394.262842 0.198457 
77018012.008005 0.200259 
76944629.753169 0.201939 
76871247.498332 0.203521 
76797865.243496 0.205022 
76724482.988659 0.206456 
76651100.733823 0.207830 
76577718.478986 0.209154 
76504336.224149 0.210433 
76430953.969313 0.211673 
76357571.714476 0.212877 
76284189.459640 0.214049 
76210807.204803 0.215192 
76137424.949967 0.216309 
76064042.695130 0.217401 
75990660.440294 0.218470 
75917278.185457 0.219519 
75843895.930620 0.220549 
75770513.675784 0.221560 
75697131.420947 0.222555 
75623749.166111 0.223534 
75550366.911274 0.224498 
75476984.656438 0.225448 
75403602.401601 0.226385 
75330220.146765 0.227310 
75256837.891928 0.228223 
75183455.637091 0.229124 
75110073.382255 0.230015 
75036691.127418 0.230896 
74963308.872582 0.231767 
74889926.617745 0.232630 
74816544.362909 0.233483 
74743162.108072 0.234328 
74669779.853235 0.235165 
74596397.598399 0.235994 
74523015.343562 0.236816 
74449633.088726 0.237630 
74376250.833889 0.238438 
74302868.579053 0.239239 
74229486.324216 0.240034 
74156104.069380 0.240823 
74082721.814543 0.241606 
74009339.559706 0.242383 
73935957.304870 0.243155 
73862575.050033 0.243921 
73789192.795197 0.244682 
73715810.540360 0.245439 
73642428.285524 0.246190 
73569046.030687 0.246937 
73495663.775851 0.247680 
73422281.521014 0.248418 
73348899.266177 0.249151 
73275517.011341 0.249881 
73202134.756504 0.250607 
73128752.501668 0.251328 
73055370.246831 0.252046 
72981987.991995 0.252761 
72908605.737158 0.253471 
72835223.482322 0.254179 
72761841.227485 0.254883 
72688458.972648 0.255583 
72615076.717812 0.256281 
72541694.462975 0.256975 
72468312.208139 0.257666 
72394929.953302 0.258355 
72321547.698466 0.259040 
72248165.443629 0.259723 
72174783.188793 0.260402 
72101400.933956 0.261080 
72028018.679119 0.261754 
71954636.424283 0.262426 
71881254.169446 0.263096 
71807871.914610 0.263763 
71734489.659773 0.264428 
71661107.404937 0.265090 
71587725.150100 0.265750 
71514342.895264 0.266408 
71440960.640427 0.267064 
71367578.385590 0.267717 
71294196.130754 0.268369 
71220813.875917 0.269018 
71147431.621081 0.269666 
71074049.366244 0.270311 
71000667.111408 0.270955 
70927284.856571 0.271597 
70853902.601734 0.272237 
70780520.346898 0.272875 
70707138.092061 0.273511 
70633755.837225 0.274146 
70560373.582388 0.274779 
70486991.327552 0.275410 
70413609.072715 0.276040 
70340226.817879 0.276668 
70266844.563042 0.277295 
70193462.308205 0.277920 
70120080.053369 0.278544 
70046697.798532 0.279166 
69973315.543696 0.279787 
69899933.288859 0.280406 
69826551.034023 0.281024 
69753168.779186 0.281641 
69679786.524350 0.282256 
69606404.269513 0.282870 
69533022.014676 0.283483 
69459639.759840 0.284094 
69386257.505003 0.284705 
69312875.250167 0.285314 
69239492.995330 0.285921 
69166110.740494 0.286528 
69092728.485657 0.287134 
69019346.230821 0.287738 
68945963.975984 0.288342 
68872581.721147 0.288944 
68799199.466311 0.289545 
68725817.211474 0.290146 
68652434.956638 0.290745 
68579052.701801 0.291343 
68505670.446965 0.291940 
68432288.192128 0.292537 
68358905.937292 0.293132 
68285523.682455 0.293726 
68212141.427618 0.294320 
68138759.172782 0.294913 
68065376.917945 0.295504 
67991994.663109 0.296095 
67918612.408272 0.296685 
67845230.153436 0.297274 
67771847.898599 0.297863 
67698465.643762 0.298450 
67625083.388926 0.299037 
67551701.134089 0.299623 
67478318.879253 0.300209 
67404936.624416 0.300793 
67331554.369580 0.301377 
67258172.114743 0.301960 
67184789.859907 0.302543 
67111407.605070 0.303124 
67038025.350233 0.303705 
66964643.095397 0.304286 
66891260.840560 0.304865 
66817878.585724 0.305445 
66744496.330887 0.306023 
66671114.076051 0.306601 
66597731.821214 0.307178 
66524349.566378 0.307755 
66450967.311541 0.308331 
66377585.056704 0.308906 
66304202.801868 0.309481 
66230820.547031 0.310056 
66157438.292195 0.310629 
66084056.037358 0.311203 
66010673.782522 0.311775 
65937291.527685 0.312348 
65863909.272849 0.312919 
65790527.018012 0.313491 
65717144.763175 0.314061 
65643762.508339 0.314632 
65570380.253502 0.315202 
65496997.998666 0.315771 
65423615.743829 0.316340 
65350233.488993 0.316908 
65276851.234156 0.317476 
65203468.979320 0.318044 
65130086.724483 0.318611 
65056704.469646 0.319178 
64983322.214810 0.319745 
64909939.959973 0.320311 
64836557.705137 0.320876 
64763175.450300 0.321441 
64689793.195464 0.322006 
64616410.940627 0.322571 
64543028.685791 0.323135 
64469646.430954 0.323699 
64396264.176117 0.324263 
64322881.921281 0.324826 
64249499.666444 0.325389 
64176117.411608 0.325951 
64102735.156771 0.326513 
64029352.901935 0.327075 
63955970.647098 0.327637 
63882588.392262 0.328198 
63809206.137425 0.328760 
63735823.882588 0.329320 
63662441.627752 0.329881 
63589059.372915 0.330441 
63515677.118079 0.331001 
63442294.863242 0.331561 
63368912.608406 0.332121 
63295530.353569 0.332680 
63222148.098732 0.333239 
63148765.843896 0.333798 
63075383.589059 0.334356 
63002001.334223 0.334915 
62928619.079386 0.335473 
62855236.824550 0.336031 
62781854.569713 0.336589 
62708472.314877 0.337147 
62635090.060040 0.337704 
62561707.805203 0.338261 
62488325.550367 0.338818 
62414943.295530 0.339375 
62341561.040694 0.339932 
62268178.785857 0.340489 
62194796.531021 0.341045 
62121414.276184 0.341601 
62048032.021348 0.342158 
61974649.766511 0.342714 
61901267.511674 0.343269 
61827885.256838 0.343825 
61754503.002001 0.344381 
61681120.747165 0.344936 
61607738.492328 0.345492 
61534356.237492 0.346047 
61460973.982655 0.346602 
61387591.727819 0.347157 
61314209.472982 0.347712 
61240827.218145 0.348267 
61167444.963309 0.348822 
61094062.708472 0.349377 
61020680.453636 0.349931 
60947298.198799 0.350486 
60873915.943963 0.351040 
60800533.689126 0.351595 
60727151.434290 0.352149 
60653769.179453 0.352704 
60580386.924616 0.353258 
60507004.669780 0.353812 
60433622.414943 0.354366 
60360240.160107 0.354920 
60286857.905270 0.355474 
60213475.650434 0.356028 
60140093.395597 0.356583 
60066711.140761 0.357137 
59993328.885924 0.357691 
59919946.631087 0.358244 
59846564.376251 0.358798 
59773182.121414 0.359352 
59699799.866578 0.359906 
59626417.611741 0.360460 
59553035.356905 0.361014 
59479653.102068 0.361568 
59406270.847231 0.362122 
59332888.592395 0.362676 
59259506.337558 0.363230 
59186124.082722 0.363784 
59112741.827885 0.364338 
59039359.573049 0.364892 
58965977.318212 0.365446 
58892595.063376 0.366000 
58819212.808539 0.366554 
58745830.553702 0.367109 
58672448.298866 0.367663 
58599066.044029 0.368217 
58525683.789193 0.368771 
58452301.534356 0.369326 
58378919.279520 0.369880 
58305537.024683 0.370435 
58232154.769847 0.370989 
58158772.515010 0.371544 
58085390.260173 0.372099 
58012008.005337 0.372653 
57938625.750500 0.373208 
57865243.495664 0.373763 
57791861.240827 0.374318 
57718478.985991 0.374873 
57645096.731154 0.375428 
57571714.476318 0.375984 
57498332.221481 0.376539 
57424949.966644 0.377094 
57351567.711808 0.377650 
57278185.456971 0.378205 
57204803.202135 0.378761 
57131420.947298 0.379317 
57058038.692462 0.379873 
56984656.437625 0.380429 
56911274.182789 0.380985 
56837891.927952 0.381542 
56764509.673115 0.382098 
56691127.418279 0.382655 
56617745.163442 0.383211 
56544362.908606 0.383768 
56470980.653769 0.384325 
56397598.398933 0.384882 
56324216.144096 0.385439 
56250833.889260 0.385997 
56177451.634423 0.386554 
56104069.379586 0.387112 
56030687.124750 0.387670 
55957304.869913 0.388228 
55883922.615077 0.388786 
55810540.360240 0.389344 
55737158.105404 0.389902 
55663775.850567 0.390461 
55590393.595730 0.391020 
55517011.340894 0.391578 
55443629.086057 0.392138 
55370246.831221 0.392697 
55296864.576384 0.393256 
55223482.321548 0.393816 
55150100.066711 0.394376 
55076717.811875 0.394936 
55003335.557038 0.395496 
54929953.302201 0.396056 
54856571.047365 0.396616 
54783188.792528 0.397177 
54709806.537692 0.397738 
54636424.282855 0.398299 
54563042.028019 0.398860 
54489659.773182 0.399422 
54416277.518346 0.399984 
54342895.263509 0.400545 
54269513.008672 0.401108 
54196130.753836 0.401670 
54122748.498999 0.402232 
54049366.244163 0.402795 
53975983.989326 0.403358 
53902601.734490 0.403921 
53829219.479653 0.404485 
53755837.224817 0.405048 
53682454.969980 0.405612 
53609072.715143 0.406176 
53535690.460307 0.406740 
53462308.205470 0.407305 
53388925.950634 0.407870 
53315543.695797 0.408435 
53242161.440961 0.409000 
53168779.186124 0.409565 
53095396.931288 0.410131 
53022014.676451 0.410697 
52948632.421614 0.411263 
52875250.166778 0.411830 
52801867.911941 0.412396 
52728485.657105 0.412963 
52655103.402268 0.413531 
52581721.147432 0.414098 
52508338.892595 0.414666 
52434956.637759 0.415234 
52361574.382922 0.415802 
52288192.128085 0.416371 
52214809.873249 0.416939 
52141427.618412 0.417508 
52068045.363576 0.418078 
51994663.108739 0.418647 
51921280.853903 0.419217 
51847898.599066 0.419787 
51774516.344229 0.420358 
51701134.089393 0.420928 
51627751.834556 0.421499 
51554369.579720 0.422071 
51480987.324883 0.422642 
51407605.070047 0.423214 
51334222.815210 0.423786 
51260840.560374 0.424359 
51187458.305537 0.424932 
51114076.050700 0.425505 
51040693.795864 0.426078 
50967311.541027 0.426652 
50893929.286191 0.427225 
50820547.031354 0.427800 
50747164.776518 0.428374 
50673782.521681 0.428949 
50600400.266845 0.429524 
50527018.012008 0.430100 
50453635.757171 0.430676 
50380253.502335 0.431252 
50306871.247498 0.431828 
50233488.992662 0.432405 
50160106.737825 0.432982 
50086724.482989 0.433559 
50013342.228152 0.434137 
49939959.973316 0.434715 
49866577.718479 0.435294 
49793195.463642 0.435872 
49719813.208806 0.436451 
49646430.953969 0.437031 
49573048.699133 0.437611 
49499666.444296 0.438191 
49426284.189460 0.438771 
49352901.934623 0.439352 
49279519.679787 0.439933 
49206137.424950 0.440514 
49132755.170113 0.441096 
49059372.915277 0.441678 
48985990.660440 0.442261 
48912608.405604 0.442844 
48839226.150767 0.443427 
48765843.895931 0.444010 
48692461.641094 0.444594 
48619079.386257 0.445178 
48545697.131421 0.445763 
48472314.876584 0.446348 
48398932.621748 0.446933 
48325550.366911 0.447519 
48252168.112075 0.448105 
48178785.857238 0.448692 
48105403.602402 0.449279 
48032021.347565 0.449866 
47958639.092728 0.450453 
47885256.837892 0.451041 
47811874.583055 0.451630 
47738492.328219 0.452219 
47665110.073382 0.452808 
47591727.818546 0.453397 
47518345.563709 0.453987 
47444963.308873 0.454577 
47371581.054036 0.455168 
47298198.799199 0.455759 
47224816.544363 0.456351 
47151434.289526 0.456942 
47078052.034690 0.457535 
47004669.779853 0.458127 
46931287.525017 0.458720 
46857905.270180 0.459314 
46784523.015344 0.459908 
46711140.760507 0.460502 
46637758.505670 0.461097 
46564376.250834 0.461692 
46490993.995997 0.462287 
46417611.741161 0.462883 
46344229.486324 0.463479 
46270847.231488 0.464076 
46197464.976651 0.464673 
46124082.721815 0.465271 
46050700.466978 0.465869 
45977318.212141 0.466467 
45903935.957305 0.467066 
45830553.702468 0.467665 
45757171.447632 0.468265 
45683789.192795 0.468865 
45610406.937959 0.469466 
45537024.683122 0.470067 
45463642.428286 0.470668 
45390260.173449 0.471270 
45316877.918612 0.471872 
45243495.663776 0.472475 
45170113.408939 0.473078 
45096731.154103 0.473682 
45023348.899266 0.474286 
44949966.644430 0.474891 
44876584.389593 0.475496 
44803202.134757 0.476101 
44729819.879920 0.476707 
44656437.625083 0.477313 
44583055.370247 0.477920 
44509673.115410 0.478527 
44436290.860574 0.479135 
44362908.605737 0.479743 
44289526.350901 0.480352 
44216144.096064 0.480961 
44142761.841227 0.481570 
44069379.586391 0.482180 
43995997.331554 0.482791 
43922615.076718 0.483402 
43849232.821881 0.484013 
43775850.567045 0.484625 
43702468.312208 0.485237 
43629086.057372 0.485850 
43555703.802535 0.486463 
43482321.547698 0.487077 
43408939.292862 0.487691 
43335557.038025 0.488306 
43262174.783189 0.488921 
43188792.528352 0.489537 
43115410.273516 0.490153 
43042028.018679 0.490770 
42968645.763843 0.491387 
42895263.509006 0.492005 
42821881.254169 0.492623 
42748498.999333 0.493242 
42675116.744496 0.493861 
42601734.489660 0.494480 
42528352.234823 0.495101 
42454969.979987 0.495721 
42381587.725150 0.496342 
42308205.470314 0.496964 
42234823.215477 0.497586 
42161440.960640 0.498209 
42088058.705804 0.498832 
42014676.450967 0.499456 
41941294.196131 0.500080 
41867911.941294 0.500705 
41794529.686458 0.501330 
41721147.431621 0.501956 
41647765.176785 0.502582 
41574382.921948 0.503209 
41501000.667111 0.503836 
41427618.412275 0.504464 
41354236.157438 0.505093 
41280853.902602 0.505721 
41207471.647765 0.506351 
41134089.392929 0.506981 
41060707.138092 0.507611 
40987324.883256 0.508242 
40913942.628419 0.508874 
40840560.373582 0.509506 
40767178.118746 0.510139 
40693795.863909 0.510772 
40620413.609073 0.511406 
40547031.354236 0.512040 
40473649.099400 0.512675 
40400266.844563 0.513310 
40326884.589726 0.513946 
40253502.334890 0.514583 
40180120.080053 0.515220 
40106737.825217 0.515857 
40033355.570380 0.516495 
39959973.315544 0.517134 
39886591.060707 0.517773 
39813208.805871 0.518413 
39739826.551034 0.519053 
39666444.296197 0.519694 
39593062.041361 0.520336 
39519679.786524 0.520978 
39446297.531688 0.521621 
39372915.276851 0.522264 
39299533.022015 0.522908 
39226150.767178 0.523552 
39152768.512342 0.524197 
39079386.257505 0.524842 
39006004.002668 0.525489 
38932621.747832 0.526135 
38859239.492995 0.526782 
38785857.238159 0.527430 
38712474.983322 0.528079 
38639092.728486 0.528728 
38565710.473649 0.529377 
38492328.218813 0.530027 
38418945.963976 0.530678 
38345563.709139 0.531330 
38272181.454303 0.531982 
38198799.199466 0.532634 
38125416.944630 0.533287 
38052034.689793 0.533941 
37978652.434957 0.534595 
37905270.180120 0.535250 
37831887.925284 0.535906 
37758505.670447 0.536562 
37685123.415610 0.537219 
37611741.160774 0.537876 
37538358.905937 0.538534 
37464976.651101 0.539193 
37391594.396264 0.539852 
37318212.141428 0.540512 
37244829.886591 0.541172 
37171447.631755 0.541833 
37098065.376918 0.542495 
37024683.122081 0.543158 
36951300.867245 0.543820 
36877918.612408 0.544484 
36804536.357572 0.545148 
36731154.102735 0.545813 
36657771.847899 0.546479 
36584389.593062 0.547145 
36511007.338225 0.547811 
36437625.083389 0.548479 
36364242.828552 0.549147 
36290860.573716 0.549815 
36217478.318879 0.550485 
36144096.064043 0.551155 
36070713.809206 0.551825 
35997331.554370 0.552496 
35923949.299533 0.553168 
35850567.044696 0.553841 
35777184.789860 0.554514 
35703802.535023 0.555188 
35630420.280187 0.555862 
35557038.025350 0.556537 
35483655.770514 0.557213 
35410273.515677 0.557890 
35336891.260841 0.558567 
35263509.006004 0.559245 
35190126.751167 0.559923 
35116744.496331 0.560602 
35043362.241494 0.561282 
34969979.986658 0.561962 
34896597.731821 0.562644 
34823215.476985 0.563325 
34749833.222148 0.564008 
34676450.967312 0.564691 
34603068.712475 0.565375 
34529686.457638 0.566059 
34456304.202802 0.566745 
34382921.947965 0.567430 
34309539.693129 0.568117 
34236157.438292 0.568804 
34162775.183456 0.569492 
34089392.928619 0.570181 
34016010.673783 0.570870 
33942628.418946 0.571560 
33869246.164109 0.572251 
33795863.909273 0.572942 
33722481.654436 0.573634 
33649099.399600 0.574327 
33575717.144763 0.575021 
33502334.889927 0.575715 
33428952.635090 0.576410 
33355570.380254 0.577106 
33282188.125417 0.577802 
33208805.870580 0.578499 
33135423.615744 0.579197 
33062041.360907 0.579895 
32988659.106071 0.580595 
32915276.851234 0.581294 
32841894.596398 0.581995 
32768512.341561 0.582696 
32695130.086724 0.583399 
32621747.831888 0.584101 
32548365.577051 0.584805 
32474983.322215 0.585509 
32401601.067378 0.586214 
32328218.812542 0.586920 
32254836.557705 0.587627 
32181454.302869 0.588334 
32108072.048032 0.589042 
32034689.793195 0.589750 
31961307.538359 0.590460 
31887925.283522 0.591170 
31814543.028686 0.591881 
31741160.773849 0.592593 
31667778.519013 0.593305 
31594396.264176 0.594018 
31521014.009340 0.594732 
31447631.754503 0.595447 
31374249.499666 0.596162 
31300867.244830 0.596879 
31227484.989993 0.597596 
31154102.735157 0.598313 
31080720.480320 0.599032 
31007338.225484 0.599751 
30933955.970647 0.600471 
30860573.715811 0.601192 
30787191.460974 0.601914 
30713809.206137 0.602636 
30640426.951301 0.603359 
30567044.696464 0.604083 
30493662.441628 0.604808 
30420280.186791 0.605533 
30346897.931955 0.606259 
30273515.677118 0.606986 
30200133.422282 0.607714 
30126751.167445 0.608443 
30053368.912608 0.609172 
29979986.657772 0.609902 
29906604.402935 0.610633 
29833222.148099 0.611365 
29759839.893262 0.612098 
29686457.638426 0.612831 
29613075.383589 0.613565 
29539693.128752 0.614300 
29466310.873916 0.615036 
29392928.619079 0.615773 
29319546.364243 0.616510 
29246164.109406 0.617248 
29172781.854570 0.617987 
29099399.599733 0.618727 
29026017.344897 0.619468 
28952635.090060 0.620209 
28879252.835223 0.620952 
28805870.580387 0.621695 
28732488.325550 0.622439 
28659106.070714 0.623184 
28585723.815877 0.623929 
28512341.561041 0.624676 
28438959.306204 0.625423 
28365577.051368 0.626171 
28292194.796531 0.626920 
28218812.541694 0.627670 
28145430.286858 0.628420 
28072048.032021 0.629172 
27998665.777185 0.629924 
27925283.522348 0.630677 
27851901.267512 0.631431 
27778519.012675 0.632186 
27705136.757839 0.632942 
27631754.503002 0.633699 
27558372.248165 0.634456 
27484989.993329 0.635214 
27411607.738492 0.635974 
27338225.483656 0.636734 
27264843.228819 0.637494 
27191460.973983 0.638256 
27118078.719146 0.639019 
27044696.464310 0.639782 
26971314.209473 0.640547 
26897931.954636 0.641312 
26824549.699800 0.642078 
26751167.444963 0.642845 
26677785.190127 0.643613 
26604402.935290 0.644382 
26531020.680454 0.645151 
26457638.425617 0.645922 
26384256.170781 0.646693 
26310873.915944 0.647466 
26237491.661107 0.648239 
26164109.406271 0.649013 
26090727.151434 0.649788 
26017344.896598 0.650564 
25943962.641761 0.651341 
25870580.386925 0.652118 
25797198.132088 0.652897 
25723815.877252 0.653676 
25650433.622415 0.654457 
25577051.367578 0.655238 
25503669.112742 0.656020 
25430286.857905 0.656804 
25356904.603069 0.657588 
25283522.348232 0.658373 
25210140.093396 0.659159 
25136757.838559 0.659946 
25063375.583722 0.660733 
24989993.328886 0.661522 
24916611.074049 0.662312 
24843228.819213 0.663102 
24769846.564376 0.663894 
24696464.309540 0.664686 
24623082.054703 0.665480 
24549699.799867 0.666274 
24476317.545030 0.667069 
24402935.290193 0.667866 
24329553.035357 0.668663 
24256170.780520 0.669461 
24182788.525684 0.670260 
24109406.270847 0.671060 
24036024.016011 0.671861 
23962641.761174 0.672663 
23889259.506338 0.673466 
23815877.251501 0.674270 
23742494.996664 0.675075 
23669112.741828 0.675881 
23595730.486991 0.676687 
23522348.232155 0.677495 
23448965.977318 0.678304 
23375583.722482 0.679114 
23302201.467645 0.679924 
23228819.212809 0.680736 
23155436.957972 0.681549 
23082054.703135 0.682362 
23008672.448299 0.683177 
22935290.193462 0.683993 
22861907.938626 0.684809 
22788525.683789 0.685627 
22715143.428953 0.686446 
22641761.174116 0.687265 
22568378.919280 0.688086 
22494996.664443 0.688908 
22421614.409606 0.689730 
22348232.154770 0.690554 
22274849.899933 0.691379 
22201467.645097 0.692204 
22128085.390260 0.693031 
22054703.135424 0.693859 
21981320.880587 0.694688 
21907938.625751 0.695517 
21834556.370914 0.696348 
21761174.116077 0.697180 
21687791.861241 0.698013 
21614409.606404 0.698847 
21541027.351568 0.699682 
21467645.096731 0.700518 
21394262.841895 0.701355 
21320880.587058 0.702193 
21247498.332221 0.703032 
21174116.077385 0.703872 
21100733.822548 0.704713 
21027351.567712 0.705555 
20953969.312875 0.706399 
20880587.058039 0.707243 
20807204.803202 0.708089 
20733822.548366 0.708935 
20660440.293529 0.709783 
20587058.038692 0.710631 
20513675.783856 0.711481 
20440293.529019 0.712332 
20366911.274183 0.713184 
20293529.019346 0.714036 
20220146.764510 0.714890 
20146764.509673 0.715746 
20073382.254837 0.716602 
20000000.000000 0.717459 
20000000.000000 0.717459 
19986664.442962 0.717615 
19973328.885924 0.717771 
19959993.328886 0.717927 
19946657.771848 0.718083 
19933322.214810 0.718239 
19919986.657772 0.718395 
19906651.100734 0.718551 
19893315.543696 0.718707 
19879979.986658 0.718863 
19866644.429620 0.719020 
19853308.872582 0.719176 
19839973.315544 0.719332 
19826637.758506 0.719489 
19813302.201468 0.719645 
19799966.644430 0.719801 
19786631.087392 0.719958 
19773295.530354 0.720114 
19759959.973316 0.720271 
19746624.416278 0.720427 
19733288.859239 0.720584 
19719953.302201 0.720741 
19706617.745163 0.720897 
19693282.188125 0.721054 
19679946.631087 0.721211 
19666611.074049 0.721367 
19653275.517011 0.721524 
19639939.959973 0.721681 
19626604.402935 0.721838 
19613268.845897 0.721995 
19599933.288859 0.722152 
19586597.731821 0.722309 
19573262.174783 0.722466 
19559926.617745 0.722623 
19546591.060707 0.722780 
19533255.503669 0.722937 
19519919.946631 0.723094 
19506584.389593 0.723252 
19493248.832555 0.723409 
19479913.275517 0.723566 
19466577.718479 0.723723 
19453242.161441 0.723881 
19439906.604403 0.724038 
19426571.047365 0.724196 
19413235.490327 0.724353 
19399899.933289 0.724511 
19386564.376251 0.724668 
19373228.819213 0.724826 
19359893.262175 0.724983 
19346557.705137 0.725141 
19333222.148099 0.725299 
19319886.591061 0.725456 
19306551.034023 0.725614 
19293215.476985 0.725772 
19279879.919947 0.725930 
19266544.362909 0.726088 
19253208.805871 0.726246 
19239873.248833 0.726404 
19226537.691795 0.726562 
19213202.134757 0.726720 
19199866.577718 0.726878 
19186531.020680 0.727036 
19173195.463642 0.727194 
19159859.906604 0.727352 
19146524.349566 0.727510 
19133188.792528 0.727668 
19119853.235490 0.727827 
19106517.678452 0.727985 
19093182.121414 0.728143 
19079846.564376 0.728302 
19066511.007338 0.728460 
19053175.450300 0.728619 
19039839.893262 0.728777 
19026504.336224 0.728936 
19013168.779186 0.729094 
18999833.222148 0.729253 
18986497.665110 0.729412 
18973162.108072 0.729570 
18959826.551034 0.729729 
18946490.993996 0.729888 
18933155.436958 0.730046 
18919819.879920 0.730205 
18906484.322882 0.730364 
18893148.765844 0.730523 
18879813.208806 0.730682 
18866477.651768 0.730841 
18853142.094730 0.731000 
18839806.537692 0.731159 
18826470.980654 0.731318 
18813135.423616 0.731477 
18799799.866578 0.731636 
18786464.309540 0.731796 
18773128.752502 0.731955 
18759793.195464 0.732114 
18746457.638426 0.732274 
18733122.081388 0.732433 
18719786.524350 0.732592 
18706450.967312 0.732752 
18693115.410274 0.732911 
18679779.853235 0.733071 
18666444.296197 0.733230 
18653108.739159 0.733390 
18639773.182121 0.733549 
18626437.625083 0.733709 
18613102.068045 0.733869 
18599766.511007 0.734029 
18586430.953969 0.734188 
18573095.396931 0.734348 
18559759.839893 0.734508 
18546424.282855 0.734668 
18533088.725817 0.734828 
18519753.168779 0.734988 
18506417.611741 0.735148 
18493082.054703 0.735308 
18479746.497665 0.735468 
18466410.940627 0.735628 
18453075.383589 0.735788 
18439739.826551 0.735948 
18426404.269513 0.736109 
18413068.712475 0.736269 
18399733.155437 0.736429 
18386397.598399 0.736589 
18373062.041361 0.736750 
18359726.484323 0.736910 
18346390.927285 0.737071 
18333055.370247 0.737231 
18319719.813209 0.737392 
18306384.256171 0.737552 
18293048.699133 0.737713 
18279713.142095 0.737873 
18266377.585057 0.738034 
18253042.028019 0.738195 
18239706.470981 0.738356 
18226370.913943 0.738516 
18213035.356905 0.738677 
18199699.799867 0.738838 
18186364.242829 0.738999 
18173028.685791 0.739160 
18159693.128752 0.739321 
18146357.571714 0.739482 
18133022.014676 0.739643 
18119686.457638 0.739804 
18106350.900600 0.739965 
18093015.343562 0.740126 
18079679.786524 0.740288 
18066344.229486 0.740449 
18053008.672448 0.740610 
18039673.115410 0.740771 
18026337.558372 0.740933 
18013002.001334 0.741094 
17999666.444296 0.741256 
17986330.887258 0.741417 
17972995.330220 0.741579 
17959659.773182 0.741740 
17946324.216144 0.741902 
17932988.659106 0.742063 
17919653.102068 0.742225 
17906317.545030 0.742387 
17892981.987992 0.742549 
17879646.430954 0.742710 
17866310.873916 0.742872 
17852975.316878 0.743034 
17839639.759840 0.743196 
17826304.202802 0.743358 
17812968.645764 0.743520 
17799633.088726 0.743682 
17786297.531688 0.743844 
17772961.974650 0.744006 
17759626.417612 0.744168 
17746290.860574 0.744330 
17732955.303536 0.744493 
17719619.746498 0.744655 
17706284.189460 0.744817 
17692948.632422 0.744979 
17679613.075384 0.745142 
17666277.518346 0.745304 
17652941.961308 0.745467 
17639606.404270 0.745629 
17626270.847231 0.745792 
17612935.290193 0.745954 
17599599.733155 0.746117 
17586264.176117 0.746280 
17572928.619079 0.746442 
17559593.062041 0.746605 
17546257.505003 0.746768 
17532921.947965 0.746930 
17519586.390927 0.747093 
17506250.833889 0.747256 
17492915.276851 0.747419 
17479579.719813 0.747582 
17466244.162775 0.747745 
17452908.605737 0.747908 
17439573.048699 0.748071 
17426237.491661 0.748234 
17412901.934623 0.748397 
17399566.377585 0.748561 
17386230.820547 0.748724 
17372895.263509 0.748887 
17359559.706471 0.749050 
17346224.149433 0.749214 
17332888.592395 0.749377 
17319553.035357 0.749540 
17306217.478319 0.749704 
17292881.921281 0.749867 
17279546.364243 0.750031 
17266210.807205 0.750195 
17252875.250167 0.750358 
17239539.693129 0.750522 
17226204.136091 0.750685 
17212868.579053 0.750849 
17199533.022015 0.751013 
17186197.464977 0.751177 
17172861.907939 0.751341 
17159526.350901 0.751505 
17146190.793863 0.751668 
17132855.236825 0.751832 
17119519.679787 0.751996 
17106184.122748 0.752160 
17092848.565710 0.752325 
17079513.008672 0.752489 
17066177.451634 0.752653 
17052841.894596 0.752817 
17039506.337558 0.752981 
17026170.780520 0.753146 
17012835.223482 0.753310 
16999499.666444 0.753474 
16986164.109406 0.753639 
16972828.552368 0.753803 
16959492.995330 0.753968 
16946157.438292 0.754132 
16932821.881254 0.754297 
16919486.324216 0.754461 
16906150.767178 0.754626 
16892815.210140 0.754791 
16879479.653102 0.754955 
16866144.096064 0.755120 
16852808.539026 0.755285 
16839472.981988 0.755450 
16826137.424950 0.755615 
16812801.867912 0.755780 
16799466.310874 0.755944 
16786130.753836 0.756109 
16772795.196798 0.756274 
16759459.639760 0.756440 
16746124.082722 0.756605 
16732788.525684 0.756770 
16719452.968646 0.756935 
16706117.411608 0.757100 
16692781.854570 0.757266 
16679446.297532 0.757431 
16666110.740494 0.757596 
16652775.183456 0.757762 
16639439.626418 0.757927 
16626104.069380 0.758093 
16612768.512342 0.758258 
16599432.955304 0.758424 
16586097.398266 0.758589 
16572761.841227 0.758755 
16559426.284189 0.758921 
16546090.727151 0.759086 
16532755.170113 0.759252 
16519419.613075 0.759418 
16506084.056037 0.759584 
16492748.498999 0.759750 
16479412.941961 0.759915 
16466077.384923 0.760081 
16452741.827885 0.760247 
16439406.270847 0.760413 
16426070.713809 0.760580 
16412735.156771 0.760746 
16399399.599733 0.760912 
16386064.042695 0.761078 
16372728.485657 0.761244 
16359392.928619 0.761411 
16346057.371581 0.761577 
16332721.814543 0.761743 
16319386.257505 0.761910 
16306050.700467 0.762076 
16292715.143429 0.762243 
16279379.586391 0.762409 
16266044.029353 0.762576 
16252708.472315 0.762742 
16239372.915277 0.762909 
16226037.358239 0.763076 
16212701.801201 0.763242 
16199366.244163 0.763409 
16186030.687125 0.763576 
16172695.130087 0.763743 
16159359.573049 0.763910 
16146024.016011 0.764077 
16132688.458973 0.764243 
16119352.901935 0.764410 
16106017.344897 0.764578 
16092681.787859 0.764745 
16079346.230821 0.764912 
16066010.673783 0.765079 
16052675.116744 0.765246 
16039339.559706 0.765413 
16026004.002668 0.765581 
16012668.445630 0.765748 
15999332.888592 0.765915 
15985997.331554 0.766083 
15972661.774516 0.766250 
15959326.217478 0.766418 
15945990.660440 0.766585 
15932655.103402 0.766753 
15919319.546364 0.766921 
15905983.989326 0.767088 
15892648.432288 0.767256 
15879312.875250 0.767424 
15865977.318212 0.767591 
15852641.761174 0.767759 
15839306.204136 0.767927 
15825970.647098 0.768095 
15812635.090060 0.768263 
15799299.533022 0.768431 
15785963.975984 0.768599 
15772628.418946 0.768767 
15759292.861908 0.768935 
15745957.304870 0.769103 
15732621.747832 0.769272 
15719286.190794 0.769440 
15705950.633756 0.769608 
15692615.076718 0.769776 
15679279.519680 0.769945 
15665943.962642 0.770113 
15652608.405604 0.770282 
15639272.848566 0.770450 
15625937.291528 0.770619 
15612601.734490 0.770787 
15599266.177452 0.770956 
15585930.620414 0.771124 
15572595.063376 0.771293 
15559259.506338 0.771462 
15545923.949300 0.771631 
15532588.392262 0.771799 
15519252.835223 0.771968 
15505917.278185 0.772137 
15492581.721147 0.772306 
15479246.164109 0.772475 
15465910.607071 0.772644 
15452575.050033 0.772813 
15439239.492995 0.772982 
15425903.935957 0.773152 
15412568.378919 0.773321 
15399232.821881 0.773490 
15385897.264843 0.773659 
15372561.707805 0.773829 
15359226.150767 0.773998 
15345890.593729 0.774167 
15332555.036691 0.774337 
15319219.479653 0.774506 
15305883.922615 0.774676 
15292548.365577 0.774845 
15279212.808539 0.775015 
15265877.251501 0.775185 
15252541.694463 0.775354 
15239206.137425 0.775524 
15225870.580387 0.775694 
15212535.023349 0.775864 
15199199.466311 0.776033 
15185863.909273 0.776203 
15172528.352235 0.776373 
15159192.795197 0.776543 
15145857.238159 0.776713 
15132521.681121 0.776883 
15119186.124083 0.777053 
15105850.567045 0.777224 
15092515.010007 0.777394 
15079179.452969 0.777564 
15065843.895931 0.777734 
15052508.338893 0.777905 
15039172.781855 0.778075 
15025837.224817 0.778245 
15012501.667779 0.778416 
14999166.110740 0.778586 
14985830.553702 0.778757 
14972494.996664 0.778927 
14959159.439626 0.779098 
14945823.882588 0.779269 
14932488.325550 0.779439 
14919152.768512 0.779610 
14905817.211474 0.779781 
14892481.654436 0.779952 
14879146.097398 0.780123 
14865810.540360 0.780294 
14852474.983322 0.780465 
14839139.426284 0.780636 
14825803.869246 0.780807 
14812468.312208 0.780978 
14799132.755170 0.781149 
14785797.198132 0.781320 
14772461.641094 0.781491 
14759126.084056 0.781662 
14745790.527018 0.781834 
14732454.969980 0.782005 
14719119.412942 0.782176 
14705783.855904 0.782348 
14692448.298866 0.782519 
14679112.741828 0.782691 
14665777.184790 0.782862 
14652441.627752 0.783034 
14639106.070714 0.783206 
14625770.513676 0.783377 
14612434.956638 0.783549 
14599099.399600 0.783721 
14585763.842562 0.783893 
14572428.285524 0.784064 
14559092.728486 0.784236 
14545757.171448 0.784408 
14532421.614410 0.784580 
14519086.057372 0.784752 
14505750.500334 0.784924 
14492414.943296 0.785096 
14479079.386258 0.785268 
14465743.829219 0.785441 
14452408.272181 0.785613 
14439072.715143 0.785785 
14425737.158105 0.785958 
14412401.601067 0.786130 
14399066.044029 0.786302 
14385730.486991 0.786475 
14372394.929953 0.786647 
14359059.372915 0.786820 
14345723.815877 0.786992 
14332388.258839 0.787165 
14319052.701801 0.787338 
14305717.144763 0.787510 
14292381.587725 0.787683 
14279046.030687 0.787856 
14265710.473649 0.788029 
14252374.916611 0.788202 
14239039.359573 0.788374 
14225703.802535 0.788547 
14212368.245497 0.788720 
14199032.688459 0.788894 
14185697.131421 0.789067 
14172361.574383 0.789240 
14159026.017345 0.789413 
14145690.460307 0.789586 
14132354.903269 0.789759 
14119019.346231 0.789933 
14105683.789193 0.790106 
14092348.232155 0.790279 
14079012.675117 0.790453 
14065677.118079 0.790626 
14052341.561041 0.790800 
14039006.004003 0.790973 
14025670.446965 0.791147 
14012334.889927 0.791321 
13998999.332889 0.791494 
13985663.775851 0.791668 
13972328.218813 0.791842 
13958992.661775 0.792016 
13945657.104736 0.792190 
13932321.547698 0.792364 
13918985.990660 0.792538 
13905650.433622 0.792712 
13892314.876584 0.792886 
13878979.319546 0.793060 
13865643.762508 0.793234 
13852308.205470 0.793408 
13838972.648432 0.793582 
13825637.091394 0.793757 
13812301.534356 0.793931 
13798965.977318 0.794105 
13785630.420280 0.794280 
13772294.863242 0.794454 
13758959.306204 0.794629 
13745623.749166 0.794803 
13732288.192128 0.794978 
13718952.635090 0.795152 
13705617.078052 0.795327 
13692281.521014 0.795502 
13678945.963976 0.795676 
13665610.406938 0.795851 
13652274.849900 0.796026 
13638939.292862 0.796201 
13625603.735824 0.796376 
13612268.178786 0.796551 
13598932.621748 0.796726 
13585597.064710 0.796901 
13572261.507672 0.797076 
13558925.950634 0.797251 
13545590.393596 0.797426 
13532254.836558 0.797602 
13518919.279520 0.797777 
13505583.722482 0.797952 
13492248.165444 0.798128 
13478912.608406 0.798303 
13465577.051368 0.798478 
13452241.494330 0.798654 
13438905.937292 0.798829 
13425570.380254 0.799005 
13412234.823215 0.799181 
13398899.266177 0.799356 
13385563.709139 0.799532 
13372228.152101 0.799708 
13358892.595063 0.799884 
13345557.038025 0.800059 
13332221.480987 0.800235 
13318885.923949 0.800411 
13305550.366911 0.800587 
13292214.809873 0.800763 
13278879.252835 0.800939 
13265543.695797 0.801116 
13252208.138759 0.801292 
13238872.581721 0.801468 
13225537.024683 0.801644 
13212201.467645 0.801820 
13198865.910607 0.801997 
13185530.353569 0.802173 
13172194.796531 0.802350 
13158859.239493 0.802526 
13145523.682455 0.802703 
13132188.125417 0.802879 
13118852.568379 0.803056 
13105517.011341 0.803233 
13092181.454303 0.803409 
13078845.897265 0.803586 
13065510.340227 0.803763 
13052174.783189 0.803940 
13038839.226151 0.804116 
13025503.669113 0.804293 
13012168.112075 0.804470 
12998832.555037 0.804647 
12985496.997999 0.804824 
12972161.440961 0.805002 
12958825.883923 0.805179 
12945490.326885 0.805356 
12932154.769847 0.805533 
12918819.212809 0.805710 
12905483.655771 0.805888 
12892148.098732 0.806065 
12878812.541694 0.806243 
12865476.984656 0.806420 
12852141.427618 0.806598 
12838805.870580 0.806775 
12825470.313542 0.806953 
12812134.756504 0.807130 
12798799.199466 0.807308 
12785463.642428 0.807486 
12772128.085390 0.807664 
12758792.528352 0.807841 
12745456.971314 0.808019 
12732121.414276 0.808197 
12718785.857238 0.808375 
12705450.300200 0.808553 
12692114.743162 0.808731 
12678779.186124 0.808909 
12665443.629086 0.809087 
12652108.072048 0.809266 
12638772.515010 0.809444 
12625436.957972 0.809622 
12612101.400934 0.809801 
12598765.843896 0.809979 
12585430.286858 0.810157 
12572094.729820 0.810336 
12558759.172782 0.810514 
12545423.615744 0.810693 
12532088.058706 0.810871 
12518752.501668 0.811050 
12505416.944630 0.811229 
12492081.387592 0.811408 
12478745.830554 0.811586 
12465410.273516 0.811765 
12452074.716478 0.811944 
12438739.159440 0.812123 
12425403.602402 0.812302 
12412068.045364 0.812481 
12398732.488326 0.812660 
12385396.931288 0.812839 
12372061.374249 0.813018 
12358725.817211 0.813197 
12345390.260173 0.813377 
12332054.703135 0.813556 
12318719.146097 0.813735 
12305383.589059 0.813915 
12292048.032021 0.814094 
12278712.474983 0.814274 
12265376.917945 0.814453 
12252041.360907 0.814633 
12238705.803869 0.814812 
12225370.246831 0.814992 
12212034.689793 0.815172 
12198699.132755 0.815351 
12185363.575717 0.815531 
12172028.018679 0.815711 
12158692.461641 0.815891 
12145356.904603 0.816071 
12132021.347565 0.816251 
12118685.790527 0.816431 
12105350.233489 0.816611 
12092014.676451 0.816791 
12078679.119413 0.816971 
12065343.562375 0.817151 
12052008.005337 0.817332 
12038672.448299 0.817512 
12025336.891261 0.817692 
12012001.334223 0.817873 
11998665.777185 0.818053 
11985330.220147 0.818234 
11971994.663109 0.818414 
11958659.106071 0.818595 
11945323.549033 0.818775 
11931987.991995 0.818956 
11918652.434957 0.819137 
11905316.877919 0.819317 
11891981.320881 0.819498 
11878645.763843 0.819679 
11865310.206805 0.819860 
11851974.649767 0.820041 
11838639.092728 0.820222 
11825303.535690 0.820403 
11811967.978652 0.820584 
11798632.421614 0.820765 
11785296.864576 0.820946 
11771961.307538 0.821128 
11758625.750500 0.821309 
11745290.193462 0.821490 
11731954.636424 0.821672 
11718619.079386 0.821853 
11705283.522348 0.822035 
11691947.965310 0.822216 
11678612.408272 0.822398 
11665276.851234 0.822579 
11651941.294196 0.822761 
11638605.737158 0.822943 
11625270.180120 0.823124 
11611934.623082 0.823306 
11598599.066044 0.823488 
11585263.509006 0.823670 
11571927.951968 0.823852 
11558592.394930 0.824034 
11545256.837892 0.824216 
11531921.280854 0.824398 
11518585.723816 0.824580 
11505250.166778 0.824762 
11491914.609740 0.824944 
11478579.052702 0.825127 
11465243.495664 0.825309 
11451907.938626 0.825491 
11438572.381588 0.825674 
11425236.824550 0.825856 
11411901.267512 0.826039 
11398565.710474 0.826221 
11385230.153436 0.826404 
11371894.596398 0.826586 
11358559.039360 0.826769 
11345223.482322 0.826952 
11331887.925284 0.827135 
11318552.368245 0.827317 
11305216.811207 0.827500 
11291881.254169 0.827683 
11278545.697131 0.827866 
11265210.140093 0.828049 
11251874.583055 0.828232 
11238539.026017 0.828415 
11225203.468979 0.828599 
11211867.911941 0.828782 
11198532.354903 0.828965 
11185196.797865 0.829148 
11171861.240827 0.829332 
11158525.683789 0.829515 
11145190.126751 0.829699 
11131854.569713 0.829882 
11118519.012675 0.830066 
11105183.455637 0.830249 
11091847.898599 0.830433 
11078512.341561 0.830617 
11065176.784523 0.830800 
11051841.227485 0.830984 
11038505.670447 0.831168 
11025170.113409 0.831352 
11011834.556371 0.831536 
10998498.999333 0.831720 
10985163.442295 0.831904 
10971827.885257 0.832088 
10958492.328219 0.832272 
10945156.771181 0.832456 
10931821.214143 0.832640 
10918485.657105 0.832825 
10905150.100067 0.833009 
10891814.543029 0.833193 
10878478.985991 0.833378 
10865143.428953 0.833562 
10851807.871915 0.833747 
10838472.314877 0.833931 
10825136.757839 0.834116 
10811801.200801 0.834300 
10798465.643763 0.834485 
10785130.086724 0.834670 
10771794.529686 0.834855 
10758458.972648 0.835040 
10745123.415610 0.835224 
10731787.858572 0.835409 
10718452.301534 0.835594 
10705116.744496 0.835779 
10691781.187458 0.835964 
10678445.630420 0.836150 
10665110.073382 0.836335 
10651774.516344 0.836520 
10638438.959306 0.836705 
10625103.402268 0.836891 
10611767.845230 0.837076 
10598432.288192 0.837261 
10585096.731154 0.837447 
10571761.174116 0.837632 
10558425.617078 0.837818 
10545090.060040 0.838004 
10531754.503002 0.838189 
10518418.945964 0.838375 
10505083.388926 0.838561 
10491747.831888 0.838746 
10478412.274850 0.838932 
10465076.717812 0.839118 
10451741.160774 0.839304 
10438405.603736 0.839490 
10425070.046698 0.839676 
10411734.489660 0.839862 
10398398.932622 0.840049 
10385063.375584 0.840235 
10371727.818546 0.840421 
10358392.261508 0.840607 
10345056.704470 0.840794 
10331721.147432 0.840980 
10318385.590394 0.841166 
10305050.033356 0.841353 
10291714.476318 0.841540 
10278378.919280 0.841726 
10265043.362241 0.841913 
10251707.805203 0.842099 
10238372.248165 0.842286 
10225036.691127 0.842473 
10211701.134089 0.842660 
10198365.577051 0.842847 
10185030.020013 0.843034 
10171694.462975 0.843221 
10158358.905937 0.843408 
10145023.348899 0.843595 
10131687.791861 0.843782 
10118352.234823 0.843969 
10105016.677785 0.844156 
10091681.120747 0.844344 
10078345.563709 0.844531 
10065010.006671 0.844718 
10051674.449633 0.844906 
10038338.892595 0.845093 
10025003.335557 0.845281 
10011667.778519 0.845468 
9998332.221481 0.845656 
9984996.664443 0.845844 
9971661.107405 0.846031 
9958325.550367 0.846219 
9944989.993329 0.846407 
9931654.436291 0.846595 
9918318.879253 0.846783 
9904983.322215 0.846971 
9891647.765177 0.847159 
9878312.208139 0.847347 
9864976.651101 0.847535 
9851641.094063 0.847723 
9838305.537025 0.847911 
9824969.979987 0.848100 
9811634.422949 0.848288 
9798298.865911 0.848476 
9784963.308873 0.848665 
9771627.751835 0.848853 
9758292.194797 0.849042 
9744956.637759 0.849230 
9731621.080720 0.849419 
9718285.523682 0.849607 
9704949.966644 0.849796 
9691614.409606 0.849985 
9678278.852568 0.850174 
9664943.295530 0.850363 
9651607.738492 0.850552 
9638272.181454 0.850741 
9624936.624416 0.850930 
9611601.067378 0.851119 
9598265.510340 0.851308 
9584929.953302 0.851497 
9571594.396264 0.851686 
9558258.839226 0.851875 
9544923.282188 0.852065 
9531587.725150 0.852254 
9518252.168112 0.852444 
9504916.611074 0.852633 
9491581.054036 0.852823 
9478245.496998 0.853012 
9464909.939960 0.853202 
9451574.382922 0.853391 
9438238.825884 0.853581 
9424903.268846 0.853771 
9411567.711808 0.853961 
9398232.154770 0.854151 
9384896.597732 0.854341 
9371561.040694 0.854530 
9358225.483656 0.854721 
9344889.926618 0.854911 
9331554.369580 0.855101 
9318218.812542 0.855291 
9304883.255504 0.855481 
9291547.698466 0.855671 
9278212.141428 0.855862 
9264876.584390 0.856052 
9251541.027352 0.856243 
9238205.470314 0.856433 
9224869.913276 0.856624 
9211534.356237 0.856814 
9198198.799199 0.857005 
9184863.242161 0.857195 
9171527.685123 0.857386 
9158192.128085 0.857577 
9144856.571047 0.857768 
9131521.014009 0.857959 
9118185.456971 0.858150 
9104849.899933 0.858341 
9091514.342895 0.858532 
9078178.785857 0.858723 
9064843.228819 0.858914 
9051507.671781 0.859105 
9038172.114743 0.859296 
9024836.557705 0.859488 
9011501.000667 0.859679 
8998165.443629 0.859870 
8984829.886591 0.860062 
8971494.329553 0.860253 
8958158.772515 0.860445 
8944823.215477 0.860636 
8931487.658439 0.860828 
8918152.101401 0.861020 
8904816.544363 0.861212 
8891480.987325 0.861403 
8878145.430287 0.861595 
8864809.873249 0.861787 
8851474.316211 0.861979 
8838138.759173 0.862171 
8824803.202135 0.862363 
8811467.645097 0.862555 
8798132.088059 0.862747 
8784796.531021 0.862940 
8771460.973983 0.863132 
8758125.416945 0.863324 
8744789.859907 0.863517 
8731454.302869 0.863709 
8718118.745831 0.863902 
8704783.188793 0.864094 
8691447.631755 0.864287 
8678112.074716 0.864479 
8664776.517678 0.864672 
8651440.960640 0.864865 
8638105.403602 0.865057 
8624769.846564 0.865250 
8611434.289526 0.865443 
8598098.732488 0.865636 
8584763.175450 0.865829 
8571427.618412 0.866022 
8558092.061374 0.866215 
8544756.504336 0.866408 
8531420.947298 0.866602 
8518085.390260 0.866795 
8504749.833222 0.866988 
8491414.276184 0.867181 
8478078.719146 0.867375 
8464743.162108 0.867568 
8451407.605070 0.867762 
8438072.048032 0.867955 
8424736.490994 0.868149 
8411400.933956 0.868343 
8398065.376918 0.868536 
8384729.819880 0.868730 
8371394.262842 0.868924 
8358058.705804 0.869118 
8344723.148766 0.869312 
8331387.591728 0.869506 
8318052.034690 0.869700 
8304716.477652 0.869894 
8291380.920614 0.870088 
8278045.363576 0.870282 
8264709.806538 0.870476 
8251374.249500 0.870671 
8238038.692462 0.870865 
8224703.135424 0.871059 
8211367.578386 0.871254 
8198032.021348 0.871448 
8184696.464310 0.871643 
8171360.907272 0.871838 
8158025.350233 0.872032 
8144689.793195 0.872227 
8131354.236157 0.872422 
8118018.679119 0.872617 
8104683.122081 0.872811 
8091347.565043 0.873006 
8078012.008005 0.873201 
8064676.450967 0.873396 
8051340.893929 0.873591 
8038005.336891 0.873787 
8024669.779853 0.873982 
8011334.222815 0.874177 
7997998.665777 0.874372 
7984663.108739 0.874568 
7971327.551701 0.874763 
7957991.994663 0.874958 
7944656.437625 0.875154 
7931320.880587 0.875350 
7917985.323549 0.875545 
7904649.766511 0.875741 
7891314.209473 0.875936 
7877978.652435 0.876132 
7864643.095397 0.876328 
7851307.538359 0.876524 
7837971.981321 0.876720 
7824636.424283 0.876916 
7811300.867245 0.877112 
7797965.310207 0.877308 
7784629.753169 0.877504 
7771294.196131 0.877700 
7757958.639093 0.877897 
7744623.082055 0.878093 
7731287.525017 0.878289 
7717951.967979 0.878486 
7704616.410941 0.878682 
7691280.853903 0.878879 
7677945.296865 0.879075 
7664609.739827 0.879272 
7651274.182789 0.879468 
7637938.625751 0.879665 
7624603.068712 0.879862 
7611267.511674 0.880059 
7597931.954636 0.880256 
7584596.397598 0.880453 
7571260.840560 0.880650 
7557925.283522 0.880847 
7544589.726484 0.881044 
7531254.169446 0.881241 
7517918.612408 0.881438 
7504583.055370 0.881635 
7491247.498332 0.881833 
7477911.941294 0.882030 
7464576.384256 0.882227 
7451240.827218 0.882425 
7437905.270180 0.882622 
7424569.713142 0.882820 
7411234.156104 0.883018 
7397898.599066 0.883215 
7384563.042028 0.883413 
7371227.484990 0.883611 
7357891.927952 0.883809 
7344556.370914 0.884007 
7331220.813876 0.884205 
7317885.256838 0.884403 
7304549.699800 0.884601 
7291214.142762 0.884799 
7277878.585724 0.884997 
7264543.028686 0.885195 
7251207.471648 0.885393 
7237871.914610 0.885592 
7224536.357572 0.885790 
7211200.800534 0.885989 
7197865.243496 0.886187 
7184529.686458 0.886386 
7171194.129420 0.886584 
7157858.572382 0.886783 
7144523.015344 0.886982 
7131187.458306 0.887180 
7117851.901268 0.887379 
7104516.344229 0.887578 
7091180.787191 0.887777 
7077845.230153 0.887976 
7064509.673115 0.888175 
7051174.116077 0.888374 
7037838.559039 0.888573 
7024503.002001 0.888773 
7011167.444963 0.888972 
6997831.887925 0.889171 
6984496.330887 0.889370 
6971160.773849 0.889570 
6957825.216811 0.889769 
6944489.659773 0.889969 
6931154.102735 0.890168 
6917818.545697 0.890368 
6904482.988659 0.890568 
6891147.431621 0.890768 
6877811.874583 0.890967 
6864476.317545 0.891167 
6851140.760507 0.891367 
6837805.203469 0.891567 
6824469.646431 0.891767 
6811134.089393 0.891967 
6797798.532355 0.892167 
6784462.975317 0.892368 
6771127.418279 0.892568 
6757791.861241 0.892768 
6744456.304203 0.892968 
6731120.747165 0.893169 
6717785.190127 0.893369 
6704449.633089 0.893570 
6691114.076051 0.893770 
6677778.519013 0.893971 
6664442.961975 0.894172 
6651107.404937 0.894372 
6637771.847899 0.894573 
6624436.290861 0.894774 
6611100.733823 0.894975 
6597765.176785 0.895176 
6584429.619746 0.895377 
6571094.062708 0.895578 
6557758.505670 0.895779 
6544422.948632 0.895980 
6531087.391594 0.896182 
6517751.834556 0.896383 
6504416.277518 0.896584 
6491080.720480 0.896786 
6477745.163442 0.896987 
6464409.606404 0.897189 
6451074.049366 0.897390 
6437738.492328 0.897592 
6424402.935290 0.897793 
6411067.378252 0.897995 
6397731.821214 0.898197 
6384396.264176 0.898399 
6371060.707138 0.898601 
6357725.150100 0.898803 
6344389.593062 0.899005 
6331054.036024 0.899207 
6317718.478986 0.899409 
6304382.921948 0.899611 
6291047.364910 0.899813 
6277711.807872 0.900016 
6264376.250834 0.900218 
6251040.693796 0.900420 
6237705.136758 0.900623 
6224369.579720 0.900825 
6211034.022682 0.901028 
6197698.465644 0.901230 
6184362.908606 0.901433 
6171027.351568 0.901636 
6157691.794530 0.901839 
6144356.237492 0.902042 
6131020.680454 0.902244 
6117685.123416 0.902447 
6104349.566378 0.902650 
6091014.009340 0.902854 
6077678.452302 0.903057 
6064342.895264 0.903260 
6051007.338225 0.903463 
6037671.781187 0.903666 
6024336.224149 0.903870 
6011000.667111 0.904073 
5997665.110073 0.904277 
5984329.553035 0.904480 
5970993.995997 0.904684 
5957658.438959 0.904887 
5944322.881921 0.905091 
5930987.324883 0.905295 
5917651.767845 0.905499 
5904316.210807 0.905702 
5890980.653769 0.905906 
5877645.096731 0.906110 
5864309.539693 0.906314 
5850973.982655 0.906518 
5837638.425617 0.906723 
5824302.868579 0.906927 
5810967.311541 0.907131 
5797631.754503 0.907335 
5784296.197465 0.907540 
5770960.640427 0.907744 
5757625.083389 0.907949 
5744289.526351 0.908153 
5730953.969313 0.908358 
5717618.412275 0.908563 
5704282.855237 0.908767 
5690947.298199 0.908972 
5677611.741161 0.909177 
5664276.184123 0.909382 
5650940.627085 0.909587 
5637605.070047 0.909792 
5624269.513009 0.909997 
5610933.955971 0.910202 
5597598.398933 0.910407 
5584262.841895 0.910612 
5570927.284857 0.910817 
5557591.727819 0.911023 
5544256.170781 0.911228 
5530920.613742 0.911434 
5517585.056704 0.911639 
5504249.499666 0.911845 
5490913.942628 0.912050 
5477578.385590 0.912256 
5464242.828552 0.912462 
5450907.271514 0.912668 
5437571.714476 0.912873 
5424236.157438 0.913079 
5410900.600400 0.913285 
5397565.043362 0.913491 
5384229.486324 0.913697 
5370893.929286 0.913904 
5357558.372248 0.914110 
5344222.815210 0.914316 
5330887.258172 0.914522 
5317551.701134 0.914729 
5304216.144096 0.914935 
5290880.587058 0.915142 
5277545.030020 0.915348 
5264209.472982 0.915555 
5250873.915944 0.915761 
5237538.358906 0.915968 
5224202.801868 0.916175 
5210867.244830 0.916382 
5197531.687792 0.916589 
5184196.130754 0.916796 
5170860.573716 0.917003 
5157525.016678 0.917210 
5144189.459640 0.917417 
5130853.902602 0.917624 
5117518.345564 0.917831 
5104182.788526 0.918039 
5090847.231488 0.918246 
5077511.674450 0.918453 
5064176.117412 0.918661 
5050840.560374 0.918868 
5037505.003336 0.919076 
5024169.446298 0.919284 
5010833.889260 0.919491 
4997498.332221 0.919699 
4984162.775183 0.919907 
4970827.218145 0.920115 
4957491.661107 0.920323 
4944156.104069 0.920531 
4930820.547031 0.920739 
4917484.989993 0.920947 
4904149.432955 0.921155 
4890813.875917 0.921363 
4877478.318879 0.921572 
4864142.761841 0.921780 
4850807.204803 0.921988 
4837471.647765 0.922197 
4824136.090727 0.922405 
4810800.533689 0.922614 
4797464.976651 0.922822 
4784129.419613 0.923031 
4770793.862575 0.923240 
4757458.305537 0.923449 
4744122.748499 0.923658 
4730787.191461 0.923867 
4717451.634423 0.924076 
4704116.077385 0.924285 
4690780.520347 0.924494 
4677444.963309 0.924703 
4664109.406271 0.924912 
4650773.849233 0.925121 
4637438.292195 0.925331 
4624102.735157 0.925540 
4610767.178119 0.925750 
4597431.621081 0.925959 
4584096.064043 0.926169 
4570760.507005 0.926378 
4557424.949967 0.926588 
4544089.392929 0.926798 
4530753.835891 0.927008 
4517418.278853 0.927217 
4504082.721815 0.927427 
4490747.164777 0.927637 
4477411.607738 0.927847 
4464076.050700 0.928058 
4450740.493662 0.928268 
4437404.936624 0.928478 
4424069.379586 0.928688 
4410733.822548 0.928899 
4397398.265510 0.929109 
4384062.708472 0.929319 
4370727.151434 0.929530 
4357391.594396 0.929741 
4344056.037358 0.929951 
4330720.480320 0.930162 
4317384.923282 0.930373 
4304049.366244 0.930583 
4290713.809206 0.930794 
4277378.252168 0.931005 
4264042.695130 0.931216 
4250707.138092 0.931427 
4237371.581054 0.931638 
4224036.024016 0.931850 
4210700.466978 0.932061 
4197364.909940 0.932272 
4184029.352902 0.932484 
4170693.795864 0.932695 
4157358.238826 0.932906 
4144022.681788 0.933118 
4130687.124750 0.933330 
4117351.567712 0.933541 
4104016.010674 0.933753 
4090680.453636 0.933965 
4077344.896598 0.934177 
4064009.339560 0.934388 
4050673.782522 0.934600 
4037338.225484 0.934812 
4024002.668446 0.935025 
4010667.111408 0.935237 
3997331.554370 0.935449 
3983995.997332 0.935661 
3970660.440294 0.935873 
3957324.883256 0.936086 
3943989.326217 0.936298 
3930653.769179 0.936511 
3917318.212141 0.936723 
3903982.655103 0.936936 
3890647.098065 0.937149 
3877311.541027 0.937361 
3863975.983989 0.937574 
3850640.426951 0.937787 
3837304.869913 0.938000 
3823969.312875 0.938213 
3810633.755837 0.938426 
3797298.198799 0.938639 
3783962.641761 0.938852 
3770627.084723 0.939065 
3757291.527685 0.939279 
3743955.970647 0.939492 
3730620.413609 0.939705 
3717284.856571 0.939919 
3703949.299533 0.940132 
3690613.742495 0.940346 
3677278.185457 0.940560 
3663942.628419 0.940773 
3650607.071381 0.940987 
3637271.514343 0.941201 
3623935.957305 0.941415 
3610600.400267 0.941629 
3597264.843229 0.941843 
3583929.286191 0.942057 
3570593.729153 0.942271 
3557258.172115 0.942485 
3543922.615077 0.942700 
3530587.058039 0.942914 
3517251.501001 0.943128 
3503915.943963 0.943343 
3490580.386925 0.943557 
3477244.829887 0.943772 
3463909.272849 0.943986 
3450573.715811 0.944201 
3437238.158773 0.944416 
3423902.601734 0.944631 
3410567.044696 0.944845 
3397231.487658 0.945060 
3383895.930620 0.945275 
3370560.373582 0.945490 
3357224.816544 0.945706 
3343889.259506 0.945921 
3330553.702468 0.946136 
3317218.145430 0.946351 
3303882.588392 0.946567 
3290547.031354 0.946782 
3277211.474316 0.946998 
3263875.917278 0.947213 
3250540.360240 0.947429 
3237204.803202 0.947644 
3223869.246164 0.947860 
3210533.689126 0.948076 
3197198.132088 0.948292 
3183862.575050 0.948508 
3170527.018012 0.948724 
3157191.460974 0.948940 
3143855.903936 0.949156 
3130520.346898 0.949372 
3117184.789860 0.949588 
3103849.232822 0.949804 
3090513.675784 0.950021 
3077178.118746 0.950237 
3063842.561708 0.950454 
3050507.004670 0.950670 
3037171.447632 0.950887 
3023835.890594 0.951103 
3010500.333556 0.951320 
2997164.776518 0.951537 
2983829.219480 0.951754 
2970493.662442 0.951971 
2957158.105404 0.952188 
2943822.548366 0.952405 
2930486.991328 0.952622 
2917151.434290 0.952839 
2903815.877252 0.953056 
2890480.320213 0.953273 
2877144.763175 0.953491 
2863809.206137 0.953708 
2850473.649099 0.953926 
2837138.092061 0.954143 
2823802.535023 0.954361 
2810466.977985 0.954578 
2797131.420947 0.954796 
2783795.863909 0.955014 
2770460.306871 0.955232 
2757124.749833 0.955450 
2743789.192795 0.955668 
2730453.635757 0.955886 
2717118.078719 0.956104 
2703782.521681 0.956322 
2690446.964643 0.956540 
2677111.407605 0.956758 
2663775.850567 0.956977 
2650440.293529 0.957195 
2637104.736491 0.957414 
2623769.179453 0.957632 
2610433.622415 0.957851 
2597098.065377 0.958069 
2583762.508339 0.958288 
2570426.951301 0.958507 
2557091.394263 0.958726 
2543755.837225 0.958945 
2530420.280187 0.959164 
2517084.723149 0.959383 
2503749.166111 0.959602 
2490413.609073 0.959821 
2477078.052035 0.960040 
2463742.494997 0.960260 
2450406.937959 0.960479 
2437071.380921 0.960698 
2423735.823883 0.960918 
2410400.266845 0.961137 
2397064.709807 0.961357 
2383729.152769 0.961577 
2370393.595730 0.961796 
2357058.038692 0.962016 
2343722.481654 0.962236 
2330386.924616 0.962456 
2317051.367578 0.962676 
2303715.810540 0.962896 
2290380.253502 0.963116 
2277044.696464 0.963336 
2263709.139426 0.963556 
2250373.582388 0.963777 
2237038.025350 0.963997 
2223702.468312 0.964218 
2210366.911274 0.964438 
2197031.354236 0.964659 
2183695.797198 0.964879 
2170360.240160 0.965100 
2157024.683122 0.965321 
2143689.126084 0.965541 
2130353.569046 0.965762 
2117018.012008 0.965983 
2103682.454970 0.966204 
2090346.897932 0.966425 
2077011.340894 0.966647 
2063675.783856 0.966868 
2050340.226818 0.967089 
2037004.669780 0.967310 
2023669.112742 0.967532 
2010333.555704 0.967753 
1996997.998666 0.967975 
1983662.441628 0.968196 
1970326.884590 0.968418 
1956991.327552 0.968640 
1943655.770514 0.968861 
1930320.213476 0.969083 
1916984.656438 0.969305 
1903649.099400 0.969527 
1890313.542362 0.969749 
1876977.985324 0.969971 
1863642.428286 0.970193 
1850306.871248 0.970416 
1836971.314209 0.970638 
1823635.757171 0.970860 
1810300.200133 0.971083 
1796964.643095 0.971305 
1783629.086057 0.971528 
1770293.529019 0.971750 
1756957.971981 0.971973 
1743622.414943 0.972196 
1730286.857905 0.972419 
1716951.300867 0.972641 
1703615.743829 0.972864 
1690280.186791 0.973087 
1676944.629753 0.973310 
1663609.072715 0.973534 
1650273.515677 0.973757 
1636937.958639 0.973980 
1623602.401601 0.974203 
1610266.844563 0.974427 
1596931.287525 0.974650 
1583595.730487 0.974874 
1570260.173449 0.975097 
1556924.616411 0.975321 
1543589.059373 0.975545 
1530253.502335 0.975768 
1516917.945297 0.975992 
1503582.388259 0.976216 
1490246.831221 0.976440 
1476911.274183 0.976664 
1463575.717145 0.976888 
1450240.160107 0.977113 
1436904.603069 0.977337 
1423569.046031 0.977561 
1410233.488993 0.977785 
1396897.931955 0.978010 
1383562.374917 0.978234 
1370226.817879 0.978459 
1356891.260841 0.978684 
1343555.703803 0.978908 
1330220.146765 0.979133 
1316884.589726 0.979358 
1303549.032688 0.979583 
1290213.475650 0.979808 
1276877.918612 0.980033 
1263542.361574 0.980258 
1250206.804536 0.980483 
1236871.247498 0.980708 
1223535.690460 0.980934 
1210200.133422 0.981159 
1196864.576384 0.981384 
1183529.019346 0.981610 
1170193.462308 0.981835 
1156857.905270 0.982061 
1143522.348232 0.982287 
1130186.791194 0.982512 
1116851.234156 0.982738 
1103515.677118 0.982964 
1090180.120080 0.983190 
1076844.563042 0.983416 
1063509.006004 0.983642 
1050173.448966 0.983868 
1036837.891928 0.984095 
1023502.334890 0.984321 
1010166.777852 0.984547 
996831.220814 0.984774 
983495.663776 0.985000 
970160.106738 0.985227 
956824.549700 0.985453 
943488.992662 0.985680 
930153.435624 0.985907 
916817.878586 0.986133 
903482.321548 0.986360 
890146.764510 0.986587 
876811.207472 0.986814 
863475.650434 0.987041 
850140.093396 0.987269 
836804.536358 0.987496 
823468.979320 0.987723 
810133.422282 0.987950 
796797.865243 0.988178 
783462.308205 0.988405 
770126.751167 0.988633 
756791.194129 0.988860 
743455.637091 0.989088 
730120.080053 0.989316 
716784.523015 0.989544 
703448.965977 0.989772 
690113.408939 0.990000 
676777.851901 0.990228 
663442.294863 0.990456 
650106.737825 0.990684 
636771.180787 0.990912 
623435.623749 0.991140 
610100.066711 0.991369 
596764.509673 0.991597 
583428.952635 0.991826 
570093.395597 0.992054 
556757.838559 0.992283 
543422.281521 0.992511 
530086.724483 0.992740 
516751.167445 0.992969 
503415.610407 0.993198 
490080.053369 0.993427 
476744.496331 0.993656 
463408.939293 0.993885 
450073.382255 0.994114 
436737.825217 0.994343 
423402.268179 0.994573 
410066.711141 0.994802 
396731.154103 0.995031 
383395.597065 0.995261 
370060.040027 0.995490 
356724.482989 0.995720 
343388.925951 0.995950 
330053.368913 0.996180 
316717.811875 0.996409 
303382.254837 0.996639 
290046.697799 0.996869 
276711.140761 0.997099 
263375.583722 0.997329 
250040.026684 0.997560 
236704.469646 0.997790 
223368.912608 0.998020 
210033.355570 0.998251 
196697.798532 0.998481 
183362.241494 0.998711 
170026.684456 0.998942 
156691.127418 0.999173 
143355.570380 0.999403 
130020.013342 0.999634 
116684.456304 0.999865 
116684.456304 0.968202 
116684.456304 0.968202 
116684.456304 0.936241 
130020.013342 0.844315 
143355.570380 0.769021 
156691.127418 0.706221 
170026.684456 0.653044 
183362.241494 0.607434 
196697.798532 0.567885 
210033.355570 0.533264 
223368.912608 0.502703 
236704.469646 0.475529 
250040.026684 0.451208 
263375.583722 0.429312 
276711.140761 0.409498 
290046.697799 0.391481 
303382.254837 0.375027 
316717.811875 0.359942 
330053.368913 0.346062 
343388.925951 0.333248 
356724.482989 0.321381 
370060.040027 0.310361 
383395.597065 0.300100 
396731.154103 0.290523 
410066.711141 0.281562 
423402.268179 0.273161 
436737.825217 0.265269 
450073.382255 0.257841 
463408.939293 0.250837 
476744.496331 0.244222 
490080.053369 0.237964 
503415.610407 0.232036 
516751.167445 0.226411 
530086.724483 0.221068 
543422.281521 0.215985 
556757.838559 0.211145 
570093.395597 0.206530 
583428.952635 0.202124 
596764.509673 0.197914 
610100.066711 0.193888 
623435.623749 0.190033 
636771.180787 0.186338 
650106.737825 0.182795 
663442.294863 0.179393 
676777.851901 0.176125 
690113.408939 0.172983 
703448.965977 0.169959 
716784.523015 0.167048 
730120.080053 0.164243 
743455.637091 0.161538 
756791.194129 0.158928 
770126.751167 0.156408 
783462.308205 0.153974 
796797.865243 0.151621 
810133.422282 0.149345 
823468.979320 0.147143 
836804.536358 0.145011 
850140.093396 0.142946 
863475.650434 0.140945 
876811.207472 0.139004 
890146.764510 0.137121 
903482.321548 0.135294 
916817.878586 0.133520 
930153.435624 0.131797 
943488.992662 0.130123 
956824.549700 0.128495 
970160.106738 0.126913 
983495.663776 0.125373 
996831.220814 0.123874 
1010166.777852 0.122415 
1023502.334890 0.120994 
1036837.891928 0.119609 
1050173.448966 0.118260 
1063509.006004 0.116944 
1076844.563042 0.115662 
1090180.120080 0.114410 
1103515.677118 0.113189 
1116851.234156 0.111998 
1130186.791194 0.110834 
1143522.348232 0.109698 
1156857.905270 0.108588 
1170193.462308 0.107503 
1183529.019346 0.106443 
1196864.576384 0.105406 
1210200.133422 0.104393 
1223535.690460 0.103401 
1236871.247498 0.102431 
1250206.804536 0.101482 
1263542.361574 0.100553 
1276877.918612 0.099644 
1290213.475650 0.098753 
1303549.032688 0.097881 
1316884.589726 0.097026 
1330220.146765 0.096189 
1343555.703803 0.095368 
1356891.260841 0.094564 
1370226.817879 0.093775 
1383562.374917 0.093002 
1396897.931955 0.092243 
1410233.488993 0.091499 
1423569.046031 0.090769 
1436904.603069 0.090053 
1450240.160107 0.089350 
1463575.717145 0.088660 
1476911.274183 0.087982 
1490246.831221 0.087317 
1503582.388259 0.086663 
1516917.945297 0.086021 
1530253.502335 0.085391 
1543589.059373 0.084771 
1556924.616411 0.084162 
1570260.173449 0.083564 
1583595.730487 0.082976 
1596931.287525 0.082397 
1610266.844563 0.081829 
1623602.401601 0.081269 
1636937.958639 0.080719 
1650273.515677 0.080178 
1663609.072715 0.079646 
1676944.629753 0.079122 
1690280.186791 0.078607 
1703615.743829 0.078100 
1716951.300867 0.077601 
1730286.857905 0.077109 
1743622.414943 0.076625 
1756957.971981 0.076149 
1770293.529019 0.075680 
1783629.086057 0.075218 
1796964.643095 0.074763 
1810300.200133 0.074315 
1823635.757171 0.073873 
1836971.314209 0.073438 
1850306.871248 0.073009 
1863642.428286 0.072587 
1876977.985324 0.072171 
1890313.542362 0.071760 
1903649.099400 0.071356 
1916984.656438 0.070957 
1930320.213476 0.070564 
1943655.770514 0.070176 
1956991.327552 0.069793 
1970326.884590 0.069416 
1983662.441628 0.069044 
1996997.998666 0.068677 
2010333.555704 0.068316 
2023669.112742 0.067958 
2037004.669780 0.067606 
2050340.226818 0.067259 
2063675.783856 0.066916 
2077011.340894 0.066577 
2090346.897932 0.066243 
2103682.454970 0.065913 
2117018.012008 0.065587 
2130353.569046 0.065266 
2143689.126084 0.064949 
2157024.683122 0.064635 
2170360.240160 0.064326 
2183695.797198 0.064020 
2197031.354236 0.063719 
2210366.911274 0.063421 
2223702.468312 0.063126 
2237038.025350 0.062836 
2250373.582388 0.062548 
2263709.139426 0.062265 
2277044.696464 0.061984 
2290380.253502 0.061707 
2303715.810540 0.061434 
2317051.367578 0.061163 
2330386.924616 0.060896 
2343722.481654 0.060632 
2357058.038692 0.060371 
2370393.595730 0.060113 
2383729.152769 0.059857 
2397064.709807 0.059605 
2410400.266845 0.059356 
2423735.823883 0.059109 
2437071.380921 0.058866 
2450406.937959 0.058625 
2463742.494997 0.058386 
2477078.052035 0.058151 
2490413.609073 0.057918 
2503749.166111 0.057687 
2517084.723149 0.057459 
2530420.280187 0.057234 
2543755.837225 0.057011 
2557091.394263 0.056790 
2570426.951301 0.056572 
2583762.508339 0.056356 
2597098.065377 0.056142 
2610433.622415 0.055931 
2623769.179453 0.055722 
2637104.736491 0.055515 
2650440.293529 0.055310 
2663775.850567 0.055107 
2677111.407605 0.054907 
2690446.964643 0.054708 
2703782.521681 0.054512 
2717118.078719 0.054317 
2730453.635757 0.054125 
2743789.192795 0.053934 
2757124.749833 0.053745 
2770460.306871 0.053559 
2783795.863909 0.053374 
2797131.420947 0.053191 
2810466.977985 0.053009 
2823802.535023 0.052830 
2837138.092061 0.052652 
2850473.649099 0.052476 
2863809.206137 0.052302 
2877144.763175 0.052129 
2890480.320213 0.051958 
2903815.877252 0.051789 
2917151.434290 0.051621 
2930486.991328 0.051455 
2943822.548366 0.051291 
2957158.105404 0.051128 
2970493.662442 0.050966 
2983829.219480 0.050806 
2997164.776518 0.050648 
3010500.333556 0.050491 
3023835.890594 0.050336 
3037171.447632 0.050182 
3050507.004670 0.050029 
3063842.561708 0.049878 
3077178.118746 0.049728 
3090513.675784 0.049579 
3103849.232822 0.049432 
3117184.789860 0.049286 
3130520.346898 0.049142 
3143855.903936 0.048999 
3157191.460974 0.048857 
3170527.018012 0.048716 
3183862.575050 0.048576 
3197198.132088 0.048438 
3210533.689126 0.048301 
3223869.246164 0.048165 
3237204.803202 0.048031 
3250540.360240 0.047897 
3263875.917278 0.047765 
3277211.474316 0.047634 
3290547.031354 0.047504 
3303882.588392 0.047375 
3317218.145430 0.047247 
3330553.702468 0.047120 
3343889.259506 0.046995 
3357224.816544 0.046870 
3370560.373582 0.046747 
3383895.930620 0.046624 
3397231.487658 0.046502 
3410567.044696 0.046382 
3423902.601734 0.046263 
3437238.158773 0.046144 
3450573.715811 0.046027 
3463909.272849 0.045910 
3477244.829887 0.045794 
3490580.386925 0.045680 
3503915.943963 0.045566 
3517251.501001 0.045453 
3530587.058039 0.045341 
3543922.615077 0.045230 
3557258.172115 0.045120 
3570593.729153 0.045011 
3583929.286191 0.044903 
3597264.843229 0.044795 
3610600.400267 0.044689 
3623935.957305 0.044583 
3637271.514343 0.044478 
3650607.071381 0.044374 
3663942.628419 0.044271 
3677278.185457 0.044168 
3690613.742495 0.044066 
3703949.299533 0.043965 
3717284.856571 0.043865 
3730620.413609 0.043766 
3743955.970647 0.043667 
3757291.527685 0.043570 
3770627.084723 0.043473 
3783962.641761 0.043376 
3797298.198799 0.043281 
3810633.755837 0.043186 
3823969.312875 0.043092 
3837304.869913 0.042998 
3850640.426951 0.042905 
3863975.983989 0.042813 
3877311.541027 0.042722 
3890647.098065 0.042631 
3903982.655103 0.042541 
3917318.212141 0.042452 
3930653.769179 0.042363 
3943989.326217 0.042275 
3957324.883256 0.042188 
3970660.440294 0.042101 
3983995.997332 0.042015 
3997331.554370 0.041930 
4010667.111408 0.041845 
4024002.668446 0.041761 
4037338.225484 0.041677 
4050673.782522 0.041594 
4064009.339560 0.041512 
4077344.896598 0.041430 
4090680.453636 0.041349 
4104016.010674 0.041268 
4117351.567712 0.041188 
4130687.124750 0.041109 
4144022.681788 0.041030 
4157358.238826 0.040951 
4170693.795864 0.040874 
4184029.352902 0.040796 
4197364.909940 0.040720 
4210700.466978 0.040643 
4224036.024016 0.040568 
4237371.581054 0.040493 
4250707.138092 0.040418 
4264042.695130 0.040344 
4277378.252168 0.040270 
4290713.809206 0.040197 
4304049.366244 0.040125 
4317384.923282 0.040053 
4330720.480320 0.039981 
4344056.037358 0.039910 
4357391.594396 0.039840 
4370727.151434 0.039770 
4384062.708472 0.039700 
4397398.265510 0.039631 
4410733.822548 0.039562 
4424069.379586 0.039494 
4437404.936624 0.039426 
4450740.493662 0.039359 
4464076.050700 0.039292 
4477411.607738 0.039226 
4490747.164777 0.039160 
4504082.721815 0.039094 
4517418.278853 0.039029 
4530753.835891 0.038965 
4544089.392929 0.038900 
4557424.949967 0.038837 
4570760.507005 0.038773 
4584096.064043 0.038710 
4597431.621081 0.038648 
4610767.178119 0.038586 
4624102.735157 0.038524 
4637438.292195 0.038463 
4650773.849233 0.038402 
4664109.406271 0.038341 
4677444.963309 0.038281 
4690780.520347 0.038221 
4704116.077385 0.038162 
4717451.634423 0.038103 
4730787.191461 0.038045 
4744122.748499 0.037986 
4757458.305537 0.037929 
4770793.862575 0.037871 
4784129.419613 0.037814 
4797464.976651 0.037757 
4810800.533689 0.037701 
4824136.090727 0.037645 
4837471.647765 0.037589 
4850807.204803 0.037534 
4864142.761841 0.037479 
4877478.318879 0.037424 
4890813.875917 0.037370 
4904149.432955 0.037316 
4917484.989993 0.037263 
4930820.547031 0.037210 
4944156.104069 0.037157 
4957491.661107 0.037104 
4970827.218145 0.037052 
4984162.775183 0.037000 
4997498.332221 0.036948 
5010833.889260 0.036897 
5024169.446298 0.036846 
5037505.003336 0.036796 
5050840.560374 0.036745 
5064176.117412 0.036695 
5077511.674450 0.036646 
5090847.231488 0.036596 
5104182.788526 0.036547 
5117518.345564 0.036498 
5130853.902602 0.036450 
5144189.459640 0.036402 
5157525.016678 0.036354 
5170860.573716 0.036306 
5184196.130754 0.036259 
5197531.687792 0.036212 
5210867.244830 0.036165 
5224202.801868 0.036119 
5237538.358906 0.036072 
5250873.915944 0.036027 
5264209.472982 0.035981 
5277545.030020 0.035936 
5290880.587058 0.035891 
5304216.144096 0.035846 
5317551.701134 0.035801 
5330887.258172 0.035757 
5344222.815210 0.035713 
5357558.372248 0.035669 
5370893.929286 0.035626 
5384229.486324 0.035582 
5397565.043362 0.035540 
5410900.600400 0.035497 
5424236.157438 0.035454 
5437571.714476 0.035412 
5450907.271514 0.035370 
5464242.828552 0.035329 
5477578.385590 0.035287 
5490913.942628 0.035246 
5504249.499666 0.035205 
5517585.056704 0.035164 
5530920.613742 0.035124 
5544256.170781 0.035083 
5557591.727819 0.035043 
5570927.284857 0.035004 
5584262.841895 0.034964 
5597598.398933 0.034925 
5610933.955971 0.034886 
5624269.513009 0.034847 
5637605.070047 0.034808 
5650940.627085 0.034770 
5664276.184123 0.034732 
5677611.741161 0.034694 
5690947.298199 0.034656 
5704282.855237 0.034618 
5717618.412275 0.034581 
5730953.969313 0.034544 
5744289.526351 0.034507 
5757625.083389 0.034470 
5770960.640427 0.034434 
5784296.197465 0.034398 
5797631.754503 0.034362 
5810967.311541 0.034326 
5824302.868579 0.034290 
5837638.425617 0.034255 
5850973.982655 0.034220 
5864309.539693 0.034185 
5877645.096731 0.034150 
5890980.653769 0.034115 
5904316.210807 0.034081 
5917651.767845 0.034046 
5930987.324883 0.034012 
5944322.881921 0.033979 
5957658.438959 0.033945 
5970993.995997 0.033911 
5984329.553035 0.033878 
5997665.110073 0.033845 
6011000.667111 0.033812 
6024336.224149 0.033779 
6037671.781187 0.033747 
6051007.338225 0.033715 
6064342.895264 0.033682 
6077678.452302 0.033650 
6091014.009340 0.033619 
6104349.566378 0.033587 
6117685.123416 0.033556 
6131020.680454 0.033524 
6144356.237492 0.033493 
6157691.794530 0.033462 
6171027.351568 0.033432 
6184362.908606 0.033401 
6197698.465644 0.033371 
6211034.022682 0.033340 
6224369.579720 0.033310 
6237705.136758 0.033280 
6251040.693796 0.033251 
6264376.250834 0.033221 
6277711.807872 0.033192 
6291047.364910 0.033163 
6304382.921948 0.033133 
6317718.478986 0.033105 
6331054.036024 0.033076 
6344389.593062 0.033047 
6357725.150100 0.033019 
6371060.707138 0.032990 
6384396.264176 0.032962 
6397731.821214 0.032934 
6411067.378252 0.032907 
6424402.935290 0.032879 
6437738.492328 0.032851 
6451074.049366 0.032824 
6464409.606404 0.032797 
6477745.163442 0.032770 
6491080.720480 0.032743 
6504416.277518 0.032716 
6517751.834556 0.032690 
6531087.391594 0.032663 
6544422.948632 0.032637 
6557758.505670 0.032611 
6571094.062708 0.032585 
6584429.619746 0.032559 
6597765.176785 0.032533 
6611100.733823 0.032507 
6624436.290861 0.032482 
6637771.847899 0.032457 
6651107.404937 0.032431 
6664442.961975 0.032406 
6677778.519013 0.032382 
6691114.076051 0.032357 
6704449.633089 0.032332 
6717785.190127 0.032308 
6731120.747165 0.032283 
6744456.304203 0.032259 
6757791.861241 0.032235 
6771127.418279 0.032211 
6784462.975317 0.032187 
6797798.532355 0.032163 
6811134.089393 0.032140 
6824469.646431 0.032116 
6837805.203469 0.032093 
6851140.760507 0.032070 
6864476.317545 0.032047 
6877811.874583 0.032024 
6891147.431621 0.032001 
6904482.988659 0.031978 
6917818.545697 0.031956 
6931154.102735 0.031933 
6944489.659773 0.031911 
6957825.216811 0.031889 
6971160.773849 0.031867 
6984496.330887 0.031845 
6997831.887925 0.031823 
7011167.444963 0.031801 
7024503.002001 0.031780 
7037838.559039 0.031758 
7051174.116077 0.031737 
7064509.673115 0.031716 
7077845.230153 0.031695 
7091180.787191 0.031674 
7104516.344229 0.031653 
7117851.901268 0.031632 
7131187.458306 0.031611 
7144523.015344 0.031591 
7157858.572382 0.031570 
7171194.129420 0.031550 
7184529.686458 0.031530 
7197865.243496 0.031510 
7211200.800534 0.031490 
7224536.357572 0.031470 
7237871.914610 0.031450 
7251207.471648 0.031430 
7264543.028686 0.031411 
7277878.585724 0.031391 
7291214.142762 0.031372 
7304549.699800 0.031353 
7317885.256838 0.031333 
7331220.813876 0.031314 
7344556.370914 0.031295 
7357891.927952 0.031277 
7371227.484990 0.031258 
7384563.042028 0.031239 
7397898.599066 0.031221 
7411234.156104 0.031202 
7424569.713142 0.031184 
7437905.270180 0.031166 
7451240.827218 0.031148 
7464576.384256 0.031130 
7477911.941294 0.031112 
7491247.498332 0.031094 
7504583.055370 0.031076 
7517918.612408 0.031058 
7531254.169446 0.031041 
7544589.726484 0.031023 
7557925.283522 0.031006 
7571260.840560 0.030989 
7584596.397598 0.030972 
7597931.954636 0.030955 
7611267.511674 0.030938 
7624603.068712 0.030921 
7637938.625751 0.030904 
7651274.182789 0.030887 
7664609.739827 0.030871 
7677945.296865 0.030854 
7691280.853903 0.030838 
7704616.410941 0.030821 
7717951.967979 0.030805 
7731287.525017 0.030789 
7744623.082055 0.030773 
7757958.639093 0.030757 
7771294.196131 0.030741 
7784629.753169 0.030725 
7797965.310207 0.030710 
7811300.867245 0.030694 
7824636.424283 0.030678 
7837971.981321 0.030663 
7851307.538359 0.030648 
7864643.095397 0.030632 
7877978.652435 0.030617 
7891314.209473 0.030602 
7904649.766511 0.030587 
7917985.323549 0.030572 
7931320.880587 0.030557 
7944656.437625 0.030542 
7957991.994663 0.030528 
7971327.551701 0.030513 
7984663.108739 0.030499 
7997998.665777 0.030484 
8011334.222815 0.030470 
8024669.779853 0.030455 
8038005.336891 0.030441 
8051340.893929 0.030427 
8064676.450967 0.030413 
8078012.008005 0.030399 
8091347.565043 0.030385 
8104683.122081 0.030371 
8118018.679119 0.030358 
8131354.236157 0.030344 
8144689.793195 0.030330 
8158025.350233 0.030317 
8171360.907272 0.030304 
8184696.464310 0.030290 
8198032.021348 0.030277 
8211367.578386 0.030264 
8224703.135424 0.030251 
8238038.692462 0.030238 
8251374.249500 0.030225 
8264709.806538 0.030212 
8278045.363576 0.030199 
8291380.920614 0.030186 
8304716.477652 0.030173 
8318052.034690 0.030161 
8331387.591728 0.030148 
8344723.148766 0.030136 
8358058.705804 0.030123 
8371394.262842 0.030111 
8384729.819880 0.030099 
8398065.376918 0.030087 
8411400.933956 0.030075 
8424736.490994 0.030062 
8438072.048032 0.030051 
8451407.605070 0.030039 
8464743.162108 0.030027 
8478078.719146 0.030015 
8491414.276184 0.030003 
8504749.833222 0.029992 
8518085.390260 0.029980 
8531420.947298 0.029969 
8544756.504336 0.029957 
8558092.061374 0.029946 
8571427.618412 0.029935 
8584763.175450 0.029923 
8598098.732488 0.029912 
8611434.289526 0.029901 
8624769.846564 0.029890 
8638105.403602 0.029879 
8651440.960640 0.029868 
8664776.517678 0.029857 
8678112.074716 0.029847 
8691447.631755 0.029836 
8704783.188793 0.029825 
8718118.745831 0.029815 
8731454.302869 0.029804 
8744789.859907 0.029794 
8758125.416945 0.029783 
8771460.973983 0.029773 
8784796.531021 0.029763 
8798132.088059 0.029752 
8811467.645097 0.029742 
8824803.202135 0.029732 
8838138.759173 0.029722 
8851474.316211 0.029712 
8864809.873249 0.029702 
8878145.430287 0.029693 
8891480.987325 0.029683 
8904816.544363 0.029673 
8918152.101401 0.029663 
8931487.658439 0.029654 
8944823.215477 0.029644 
8958158.772515 0.029635 
8971494.329553 0.029625 
8984829.886591 0.029616 
8998165.443629 0.029607 
9011501.000667 0.029597 
9024836.557705 0.029588 
9038172.114743 0.029579 
9051507.671781 0.029570 
9064843.228819 0.029561 
9078178.785857 0.029552 
9091514.342895 0.029543 
9104849.899933 0.029534 
9118185.456971 0.029525 
9131521.014009 0.029517 
9144856.571047 0.029508 
9158192.128085 0.029499 
9171527.685123 0.029491 
9184863.242161 0.029482 
9198198.799199 0.029474 
9211534.356237 0.029465 
9224869.913276 0.029457 
9238205.470314 0.029449 
9251541.027352 0.029441 
9264876.584390 0.029432 
9278212.141428 0.029424 
9291547.698466 0.029416 
9304883.255504 0.029408 
9318218.812542 0.029400 
9331554.369580 0.029392 
9344889.926618 0.029384 
9358225.483656 0.029376 
9371561.040694 0.029369 
9384896.597732 0.029361 
9398232.154770 0.029353 
9411567.711808 0.029346 
9424903.268846 0.029338 
9438238.825884 0.029331 
9451574.382922 0.029323 
9464909.939960 0.029316 
9478245.496998 0.029308 
9491581.054036 0.029301 
9504916.611074 0.029294 
9518252.168112 0.029286 
9531587.725150 0.029279 
9544923.282188 0.029272 
9558258.839226 0.029265 
9571594.396264 0.029258 
9584929.953302 0.029251 
9598265.510340 0.029244 
9611601.067378 0.029237 
9624936.624416 0.029230 
9638272.181454 0.029224 
9651607.738492 0.029217 
9664943.295530 0.029210 
9678278.852568 0.029204 
9691614.409606 0.029197 
9704949.966644 0.029190 
9718285.523682 0.029184 
9731621.080720 0.029177 
9744956.637759 0.029171 
9758292.194797 0.029165 
9771627.751835 0.029158 
9784963.308873 0.029152 
9798298.865911 0.029146 
9811634.422949 0.029140 
9824969.979987 0.029134 
9838305.537025 0.029127 
9851641.094063 0.029121 
9864976.651101 0.029115 
9878312.208139 0.029109 
9891647.765177 0.029104 
9904983.322215 0.029098 
9918318.879253 0.029092 
9931654.436291 0.029086 
9944989.993329 0.029080 
9958325.550367 0.029075 
9971661.107405 0.029069 
9984996.664443 0.029063 
9998332.221481 0.029058 
10011667.778519 0.029052 
10025003.335557 0.029047 
10038338.892595 0.029041 
10051674.449633 0.029036 
10065010.006671 0.029031 
10078345.563709 0.029025 
10091681.120747 0.029020 
10105016.677785 0.029015 
10118352.234823 0.029010 
10131687.791861 0.029005 
10145023.348899 0.028999 
10158358.905937 0.028994 
10171694.462975 0.028989 
10185030.020013 0.028984 
10198365.577051 0.028980 
10211701.134089 0.028975 
10225036.691127 0.028970 
10238372.248165 0.028965 
10251707.805203 0.028960 
10265043.362241 0.028955 
10278378.919280 0.028951 
10291714.476318 0.028946 
10305050.033356 0.028941 
10318385.590394 0.028937 
10331721.147432 0.028932 
10345056.704470 0.028928 
10358392.261508 0.028923 
10371727.818546 0.028919 
10385063.375584 0.028915 
10398398.932622 0.028910 
10411734.489660 0.028906 
10425070.046698 0.028902 
10438405.603736 0.028898 
10451741.160774 0.028893 
10465076.717812 0.028889 
10478412.274850 0.028885 
10491747.831888 0.028881 
10505083.388926 0.028877 
10518418.945964 0.028873 
10531754.503002 0.028869 
10545090.060040 0.028865 
10558425.617078 0.028861 
10571761.174116 0.028857 
10585096.731154 0.028854 
10598432.288192 0.028850 
10611767.845230 0.028846 
10625103.402268 0.028842 
10638438.959306 0.028839 
10651774.516344 0.028835 
10665110.073382 0.028831 
10678445.630420 0.028828 
10691781.187458 0.028824 
10705116.744496 0.028821 
10718452.301534 0.028817 
10731787.858572 0.028814 
10745123.415610 0.028811 
10758458.972648 0.028807 
10771794.529686 0.028804 
10785130.086724 0.028801 
10798465.643763 0.028798 
10811801.200801 0.028794 
10825136.757839 0.028791 
10838472.314877 0.028788 
10851807.871915 0.028785 
10865143.428953 0.028782 
10878478.985991 0.028779 
10891814.543029 0.028776 
10905150.100067 0.028773 
10918485.657105 0.028770 
10931821.214143 0.028767 
10945156.771181 0.028764 
10958492.328219 0.028761 
10971827.885257 0.028759 
10985163.442295 0.028756 
10998498.999333 0.028753 
11011834.556371 0.028750 
11025170.113409 0.028748 
11038505.670447 0.028745 
11051841.227485 0.028742 
11065176.784523 0.028740 
11078512.341561 0.028737 
11091847.898599 0.028735 
11105183.455637 0.028732 
11118519.012675 0.028730 
11131854.569713 0.028728 
11145190.126751 0.028725 
11158525.683789 0.028723 
11171861.240827 0.028721 
11185196.797865 0.028718 
11198532.354903 0.028716 
11211867.911941 0.028714 
11225203.468979 0.028712 
11238539.026017 0.028710 
11251874.583055 0.028707 
11265210.140093 0.028705 
11278545.697131 0.028703 
11291881.254169 0.028701 
11305216.811207 0.028699 
11318552.368245 0.028697 
11331887.925284 0.028695 
11345223.482322 0.028693 
11358559.039360 0.028692 
11371894.596398 0.028690 
11385230.153436 0.028688 
11398565.710474 0.028686 
11411901.267512 0.028684 
11425236.824550 0.028683 
11438572.381588 0.028681 
11451907.938626 0.028679 
11465243.495664 0.028678 
11478579.052702 0.028676 
11491914.609740 0.028675 
11505250.166778 0.028673 
11518585.723816 0.028671 
11531921.280854 0.028670 
11545256.837892 0.028669 
11558592.394930 0.028667 
11571927.951968 0.028666 
11585263.509006 0.028664 
11598599.066044 0.028663 
11611934.623082 0.028662 
11625270.180120 0.028660 
11638605.737158 0.028659 
11651941.294196 0.028658 
11665276.851234 0.028657 
11678612.408272 0.028656 
11691947.965310 0.028654 
11705283.522348 0.028653 
11718619.079386 0.028652 
11731954.636424 0.028651 
11745290.193462 0.028650 
11758625.750500 0.028649 
11771961.307538 0.028648 
11785296.864576 0.028647 
11798632.421614 0.028646 
11811967.978652 0.028645 
11825303.535690 0.028645 
11838639.092728 0.028644 
11851974.649767 0.028643 
11865310.206805 0.028642 
11878645.763843 0.028641 
11891981.320881 0.028641 
11905316.877919 0.028640 
11918652.434957 0.028639 
11931987.991995 0.028639 
11945323.549033 0.028638 
11958659.106071 0.028637 
11971994.663109 0.028637 
11985330.220147 0.028636 
11998665.777185 0.028636 
12012001.334223 0.028635 
12025336.891261 0.028635 
12038672.448299 0.028634 
12052008.005337 0.028634 
12065343.562375 0.028634 
12078679.119413 0.028633 
12092014.676451 0.028633 
12105350.233489 0.028633 
12118685.790527 0.028632 
12132021.347565 0.028632 
12145356.904603 0.028632 
12158692.461641 0.028632 
12172028.018679 0.028632 
12185363.575717 0.028631 
12198699.132755 0.028631 
12212034.689793 0.028631 
12225370.246831 0.028631 
12238705.803869 0.028631 
12252041.360907 0.028631 
12265376.917945 0.028631 
12278712.474983 0.028631 
12292048.032021 0.028631 
12305383.589059 0.028631 
12318719.146097 0.028631 
12332054.703135 0.028631 
12345390.260173 0.028631 
12358725.817211 0.028632 
12372061.374249 0.028632 
12385396.931288 0.028632 
12398732.488326 0.028632 
12412068.045364 0.028633 
12425403.602402 0.028633 
12438739.159440 0.028633 
12452074.716478 0.028633 
12465410.273516 0.028634 
12478745.830554 0.028634 
12492081.387592 0.028635 
12505416.944630 0.028635 
12518752.501668 0.028636 
12532088.058706 0.028636 
12545423.615744 0.028637 
12558759.172782 0.028637 
12572094.729820 0.028638 
12585430.286858 0.028638 
12598765.843896 0.028639 
12612101.400934 0.028639 
12625436.957972 0.028640 
12638772.515010 0.028641 
12652108.072048 0.028641 
12665443.629086 0.028642 
12678779.186124 0.028643 
12692114.743162 0.028644 
12705450.300200 0.028644 
12718785.857238 0.028645 
12732121.414276 0.028646 
12745456.971314 0.028647 
12758792.528352 0.028648 
12772128.085390 0.028649 
12785463.642428 0.028649 
12798799.199466 0.028650 
12812134.756504 0.028651 
12825470.313542 0.028652 
12838805.870580 0.028653 
12852141.427618 0.028654 
12865476.984656 0.028655 
12878812.541694 0.028656 
12892148.098732 0.028658 
12905483.655771 0.028659 
12918819.212809 0.028660 
12932154.769847 0.028661 
12945490.326885 0.028662 
12958825.883923 0.028663 
12972161.440961 0.028665 
12985496.997999 0.028666 
12998832.555037 0.028667 
13012168.112075 0.028668 
13025503.669113 0.028670 
13038839.226151 0.028671 
13052174.783189 0.028672 
13065510.340227 0.028674 
13078845.897265 0.028675 
13092181.454303 0.028676 
13105517.011341 0.028678 
13118852.568379 0.028679 
13132188.125417 0.028681 
13145523.682455 0.028682 
13158859.239493 0.028684 
13172194.796531 0.028685 
13185530.353569 0.028687 
13198865.910607 0.028689 
13212201.467645 0.028690 
13225537.024683 0.028692 
13238872.581721 0.028693 
13252208.138759 0.028695 
13265543.695797 0.028697 
13278879.252835 0.028698 
13292214.809873 0.028700 
13305550.366911 0.028702 
13318885.923949 0.028704 
13332221.480987 0.028705 
13345557.038025 0.028707 
13358892.595063 0.028709 
13372228.152101 0.028711 
13385563.709139 0.028713 
13398899.266177 0.028715 
13412234.823215 0.028716 
13425570.380254 0.028718 
13438905.937292 0.028720 
13452241.494330 0.028722 
13465577.051368 0.028724 
13478912.608406 0.028726 
13492248.165444 0.028728 
13505583.722482 0.028730 
13518919.279520 0.028732 
13532254.836558 0.028734 
13545590.393596 0.028737 
13558925.950634 0.028739 
13572261.507672 0.028741 
13585597.064710 0.028743 
13598932.621748 0.028745 
13612268.178786 0.028747 
13625603.735824 0.028750 
13638939.292862 0.028752 
13652274.849900 0.028754 
13665610.406938 0.028756 
13678945.963976 0.028759 
13692281.521014 0.028761 
13705617.078052 0.028763 
13718952.635090 0.028765 
13732288.192128 0.028768 
13745623.749166 0.028770 
13758959.306204 0.028773 
13772294.863242 0.028775 
13785630.420280 0.028777 
13798965.977318 0.028780 
13812301.534356 0.028782 
13825637.091394 0.028785 
13838972.648432 0.028787 
13852308.205470 0.028790 
13865643.762508 0.028792 
13878979.319546 0.028795 
13892314.876584 0.028798 
13905650.433622 0.028800 
13918985.990660 0.028803 
13932321.547698 0.028805 
13945657.104736 0.028808 
13958992.661775 0.028811 
13972328.218813 0.028813 
13985663.775851 0.028816 
13998999.332889 0.028819 
14012334.889927 0.028822 
14025670.446965 0.028824 
14039006.004003 0.028827 
14052341.561041 0.028830 
14065677.118079 0.028833 
14079012.675117 0.028836 
14092348.232155 0.028838 
14105683.789193 0.028841 
14119019.346231 0.028844 
14132354.903269 0.028847 
14145690.460307 0.028850 
14159026.017345 0.028853 
14172361.574383 0.028856 
14185697.131421 0.028859 
14199032.688459 0.028862 
14212368.245497 0.028865 
14225703.802535 0.028868 
14239039.359573 0.028871 
14252374.916611 0.028874 
14265710.473649 0.028877 
14279046.030687 0.028880 
14292381.587725 0.028883 
14305717.144763 0.028886 
14319052.701801 0.028889 
14332388.258839 0.028893 
14345723.815877 0.028896 
14359059.372915 0.028899 
14372394.929953 0.028902 
14385730.486991 0.028905 
14399066.044029 0.028909 
14412401.601067 0.028912 
14425737.158105 0.028915 
14439072.715143 0.028918 
14452408.272181 0.028922 
14465743.829219 0.028925 
14479079.386258 0.028928 
14492414.943296 0.028932 
14505750.500334 0.028935 
14519086.057372 0.028938 
14532421.614410 0.028942 
14545757.171448 0.028945 
14559092.728486 0.028949 
14572428.285524 0.028952 
14585763.842562 0.028956 
14599099.399600 0.028959 
14612434.956638 0.028962 
14625770.513676 0.028966 
14639106.070714 0.028970 
14652441.627752 0.028973 
14665777.184790 0.028977 
14679112.741828 0.028980 
14692448.298866 0.028984 
14705783.855904 0.028987 
14719119.412942 0.028991 
14732454.969980 0.028995 
14745790.527018 0.028998 
14759126.084056 0.029002 
14772461.641094 0.029006 
14785797.198132 0.029009 
14799132.755170 0.029013 
14812468.312208 0.029017 
14825803.869246 0.029021 
14839139.426284 0.029024 
14852474.983322 0.029028 
14865810.540360 0.029032 
14879146.097398 0.029036 
14892481.654436 0.029039 
14905817.211474 0.029043 
14919152.768512 0.029047 
14932488.325550 0.029051 
14945823.882588 0.029055 
14959159.439626 0.029059 
14972494.996664 0.029063 
14985830.553702 0.029067 
14999166.110740 0.029071 
15012501.667779 0.029075 
15025837.224817 0.029079 
15039172.781855 0.029083 
15052508.338893 0.029087 
15065843.895931 0.029091 
15079179.452969 0.029095 
15092515.010007 0.029099 
15105850.567045 0.029103 
15119186.124083 0.029107 
15132521.681121 0.029111 
15145857.238159 0.029115 
15159192.795197 0.029119 
15172528.352235 0.029123 
15185863.909273 0.029127 
15199199.466311 0.029132 
15212535.023349 0.029136 
15225870.580387 0.029140 
15239206.137425 0.029144 
15252541.694463 0.029148 
15265877.251501 0.029153 
15279212.808539 0.029157 
15292548.365577 0.029161 
15305883.922615 0.029165 
15319219.479653 0.029170 
15332555.036691 0.029174 
15345890.593729 0.029178 
15359226.150767 0.029183 
15372561.707805 0.029187 
15385897.264843 0.029191 
15399232.821881 0.029196 
15412568.378919 0.029200 
15425903.935957 0.029205 
15439239.492995 0.029209 
15452575.050033 0.029213 
15465910.607071 0.029218 
15479246.164109 0.029222 
15492581.721147 0.029227 
15505917.278185 0.029231 
15519252.835223 0.029236 
15532588.392262 0.029240 
15545923.949300 0.029245 
15559259.506338 0.029249 
15572595.063376 0.029254 
15585930.620414 0.029259 
15599266.177452 0.029263 
15612601.734490 0.029268 
15625937.291528 0.029272 
15639272.848566 0.029277 
15652608.405604 0.029282 
15665943.962642 0.029286 
15679279.519680 0.029291 
15692615.076718 0.029296 
15705950.633756 0.029300 
15719286.190794 0.029305 
15732621.747832 0.029310 
15745957.304870 0.029315 
15759292.861908 0.029319 
15772628.418946 0.029324 
15785963.975984 0.029329 
15799299.533022 0.029334 
15812635.090060 0.029338 
15825970.647098 0.029343 
15839306.204136 0.029348 
15852641.761174 0.029353 
15865977.318212 0.029358 
15879312.875250 0.029363 
15892648.432288 0.029367 
15905983.989326 0.029372 
15919319.546364 0.029377 
15932655.103402 0.029382 
15945990.660440 0.029387 
15959326.217478 0.029392 
15972661.774516 0.029397 
15985997.331554 0.029402 
15999332.888592 0.029407 
16012668.445630 0.029412 
16026004.002668 0.029417 
16039339.559706 0.029422 
16052675.116744 0.029427 
16066010.673783 0.029432 
16079346.230821 0.029437 
16092681.787859 0.029442 
16106017.344897 0.029447 
16119352.901935 0.029452 
16132688.458973 0.029458 
16146024.016011 0.029463 
16159359.573049 0.029468 
16172695.130087 0.029473 
16186030.687125 0.029478 
16199366.244163 0.029483 
16212701.801201 0.029489 
16226037.358239 0.029494 
16239372.915277 0.029499 
16252708.472315 0.029504 
16266044.029353 0.029509 
16279379.586391 0.029515 
16292715.143429 0.029520 
16306050.700467 0.029525 
16319386.257505 0.029531 
16332721.814543 0.029536 
16346057.371581 0.029541 
16359392.928619 0.029547 
16372728.485657 0.029552 
16386064.042695 0.029557 
16399399.599733 0.029563 
16412735.156771 0.029568 
16426070.713809 0.029573 
16439406.270847 0.029579 
16452741.827885 0.029584 
16466077.384923 0.029590 
16479412.941961 0.029595 
16492748.498999 0.029600 
16506084.056037 0.029606 
16519419.613075 0.029611 
16532755.170113 0.029617 
16546090.727151 0.029622 
16559426.284189 0.029628 
16572761.841227 0.029633 
16586097.398266 0.029639 
16599432.955304 0.029644 
16612768.512342 0.029650 
16626104.069380 0.029656 
16639439.626418 0.029661 
16652775.183456 0.029667 
16666110.740494 0.029672 
16679446.297532 0.029678 
16692781.854570 0.029684 
16706117.411608 0.029689 
16719452.968646 0.029695 
16732788.525684 0.029701 
16746124.082722 0.029706 
16759459.639760 0.029712 
16772795.196798 0.029718 
16786130.753836 0.029723 
16799466.310874 0.029729 
16812801.867912 0.029735 
16826137.424950 0.029741 
16839472.981988 0.029746 
16852808.539026 0.029752 
16866144.096064 0.029758 
16879479.653102 0.029764 
16892815.210140 0.029769 
16906150.767178 0.029775 
16919486.324216 0.029781 
16932821.881254 0.029787 
16946157.438292 0.029793 
16959492.995330 0.029799 
16972828.552368 0.029805 
16986164.109406 0.029810 
16999499.666444 0.029816 
17012835.223482 0.029822 
17026170.780520 0.029828 
17039506.337558 0.029834 
17052841.894596 0.029840 
17066177.451634 0.029846 
17079513.008672 0.029852 
17092848.565710 0.029858 
17106184.122748 0.029864 
17119519.679787 0.029870 
17132855.236825 0.029876 
17146190.793863 0.029882 
17159526.350901 0.029888 
17172861.907939 0.029894 
17186197.464977 0.029900 
17199533.022015 0.029906 
17212868.579053 0.029912 
17226204.136091 0.029918 
17239539.693129 0.029924 
17252875.250167 0.029930 
17266210.807205 0.029937 
17279546.364243 0.029943 
17292881.921281 0.029949 
17306217.478319 0.029955 
17319553.035357 0.029961 
17332888.592395 0.029967 
17346224.149433 0.029973 
17359559.706471 0.029980 
17372895.263509 0.029986 
17386230.820547 0.029992 
17399566.377585 0.029998 
17412901.934623 0.030005 
17426237.491661 0.030011 
17439573.048699 0.030017 
17452908.605737 0.030023 
17466244.162775 0.030030 
17479579.719813 0.030036 
17492915.276851 0.030042 
17506250.833889 0.030048 
17519586.390927 0.030055 
17532921.947965 0.030061 
17546257.505003 0.030067 
17559593.062041 0.030074 
17572928.619079 0.030080 
17586264.176117 0.030087 
17599599.733155 0.030093 
17612935.290193 0.030099 
17626270.847231 0.030106 
17639606.404270 0.030112 
17652941.961308 0.030119 
17666277.518346 0.030125 
17679613.075384 0.030131 
17692948.632422 0.030138 
17706284.189460 0.030144 
17719619.746498 0.030151 
17732955.303536 0.030157 
17746290.860574 0.030164 
17759626.417612 0.030170 
17772961.974650 0.030177 
17786297.531688 0.030183 
17799633.088726 0.030190 
17812968.645764 0.030197 
17826304.202802 0.030203 
17839639.759840 0.030210 
17852975.316878 0.030216 
17866310.873916 0.030223 
17879646.430954 0.030229 
17892981.987992 0.030236 
17906317.545030 0.030243 
17919653.102068 0.030249 
17932988.659106 0.030256 
17946324.216144 0.030263 
17959659.773182 0.030269 
17972995.330220 0.030276 
17986330.887258 0.030283 
17999666.444296 0.030289 
18013002.001334 0.030296 
18026337.558372 0.030303 
18039673.115410 0.030309 
18053008.672448 0.030316 
18066344.229486 0.030323 
18079679.786524 0.030330 
18093015.343562 0.030336 
18106350.900600 0.030343 
18119686.457638 0.030350 
18133022.014676 0.030357 
18146357.571714 0.030364 
18159693.128752 0.030370 
18173028.685791 0.030377 
18186364.242829 0.030384 
18199699.799867 0.030391 
18213035.356905 0.030398 
18226370.913943 0.030405 
18239706.470981 0.030411 
18253042.028019 0.030418 
18266377.585057 0.030425 
18279713.142095 0.030432 
18293048.699133 0.030439 
18306384.256171 0.030446 
18319719.813209 0.030453 
18333055.370247 0.030460 
18346390.927285 0.030467 
18359726.484323 0.030474 
18373062.041361 0.030481 
18386397.598399 0.030488 
18399733.155437 0.030495 
18413068.712475 0.030502 
18426404.269513 0.030509 
18439739.826551 0.030516 
18453075.383589 0.030523 
18466410.940627 0.030530 
18479746.497665 0.030537 
18493082.054703 0.030544 
18506417.611741 0.030551 
18519753.168779 0.030558 
18533088.725817 0.030565 
18546424.282855 0.030572 
18559759.839893 0.030579 
18573095.396931 0.030586 
18586430.953969 0.030594 
18599766.511007 0.030601 
18613102.068045 0.030608 
18626437.625083 0.030615 
18639773.182121 0.030622 
18653108.739159 0.030629 
18666444.296197 0.030636 
18679779.853235 0.030644 
18693115.410274 0.030651 
18706450.967312 0.030658 
18719786.524350 0.030665 
18733122.081388 0.030672 
18746457.638426 0.030680 
18759793.195464 0.030687 
18773128.752502 0.030694 
18786464.309540 0.030701 
18799799.866578 0.030709 
18813135.423616 0.030716 
18826470.980654 0.030723 
18839806.537692 0.030731 
18853142.094730 0.030738 
18866477.651768 0.030745 
18879813.208806 0.030753 
18893148.765844 0.030760 
18906484.322882 0.030767 
18919819.879920 0.030775 
18933155.436958 0.030782 
18946490.993996 0.030789 
18959826.551034 0.030797 
18973162.108072 0.030804 
18986497.665110 0.030811 
18999833.222148 0.030819 
19013168.779186 0.030826 
19026504.336224 0.030834 
19039839.893262 0.030841 
19053175.450300 0.030849 
19066511.007338 0.030856 
19079846.564376 0.030863 
19093182.121414 0.030871 
19106517.678452 0.030878 
19119853.235490 0.030886 
19133188.792528 0.030893 
19146524.349566 0.030901 
19159859.906604 0.030908 
19173195.463642 0.030916 
19186531.020680 0.030923 
19199866.577718 0.030931 
19213202.134757 0.030939 
19226537.691795 0.030946 
19239873.248833 0.030954 
19253208.805871 0.030961 
19266544.362909 0.030969 
19279879.919947 0.030976 
19293215.476985 0.030984 
19306551.034023 0.030992 
19319886.591061 0.030999 
19333222.148099 0.031007 
19346557.705137 0.031015 
19359893.262175 0.031022 
19373228.819213 0.031030 
19386564.376251 0.031037 
19399899.933289 0.031045 
19413235.490327 0.031053 
19426571.047365 0.031061 
19439906.604403 0.031068 
19453242.161441 0.031076 
19466577.718479 0.031084 
19479913.275517 0.031091 
19493248.832555 0.031099 
19506584.389593 0.031107 
19519919.946631 0.031115 
19533255.503669 0.031122 
19546591.060707 0.031130 
19559926.617745 0.031138 
19573262.174783 0.031146 
19586597.731821 0.031153 
19599933.288859 0.031161 
19613268.845897 0.031169 
19626604.402935 0.031177 
19639939.959973 0.031185 
19653275.517011 0.031193 
19666611.074049 0.031200 
19679946.631087 0.031208 
19693282.188125 0.031216 
19706617.745163 0.031224 
19719953.302201 0.031232 
19733288.859239 0.031240 
19746624.416278 0.031248 
19759959.973316 0.031256 
19773295.530354 0.031263 
19786631.087392 0.031271 
19799966.644430 0.031279 
19813302.201468 0.031287 
19826637.758506 0.031295 
19839973.315544 0.031303 
19853308.872582 0.031311 
19866644.429620 0.031319 
19879979.986658 0.031327 
19893315.543696 0.031335 
19906651.100734 0.031343 
19919986.657772 0.031351 
19933322.214810 0.031359 
19946657.771848 0.031367 
19959993.328886 0.031375 
19973328.885924 0.031383 
19986664.442962 0.031391 
20000000.000000 0.031399 
20000000.000000 0.031399 
20073382.254837 0.031444 
20146764.509673 0.031488 
20220146.764510 0.031533 
20293529.019346 0.031578 
20366911.274183 0.031624 
20440293.529019 0.031669 
20513675.783856 0.031715 
20587058.038692 0.031762 
20660440.293529 0.031808 
20733822.548366 0.031855 
20807204.803202 0.031901 
20880587.058039 0.031948 
20953969.312875 0.031996 
21027351.567712 0.032043 
21100733.822548 0.032091 
21174116.077385 0.032139 
21247498.332221 0.032187 
21320880.587058 0.032236 
21394262.841895 0.032284 
21467645.096731 0.032333 
21541027.351568 0.032382 
21614409.606404 0.032432 
21687791.861241 0.032481 
21761174.116077 0.032531 
21834556.370914 0.032581 
21907938.625751 0.032631 
21981320.880587 0.032681 
22054703.135424 0.032732 
22128085.390260 0.032783 
22201467.645097 0.032834 
22274849.899933 0.032885 
22348232.154770 0.032937 
22421614.409606 0.032988 
22494996.664443 0.033040 
22568378.919280 0.033092 
22641761.174116 0.033144 
22715143.428953 0.033197 
22788525.683789 0.033249 
22861907.938626 0.033302 
22935290.193462 0.033355 
23008672.448299 0.033409 
23082054.703135 0.033462 
23155436.957972 0.033516 
23228819.212809 0.033570 
23302201.467645 0.033624 
23375583.722482 0.033678 
23448965.977318 0.033732 
23522348.232155 0.033787 
23595730.486991 0.033842 
23669112.741828 0.033897 
23742494.996664 0.033952 
23815877.251501 0.034007 
23889259.506338 0.034063 
23962641.761174 0.034119 
24036024.016011 0.034175 
24109406.270847 0.034231 
24182788.525684 0.034287 
24256170.780520 0.034344 
24329553.035357 0.034401 
24402935.290193 0.034457 
24476317.545030 0.034514 
24549699.799867 0.034572 
24623082.054703 0.034629 
24696464.309540 0.034687 
24769846.564376 0.034745 
24843228.819213 0.034803 
24916611.074049 0.034861 
24989993.328886 0.034919 
25063375.583722 0.034978 
25136757.838559 0.035036 
25210140.093396 0.035095 
25283522.348232 0.035154 
25356904.603069 0.035213 
25430286.857905 0.035273 
25503669.112742 0.035332 
25577051.367578 0.035392 
25650433.622415 0.035452 
25723815.877252 0.035512 
25797198.132088 0.035572 
25870580.386925 0.035633 
25943962.641761 0.035693 
26017344.896598 0.035754 
26090727.151434 0.035815 
26164109.406271 0.035876 
26237491.661107 0.035938 
26310873.915944 0.035999 
26384256.170781 0.036061 
26457638.425617 0.036122 
26531020.680454 0.036184 
26604402.935290 0.036247 
26677785.190127 0.036309 
26751167.444963 0.036371 
26824549.699800 0.036434 
26897931.954636 0.036497 
26971314.209473 0.036560 
27044696.464310 0.036623 
27118078.719146 0.036686 
27191460.973983 0.036750 
27264843.228819 0.036813 
27338225.483656 0.036877 
27411607.738492 0.036941 
27484989.993329 0.037005 
27558372.248165 0.037069 
27631754.503002 0.037134 
27705136.757839 0.037198 
27778519.012675 0.037263 
27851901.267512 0.037328 
27925283.522348 0.037393 
27998665.777185 0.037458 
28072048.032021 0.037524 
28145430.286858 0.037589 
28218812.541694 0.037655 
28292194.796531 0.037721 
28365577.051368 0.037787 
28438959.306204 0.037853 
28512341.561041 0.037919 
28585723.815877 0.037986 
28659106.070714 0.038053 
28732488.325550 0.038119 
28805870.580387 0.038186 
28879252.835223 0.038254 
28952635.090060 0.038321 
29026017.344897 0.038388 
29099399.599733 0.038456 
29172781.854570 0.038524 
29246164.109406 0.038592 
29319546.364243 0.038660 
29392928.619079 0.038728 
29466310.873916 0.038796 
29539693.128752 0.038865 
29613075.383589 0.038934 
29686457.638426 0.039002 
29759839.893262 0.039071 
29833222.148099 0.039141 
29906604.402935 0.039210 
29979986.657772 0.039279 
30053368.912608 0.039349 
30126751.167445 0.039419 
30200133.422282 0.039489 
30273515.677118 0.039559 
30346897.931955 0.039629 
30420280.186791 0.039699 
30493662.441628 0.039770 
30567044.696464 0.039841 
30640426.951301 0.039911 
30713809.206137 0.039982 
30787191.460974 0.040053 
30860573.715811 0.040125 
30933955.970647 0.040196 
31007338.225484 0.040268 
31080720.480320 0.040340 
31154102.735157 0.040411 
31227484.989993 0.040484 
31300867.244830 0.040556 
31374249.499666 0.040628 
31447631.754503 0.040701 
31521014.009340 0.040773 
31594396.264176 0.040846 
31667778.519013 0.040919 
31741160.773849 0.040992 
31814543.028686 0.041065 
31887925.283522 0.041139 
31961307.538359 0.041212 
32034689.793195 0.041286 
32108072.048032 0.041360 
32181454.302869 0.041434 
32254836.557705 0.041508 
32328218.812542 0.041582 
32401601.067378 0.041657 
32474983.322215 0.041731 
32548365.577051 0.041806 
32621747.831888 0.041881 
32695130.086724 0.041956 
32768512.341561 0.042031 
32841894.596398 0.042107 
32915276.851234 0.042182 
32988659.106071 0.042258 
33062041.360907 0.042334 
33135423.615744 0.042410 
33208805.870580 0.042486 
33282188.125417 0.042562 
33355570.380254 0.042638 
33428952.635090 0.042715 
33502334.889927 0.042792 
33575717.144763 0.042868 
33649099.399600 0.042945 
33722481.654436 0.043023 
33795863.909273 0.043100 
33869246.164109 0.043177 
33942628.418946 0.043255 
34016010.673783 0.043333 
34089392.928619 0.043410 
34162775.183456 0.043489 
34236157.438292 0.043567 
34309539.693129 0.043645 
34382921.947965 0.043724 
34456304.202802 0.043802 
34529686.457638 0.043881 
34603068.712475 0.043960 
34676450.967312 0.044039 
34749833.222148 0.044118 
34823215.476985 0.044198 
34896597.731821 0.044277 
34969979.986658 0.044357 
35043362.241494 0.044437 
35116744.496331 0.044517 
35190126.751167 0.044597 
35263509.006004 0.044677 
35336891.260841 0.044758 
35410273.515677 0.044838 
35483655.770514 0.044919 
35557038.025350 0.045000 
35630420.280187 0.045081 
35703802.535023 0.045162 
35777184.789860 0.045243 
35850567.044696 0.045325 
35923949.299533 0.045407 
35997331.554370 0.045488 
36070713.809206 0.045570 
36144096.064043 0.045652 
36217478.318879 0.045735 
36290860.573716 0.045817 
36364242.828552 0.045900 
36437625.083389 0.045982 
36511007.338225 0.046065 
36584389.593062 0.046148 
36657771.847899 0.046231 
36731154.102735 0.046315 
36804536.357572 0.046398 
36877918.612408 0.046482 
36951300.867245 0.046566 
37024683.122081 0.046650 
37098065.376918 0.046734 
37171447.631755 0.046818 
37244829.886591 0.046902 
37318212.141428 0.046987 
37391594.396264 0.047072 
37464976.651101 0.047156 
37538358.905937 0.047241 
37611741.160774 0.047327 
37685123.415610 0.047412 
37758505.670447 0.047497 
37831887.925284 0.047583 
37905270.180120 0.047669 
37978652.434957 0.047755 
38052034.689793 0.047841 
38125416.944630 0.047927 
38198799.199466 0.048013 
38272181.454303 0.048100 
38345563.709139 0.048187 
38418945.963976 0.048274 
38492328.218813 0.048361 
38565710.473649 0.048448 
38639092.728486 0.048535 
38712474.983322 0.048623 
38785857.238159 0.048710 
38859239.492995 0.048798 
38932621.747832 0.048886 
39006004.002668 0.048974 
39079386.257505 0.049063 
39152768.512342 0.049151 
39226150.767178 0.049240 
39299533.022015 0.049328 
39372915.276851 0.049417 
39446297.531688 0.049506 
39519679.786524 0.049596 
39593062.041361 0.049685 
39666444.296197 0.049775 
39739826.551034 0.049864 
39813208.805871 0.049954 
39886591.060707 0.050044 
39959973.315544 0.050134 
40033355.570380 0.050225 
40106737.825217 0.050315 
40180120.080053 0.050406 
40253502.334890 0.050497 
40326884.589726 0.050588 
40400266.844563 0.050679 
40473649.099400 0.050771 
40547031.354236 0.050862 
40620413.609073 0.050954 
40693795.863909 0.051046 
40767178.118746 0.051138 
40840560.373582 0.051230 
40913942.628419 0.051322 
40987324.883256 0.051415 
41060707.138092 0.051507 
41134089.392929 0.051600 
41207471.647765 0.051693 
41280853.902602 0.051786 
41354236.157438 0.051880 
41427618.412275 0.051973 
41501000.667111 0.052067 
41574382.921948 0.052161 
41647765.176785 0.052255 
41721147.431621 0.052349 
41794529.686458 0.052443 
41867911.941294 0.052538 
41941294.196131 0.052632 
42014676.450967 0.052727 
42088058.705804 0.052822 
42161440.960640 0.052917 
42234823.215477 0.053013 
42308205.470314 0.053108 
42381587.725150 0.053204 
42454969.979987 0.053300 
42528352.234823 0.053396 
42601734.489660 0.053492 
42675116.744496 0.053589 
42748498.999333 0.053685 
42821881.254169 0.053782 
42895263.509006 0.053879 
42968645.763843 0.053976 
43042028.018679 0.054073 
43115410.273516 0.054171 
43188792.528352 0.054268 
43262174.783189 0.054366 
43335557.038025 0.054464 
43408939.292862 0.054562 
43482321.547698 0.054661 
43555703.802535 0.054759 
43629086.057372 0.054858 
43702468.312208 0.054957 
43775850.567045 0.055056 
43849232.821881 0.055155 
43922615.076718 0.055255 
43995997.331554 0.055354 
44069379.586391 0.055454 
44142761.841227 0.055554 
44216144.096064 0.055654 
44289526.350901 0.055755 
44362908.605737 0.055855 
44436290.860574 0.055956 
44509673.115410 0.056057 
44583055.370247 0.056158 
44656437.625083 0.056259 
44729819.879920 0.056360 
44803202.134757 0.056462 
44876584.389593 0.056564 
44949966.644430 0.056666 
45023348.899266 0.056768 
45096731.154103 0.056871 
45170113.408939 0.056973 
45243495.663776 0.057076 
45316877.918612 0.057179 
45390260.173449 0.057282 
45463642.428286 0.057385 
45537024.683122 0.057489 
45610406.937959 0.057593 
45683789.192795 0.057697 
45757171.447632 0.057801 
45830553.702468 0.057905 
45903935.957305 0.058009 
45977318.212141 0.058114 
46050700.466978 0.058219 
46124082.721815 0.058324 
46197464.976651 0.058429 
46270847.231488 0.058535 
46344229.486324 0.058641 
46417611.741161 0.058747 
46490993.995997 0.058853 
46564376.250834 0.058959 
46637758.505670 0.059065 
46711140.760507 0.059172 
46784523.015344 0.059279 
46857905.270180 0.059386 
46931287.525017 0.059493 
47004669.779853 0.059601 
47078052.034690 0.059709 
47151434.289526 0.059817 
47224816.544363 0.059925 
47298198.799199 0.060033 
47371581.054036 0.060141 
47444963.308873 0.060250 
47518345.563709 0.060359 
47591727.818546 0.060468 
47665110.073382 0.060578 
47738492.328219 0.060687 
47811874.583055 0.060797 
47885256.837892 0.060907 
47958639.092728 0.061017 
48032021.347565 0.061128 
48105403.602402 0.061238 
48178785.857238 0.061349 
48252168.112075 0.061460 
48325550.366911 0.061572 
48398932.621748 0.061683 
48472314.876584 0.061795 
48545697.131421 0.061907 
48619079.386257 0.062019 
48692461.641094 0.062131 
48765843.895931 0.062244 
48839226.150767 0.062357 
48912608.405604 0.062470 
48985990.660440 0.062583 
49059372.915277 0.062697 
49132755.170113 0.062810 
49206137.424950 0.062924 
49279519.679787 0.063038 
49352901.934623 0.063153 
49426284.189460 0.063267 
49499666.444296 0.063382 
49573048.699133 0.063497 
49646430.953969 0.063613 
49719813.208806 0.063728 
49793195.463642 0.063844 
49866577.718479 0.063960 
49939959.973316 0.064076 
50013342.228152 0.064193 
50086724.482989 0.064310 
50160106.737825 0.064427 
50233488.992662 0.064544 
50306871.247498 0.064661 
50380253.502335 0.064779 
50453635.757171 0.064897 
50527018.012008 0.065015 
50600400.266845 0.065133 
50673782.521681 0.065252 
50747164.776518 0.065371 
50820547.031354 0.065490 
50893929.286191 0.065609 
50967311.541027 0.065729 
51040693.795864 0.065849 
51114076.050700 0.065969 
51187458.305537 0.066089 
51260840.560374 0.066210 
51334222.815210 0.066331 
51407605.070047 0.066452 
51480987.324883 0.066573 
51554369.579720 0.066695 
51627751.834556 0.066817 
51701134.089393 0.066939 
51774516.344229 0.067062 
51847898.599066 0.067184 
51921280.853903 0.067307 
51994663.108739 0.067430 
52068045.363576 0.067554 
52141427.618412 0.067678 
52214809.873249 0.067802 
52288192.128085 0.067926 
52361574.382922 0.068050 
52434956.637759 0.068175 
52508338.892595 0.068300 
52581721.147432 0.068426 
52655103.402268 0.068551 
52728485.657105 0.068677 
52801867.911941 0.068803 
52875250.166778 0.068930 
52948632.421614 0.069056 
53022014.676451 0.069183 
53095396.931288 0.069311 
53168779.186124 0.069438 
53242161.440961 0.069566 
53315543.695797 0.069694 
53388925.950634 0.069823 
53462308.205470 0.069951 
53535690.460307 0.070080 
53609072.715143 0.070210 
53682454.969980 0.070339 
53755837.224817 0.070469 
53829219.479653 0.070599 
53902601.734490 0.070730 
53975983.989326 0.070860 
54049366.244163 0.070991 
54122748.498999 0.071123 
54196130.753836 0.071254 
54269513.008672 0.071386 
54342895.263509 0.071518 
54416277.518346 0.071651 
54489659.773182 0.071784 
54563042.028019 0.071917 
54636424.282855 0.072050 
54709806.537692 0.072184 
54783188.792528 0.072318 
54856571.047365 0.072453 
54929953.302201 0.072587 
55003335.557038 0.072722 
55076717.811875 0.072858 
55150100.066711 0.072993 
55223482.321548 0.073129 
55296864.576384 0.073266 
55370246.831221 0.073402 
55443629.086057 0.073539 
55517011.340894 0.073677 
55590393.595730 0.073814 
55663775.850567 0.073952 
55737158.105404 0.074090 
55810540.360240 0.074229 
55883922.615077 0.074368 
55957304.869913 0.074507 
56030687.124750 0.074647 
56104069.379586 0.074787 
56177451.634423 0.074927 
56250833.889260 0.075068 
56324216.144096 0.075209 
56397598.398933 0.075350 
56470980.653769 0.075492 
56544362.908606 0.075634 
56617745.163442 0.075776 
56691127.418279 0.075919 
56764509.673115 0.076062 
56837891.927952 0.076206 
56911274.182789 0.076349 
56984656.437625 0.076494 
57058038.692462 0.076638 
57131420.947298 0.076783 
57204803.202135 0.076928 
57278185.456971 0.077074 
57351567.711808 0.077220 
57424949.966644 0.077367 
57498332.221481 0.077513 
57571714.476318 0.077661 
57645096.731154 0.077808 
57718478.985991 0.077956 
57791861.240827 0.078104 
57865243.495664 0.078253 
57938625.750500 0.078402 
58012008.005337 0.078552 
58085390.260173 0.078702 
58158772.515010 0.078852 
58232154.769847 0.079003 
58305537.024683 0.079154 
58378919.279520 0.079305 
58452301.534356 0.079457 
58525683.789193 0.079610 
58599066.044029 0.079762 
58672448.298866 0.079916 
58745830.553702 0.080069 
58819212.808539 0.080223 
58892595.063376 0.080378 
58965977.318212 0.080532 
59039359.573049 0.080688 
59112741.827885 0.080843 
59186124.082722 0.081000 
59259506.337558 0.081156 
59332888.592395 0.081313 
59406270.847231 0.081471 
59479653.102068 0.081629 
59553035.356905 0.081787 
59626417.611741 0.081946 
59699799.866578 0.082105 
59773182.121414 0.082265 
59846564.376251 0.082425 
59919946.631087 0.082586 
59993328.885924 0.082747 
60066711.140761 0.082908 
60140093.395597 0.083070 
60213475.650434 0.083233 
60286857.905270 0.083396 
60360240.160107 0.083559 
60433622.414943 0.083723 
60507004.669780 0.083888 
60580386.924616 0.084053 
60653769.179453 0.084218 
60727151.434290 0.084384 
60800533.689126 0.084550 
60873915.943963 0.084717 
60947298.198799 0.084885 
61020680.453636 0.085053 
61094062.708472 0.085221 
61167444.963309 0.085390 
61240827.218145 0.085560 
61314209.472982 0.085730 
61387591.727819 0.085900 
61460973.982655 0.086072 
61534356.237492 0.086243 
61607738.492328 0.086415 
61681120.747165 0.086588 
61754503.002001 0.086761 
61827885.256838 0.086935 
61901267.511674 0.087110 
61974649.766511 0.087285 
62048032.021348 0.087460 
62121414.276184 0.087636 
62194796.531021 0.087813 
62268178.785857 0.087990 
62341561.040694 0.088168 
62414943.295530 0.088346 
62488325.550367 0.088525 
62561707.805203 0.088705 
62635090.060040 0.088885 
62708472.314877 0.089066 
62781854.569713 0.089248 
62855236.824550 0.089430 
62928619.079386 0.089612 
63002001.334223 0.089796 
63075383.589059 0.089979 
63148765.843896 0.090164 
63222148.098732 0.090349 
63295530.353569 0.090535 
63368912.608406 0.090722 
63442294.863242 0.090909 
63515677.118079 0.091096 
63589059.372915 0.091285 
63662441.627752 0.091474 
63735823.882588 0.091664 
63809206.137425 0.091854 
63882588.392262 0.092046 
63955970.647098 0.092238 
64029352.901935 0.092430 
64102735.156771 0.092623 
64176117.411608 0.092817 
64249499.666444 0.093012 
64322881.921281 0.093208 
64396264.176117 0.093404 
64469646.430954 0.093601 
64543028.685791 0.093798 
64616410.940627 0.093997 
64689793.195464 0.094196 
64763175.450300 0.094396 
64836557.705137 0.094597 
64909939.959973 0.094798 
64983322.214810 0.095001 
65056704.469646 0.095204 
65130086.724483 0.095408 
65203468.979320 0.095612 
65276851.234156 0.095818 
65350233.488993 0.096024 
65423615.743829 0.096231 
65496997.998666 0.096439 
65570380.253502 0.096648 
65643762.508339 0.096858 
65717144.763175 0.097069 
65790527.018012 0.097280 
65863909.272849 0.097492 
65937291.527685 0.097706 
66010673.782522 0.097920 
66084056.037358 0.098135 
66157438.292195 0.098351 
66230820.547031 0.098568 
66304202.801868 0.098786 
66377585.056704 0.099004 
66450967.311541 0.099224 
66524349.566378 0.099445 
66597731.821214 0.099667 
66671114.076051 0.099889 
66744496.330887 0.100113 
66817878.585724 0.100338 
66891260.840560 0.100563 
66964643.095397 0.100790 
67038025.350233 0.101018 
67111407.605070 0.101247 
67184789.859907 0.101477 
67258172.114743 0.101708 
67331554.369580 0.101940 
67404936.624416 0.102173 
67478318.879253 0.102407 
67551701.134089 0.102642 
67625083.388926 0.102879 
67698465.643762 0.103117 
67771847.898599 0.103356 
67845230.153436 0.103596 
67918612.408272 0.103837 
67991994.663109 0.104079 
68065376.917945 0.104323 
68138759.172782 0.104568 
68212141.427618 0.104814 
68285523.682455 0.105062 
68358905.937292 0.105310 
68432288.192128 0.105560 
68505670.446965 0.105812 
68579052.701801 0.106064 
68652434.956638 0.106319 
68725817.211474 0.106574 
68799199.466311 0.106831 
68872581.721147 0.107089 
68945963.975984 0.107349 
69019346.230821 0.107610 
69092728.485657 0.107872 
69166110.740494 0.108136 
69239492.995330 0.108402 
69312875.250167 0.108669 
69386257.505003 0.108938 
69459639.759840 0.109208 
69533022.014676 0.109480 
69606404.269513 0.109753 
69679786.524350 0.110028 
69753168.779186 0.110305 
69826551.034023 0.110583 
69899933.288859 0.110863 
69973315.543696 0.111145 
70046697.798532 0.111429 
70120080.053369 0.111714 
70193462.308205 0.112002 
70266844.563042 0.112291 
70340226.817879 0.112582 
70413609.072715 0.112875 
70486991.327552 0.113169 
70560373.582388 0.113466 
70633755.837225 0.113765 
70707138.092061 0.114066 
70780520.346898 0.114369 
70853902.601734 0.114674 
70927284.856571 0.114981 
71000667.111408 0.115290 
71074049.366244 0.115602 
71147431.621081 0.115916 
71220813.875917 0.116232 
71294196.130754 0.116550 
71367578.385590 0.116871 
71440960.640427 0.117195 
71514342.895264 0.117520 
71587725.150100 0.117849 
71661107.404937 0.118180 
71734489.659773 0.118513 
71807871.914610 0.118849 
71881254.169446 0.119188 
71954636.424283 0.119530 
72028018.679119 0.119875 
72101400.933956 0.120222 
72174783.188793 0.120573 
72248165.443629 0.120926 
72321547.698466 0.121283 
72394929.953302 0.121642 
72468312.208139 0.122005 
72541694.462975 0.122372 
72615076.717812 0.122741 
72688458.972648 0.123114 
72761841.227485 0.123491 
72835223.482322 0.123871 
72908605.737158 0.124255 
72981987.991995 0.124643 
73055370.246831 0.125035 
73128752.501668 0.125431 
73202134.756504 0.125831 
73275517.011341 0.126235 
73348899.266177 0.126643 
73422281.521014 0.127056 
73495663.775851 0.127474 
73569046.030687 0.127896 
73642428.285524 0.128323 
73715810.540360 0.128755 
73789192.795197 0.129192 
73862575.050033 0.129635 
73935957.304870 0.130083 
74009339.559706 0.130536 
74082721.814543 0.130996 
74156104.069380 0.131461 
74229486.324216 0.131933 
74302868.579053 0.132411 
74376250.833889 0.132896 
74449633.088726 0.133387 
74523015.343562 0.133886 
74596397.598399 0.134392 
74669779.853235 0.134907 
74743162.108072 0.135429 
74816544.362909 0.135959 
74889926.617745 0.136498 
74963308.872582 0.137047 
75036691.127418 0.137604 
75110073.382255 0.138172 
75183455.637091 0.138751 
75256837.891928 0.139340 
75330220.146765 0.139940 
75403602.401601 0.140553 
75476984.656438 0.141179 
75550366.911274 0.141818 
75623749.166111 0.142471 
75697131.420947 0.143140 
75770513.675784 0.143824 
75843895.930620 0.144526 
75917278.185457 0.145246 
75990660.440294 0.145985 
76064042.695130 0.146746 
76137424.949967 0.147530 
76210807.204803 0.148338 
76284189.459640 0.149173 
76357571.714476 0.150038 
76430953.969313 0.150934 
76504336.224149 0.151867 
76577718.478986 0.152840 
76651100.733823 0.153858 
76724482.988659 0.154926 
76797865.243496 0.156054 
76871247.498332 0.157250 
76944629.753169 0.158527 
77018012.008005 0.159902 
77091394.262842 0.161400 
77164776.517678 0.163056 
77238158.772515 0.164931 
77311541.027352 0.167128 
77384923.282188 0.169889 
77458305.537025 0.174103 
77458305.537025 0.179139 


==> data/VLE_Nitrogen_Hexane_344.26K_vdW_kij_0.dat <==
       p       z
53843843.843844 0.187692 
53843843.843844 0.193679 
53793793.793794 0.198815 
53743743.743744 0.202323 
53693693.693694 0.205192 
53643643.643644 0.207693 
53593593.593594 0.209946 
53543543.543544 0.212017 
53493493.493493 0.213948 
53443443.443443 0.215767 
53393393.393393 0.217493 
53343343.343343 0.219141 
53293293.293293 0.220722 
53243243.243243 0.222245 
53193193.193193 0.223716 
53143143.143143 0.225141 
53093093.093093 0.226526 
53043043.043043 0.227874 
52992992.992993 0.229188 
52942942.942943 0.230471 
52892892.892893 0.231727 
52842842.842843 0.232956 
52792792.792793 0.234162 
52742742.742743 0.235345 
52692692.692693 0.236507 
52642642.642643 0.237650 
52592592.592593 0.238774 
52542542.542543 0.239882 
52492492.492492 0.240973 
52442442.442442 0.242049 
52392392.392392 0.243111 
52342342.342342 0.244159 
52292292.292292 0.245193 
52242242.242242 0.246216 
52192192.192192 0.247227 
52142142.142142 0.248227 
52092092.092092 0.249215 
52042042.042042 0.250194 
51991991.991992 0.251163 
51941941.941942 0.252123 
51891891.891892 0.253073 
51841841.841842 0.254015 
51791791.791792 0.254948 
51741741.741742 0.255874 
51691691.691692 0.256792 
51641641.641642 0.257702 
51591591.591592 0.258606 
51541541.541542 0.259502 
51491491.491491 0.260392 
51441441.441441 0.261275 
51391391.391391 0.262152 
51341341.341341 0.263023 
51291291.291291 0.263888 
51241241.241241 0.264748 
51191191.191191 0.265602 
51141141.141141 0.266450 
51091091.091091 0.267294 
51041041.041041 0.268132 
50990990.990991 0.268966 
50940940.940941 0.269795 
50890890.890891 0.270619 
50840840.840841 0.271439 
50790790.790791 0.272254 
50740740.740741 0.273066 
50690690.690691 0.273873 
50640640.640641 0.274676 
50590590.590591 0.275475 
50540540.540541 0.276270 
50490490.490490 0.277062 
50440440.440440 0.277850 
50390390.390390 0.278635 
50340340.340340 0.279416 
50290290.290290 0.280193 
50240240.240240 0.280968 
50190190.190190 0.281739 
50140140.140140 0.282507 
50090090.090090 0.283272 
50040040.040040 0.284034 
49989989.989990 0.284793 
49939939.939940 0.285549 
49889889.889890 0.286302 
49839839.839840 0.287053 
49789789.789790 0.287800 
49739739.739740 0.288546 
49689689.689690 0.289288 
49639639.639640 0.290028 
49589589.589590 0.290766 
49539539.539540 0.291501 
49489489.489489 0.292234 
49439439.439439 0.292965 
49389389.389389 0.293693 
49339339.339339 0.294419 
49289289.289289 0.295143 
49239239.239239 0.295864 
49189189.189189 0.296584 
49139139.139139 0.297301 
49089089.089089 0.298017 
49039039.039039 0.298730 
48988988.988989 0.299442 
48938938.938939 0.300151 
48888888.888889 0.300859 
48838838.838839 0.301565 
48788788.788789 0.302269 
48738738.738739 0.302971 
48688688.688689 0.303672 
48638638.638639 0.304371 
48588588.588589 0.305068 
48538538.538539 0.305763 
48488488.488488 0.306457 
48438438.438438 0.307149 
48388388.388388 0.307840 
48338338.338338 0.308529 
48288288.288288 0.309217 
48238238.238238 0.309903 
48188188.188188 0.310587 
48138138.138138 0.311270 
48088088.088088 0.311952 
48038038.038038 0.312632 
47987987.987988 0.313311 
47937937.937938 0.313989 
47887887.887888 0.314665 
47837837.837838 0.315340 
47787787.787788 0.316014 
47737737.737738 0.316686 
47687687.687688 0.317358 
47637637.637638 0.318028 
47587587.587588 0.318696 
47537537.537538 0.319364 
47487487.487487 0.320030 
47437437.437437 0.320695 
47387387.387387 0.321360 
47337337.337337 0.322023 
47287287.287287 0.322684 
47237237.237237 0.323345 
47187187.187187 0.324005 
47137137.137137 0.324664 
47087087.087087 0.325321 
47037037.037037 0.325978 
46986986.986987 0.326634 
46936936.936937 0.327288 
46886886.886887 0.327942 
46836836.836837 0.328595 
46786786.786787 0.329247 
46736736.736737 0.329898 
46686686.686687 0.330548 
46636636.636637 0.331197 
46586586.586587 0.331845 
46536536.536537 0.332492 
46486486.486486 0.333139 
46436436.436436 0.333784 
46386386.386386 0.334429 
46336336.336336 0.335073 
46286286.286286 0.335716 
46236236.236236 0.336358 
46186186.186186 0.337000 
46136136.136136 0.337641 
46086086.086086 0.338281 
46036036.036036 0.338920 
45985985.985986 0.339559 
45935935.935936 0.340197 
45885885.885886 0.340834 
45835835.835836 0.341470 
45785785.785786 0.342106 
45735735.735736 0.342741 
45685685.685686 0.343375 
45635635.635636 0.344009 
45585585.585586 0.344642 
45535535.535536 0.345274 
45485485.485485 0.345906 
45435435.435435 0.346537 
45385385.385385 0.347167 
45335335.335335 0.347797 
45285285.285285 0.348427 
45235235.235235 0.349055 
45185185.185185 0.349683 
45135135.135135 0.350311 
45085085.085085 0.350938 
45035035.035035 0.351564 
44984984.984985 0.352190 
44934934.934935 0.352815 
44884884.884885 0.353440 
44834834.834835 0.354064 
44784784.784785 0.354688 
44734734.734735 0.355311 
44684684.684685 0.355934 
44634634.634635 0.356556 
44584584.584585 0.357178 
44534534.534535 0.357799 
44484484.484484 0.358420 
44434434.434434 0.359040 
44384384.384384 0.359660 
44334334.334334 0.360280 
44284284.284284 0.360899 
44234234.234234 0.361517 
44184184.184184 0.362135 
44134134.134134 0.362753 
44084084.084084 0.363370 
44034034.034034 0.363987 
43983983.983984 0.364603 
43933933.933934 0.365220 
43883883.883884 0.365835 
43833833.833834 0.366450 
43783783.783784 0.367065 
43733733.733734 0.367680 
43683683.683684 0.368294 
43633633.633634 0.368908 
43583583.583584 0.369521 
43533533.533534 0.370134 
43483483.483483 0.370747 
43433433.433433 0.371359 
43383383.383383 0.371971 
43333333.333333 0.372583 
43283283.283283 0.373194 
43233233.233233 0.373805 
43183183.183183 0.374416 
43133133.133133 0.375026 
43083083.083083 0.375637 
43033033.033033 0.376246 
42982982.982983 0.376856 
42932932.932933 0.377465 
42882882.882883 0.378074 
42832832.832833 0.378683 
42782782.782783 0.379291 
42732732.732733 0.379899 
42682682.682683 0.380507 
42632632.632633 0.381115 
42582582.582583 0.381722 
42532532.532533 0.382329 
42482482.482482 0.382936 
42432432.432432 0.383543 
42382382.382382 0.384149 
42332332.332332 0.384756 
42282282.282282 0.385361 
42232232.232232 0.385967 
42182182.182182 0.386573 
42132132.132132 0.387178 
42082082.082082 0.387783 
42032032.032032 0.388388 
41981981.981982 0.388993 
41931931.931932 0.389597 
41881881.881882 0.390201 
41831831.831832 0.390805 
41781781.781782 0.391409 
41731731.731732 0.392013 
41681681.681682 0.392616 
41631631.631632 0.393220 
41581581.581582 0.393823 
41531531.531532 0.394426 
41481481.481481 0.395029 
41431431.431431 0.395632 
41381381.381381 0.396234 
41331331.331331 0.396836 
41281281.281281 0.397439 
41231231.231231 0.398041 
41181181.181181 0.398643 
41131131.131131 0.399244 
41081081.081081 0.399846 
41031031.031031 0.400448 
40980980.980981 0.401049 
40930930.930931 0.401650 
40880880.880881 0.402252 
40830830.830831 0.402853 
40780780.780781 0.403454 
40730730.730731 0.404054 
40680680.680681 0.404655 
40630630.630631 0.405256 
40580580.580581 0.405856 
40530530.530531 0.406457 
40480480.480480 0.407057 
40430430.430430 0.407657 
40380380.380380 0.408257 
40330330.330330 0.408857 
40280280.280280 0.409457 
40230230.230230 0.410057 
40180180.180180 0.410657 
40130130.130130 0.411257 
40080080.080080 0.411856 
40030030.030030 0.412456 
39979979.979980 0.413056 
39929929.929930 0.413655 
39879879.879880 0.414254 
39829829.829830 0.414854 
39779779.779780 0.415453 
39729729.729730 0.416052 
39679679.679680 0.416652 
39629629.629630 0.417251 
39579579.579580 0.417850 
39529529.529530 0.418449 
39479479.479479 0.419048 
39429429.429429 0.419647 
39379379.379379 0.420246 
39329329.329329 0.420845 
39279279.279279 0.421444 
39229229.229229 0.422043 
39179179.179179 0.422641 
39129129.129129 0.423240 
39079079.079079 0.423839 
39029029.029029 0.424438 
38978978.978979 0.425037 
38928928.928929 0.425636 
38878878.878879 0.426234 
38828828.828829 0.426833 
38778778.778779 0.427432 
38728728.728729 0.428031 
38678678.678679 0.428630 
38628628.628629 0.429228 
38578578.578579 0.429827 
38528528.528529 0.430426 
38478478.478478 0.431025 
38428428.428428 0.431624 
38378378.378378 0.432222 
38328328.328328 0.432821 
38278278.278278 0.433420 
38228228.228228 0.434019 
38178178.178178 0.434618 
38128128.128128 0.435217 
38078078.078078 0.435816 
38028028.028028 0.436415 
37977977.977978 0.437014 
37927927.927928 0.437613 
37877877.877878 0.438213 
37827827.827828 0.438812 
37777777.777778 0.439411 
37727727.727728 0.440010 
37677677.677678 0.440610 
37627627.627628 0.441209 
37577577.577578 0.441809 
37527527.527528 0.442408 
37477477.477477 0.443008 
37427427.427427 0.443607 
37377377.377377 0.444207 
37327327.327327 0.444807 
37277277.277277 0.445406 
37227227.227227 0.446006 
37177177.177177 0.446606 
37127127.127127 0.447206 
37077077.077077 0.447806 
37027027.027027 0.448406 
36976976.976977 0.449007 
36926926.926927 0.449607 
36876876.876877 0.450207 
36826826.826827 0.450808 
36776776.776777 0.451408 
36726726.726727 0.452009 
36676676.676677 0.452610 
36626626.626627 0.453211 
36576576.576577 0.453812 
36526526.526527 0.454413 
36476476.476476 0.455014 
36426426.426426 0.455615 
36376376.376376 0.456216 
36326326.326326 0.456818 
36276276.276276 0.457419 
36226226.226226 0.458021 
36176176.176176 0.458623 
36126126.126126 0.459224 
36076076.076076 0.459826 
36026026.026026 0.460428 
35975975.975976 0.461031 
35925925.925926 0.461633 
35875875.875876 0.462235 
35825825.825826 0.462838 
35775775.775776 0.463440 
35725725.725726 0.464043 
35675675.675676 0.464646 
35625625.625626 0.465249 
35575575.575576 0.465852 
35525525.525526 0.466455 
35475475.475475 0.467059 
35425425.425425 0.467662 
35375375.375375 0.468266 
35325325.325325 0.468870 
35275275.275275 0.469474 
35225225.225225 0.470078 
35175175.175175 0.470682 
35125125.125125 0.471287 
35075075.075075 0.471891 
35025025.025025 0.472496 
34974974.974975 0.473101 
34924924.924925 0.473705 
34874874.874875 0.474311 
34824824.824825 0.474916 
34774774.774775 0.475521 
34724724.724725 0.476127 
34674674.674675 0.476733 
34624624.624625 0.477338 
34574574.574575 0.477944 
34524524.524525 0.478551 
34474474.474474 0.479157 
34424424.424424 0.479764 
34374374.374374 0.480370 
34324324.324324 0.480977 
34274274.274274 0.481584 
34224224.224224 0.482191 
34174174.174174 0.482799 
34124124.124124 0.483406 
34074074.074074 0.484014 
34024024.024024 0.484622 
33973973.973974 0.485230 
33923923.923924 0.485838 
33873873.873874 0.486447 
33823823.823824 0.487055 
33773773.773774 0.487664 
33723723.723724 0.488273 
33673673.673674 0.488882 
33623623.623624 0.489492 
33573573.573574 0.490101 
33523523.523524 0.490711 
33473473.473473 0.491321 
33423423.423423 0.491931 
33373373.373373 0.492542 
33323323.323323 0.493152 
33273273.273273 0.493763 
33223223.223223 0.494374 
33173173.173173 0.494985 
33123123.123123 0.495596 
33073073.073073 0.496208 
33023023.023023 0.496820 
32972972.972973 0.497432 
32922922.922923 0.498044 
32872872.872873 0.498656 
32822822.822823 0.499269 
32772772.772773 0.499882 
32722722.722723 0.500495 
32672672.672673 0.501108 
32622622.622623 0.501721 
32572572.572573 0.502335 
32522522.522523 0.502949 
32472472.472472 0.503563 
32422422.422422 0.504177 
32372372.372372 0.504792 
32322322.322322 0.505407 
32272272.272272 0.506022 
32222222.222222 0.506637 
32172172.172172 0.507252 
32122122.122122 0.507868 
32072072.072072 0.508484 
32022022.022022 0.509100 
31971971.971972 0.509717 
31921921.921922 0.510333 
31871871.871872 0.510950 
31821821.821822 0.511567 
31771771.771772 0.512185 
31721721.721722 0.512802 
31671671.671672 0.513420 
31621621.621622 0.514038 
31571571.571572 0.514656 
31521521.521522 0.515275 
31471471.471471 0.515894 
31421421.421421 0.516513 
31371371.371371 0.517132 
31321321.321321 0.517752 
31271271.271271 0.518372 
31221221.221221 0.518992 
31171171.171171 0.519612 
31121121.121121 0.520232 
31071071.071071 0.520853 
31021021.021021 0.521474 
30970970.970971 0.522096 
30920920.920921 0.522717 
30870870.870871 0.523339 
30820820.820821 0.523961 
30770770.770771 0.524584 
30720720.720721 0.525206 
30670670.670671 0.525829 
30620620.620621 0.526453 
30570570.570571 0.527076 
30520520.520521 0.527700 
30470470.470470 0.528324 
30420420.420420 0.528948 
30370370.370370 0.529573 
30320320.320320 0.530197 
30270270.270270 0.530823 
30220220.220220 0.531448 
30170170.170170 0.532074 
30120120.120120 0.532700 
30070070.070070 0.533326 
30020020.020020 0.533952 
29969969.969970 0.534579 
29919919.919920 0.535206 
29869869.869870 0.535834 
29819819.819820 0.536461 
29769769.769770 0.537089 
29719719.719720 0.537717 
29669669.669670 0.538346 
29619619.619620 0.538975 
29569569.569570 0.539604 
29519519.519520 0.540233 
29469469.469469 0.540863 
29419419.419419 0.541493 
29369369.369369 0.542123 
29319319.319319 0.542754 
29269269.269269 0.543385 
29219219.219219 0.544016 
29169169.169169 0.544648 
29119119.119119 0.545279 
29069069.069069 0.545912 
29019019.019019 0.546544 
28968968.968969 0.547177 
28918918.918919 0.547810 
28868868.868869 0.548443 
28818818.818819 0.549077 
28768768.768769 0.549711 
28718718.718719 0.550345 
28668668.668669 0.550980 
28618618.618619 0.551614 
28568568.568569 0.552250 
28518518.518519 0.552885 
28468468.468468 0.553521 
28418418.418418 0.554157 
28368368.368368 0.554794 
28318318.318318 0.555431 
28268268.268268 0.556068 
28218218.218218 0.556705 
28168168.168168 0.557343 
28118118.118118 0.557981 
28068068.068068 0.558620 
28018018.018018 0.559258 
27967967.967968 0.559898 
27917917.917918 0.560537 
27867867.867868 0.561177 
27817817.817818 0.561817 
27767767.767768 0.562457 
27717717.717718 0.563098 
27667667.667668 0.563739 
27617617.617618 0.564381 
27567567.567568 0.565023 
27517517.517518 0.565665 
27467467.467467 0.566307 
27417417.417417 0.566950 
27367367.367367 0.567593 
27317317.317317 0.568237 
27267267.267267 0.568881 
27217217.217217 0.569525 
27167167.167167 0.570169 
27117117.117117 0.570814 
27067067.067067 0.571459 
27017017.017017 0.572105 
26966966.966967 0.572751 
26916916.916917 0.573397 
26866866.866867 0.574044 
26816816.816817 0.574691 
26766766.766767 0.575338 
26716716.716717 0.575986 
26666666.666667 0.576634 
26616616.616617 0.577283 
26566566.566567 0.577932 
26516516.516517 0.578581 
26466466.466466 0.579230 
26416416.416416 0.579880 
26366366.366366 0.580530 
26316316.316316 0.581181 
26266266.266266 0.581832 
26216216.216216 0.582483 
26166166.166166 0.583135 
26116116.116116 0.583787 
26066066.066066 0.584440 
26016016.016016 0.585093 
25965965.965966 0.585746 
25915915.915916 0.586400 
25865865.865866 0.587053 
25815815.815816 0.587708 
25765765.765766 0.588363 
25715715.715716 0.589018 
25665665.665666 0.589673 
25615615.615616 0.590329 
25565565.565566 0.590985 
25515515.515516 0.591642 
25465465.465465 0.592299 
25415415.415415 0.592957 
25365365.365365 0.593614 
25315315.315315 0.594273 
25265265.265265 0.594931 
25215215.215215 0.595590 
25165165.165165 0.596249 
25115115.115115 0.596909 
25065065.065065 0.597569 
25015015.015015 0.598230 
24964964.964965 0.598891 
24914914.914915 0.599552 
24864864.864865 0.600214 
24814814.814815 0.600876 
24764764.764765 0.601539 
24714714.714715 0.602202 
24664664.664665 0.602865 
24614614.614615 0.603529 
24564564.564565 0.604193 
24514514.514515 0.604857 
24464464.464464 0.605522 
24414414.414414 0.606188 
24364364.364364 0.606854 
24314314.314314 0.607520 
24264264.264264 0.608186 
24214214.214214 0.608853 
24164164.164164 0.609521 
24114114.114114 0.610189 
24064064.064064 0.610857 
24014014.014014 0.611526 
23963963.963964 0.612195 
23913913.913914 0.612864 
23863863.863864 0.613534 
23813813.813814 0.614204 
23763763.763764 0.614875 
23713713.713714 0.615546 
23663663.663664 0.616218 
23613613.613614 0.616890 
23563563.563564 0.617563 
23513513.513514 0.618235 
23463463.463463 0.618909 
23413413.413413 0.619583 
23363363.363363 0.620257 
23313313.313313 0.620931 
23263263.263263 0.621606 
23213213.213213 0.622282 
23163163.163163 0.622958 
23113113.113113 0.623634 
23063063.063063 0.624311 
23013013.013013 0.624988 
22962962.962963 0.625666 
22912912.912913 0.626344 
22862862.862863 0.627023 
22812812.812813 0.627701 
22762762.762763 0.628381 
22712712.712713 0.629061 
22662662.662663 0.629741 
22612612.612613 0.630422 
22562562.562563 0.631103 
22512512.512513 0.631785 
22462462.462462 0.632467 
22412412.412412 0.633149 
22362362.362362 0.633832 
22312312.312312 0.634516 
22262262.262262 0.635200 
22212212.212212 0.635884 
22162162.162162 0.636569 
22112112.112112 0.637254 
22062062.062062 0.637940 
22012012.012012 0.638626 
21961961.961962 0.639313 
21911911.911912 0.640000 
21861861.861862 0.640688 
21811811.811812 0.641376 
21761761.761762 0.642064 
21711711.711712 0.642753 
21661661.661662 0.643443 
21611611.611612 0.644133 
21561561.561562 0.644823 
21511511.511512 0.645514 
21461461.461461 0.646205 
21411411.411411 0.646897 
21361361.361361 0.647589 
21311311.311311 0.648282 
21261261.261261 0.648975 
21211211.211211 0.649669 
21161161.161161 0.650363 
21111111.111111 0.651058 
21061061.061061 0.651753 
21011011.011011 0.652449 
20960960.960961 0.653145 
20910910.910911 0.653841 
20860860.860861 0.654538 
20810810.810811 0.655236 
20760760.760761 0.655934 
20710710.710711 0.656633 
20660660.660661 0.657332 
20610610.610611 0.658031 
20560560.560561 0.658731 
20510510.510511 0.659432 
20460460.460460 0.660133 
20410410.410410 0.660834 
20360360.360360 0.661536 
20310310.310310 0.662238 
20260260.260260 0.662941 
20210210.210210 0.663645 
20160160.160160 0.664349 
20110110.110110 0.665053 
20060060.060060 0.665758 
20010010.010010 0.666464 
19959959.959960 0.667170 
19909909.909910 0.667876 
19859859.859860 0.668583 
19809809.809810 0.669291 
19759759.759760 0.669999 
19709709.709710 0.670707 
19659659.659660 0.671416 
19609609.609610 0.672126 
19559559.559560 0.672836 
19509509.509510 0.673546 
19459459.459459 0.674257 
19409409.409409 0.674969 
19359359.359359 0.675681 
19309309.309309 0.676394 
19259259.259259 0.677107 
19209209.209209 0.677821 
19159159.159159 0.678535 
19109109.109109 0.679249 
19059059.059059 0.679965 
19009009.009009 0.680680 
18958958.958959 0.681397 
18908908.908909 0.682114 
18858858.858859 0.682831 
18808808.808809 0.683549 
18758758.758759 0.684267 
18708708.708709 0.684986 
18658658.658659 0.685706 
18608608.608609 0.686426 
18558558.558559 0.687146 
18508508.508509 0.687867 
18458458.458458 0.688589 
18408408.408408 0.689311 
18358358.358358 0.690034 
18308308.308308 0.690757 
18258258.258258 0.691481 
18208208.208208 0.692205 
18158158.158158 0.692930 
18108108.108108 0.693655 
18058058.058058 0.694381 
18008008.008008 0.695108 
17957957.957958 0.695835 
17907907.907908 0.696562 
17857857.857858 0.697291 
17807807.807808 0.698019 
17757757.757758 0.698748 
17707707.707708 0.699478 
17657657.657658 0.700209 
17607607.607608 0.700940 
17557557.557558 0.701671 
17507507.507508 0.702403 
17457457.457457 0.703136 
17407407.407407 0.703869 
17357357.357357 0.704603 
17307307.307307 0.705337 
17257257.257257 0.706072 
17207207.207207 0.706807 
17157157.157157 0.707543 
17107107.107107 0.708280 
17057057.057057 0.709017 
17007007.007007 0.709755 
16956956.956957 0.710493 
16906906.906907 0.711232 
16856856.856857 0.711971 
16806806.806807 0.712711 
16756756.756757 0.713452 
16706706.706707 0.714193 
16656656.656657 0.714935 
16606606.606607 0.715677 
16556556.556557 0.716420 
16506506.506507 0.717163 
16456456.456456 0.717907 
16406406.406406 0.718652 
16356356.356356 0.719397 
16306306.306306 0.720143 
16256256.256256 0.720889 
16206206.206206 0.721636 
16156156.156156 0.722384 
16106106.106106 0.723132 
16056056.056056 0.723881 
16006006.006006 0.724630 
15955955.955956 0.725380 
15905905.905906 0.726131 
15855855.855856 0.726882 
15805805.805806 0.727634 
15755755.755756 0.728386 
15705705.705706 0.729139 
15655655.655656 0.729892 
15605605.605606 0.730647 
15555555.555556 0.731401 
15505505.505506 0.732157 
15455455.455455 0.732913 
15405405.405405 0.733669 
15355355.355355 0.734427 
15305305.305305 0.735184 
15255255.255255 0.735943 
15205205.205205 0.736702 
15155155.155155 0.737461 
15105105.105105 0.738222 
15055055.055055 0.738983 
15005005.005005 0.739744 
14954954.954955 0.740506 
14904904.904905 0.741269 
14854854.854855 0.742032 
14804804.804805 0.742796 
14754754.754755 0.743561 
14704704.704705 0.744326 
14654654.654655 0.745092 
14604604.604605 0.745858 
14554554.554555 0.746626 
14504504.504505 0.747393 
14454454.454454 0.748162 
14404404.404404 0.748931 
14354354.354354 0.749700 
14304304.304304 0.750471 
14254254.254254 0.751242 
14204204.204204 0.752013 
14154154.154154 0.752785 
14104104.104104 0.753558 
14054054.054054 0.754332 
14004004.004004 0.755106 
13953953.953954 0.755881 
13903903.903904 0.756656 
13853853.853854 0.757432 
13803803.803804 0.758209 
13753753.753754 0.758986 
13703703.703704 0.759764 
13653653.653654 0.760543 
13603603.603604 0.761322 
13553553.553554 0.762102 
13503503.503504 0.762883 
13453453.453453 0.763664 
13403403.403403 0.764446 
13353353.353353 0.765229 
13303303.303303 0.766012 
13253253.253253 0.766796 
13203203.203203 0.767581 
13153153.153153 0.768366 
13103103.103103 0.769152 
13053053.053053 0.769938 
13003003.003003 0.770726 
12952952.952953 0.771514 
12902902.902903 0.772302 
12852852.852853 0.773091 
12802802.802803 0.773881 
12752752.752753 0.774672 
12702702.702703 0.775463 
12652652.652653 0.776255 
12602602.602603 0.777048 
12552552.552553 0.777841 
12502502.502503 0.778635 
12452452.452452 0.779430 
12402402.402402 0.780225 
12352352.352352 0.781022 
12302302.302302 0.781818 
12252252.252252 0.782616 
12202202.202202 0.783414 
12152152.152152 0.784213 
12102102.102102 0.785012 
12052052.052052 0.785813 
12002002.002002 0.786613 
11951951.951952 0.787415 
11901901.901902 0.788217 
11851851.851852 0.789020 
11801801.801802 0.789824 
11751751.751752 0.790629 
11701701.701702 0.791434 
11651651.651652 0.792240 
11601601.601602 0.793046 
11551551.551552 0.793853 
11501501.501502 0.794661 
11451451.451451 0.795470 
11401401.401401 0.796279 
11351351.351351 0.797089 
11301301.301301 0.797900 
11251251.251251 0.798712 
11201201.201201 0.799524 
11151151.151151 0.800337 
11101101.101101 0.801151 
11051051.051051 0.801965 
11001001.001001 0.802780 
10950950.950951 0.803596 
10900900.900901 0.804412 
10850850.850851 0.805230 
10800800.800801 0.806048 
10750750.750751 0.806866 
10700700.700701 0.807686 
10650650.650651 0.808506 
10600600.600601 0.809327 
10550550.550551 0.810149 
10500500.500501 0.810971 
10450450.450450 0.811794 
10400400.400400 0.812618 
10350350.350350 0.813443 
10300300.300300 0.814268 
10250250.250250 0.815094 
10200200.200200 0.815921 
10150150.150150 0.816749 
10100100.100100 0.817577 
10050050.050050 0.818406 
10000000.000000 0.819236 
10000000.000000 0.819236 
9990000.000000 0.819402 
9980000.000000 0.819568 
9970000.000000 0.819734 
9960000.000000 0.819900 
9950000.000000 0.820066 
9940000.000000 0.820232 
9930000.000000 0.820398 
9920000.000000 0.820564 
9910000.000000 0.820730 
9900000.000000 0.820896 
9890000.000000 0.821063 
9880000.000000 0.821229 
9870000.000000 0.821395 
9860000.000000 0.821561 
9850000.000000 0.821728 
9840000.000000 0.821894 
9830000.000000 0.822060 
9820000.000000 0.822227 
9810000.000000 0.822393 
9800000.000000 0.822560 
9790000.000000 0.822726 
9780000.000000 0.822893 
9770000.000000 0.823059 
9760000.000000 0.823226 
9750000.000000 0.823392 
9740000.000000 0.823559 
9730000.000000 0.823726 
9720000.000000 0.823893 
9710000.000000 0.824059 
9700000.000000 0.824226 
9690000.000000 0.824393 
9680000.000000 0.824560 
9670000.000000 0.824727 
9660000.000000 0.824893 
9650000.000000 0.825060 
9640000.000000 0.825227 
9630000.000000 0.825394 
9620000.000000 0.825561 
9610000.000000 0.825728 
9600000.000000 0.825895 
9590000.000000 0.826063 
9580000.000000 0.826230 
9570000.000000 0.826397 
9560000.000000 0.826564 
9550000.000000 0.826731 
9540000.000000 0.826898 
9530000.000000 0.827066 
9520000.000000 0.827233 
9510000.000000 0.827400 
9500000.000000 0.827568 
9490000.000000 0.827735 
9480000.000000 0.827903 
9470000.000000 0.828070 
9460000.000000 0.828238 
9450000.000000 0.828405 
9440000.000000 0.828573 
9430000.000000 0.828740 
9420000.000000 0.828908 
9410000.000000 0.829076 
9400000.000000 0.829243 
9390000.000000 0.829411 
9380000.000000 0.829579 
9370000.000000 0.829747 
9360000.000000 0.829914 
9350000.000000 0.830082 
9340000.000000 0.830250 
9330000.000000 0.830418 
9320000.000000 0.830586 
9310000.000000 0.830754 
9300000.000000 0.830922 
9290000.000000 0.831090 
9280000.000000 0.831258 
9270000.000000 0.831426 
9260000.000000 0.831594 
9250000.000000 0.831762 
9240000.000000 0.831930 
9230000.000000 0.832099 
9220000.000000 0.832267 
9210000.000000 0.832435 
9200000.000000 0.832603 
9190000.000000 0.832772 
9180000.000000 0.832940 
9170000.000000 0.833109 
9160000.000000 0.833277 
9150000.000000 0.833445 
9140000.000000 0.833614 
9130000.000000 0.833782 
9120000.000000 0.833951 
9110000.000000 0.834120 
9100000.000000 0.834288 
9090000.000000 0.834457 
9080000.000000 0.834626 
9070000.000000 0.834794 
9060000.000000 0.834963 
9050000.000000 0.835132 
9040000.000000 0.835301 
9030000.000000 0.835469 
9020000.000000 0.835638 
9010000.000000 0.835807 
9000000.000000 0.835976 
8990000.000000 0.836145 
8980000.000000 0.836314 
8970000.000000 0.836483 
8960000.000000 0.836652 
8950000.000000 0.836821 
8940000.000000 0.836990 
8930000.000000 0.837159 
8920000.000000 0.837329 
8910000.000000 0.837498 
8900000.000000 0.837667 
8890000.000000 0.837836 
8880000.000000 0.838006 
8870000.000000 0.838175 
8860000.000000 0.838344 
8850000.000000 0.838514 
8840000.000000 0.838683 
8830000.000000 0.838853 
8820000.000000 0.839022 
8810000.000000 0.839192 
8800000.000000 0.839361 
8790000.000000 0.839531 
8780000.000000 0.839700 
8770000.000000 0.839870 
8760000.000000 0.840040 
8750000.000000 0.840209 
8740000.000000 0.840379 
8730000.000000 0.840549 
8720000.000000 0.840719 
8710000.000000 0.840888 
8700000.000000 0.841058 
8690000.000000 0.841228 
8680000.000000 0.841398 
8670000.000000 0.841568 
8660000.000000 0.841738 
8650000.000000 0.841908 
8640000.000000 0.842078 
8630000.000000 0.842248 
8620000.000000 0.842418 
8610000.000000 0.842588 
8600000.000000 0.842759 
8590000.000000 0.842929 
8580000.000000 0.843099 
8570000.000000 0.843269 
8560000.000000 0.843440 
8550000.000000 0.843610 
8540000.000000 0.843780 
8530000.000000 0.843951 
8520000.000000 0.844121 
8510000.000000 0.844292 
8500000.000000 0.844462 
8490000.000000 0.844633 
8480000.000000 0.844803 
8470000.000000 0.844974 
8460000.000000 0.845145 
8450000.000000 0.845315 
8440000.000000 0.845486 
8430000.000000 0.845657 
8420000.000000 0.845827 
8410000.000000 0.845998 
8400000.000000 0.846169 
8390000.000000 0.846340 
8380000.000000 0.846511 
8370000.000000 0.846682 
8360000.000000 0.846852 
8350000.000000 0.847023 
8340000.000000 0.847194 
8330000.000000 0.847366 
8320000.000000 0.847537 
8310000.000000 0.847708 
8300000.000000 0.847879 
8290000.000000 0.848050 
8280000.000000 0.848221 
8270000.000000 0.848392 
8260000.000000 0.848564 
8250000.000000 0.848735 
8240000.000000 0.848906 
8230000.000000 0.849078 
8220000.000000 0.849249 
8210000.000000 0.849420 
8200000.000000 0.849592 
8190000.000000 0.849763 
8180000.000000 0.849935 
8170000.000000 0.850106 
8160000.000000 0.850278 
8150000.000000 0.850450 
8140000.000000 0.850621 
8130000.000000 0.850793 
8120000.000000 0.850965 
8110000.000000 0.851136 
8100000.000000 0.851308 
8090000.000000 0.851480 
8080000.000000 0.851652 
8070000.000000 0.851824 
8060000.000000 0.851996 
8050000.000000 0.852168 
8040000.000000 0.852340 
8030000.000000 0.852512 
8020000.000000 0.852684 
8010000.000000 0.852856 
8000000.000000 0.853028 
7990000.000000 0.853200 
7980000.000000 0.853372 
7970000.000000 0.853544 
7960000.000000 0.853717 
7950000.000000 0.853889 
7940000.000000 0.854061 
7930000.000000 0.854233 
7920000.000000 0.854406 
7910000.000000 0.854578 
7900000.000000 0.854751 
7890000.000000 0.854923 
7880000.000000 0.855096 
7870000.000000 0.855268 
7860000.000000 0.855441 
7850000.000000 0.855613 
7840000.000000 0.855786 
7830000.000000 0.855958 
7820000.000000 0.856131 
7810000.000000 0.856304 
7800000.000000 0.856477 
7790000.000000 0.856649 
7780000.000000 0.856822 
7770000.000000 0.856995 
7760000.000000 0.857168 
7750000.000000 0.857341 
7740000.000000 0.857514 
7730000.000000 0.857687 
7720000.000000 0.857860 
7710000.000000 0.858033 
7700000.000000 0.858206 
7690000.000000 0.858379 
7680000.000000 0.858552 
7670000.000000 0.858725 
7660000.000000 0.858899 
7650000.000000 0.859072 
7640000.000000 0.859245 
7630000.000000 0.859418 
7620000.000000 0.859592 
7610000.000000 0.859765 
7600000.000000 0.859938 
7590000.000000 0.860112 
7580000.000000 0.860285 
7570000.000000 0.860459 
7560000.000000 0.860632 
7550000.000000 0.860806 
7540000.000000 0.860980 
7530000.000000 0.861153 
7520000.000000 0.861327 
7510000.000000 0.861501 
7500000.000000 0.861674 
7490000.000000 0.861848 
7480000.000000 0.862022 
7470000.000000 0.862196 
7460000.000000 0.862370 
7450000.000000 0.862543 
7440000.000000 0.862717 
7430000.000000 0.862891 
7420000.000000 0.863065 
7410000.000000 0.863239 
7400000.000000 0.863413 
7390000.000000 0.863588 
7380000.000000 0.863762 
7370000.000000 0.863936 
7360000.000000 0.864110 
7350000.000000 0.864284 
7340000.000000 0.864459 
7330000.000000 0.864633 
7320000.000000 0.864807 
7310000.000000 0.864982 
7300000.000000 0.865156 
7290000.000000 0.865330 
7280000.000000 0.865505 
7270000.000000 0.865679 
7260000.000000 0.865854 
7250000.000000 0.866028 
7240000.000000 0.866203 
7230000.000000 0.866378 
7220000.000000 0.866552 
7210000.000000 0.866727 
7200000.000000 0.866902 
7190000.000000 0.867076 
7180000.000000 0.867251 
7170000.000000 0.867426 
7160000.000000 0.867601 
7150000.000000 0.867776 
7140000.000000 0.867951 
7130000.000000 0.868126 
7120000.000000 0.868301 
7110000.000000 0.868476 
7100000.000000 0.868651 
7090000.000000 0.868826 
7080000.000000 0.869001 
7070000.000000 0.869176 
7060000.000000 0.869351 
7050000.000000 0.869527 
7040000.000000 0.869702 
7030000.000000 0.869877 
7020000.000000 0.870053 
7010000.000000 0.870228 
7000000.000000 0.870403 
6990000.000000 0.870579 
6980000.000000 0.870754 
6970000.000000 0.870930 
6960000.000000 0.871105 
6950000.000000 0.871281 
6940000.000000 0.871456 
6930000.000000 0.871632 
6920000.000000 0.871808 
6910000.000000 0.871983 
6900000.000000 0.872159 
6890000.000000 0.872335 
6880000.000000 0.872511 
6870000.000000 0.872687 
6860000.000000 0.872862 
6850000.000000 0.873038 
6840000.000000 0.873214 
6830000.000000 0.873390 
6820000.000000 0.873566 
6810000.000000 0.873742 
6800000.000000 0.873918 
6790000.000000 0.874094 
6780000.000000 0.874271 
6770000.000000 0.874447 
6760000.000000 0.874623 
6750000.000000 0.874799 
6740000.000000 0.874975 
6730000.000000 0.875152 
6720000.000000 0.875328 
6710000.000000 0.875505 
6700000.000000 0.875681 
6690000.000000 0.875857 
6680000.000000 0.876034 
6670000.000000 0.876210 
6660000.000000 0.876387 
6650000.000000 0.876563 
6640000.000000 0.876740 
6630000.000000 0.876917 
6620000.000000 0.877093 
6610000.000000 0.877270 
6600000.000000 0.877447 
6590000.000000 0.877624 
6580000.000000 0.877801 
6570000.000000 0.877977 
6560000.000000 0.878154 
6550000.000000 0.878331 
6540000.000000 0.878508 
6530000.000000 0.878685 
6520000.000000 0.878862 
6510000.000000 0.879039 
6500000.000000 0.879216 
6490000.000000 0.879393 
6480000.000000 0.879571 
6470000.000000 0.879748 
6460000.000000 0.879925 
6450000.000000 0.880102 
6440000.000000 0.880280 
6430000.000000 0.880457 
6420000.000000 0.880634 
6410000.000000 0.880812 
6400000.000000 0.880989 
6390000.000000 0.881167 
6380000.000000 0.881344 
6370000.000000 0.881522 
6360000.000000 0.881699 
6350000.000000 0.881877 
6340000.000000 0.882055 
6330000.000000 0.882232 
6320000.000000 0.882410 
6310000.000000 0.882588 
6300000.000000 0.882765 
6290000.000000 0.882943 
6280000.000000 0.883121 
6270000.000000 0.883299 
6260000.000000 0.883477 
6250000.000000 0.883655 
6240000.000000 0.883833 
6230000.000000 0.884011 
6220000.000000 0.884189 
6210000.000000 0.884367 
6200000.000000 0.884545 
6190000.000000 0.884723 
6180000.000000 0.884902 
6170000.000000 0.885080 
6160000.000000 0.885258 
6150000.000000 0.885436 
6140000.000000 0.885615 
6130000.000000 0.885793 
6120000.000000 0.885971 
6110000.000000 0.886150 
6100000.000000 0.886328 
6090000.000000 0.886507 
6080000.000000 0.886685 
6070000.000000 0.886864 
6060000.000000 0.887043 
6050000.000000 0.887221 
6040000.000000 0.887400 
6030000.000000 0.887579 
6020000.000000 0.887757 
6010000.000000 0.887936 
6000000.000000 0.888115 
5990000.000000 0.888294 
5980000.000000 0.888473 
5970000.000000 0.888652 
5960000.000000 0.888831 
5950000.000000 0.889010 
5940000.000000 0.889189 
5930000.000000 0.889368 
5920000.000000 0.889547 
5910000.000000 0.889726 
5900000.000000 0.889905 
5890000.000000 0.890084 
5880000.000000 0.890264 
5870000.000000 0.890443 
5860000.000000 0.890622 
5850000.000000 0.890802 
5840000.000000 0.890981 
5830000.000000 0.891160 
5820000.000000 0.891340 
5810000.000000 0.891519 
5800000.000000 0.891699 
5790000.000000 0.891878 
5780000.000000 0.892058 
5770000.000000 0.892238 
5760000.000000 0.892417 
5750000.000000 0.892597 
5740000.000000 0.892777 
5730000.000000 0.892956 
5720000.000000 0.893136 
5710000.000000 0.893316 
5700000.000000 0.893496 
5690000.000000 0.893676 
5680000.000000 0.893856 
5670000.000000 0.894036 
5660000.000000 0.894216 
5650000.000000 0.894396 
5640000.000000 0.894576 
5630000.000000 0.894756 
5620000.000000 0.894936 
5610000.000000 0.895116 
5600000.000000 0.895297 
5590000.000000 0.895477 
5580000.000000 0.895657 
5570000.000000 0.895838 
5560000.000000 0.896018 
5550000.000000 0.896198 
5540000.000000 0.896379 
5530000.000000 0.896559 
5520000.000000 0.896740 
5510000.000000 0.896920 
5500000.000000 0.897101 
5490000.000000 0.897282 
5480000.000000 0.897462 
5470000.000000 0.897643 
5460000.000000 0.897824 
5450000.000000 0.898004 
5440000.000000 0.898185 
5430000.000000 0.898366 
5420000.000000 0.898547 
5410000.000000 0.898728 
5400000.000000 0.898909 
5390000.000000 0.899090 
5380000.000000 0.899271 
5370000.000000 0.899452 
5360000.000000 0.899633 
5350000.000000 0.899814 
5340000.000000 0.899995 
5330000.000000 0.900176 
5320000.000000 0.900358 
5310000.000000 0.900539 
5300000.000000 0.900720 
5290000.000000 0.900901 
5280000.000000 0.901083 
5270000.000000 0.901264 
5260000.000000 0.901446 
5250000.000000 0.901627 
5240000.000000 0.901809 
5230000.000000 0.901990 
5220000.000000 0.902172 
5210000.000000 0.902353 
5200000.000000 0.902535 
5190000.000000 0.902717 
5180000.000000 0.902898 
5170000.000000 0.903080 
5160000.000000 0.903262 
5150000.000000 0.903444 
5140000.000000 0.903626 
5130000.000000 0.903808 
5120000.000000 0.903990 
5110000.000000 0.904172 
5100000.000000 0.904354 
5090000.000000 0.904536 
5080000.000000 0.904718 
5070000.000000 0.904900 
5060000.000000 0.905082 
5050000.000000 0.905264 
5040000.000000 0.905446 
5030000.000000 0.905629 
5020000.000000 0.905811 
5010000.000000 0.905993 
5000000.000000 0.906176 
4990000.000000 0.906358 
4980000.000000 0.906541 
4970000.000000 0.906723 
4960000.000000 0.906906 
4950000.000000 0.907088 
4940000.000000 0.907271 
4930000.000000 0.907453 
4920000.000000 0.907636 
4910000.000000 0.907819 
4900000.000000 0.908002 
4890000.000000 0.908184 
4880000.000000 0.908367 
4870000.000000 0.908550 
4860000.000000 0.908733 
4850000.000000 0.908916 
4840000.000000 0.909099 
4830000.000000 0.909282 
4820000.000000 0.909465 
4810000.000000 0.909648 
4800000.000000 0.909831 
4790000.000000 0.910014 
4780000.000000 0.910197 
4770000.000000 0.910381 
4760000.000000 0.910564 
4750000.000000 0.910747 
4740000.000000 0.910930 
4730000.000000 0.911114 
4720000.000000 0.911297 
4710000.000000 0.911481 
4700000.000000 0.911664 
4690000.000000 0.911848 
4680000.000000 0.912031 
4670000.000000 0.912215 
4660000.000000 0.912398 
4650000.000000 0.912582 
4640000.000000 0.912766 
4630000.000000 0.912949 
4620000.000000 0.913133 
4610000.000000 0.913317 
4600000.000000 0.913501 
4590000.000000 0.913685 
4580000.000000 0.913869 
4570000.000000 0.914053 
4560000.000000 0.914237 
4550000.000000 0.914421 
4540000.000000 0.914605 
4530000.000000 0.914789 
4520000.000000 0.914973 
4510000.000000 0.915157 
4500000.000000 0.915341 
4490000.000000 0.915525 
4480000.000000 0.915710 
4470000.000000 0.915894 
4460000.000000 0.916078 
4450000.000000 0.916263 
4440000.000000 0.916447 
4430000.000000 0.916632 
4420000.000000 0.916816 
4410000.000000 0.917001 
4400000.000000 0.917185 
4390000.000000 0.917370 
4380000.000000 0.917555 
4370000.000000 0.917739 
4360000.000000 0.917924 
4350000.000000 0.918109 
4340000.000000 0.918294 
4330000.000000 0.918478 
4320000.000000 0.918663 
4310000.000000 0.918848 
4300000.000000 0.919033 
4290000.000000 0.919218 
4280000.000000 0.919403 
4270000.000000 0.919588 
4260000.000000 0.919773 
4250000.000000 0.919958 
4240000.000000 0.920144 
4230000.000000 0.920329 
4220000.000000 0.920514 
4210000.000000 0.920699 
4200000.000000 0.920885 
4190000.000000 0.921070 
4180000.000000 0.921255 
4170000.000000 0.921441 
4160000.000000 0.921626 
4150000.000000 0.921812 
4140000.000000 0.921997 
4130000.000000 0.922183 
4120000.000000 0.922369 
4110000.000000 0.922554 
4100000.000000 0.922740 
4090000.000000 0.922926 
4080000.000000 0.923111 
4070000.000000 0.923297 
4060000.000000 0.923483 
4050000.000000 0.923669 
4040000.000000 0.923855 
4030000.000000 0.924041 
4020000.000000 0.924227 
4010000.000000 0.924413 
4000000.000000 0.924599 
3990000.000000 0.924785 
3980000.000000 0.924971 
3970000.000000 0.925157 
3960000.000000 0.925344 
3950000.000000 0.925530 
3940000.000000 0.925716 
3930000.000000 0.925903 
3920000.000000 0.926089 
3910000.000000 0.926275 
3900000.000000 0.926462 
3890000.000000 0.926648 
3880000.000000 0.926835 
3870000.000000 0.927021 
3860000.000000 0.927208 
3850000.000000 0.927395 
3840000.000000 0.927581 
3830000.000000 0.927768 
3820000.000000 0.927955 
3810000.000000 0.928141 
3800000.000000 0.928328 
3790000.000000 0.928515 
3780000.000000 0.928702 
3770000.000000 0.928889 
3760000.000000 0.929076 
3750000.000000 0.929263 
3740000.000000 0.929450 
3730000.000000 0.929637 
3720000.000000 0.929824 
3710000.000000 0.930011 
3700000.000000 0.930199 
3690000.000000 0.930386 
3680000.000000 0.930573 
3670000.000000 0.930760 
3660000.000000 0.930948 
3650000.000000 0.931135 
3640000.000000 0.931323 
3630000.000000 0.931510 
3620000.000000 0.931698 
3610000.000000 0.931885 
3600000.000000 0.932073 
3590000.000000 0.932260 
3580000.000000 0.932448 
3570000.000000 0.932636 
3560000.000000 0.932824 
3550000.000000 0.933011 
3540000.000000 0.933199 
3530000.000000 0.933387 
3520000.000000 0.933575 
3510000.000000 0.933763 
3500000.000000 0.933951 
3490000.000000 0.934139 
3480000.000000 0.934327 
3470000.000000 0.934515 
3460000.000000 0.934703 
3450000.000000 0.934891 
3440000.000000 0.935079 
3430000.000000 0.935268 
3420000.000000 0.935456 
3410000.000000 0.935644 
3400000.000000 0.935833 
3390000.000000 0.936021 
3380000.000000 0.936209 
3370000.000000 0.936398 
3360000.000000 0.936586 
3350000.000000 0.936775 
3340000.000000 0.936963 
3330000.000000 0.937152 
3320000.000000 0.937341 
3310000.000000 0.937529 
3300000.000000 0.937718 
3290000.000000 0.937907 
3280000.000000 0.938096 
3270000.000000 0.938285 
3260000.000000 0.938474 
3250000.000000 0.938662 
3240000.000000 0.938851 
3230000.000000 0.939040 
3220000.000000 0.939230 
3210000.000000 0.939419 
3200000.000000 0.939608 
3190000.000000 0.939797 
3180000.000000 0.939986 
3170000.000000 0.940175 
3160000.000000 0.940365 
3150000.000000 0.940554 
3140000.000000 0.940743 
3130000.000000 0.940933 
3120000.000000 0.941122 
3110000.000000 0.941312 
3100000.000000 0.941501 
3090000.000000 0.941691 
3080000.000000 0.941880 
3070000.000000 0.942070 
3060000.000000 0.942260 
3050000.000000 0.942449 
3040000.000000 0.942639 
3030000.000000 0.942829 
3020000.000000 0.943019 
3010000.000000 0.943208 
3000000.000000 0.943398 
2990000.000000 0.943588 
2980000.000000 0.943778 
2970000.000000 0.943968 
2960000.000000 0.944158 
2950000.000000 0.944348 
2940000.000000 0.944539 
2930000.000000 0.944729 
2920000.000000 0.944919 
2910000.000000 0.945109 
2900000.000000 0.945300 
2890000.000000 0.945490 
2880000.000000 0.945680 
2870000.000000 0.945871 
2860000.000000 0.946061 
2850000.000000 0.946252 
2840000.000000 0.946442 
2830000.000000 0.946633 
2820000.000000 0.946823 
2810000.000000 0.947014 
2800000.000000 0.947205 
2790000.000000 0.947395 
2780000.000000 0.947586 
2770000.000000 0.947777 
2760000.000000 0.947968 
2750000.000000 0.948159 
2740000.000000 0.948350 
2730000.000000 0.948541 
2720000.000000 0.948732 
2710000.000000 0.948923 
2700000.000000 0.949114 
2690000.000000 0.949305 
2680000.000000 0.949496 
2670000.000000 0.949687 
2660000.000000 0.949878 
2650000.000000 0.950070 
2640000.000000 0.950261 
2630000.000000 0.950452 
2620000.000000 0.950644 
2610000.000000 0.950835 
2600000.000000 0.951027 
2590000.000000 0.951218 
2580000.000000 0.951410 
2570000.000000 0.951601 
2560000.000000 0.951793 
2550000.000000 0.951985 
2540000.000000 0.952176 
2530000.000000 0.952368 
2520000.000000 0.952560 
2510000.000000 0.952752 
2500000.000000 0.952944 
2490000.000000 0.953136 
2480000.000000 0.953328 
2470000.000000 0.953520 
2460000.000000 0.953712 
2450000.000000 0.953904 
2440000.000000 0.954096 
2430000.000000 0.954288 
2420000.000000 0.954480 
2410000.000000 0.954672 
2400000.000000 0.954865 
2390000.000000 0.955057 
2380000.000000 0.955249 
2370000.000000 0.955442 
2360000.000000 0.955634 
2350000.000000 0.955827 
2340000.000000 0.956019 
2330000.000000 0.956212 
2320000.000000 0.956404 
2310000.000000 0.956597 
2300000.000000 0.956790 
2290000.000000 0.956982 
2280000.000000 0.957175 
2270000.000000 0.957368 
2260000.000000 0.957561 
2250000.000000 0.957754 
2240000.000000 0.957946 
2230000.000000 0.958139 
2220000.000000 0.958332 
2210000.000000 0.958525 
2200000.000000 0.958718 
2190000.000000 0.958912 
2180000.000000 0.959105 
2170000.000000 0.959298 
2160000.000000 0.959491 
2150000.000000 0.959684 
2140000.000000 0.959878 
2130000.000000 0.960071 
2120000.000000 0.960265 
2110000.000000 0.960458 
2100000.000000 0.960651 
2090000.000000 0.960845 
2080000.000000 0.961039 
2070000.000000 0.961232 
2060000.000000 0.961426 
2050000.000000 0.961619 
2040000.000000 0.961813 
2030000.000000 0.962007 
2020000.000000 0.962201 
2010000.000000 0.962395 
2000000.000000 0.962588 
1990000.000000 0.962782 
1980000.000000 0.962976 
1970000.000000 0.963170 
1960000.000000 0.963364 
1950000.000000 0.963558 
1940000.000000 0.963753 
1930000.000000 0.963947 
1920000.000000 0.964141 
1910000.000000 0.964335 
1900000.000000 0.964530 
1890000.000000 0.964724 
1880000.000000 0.964918 
1870000.000000 0.965113 
1860000.000000 0.965307 
1850000.000000 0.965502 
1840000.000000 0.965696 
1830000.000000 0.965891 
1820000.000000 0.966085 
1810000.000000 0.966280 
1800000.000000 0.966475 
1790000.000000 0.966669 
1780000.000000 0.966864 
1770000.000000 0.967059 
1760000.000000 0.967254 
1750000.000000 0.967449 
1740000.000000 0.967644 
1730000.000000 0.967839 
1720000.000000 0.968034 
1710000.000000 0.968229 
1700000.000000 0.968424 
1690000.000000 0.968619 
1680000.000000 0.968814 
1670000.000000 0.969009 
1660000.000000 0.969205 
1650000.000000 0.969400 
1640000.000000 0.969595 
1630000.000000 0.969791 
1620000.000000 0.969986 
1610000.000000 0.970182 
1600000.000000 0.970377 
1590000.000000 0.970573 
1580000.000000 0.970768 
1570000.000000 0.970964 
1560000.000000 0.971160 
1550000.000000 0.971355 
1540000.000000 0.971551 
1530000.000000 0.971747 
1520000.000000 0.971943 
1510000.000000 0.972139 
1500000.000000 0.972335 
1490000.000000 0.972531 
1480000.000000 0.972727 
1470000.000000 0.972923 
1460000.000000 0.973119 
1450000.000000 0.973315 
1440000.000000 0.973511 
1430000.000000 0.973707 
1420000.000000 0.973904 
1410000.000000 0.974100 
1400000.000000 0.974296 
1390000.000000 0.974493 
1380000.000000 0.974689 
1370000.000000 0.974885 
1360000.000000 0.975082 
1350000.000000 0.975278 
1340000.000000 0.975475 
1330000.000000 0.975672 
1320000.000000 0.975868 
1310000.000000 0.976065 
1300000.000000 0.976262 
1290000.000000 0.976459 
1280000.000000 0.976655 
1270000.000000 0.976852 
1260000.000000 0.977049 
1250000.000000 0.977246 
1240000.000000 0.977443 
1230000.000000 0.977640 
1220000.000000 0.977837 
1210000.000000 0.978035 
1200000.000000 0.978232 
1190000.000000 0.978429 
1180000.000000 0.978626 
1170000.000000 0.978824 
1160000.000000 0.979021 
1150000.000000 0.979218 
1140000.000000 0.979416 
1130000.000000 0.979613 
1120000.000000 0.979811 
1110000.000000 0.980008 
1100000.000000 0.980206 
1090000.000000 0.980403 
1080000.000000 0.980601 
1070000.000000 0.980799 
1060000.000000 0.980997 
1050000.000000 0.981194 
1040000.000000 0.981392 
1030000.000000 0.981590 
1020000.000000 0.981788 
1010000.000000 0.981986 
1000000.000000 0.982184 
990000.000000 0.982382 
980000.000000 0.982580 
970000.000000 0.982778 
960000.000000 0.982976 
950000.000000 0.983175 
940000.000000 0.983373 
930000.000000 0.983571 
920000.000000 0.983770 
910000.000000 0.983968 
900000.000000 0.984166 
890000.000000 0.984365 
880000.000000 0.984563 
870000.000000 0.984762 
860000.000000 0.984961 
850000.000000 0.985159 
840000.000000 0.985358 
830000.000000 0.985557 
820000.000000 0.985755 
810000.000000 0.985954 
800000.000000 0.986153 
790000.000000 0.986352 
780000.000000 0.986551 
770000.000000 0.986750 
760000.000000 0.986949 
750000.000000 0.987148 
740000.000000 0.987347 
730000.000000 0.987546 
720000.000000 0.987746 
710000.000000 0.987945 
700000.000000 0.988144 
690000.000000 0.988343 
680000.000000 0.988543 
670000.000000 0.988742 
660000.000000 0.988942 
650000.000000 0.989141 
640000.000000 0.989341 
630000.000000 0.989540 
620000.000000 0.989740 
610000.000000 0.989940 
600000.000000 0.990139 
590000.000000 0.990339 
580000.000000 0.990539 
570000.000000 0.990739 
560000.000000 0.990938 
550000.000000 0.991138 
540000.000000 0.991338 
530000.000000 0.991538 
520000.000000 0.991738 
510000.000000 0.991939 
500000.000000 0.992139 
490000.000000 0.992339 
480000.000000 0.992539 
470000.000000 0.992739 
460000.000000 0.992940 
450000.000000 0.993140 
440000.000000 0.993340 
430000.000000 0.993541 
420000.000000 0.993741 
410000.000000 0.993942 
400000.000000 0.994142 
390000.000000 0.994343 
380000.000000 0.994544 
370000.000000 0.994744 
360000.000000 0.994945 
350000.000000 0.995146 
340000.000000 0.995347 
330000.000000 0.995548 
320000.000000 0.995749 
310000.000000 0.995949 
300000.000000 0.996150 
290000.000000 0.996351 
280000.000000 0.996553 
270000.000000 0.996754 
260000.000000 0.996955 
250000.000000 0.997156 
240000.000000 0.997357 
230000.000000 0.997559 
220000.000000 0.997760 
210000.000000 0.997961 
200000.000000 0.998163 
190000.000000 0.998364 
180000.000000 0.998566 
170000.000000 0.998767 
160000.000000 0.998969 
150000.000000 0.999171 
140000.000000 0.999372 
130000.000000 0.999574 
120000.000000 0.999776 
110000.000000 0.999978 
110000.000000 0.995138 
110000.000000 0.995138 
110000.000000 0.990404 
120000.000000 0.911521 
130000.000000 0.844421 
140000.000000 0.786647 
150000.000000 0.736381 
160000.000000 0.692250 
170000.000000 0.653194 
180000.000000 0.618386 
190000.000000 0.587169 
200000.000000 0.559015 
210000.000000 0.533493 
220000.000000 0.510251 
230000.000000 0.488998 
240000.000000 0.469487 
250000.000000 0.451514 
260000.000000 0.434903 
270000.000000 0.419506 
280000.000000 0.405194 
290000.000000 0.391856 
300000.000000 0.379396 
310000.000000 0.367731 
320000.000000 0.356786 
330000.000000 0.346497 
340000.000000 0.336807 
350000.000000 0.327665 
360000.000000 0.319025 
370000.000000 0.310848 
380000.000000 0.303098 
390000.000000 0.295741 
400000.000000 0.288749 
410000.000000 0.282095 
420000.000000 0.275755 
430000.000000 0.269708 
440000.000000 0.263933 
450000.000000 0.258413 
460000.000000 0.253132 
470000.000000 0.248073 
480000.000000 0.243224 
490000.000000 0.238572 
500000.000000 0.234104 
510000.000000 0.229811 
520000.000000 0.225681 
530000.000000 0.221707 
540000.000000 0.217879 
550000.000000 0.214189 
560000.000000 0.210631 
570000.000000 0.207196 
580000.000000 0.203880 
590000.000000 0.200676 
600000.000000 0.197577 
610000.000000 0.194580 
620000.000000 0.191680 
630000.000000 0.188871 
640000.000000 0.186149 
650000.000000 0.183511 
660000.000000 0.180952 
670000.000000 0.178470 
680000.000000 0.176060 
690000.000000 0.173720 
700000.000000 0.171447 
710000.000000 0.169238 
720000.000000 0.167090 
730000.000000 0.165000 
740000.000000 0.162967 
750000.000000 0.160988 
760000.000000 0.159061 
770000.000000 0.157184 
780000.000000 0.155355 
790000.000000 0.153572 
800000.000000 0.151834 
810000.000000 0.150138 
820000.000000 0.148484 
830000.000000 0.146870 
840000.000000 0.145294 
850000.000000 0.143756 
860000.000000 0.142253 
870000.000000 0.140784 
880000.000000 0.139349 
890000.000000 0.137946 
900000.000000 0.136575 
910000.000000 0.135233 
920000.000000 0.133921 
930000.000000 0.132637 
940000.000000 0.131380 
950000.000000 0.130150 
960000.000000 0.128945 
970000.000000 0.127766 
980000.000000 0.126610 
990000.000000 0.125478 
1000000.000000 0.124368 
1010000.000000 0.123281 
1020000.000000 0.122215 
1030000.000000 0.121169 
1040000.000000 0.120144 
1050000.000000 0.119139 
1060000.000000 0.118152 
1070000.000000 0.117184 
1080000.000000 0.116234 
1090000.000000 0.115301 
1100000.000000 0.114386 
1110000.000000 0.113486 
1120000.000000 0.112604 
1130000.000000 0.111736 
1140000.000000 0.110884 
1150000.000000 0.110047 
1160000.000000 0.109225 
1170000.000000 0.108416 
1180000.000000 0.107622 
1190000.000000 0.106840 
1200000.000000 0.106072 
1210000.000000 0.105317 
1220000.000000 0.104574 
1230000.000000 0.103843 
1240000.000000 0.103124 
1250000.000000 0.102417 
1260000.000000 0.101721 
1270000.000000 0.101036 
1280000.000000 0.100361 
1290000.000000 0.099698 
1300000.000000 0.099044 
1310000.000000 0.098401 
1320000.000000 0.097767 
1330000.000000 0.097143 
1340000.000000 0.096529 
1350000.000000 0.095923 
1360000.000000 0.095327 
1370000.000000 0.094739 
1380000.000000 0.094160 
1390000.000000 0.093589 
1400000.000000 0.093027 
1410000.000000 0.092473 
1420000.000000 0.091926 
1430000.000000 0.091387 
1440000.000000 0.090856 
1450000.000000 0.090332 
1460000.000000 0.089816 
1470000.000000 0.089306 
1480000.000000 0.088804 
1490000.000000 0.088308 
1500000.000000 0.087819 
1510000.000000 0.087337 
1520000.000000 0.086861 
1530000.000000 0.086391 
1540000.000000 0.085927 
1550000.000000 0.085470 
1560000.000000 0.085018 
1570000.000000 0.084572 
1580000.000000 0.084132 
1590000.000000 0.083698 
1600000.000000 0.083269 
1610000.000000 0.082845 
1620000.000000 0.082427 
1630000.000000 0.082014 
1640000.000000 0.081606 
1650000.000000 0.081203 
1660000.000000 0.080805 
1670000.000000 0.080412 
1680000.000000 0.080024 
1690000.000000 0.079640 
1700000.000000 0.079261 
1710000.000000 0.078886 
1720000.000000 0.078516 
1730000.000000 0.078150 
1740000.000000 0.077789 
1750000.000000 0.077431 
1760000.000000 0.077078 
1770000.000000 0.076729 
1780000.000000 0.076384 
1790000.000000 0.076043 
1800000.000000 0.075705 
1810000.000000 0.075372 
1820000.000000 0.075042 
1830000.000000 0.074715 
1840000.000000 0.074393 
1850000.000000 0.074074 
1860000.000000 0.073758 
1870000.000000 0.073446 
1880000.000000 0.073138 
1890000.000000 0.072832 
1900000.000000 0.072530 
1910000.000000 0.072231 
1920000.000000 0.071936 
1930000.000000 0.071643 
1940000.000000 0.071354 
1950000.000000 0.071067 
1960000.000000 0.070784 
1970000.000000 0.070503 
1980000.000000 0.070226 
1990000.000000 0.069951 
2000000.000000 0.069679 
2010000.000000 0.069410 
2020000.000000 0.069143 
2030000.000000 0.068880 
2040000.000000 0.068619 
2050000.000000 0.068360 
2060000.000000 0.068104 
2070000.000000 0.067851 
2080000.000000 0.067600 
2090000.000000 0.067351 
2100000.000000 0.067105 
2110000.000000 0.066862 
2120000.000000 0.066621 
2130000.000000 0.066382 
2140000.000000 0.066145 
2150000.000000 0.065911 
2160000.000000 0.065679 
2170000.000000 0.065449 
2180000.000000 0.065221 
2190000.000000 0.064996 
2200000.000000 0.064772 
2210000.000000 0.064551 
2220000.000000 0.064331 
2230000.000000 0.064114 
2240000.000000 0.063899 
2250000.000000 0.063685 
2260000.000000 0.063474 
2270000.000000 0.063264 
2280000.000000 0.063057 
2290000.000000 0.062851 
2300000.000000 0.062647 
2310000.000000 0.062445 
2320000.000000 0.062245 
2330000.000000 0.062047 
2340000.000000 0.061850 
2350000.000000 0.061655 
2360000.000000 0.061462 
2370000.000000 0.061270 
2380000.000000 0.061080 
2390000.000000 0.060892 
2400000.000000 0.060705 
2410000.000000 0.060520 
2420000.000000 0.060337 
2430000.000000 0.060155 
2440000.000000 0.059975 
2450000.000000 0.059796 
2460000.000000 0.059619 
2470000.000000 0.059443 
2480000.000000 0.059269 
2490000.000000 0.059096 
2500000.000000 0.058924 
2510000.000000 0.058754 
2520000.000000 0.058586 
2530000.000000 0.058419 
2540000.000000 0.058253 
2550000.000000 0.058088 
2560000.000000 0.057925 
2570000.000000 0.057763 
2580000.000000 0.057603 
2590000.000000 0.057444 
2600000.000000 0.057286 
2610000.000000 0.057129 
2620000.000000 0.056974 
2630000.000000 0.056819 
2640000.000000 0.056666 
2650000.000000 0.056515 
2660000.000000 0.056364 
2670000.000000 0.056215 
2680000.000000 0.056067 
2690000.000000 0.055919 
2700000.000000 0.055774 
2710000.000000 0.055629 
2720000.000000 0.055485 
2730000.000000 0.055343 
2740000.000000 0.055201 
2750000.000000 0.055061 
2760000.000000 0.054921 
2770000.000000 0.054783 
2780000.000000 0.054646 
2790000.000000 0.054510 
2800000.000000 0.054375 
2810000.000000 0.054241 
2820000.000000 0.054107 
2830000.000000 0.053975 
2840000.000000 0.053844 
2850000.000000 0.053714 
2860000.000000 0.053585 
2870000.000000 0.053456 
2880000.000000 0.053329 
2890000.000000 0.053203 
2900000.000000 0.053077 
2910000.000000 0.052953 
2920000.000000 0.052829 
2930000.000000 0.052706 
2940000.000000 0.052584 
2950000.000000 0.052463 
2960000.000000 0.052343 
2970000.000000 0.052224 
2980000.000000 0.052105 
2990000.000000 0.051988 
3000000.000000 0.051871 
3010000.000000 0.051755 
3020000.000000 0.051640 
3030000.000000 0.051526 
3040000.000000 0.051412 
3050000.000000 0.051299 
3060000.000000 0.051187 
3070000.000000 0.051076 
3080000.000000 0.050966 
3090000.000000 0.050856 
3100000.000000 0.050747 
3110000.000000 0.050639 
3120000.000000 0.050532 
3130000.000000 0.050425 
3140000.000000 0.050319 
3150000.000000 0.050214 
3160000.000000 0.050110 
3170000.000000 0.050006 
3180000.000000 0.049903 
3190000.000000 0.049800 
3200000.000000 0.049699 
3210000.000000 0.049598 
3220000.000000 0.049497 
3230000.000000 0.049398 
3240000.000000 0.049299 
3250000.000000 0.049200 
3260000.000000 0.049103 
3270000.000000 0.049005 
3280000.000000 0.048909 
3290000.000000 0.048813 
3300000.000000 0.048718 
3310000.000000 0.048624 
3320000.000000 0.048530 
3330000.000000 0.048436 
3340000.000000 0.048344 
3350000.000000 0.048251 
3360000.000000 0.048160 
3370000.000000 0.048069 
3380000.000000 0.047979 
3390000.000000 0.047889 
3400000.000000 0.047800 
3410000.000000 0.047711 
3420000.000000 0.047623 
3430000.000000 0.047535 
3440000.000000 0.047448 
3450000.000000 0.047362 
3460000.000000 0.047276 
3470000.000000 0.047191 
3480000.000000 0.047106 
3490000.000000 0.047022 
3500000.000000 0.046938 
3510000.000000 0.046855 
3520000.000000 0.046772 
3530000.000000 0.046690 
3540000.000000 0.046608 
3550000.000000 0.046527 
3560000.000000 0.046446 
3570000.000000 0.046366 
3580000.000000 0.046286 
3590000.000000 0.046207 
3600000.000000 0.046128 
3610000.000000 0.046050 
3620000.000000 0.045972 
3630000.000000 0.045895 
3640000.000000 0.045818 
3650000.000000 0.045742 
3660000.000000 0.045666 
3670000.000000 0.045590 
3680000.000000 0.045515 
3690000.000000 0.045441 
3700000.000000 0.045367 
3710000.000000 0.045293 
3720000.000000 0.045220 
3730000.000000 0.045147 
3740000.000000 0.045075 
3750000.000000 0.045003 
3760000.000000 0.044931 
3770000.000000 0.044860 
3780000.000000 0.044789 
3790000.000000 0.044719 
3800000.000000 0.044649 
3810000.000000 0.044580 
3820000.000000 0.044511 
3830000.000000 0.044442 
3840000.000000 0.044374 
3850000.000000 0.044306 
3860000.000000 0.044238 
3870000.000000 0.044171 
3880000.000000 0.044105 
3890000.000000 0.044038 
3900000.000000 0.043972 
3910000.000000 0.043907 
3920000.000000 0.043842 
3930000.000000 0.043777 
3940000.000000 0.043712 
3950000.000000 0.043648 
3960000.000000 0.043585 
3970000.000000 0.043521 
3980000.000000 0.043458 
3990000.000000 0.043396 
4000000.000000 0.043333 
4010000.000000 0.043272 
4020000.000000 0.043210 
4030000.000000 0.043149 
4040000.000000 0.043088 
4050000.000000 0.043027 
4060000.000000 0.042967 
4070000.000000 0.042907 
4080000.000000 0.042848 
4090000.000000 0.042788 
4100000.000000 0.042730 
4110000.000000 0.042671 
4120000.000000 0.042613 
4130000.000000 0.042555 
4140000.000000 0.042497 
4150000.000000 0.042440 
4160000.000000 0.042383 
4170000.000000 0.042326 
4180000.000000 0.042270 
4190000.000000 0.042214 
4200000.000000 0.042158 
4210000.000000 0.042103 
4220000.000000 0.042048 
4230000.000000 0.041993 
4240000.000000 0.041938 
4250000.000000 0.041884 
4260000.000000 0.041830 
4270000.000000 0.041776 
4280000.000000 0.041723 
4290000.000000 0.041670 
4300000.000000 0.041617 
4310000.000000 0.041565 
4320000.000000 0.041512 
4330000.000000 0.041460 
4340000.000000 0.041409 
4350000.000000 0.041357 
4360000.000000 0.041306 
4370000.000000 0.041255 
4380000.000000 0.041205 
4390000.000000 0.041154 
4400000.000000 0.041104 
4410000.000000 0.041055 
4420000.000000 0.041005 
4430000.000000 0.040956 
4440000.000000 0.040907 
4450000.000000 0.040858 
4460000.000000 0.040809 
4470000.000000 0.040761 
4480000.000000 0.040713 
4490000.000000 0.040665 
4500000.000000 0.040618 
4510000.000000 0.040571 
4520000.000000 0.040524 
4530000.000000 0.040477 
4540000.000000 0.040430 
4550000.000000 0.040384 
4560000.000000 0.040338 
4570000.000000 0.040292 
4580000.000000 0.040247 
4590000.000000 0.040201 
4600000.000000 0.040156 
4610000.000000 0.040111 
4620000.000000 0.040067 
4630000.000000 0.040022 
4640000.000000 0.039978 
4650000.000000 0.039934 
4660000.000000 0.039890 
4670000.000000 0.039847 
4680000.000000 0.039804 
4690000.000000 0.039761 
4700000.000000 0.039718 
4710000.000000 0.039675 
4720000.000000 0.039633 
4730000.000000 0.039590 
4740000.000000 0.039548 
4750000.000000 0.039507 
4760000.000000 0.039465 
4770000.000000 0.039424 
4780000.000000 0.039383 
4790000.000000 0.039342 
4800000.000000 0.039301 
4810000.000000 0.039260 
4820000.000000 0.039220 
4830000.000000 0.039180 
4840000.000000 0.039140 
4850000.000000 0.039100 
4860000.000000 0.039061 
4870000.000000 0.039021 
4880000.000000 0.038982 
4890000.000000 0.038943 
4900000.000000 0.038905 
4910000.000000 0.038866 
4920000.000000 0.038828 
4930000.000000 0.038789 
4940000.000000 0.038751 
4950000.000000 0.038714 
4960000.000000 0.038676 
4970000.000000 0.038639 
4980000.000000 0.038601 
4990000.000000 0.038564 
5000000.000000 0.038527 
5010000.000000 0.038491 
5020000.000000 0.038454 
5030000.000000 0.038418 
5040000.000000 0.038382 
5050000.000000 0.038346 
5060000.000000 0.038310 
5070000.000000 0.038274 
5080000.000000 0.038239 
5090000.000000 0.038203 
5100000.000000 0.038168 
5110000.000000 0.038133 
5120000.000000 0.038098 
5130000.000000 0.038064 
5140000.000000 0.038029 
5150000.000000 0.037995 
5160000.000000 0.037961 
5170000.000000 0.037927 
5180000.000000 0.037893 
5190000.000000 0.037860 
5200000.000000 0.037826 
5210000.000000 0.037793 
5220000.000000 0.037760 
5230000.000000 0.037727 
5240000.000000 0.037694 
5250000.000000 0.037661 
5260000.000000 0.037629 
5270000.000000 0.037596 
5280000.000000 0.037564 
5290000.000000 0.037532 
5300000.000000 0.037500 
5310000.000000 0.037469 
5320000.000000 0.037437 
5330000.000000 0.037406 
5340000.000000 0.037374 
5350000.000000 0.037343 
5360000.000000 0.037312 
5370000.000000 0.037281 
5380000.000000 0.037251 
5390000.000000 0.037220 
5400000.000000 0.037190 
5410000.000000 0.037159 
5420000.000000 0.037129 
5430000.000000 0.037099 
5440000.000000 0.037069 
5450000.000000 0.037040 
5460000.000000 0.037010 
5470000.000000 0.036981 
5480000.000000 0.036952 
5490000.000000 0.036922 
5500000.000000 0.036893 
5510000.000000 0.036865 
5520000.000000 0.036836 
5530000.000000 0.036807 
5540000.000000 0.036779 
5550000.000000 0.036750 
5560000.000000 0.036722 
5570000.000000 0.036694 
5580000.000000 0.036666 
5590000.000000 0.036639 
5600000.000000 0.036611 
5610000.000000 0.036583 
5620000.000000 0.036556 
5630000.000000 0.036529 
5640000.000000 0.036502 
5650000.000000 0.036475 
5660000.000000 0.036448 
5670000.000000 0.036421 
5680000.000000 0.036394 
5690000.000000 0.036368 
5700000.000000 0.036341 
5710000.000000 0.036315 
5720000.000000 0.036289 
5730000.000000 0.036263 
5740000.000000 0.036237 
5750000.000000 0.036211 
5760000.000000 0.036186 
5770000.000000 0.036160 
5780000.000000 0.036135 
5790000.000000 0.036109 
5800000.000000 0.036084 
5810000.000000 0.036059 
5820000.000000 0.036034 
5830000.000000 0.036009 
5840000.000000 0.035985 
5850000.000000 0.035960 
5860000.000000 0.035935 
5870000.000000 0.035911 
5880000.000000 0.035887 
5890000.000000 0.035863 
5900000.000000 0.035839 
5910000.000000 0.035815 
5920000.000000 0.035791 
5930000.000000 0.035767 
5940000.000000 0.035744 
5950000.000000 0.035720 
5960000.000000 0.035697 
5970000.000000 0.035673 
5980000.000000 0.035650 
5990000.000000 0.035627 
6000000.000000 0.035604 
6010000.000000 0.035581 
6020000.000000 0.035559 
6030000.000000 0.035536 
6040000.000000 0.035513 
6050000.000000 0.035491 
6060000.000000 0.035469 
6070000.000000 0.035446 
6080000.000000 0.035424 
6090000.000000 0.035402 
6100000.000000 0.035380 
6110000.000000 0.035359 
6120000.000000 0.035337 
6130000.000000 0.035315 
6140000.000000 0.035294 
6150000.000000 0.035272 
6160000.000000 0.035251 
6170000.000000 0.035230 
6180000.000000 0.035209 
6190000.000000 0.035188 
6200000.000000 0.035167 
6210000.000000 0.035146 
6220000.000000 0.035125 
6230000.000000 0.035105 
6240000.000000 0.035084 
6250000.000000 0.035064 
6260000.000000 0.035043 
6270000.000000 0.035023 
6280000.000000 0.035003 
6290000.000000 0.034983 
6300000.000000 0.034963 
6310000.000000 0.034943 
6320000.000000 0.034923 
6330000.000000 0.034903 
6340000.000000 0.034884 
6350000.000000 0.034864 
6360000.000000 0.034845 
6370000.000000 0.034826 
6380000.000000 0.034806 
6390000.000000 0.034787 
6400000.000000 0.034768 
6410000.000000 0.034749 
6420000.000000 0.034730 
6430000.000000 0.034711 
6440000.000000 0.034693 
6450000.000000 0.034674 
6460000.000000 0.034655 
6470000.000000 0.034637 
6480000.000000 0.034619 
6490000.000000 0.034600 
6500000.000000 0.034582 
6510000.000000 0.034564 
6520000.000000 0.034546 
6530000.000000 0.034528 
6540000.000000 0.034510 
6550000.000000 0.034492 
6560000.000000 0.034475 
6570000.000000 0.034457 
6580000.000000 0.034439 
6590000.000000 0.034422 
6600000.000000 0.034405 
6610000.000000 0.034387 
6620000.000000 0.034370 
6630000.000000 0.034353 
6640000.000000 0.034336 
6650000.000000 0.034319 
6660000.000000 0.034302 
6670000.000000 0.034285 
6680000.000000 0.034268 
6690000.000000 0.034252 
6700000.000000 0.034235 
6710000.000000 0.034219 
6720000.000000 0.034202 
6730000.000000 0.034186 
6740000.000000 0.034170 
6750000.000000 0.034153 
6760000.000000 0.034137 
6770000.000000 0.034121 
6780000.000000 0.034105 
6790000.000000 0.034089 
6800000.000000 0.034073 
6810000.000000 0.034058 
6820000.000000 0.034042 
6830000.000000 0.034026 
6840000.000000 0.034011 
6850000.000000 0.033995 
6860000.000000 0.033980 
6870000.000000 0.033965 
6880000.000000 0.033949 
6890000.000000 0.033934 
6900000.000000 0.033919 
6910000.000000 0.033904 
6920000.000000 0.033889 
6930000.000000 0.033874 
6940000.000000 0.033859 
6950000.000000 0.033845 
6960000.000000 0.033830 
6970000.000000 0.033815 
6980000.000000 0.033801 
6990000.000000 0.033786 
7000000.000000 0.033772 
7010000.000000 0.033757 
7020000.000000 0.033743 
7030000.000000 0.033729 
7040000.000000 0.033715 
7050000.000000 0.033701 
7060000.000000 0.033687 
7070000.000000 0.033673 
7080000.000000 0.033659 
7090000.000000 0.033645 
7100000.000000 0.033631 
7110000.000000 0.033618 
7120000.000000 0.033604 
7130000.000000 0.033590 
7140000.000000 0.033577 
7150000.000000 0.033564 
7160000.000000 0.033550 
7170000.000000 0.033537 
7180000.000000 0.033524 
7190000.000000 0.033511 
7200000.000000 0.033497 
7210000.000000 0.033484 
7220000.000000 0.033471 
7230000.000000 0.033459 
7240000.000000 0.033446 
7250000.000000 0.033433 
7260000.000000 0.033420 
7270000.000000 0.033407 
7280000.000000 0.033395 
7290000.000000 0.033382 
7300000.000000 0.033370 
7310000.000000 0.033357 
7320000.000000 0.033345 
7330000.000000 0.033333 
7340000.000000 0.033321 
7350000.000000 0.033308 
7360000.000000 0.033296 
7370000.000000 0.033284 
7380000.000000 0.033272 
7390000.000000 0.033260 
7400000.000000 0.033248 
7410000.000000 0.033236 
7420000.000000 0.033225 
7430000.000000 0.033213 
7440000.000000 0.033201 
7450000.000000 0.033190 
7460000.000000 0.033178 
7470000.000000 0.033167 
7480000.000000 0.033155 
7490000.000000 0.033144 
7500000.000000 0.033133 
7510000.000000 0.033121 
7520000.000000 0.033110 
7530000.000000 0.033099 
7540000.000000 0.033088 
7550000.000000 0.033077 
7560000.000000 0.033066 
7570000.000000 0.033055 
7580000.000000 0.033044 
7590000.000000 0.033033 
7600000.000000 0.033022 
7610000.000000 0.033012 
7620000.000000 0.033001 
7630000.000000 0.032990 
7640000.000000 0.032980 
7650000.000000 0.032969 
7660000.000000 0.032959 
7670000.000000 0.032949 
7680000.000000 0.032938 
7690000.000000 0.032928 
7700000.000000 0.032918 
7710000.000000 0.032907 
7720000.000000 0.032897 
7730000.000000 0.032887 
7740000.000000 0.032877 
7750000.000000 0.032867 
7760000.000000 0.032857 
7770000.000000 0.032847 
7780000.000000 0.032838 
7790000.000000 0.032828 
7800000.000000 0.032818 
7810000.000000 0.032808 
7820000.000000 0.032799 
7830000.000000 0.032789 
7840000.000000 0.032780 
7850000.000000 0.032770 
7860000.000000 0.032761 
7870000.000000 0.032751 
7880000.000000 0.032742 
7890000.000000 0.032733 
7900000.000000 0.032724 
7910000.000000 0.032714 
7920000.000000 0.032705 
7930000.000000 0.032696 
7940000.000000 0.032687 
7950000.000000 0.032678 
7960000.000000 0.032669 
7970000.000000 0.032660 
7980000.000000 0.032652 
7990000.000000 0.032643 
8000000.000000 0.032634 
8010000.000000 0.032625 
8020000.000000 0.032617 
8030000.000000 0.032608 
8040000.000000 0.032599 
8050000.000000 0.032591 
8060000.000000 0.032582 
8070000.000000 0.032574 
8080000.000000 0.032566 
8090000.000000 0.032557 
8100000.000000 0.032549 
8110000.000000 0.032541 
8120000.000000 0.032533 
8130000.000000 0.032524 
8140000.000000 0.032516 
8150000.000000 0.032508 
8160000.000000 0.032500 
8170000.000000 0.032492 
8180000.000000 0.032484 
8190000.000000 0.032476 
8200000.000000 0.032469 
8210000.000000 0.032461 
8220000.000000 0.032453 
8230000.000000 0.032445 
8240000.000000 0.032438 
8250000.000000 0.032430 
8260000.000000 0.032422 
8270000.000000 0.032415 
8280000.000000 0.032407 
8290000.000000 0.032400 
8300000.000000 0.032392 
8310000.000000 0.032385 
8320000.000000 0.032378 
8330000.000000 0.032370 
8340000.000000 0.032363 
8350000.000000 0.032356 
8360000.000000 0.032349 
8370000.000000 0.032342 
8380000.000000 0.032335 
8390000.000000 0.032328 
8400000.000000 0.032321 
8410000.000000 0.032314 
8420000.000000 0.032307 
8430000.000000 0.032300 
8440000.000000 0.032293 
8450000.000000 0.032286 
8460000.000000 0.032279 
8470000.000000 0.032273 
8480000.000000 0.032266 
8490000.000000 0.032259 
8500000.000000 0.032253 
8510000.000000 0.032246 
8520000.000000 0.032240 
8530000.000000 0.032233 
8540000.000000 0.032227 
8550000.000000 0.032220 
8560000.000000 0.032214 
8570000.000000 0.032208 
8580000.000000 0.032202 
8590000.000000 0.032195 
8600000.000000 0.032189 
8610000.000000 0.032183 
8620000.000000 0.032177 
8630000.000000 0.032171 
8640000.000000 0.032165 
8650000.000000 0.032159 
8660000.000000 0.032153 
8670000.000000 0.032147 
8680000.000000 0.032141 
8690000.000000 0.032135 
8700000.000000 0.032129 
8710000.000000 0.032123 
8720000.000000 0.032118 
8730000.000000 0.032112 
8740000.000000 0.032106 
8750000.000000 0.032101 
8760000.000000 0.032095 
8770000.000000 0.032089 
8780000.000000 0.032084 
8790000.000000 0.032078 
8800000.000000 0.032073 
8810000.000000 0.032067 
8820000.000000 0.032062 
8830000.000000 0.032057 
8840000.000000 0.032051 
8850000.000000 0.032046 
8860000.000000 0.032041 
8870000.000000 0.032036 
8880000.000000 0.032030 
8890000.000000 0.032025 
8900000.000000 0.032020 
8910000.000000 0.032015 
8920000.000000 0.032010 
8930000.000000 0.032005 
8940000.000000 0.032000 
8950000.000000 0.031995 
8960000.000000 0.031990 
8970000.000000 0.031985 
8980000.000000 0.031981 
8990000.000000 0.031976 
9000000.000000 0.031971 
9010000.000000 0.031966 
9020000.000000 0.031962 
9030000.000000 0.031957 
9040000.000000 0.031952 
9050000.000000 0.031948 
9060000.000000 0.031943 
9070000.000000 0.031939 
9080000.000000 0.031934 
9090000.000000 0.031930 
9100000.000000 0.031925 
9110000.000000 0.031921 
9120000.000000 0.031917 
9130000.000000 0.031912 
9140000.000000 0.031908 
9150000.000000 0.031904 
9160000.000000 0.031899 
9170000.000000 0.031895 
9180000.000000 0.031891 
9190000.000000 0.031887 
9200000.000000 0.031883 
9210000.000000 0.031879 
9220000.000000 0.031875 
9230000.000000 0.031871 
9240000.000000 0.031867 
9250000.000000 0.031863 
9260000.000000 0.031859 
9270000.000000 0.031855 
9280000.000000 0.031851 
9290000.000000 0.031847 
9300000.000000 0.031844 
9310000.000000 0.031840 
9320000.000000 0.031836 
9330000.000000 0.031832 
9340000.000000 0.031829 
9350000.000000 0.031825 
9360000.000000 0.031822 
9370000.000000 0.031818 
9380000.000000 0.031814 
9390000.000000 0.031811 
9400000.000000 0.031807 
9410000.000000 0.031804 
9420000.000000 0.031801 
9430000.000000 0.031797 
9440000.000000 0.031794 
9450000.000000 0.031791 
9460000.000000 0.031787 
9470000.000000 0.031784 
9480000.000000 0.031781 
9490000.000000 0.031778 
9500000.000000 0.031774 
9510000.000000 0.031771 
9520000.000000 0.031768 
9530000.000000 0.031765 
9540000.000000 0.031762 
9550000.000000 0.031759 
9560000.000000 0.031756 
9570000.000000 0.031753 
9580000.000000 0.031750 
9590000.000000 0.031747 
9600000.000000 0.031744 
9610000.000000 0.031741 
9620000.000000 0.031739 
9630000.000000 0.031736 
9640000.000000 0.031733 
9650000.000000 0.031730 
9660000.000000 0.031727 
9670000.000000 0.031725 
9680000.000000 0.031722 
9690000.000000 0.031719 
9700000.000000 0.031717 
9710000.000000 0.031714 
9720000.000000 0.031712 
9730000.000000 0.031709 
9740000.000000 0.031707 
9750000.000000 0.031704 
9760000.000000 0.031702 
9770000.000000 0.031699 
9780000.000000 0.031697 
9790000.000000 0.031695 
9800000.000000 0.031692 
9810000.000000 0.031690 
9820000.000000 0.031688 
9830000.000000 0.031686 
9840000.000000 0.031683 
9850000.000000 0.031681 
9860000.000000 0.031679 
9870000.000000 0.031677 
9880000.000000 0.031675 
9890000.000000 0.031673 
9900000.000000 0.031671 
9910000.000000 0.031669 
9920000.000000 0.031666 
9930000.000000 0.031665 
9940000.000000 0.031663 
9950000.000000 0.031661 
9960000.000000 0.031659 
9970000.000000 0.031657 
9980000.000000 0.031655 
9990000.000000 0.031653 
10000000.000000 0.031651 
10000000.000000 0.031651 
10050050.050050 0.031643 
10100100.100100 0.031635 
10150150.150150 0.031627 
10200200.200200 0.031621 
10250250.250250 0.031615 
10300300.300300 0.031609 
10350350.350350 0.031604 
10400400.400400 0.031600 
10450450.450450 0.031596 
10500500.500501 0.031593 
10550550.550551 0.031590 
10600600.600601 0.031588 
10650650.650651 0.031587 
10700700.700701 0.031586 
10750750.750751 0.031585 
10800800.800801 0.031586 
10850850.850851 0.031586 
10900900.900901 0.031588 
10950950.950951 0.031589 
11001001.001001 0.031591 
11051051.051051 0.031594 
11101101.101101 0.031597 
11151151.151151 0.031601 
11201201.201201 0.031605 
11251251.251251 0.031610 
11301301.301301 0.031615 
11351351.351351 0.031621 
11401401.401401 0.031627 
11451451.451451 0.031634 
11501501.501502 0.031641 
11551551.551552 0.031649 
11601601.601602 0.031657 
11651651.651652 0.031665 
11701701.701702 0.031674 
11751751.751752 0.031683 
11801801.801802 0.031693 
11851851.851852 0.031703 
11901901.901902 0.031714 
11951951.951952 0.031725 
12002002.002002 0.031736 
12052052.052052 0.031748 
12102102.102102 0.031760 
12152152.152152 0.031773 
12202202.202202 0.031786 
12252252.252252 0.031800 
12302302.302302 0.031814 
12352352.352352 0.031828 
12402402.402402 0.031843 
12452452.452452 0.031858 
12502502.502503 0.031873 
12552552.552553 0.031889 
12602602.602603 0.031905 
12652652.652653 0.031922 
12702702.702703 0.031939 
12752752.752753 0.031956 
12802802.802803 0.031974 
12852852.852853 0.031992 
12902902.902903 0.032010 
12952952.952953 0.032029 
13003003.003003 0.032048 
13053053.053053 0.032067 
13103103.103103 0.032087 
13153153.153153 0.032107 
13203203.203203 0.032128 
13253253.253253 0.032148 
13303303.303303 0.032169 
13353353.353353 0.032191 
13403403.403403 0.032213 
13453453.453453 0.032235 
13503503.503504 0.032257 
13553553.553554 0.032280 
13603603.603604 0.032303 
13653653.653654 0.032326 
13703703.703704 0.032350 
13753753.753754 0.032374 
13803803.803804 0.032398 
13853853.853854 0.032423 
13903903.903904 0.032448 
13953953.953954 0.032473 
14004004.004004 0.032499 
14054054.054054 0.032525 
14104104.104104 0.032551 
14154154.154154 0.032577 
14204204.204204 0.032604 
14254254.254254 0.032631 
14304304.304304 0.032658 
14354354.354354 0.032686 
14404404.404404 0.032714 
14454454.454454 0.032742 
14504504.504505 0.032770 
14554554.554555 0.032799 
14604604.604605 0.032828 
14654654.654655 0.032858 
14704704.704705 0.032887 
14754754.754755 0.032917 
14804804.804805 0.032947 
14854854.854855 0.032977 
14904904.904905 0.033008 
14954954.954955 0.033039 
15005005.005005 0.033070 
15055055.055055 0.033102 
15105105.105105 0.033133 
15155155.155155 0.033165 
15205205.205205 0.033198 
15255255.255255 0.033230 
15305305.305305 0.033263 
15355355.355355 0.033296 
15405405.405405 0.033329 
15455455.455455 0.033362 
15505505.505506 0.033396 
15555555.555556 0.033430 
15605605.605606 0.033465 
15655655.655656 0.033499 
15705705.705706 0.033534 
15755755.755756 0.033569 
15805805.805806 0.033604 
15855855.855856 0.033639 
15905905.905906 0.033675 
15955955.955956 0.033711 
16006006.006006 0.033747 
16056056.056056 0.033784 
16106106.106106 0.033820 
16156156.156156 0.033857 
16206206.206206 0.033895 
16256256.256256 0.033932 
16306306.306306 0.033970 
16356356.356356 0.034007 
16406406.406406 0.034045 
16456456.456456 0.034084 
16506506.506507 0.034122 
16556556.556557 0.034161 
16606606.606607 0.034200 
16656656.656657 0.034239 
16706706.706707 0.034279 
16756756.756757 0.034318 
16806806.806807 0.034358 
16856856.856857 0.034398 
16906906.906907 0.034439 
16956956.956957 0.034479 
17007007.007007 0.034520 
17057057.057057 0.034561 
17107107.107107 0.034602 
17157157.157157 0.034644 
17207207.207207 0.034685 
17257257.257257 0.034727 
17307307.307307 0.034769 
17357357.357357 0.034811 
17407407.407407 0.034854 
17457457.457457 0.034897 
17507507.507508 0.034939 
17557557.557558 0.034983 
17607607.607608 0.035026 
17657657.657658 0.035069 
17707707.707708 0.035113 
17757757.757758 0.035157 
17807807.807808 0.035201 
17857857.857858 0.035246 
17907907.907908 0.035290 
17957957.957958 0.035335 
18008008.008008 0.035380 
18058058.058058 0.035425 
18108108.108108 0.035471 
18158158.158158 0.035516 
18208208.208208 0.035562 
18258258.258258 0.035608 
18308308.308308 0.035654 
18358358.358358 0.035701 
18408408.408408 0.035747 
18458458.458458 0.035794 
18508508.508509 0.035841 
18558558.558559 0.035888 
18608608.608609 0.035935 
18658658.658659 0.035983 
18708708.708709 0.036031 
18758758.758759 0.036079 
18808808.808809 0.036127 
18858858.858859 0.036175 
18908908.908909 0.036224 
18958958.958959 0.036273 
19009009.009009 0.036322 
19059059.059059 0.036371 
19109109.109109 0.036420 
19159159.159159 0.036470 
19209209.209209 0.036519 
19259259.259259 0.036569 
19309309.309309 0.036619 
19359359.359359 0.036670 
19409409.409409 0.036720 
19459459.459459 0.036771 
19509509.509510 0.036822 
19559559.559560 0.036873 
19609609.609610 0.036924 
19659659.659660 0.036975 
19709709.709710 0.037027 
19759759.759760 0.037079 
19809809.809810 0.037131 
19859859.859860 0.037183 
19909909.909910 0.037235 
19959959.959960 0.037288 
20010010.010010 0.037341 
20060060.060060 0.037394 
20110110.110110 0.037447 
20160160.160160 0.037500 
20210210.210210 0.037553 
20260260.260260 0.037607 
20310310.310310 0.037661 
20360360.360360 0.037715 
20410410.410410 0.037769 
20460460.460460 0.037824 
20510510.510511 0.037878 
20560560.560561 0.037933 
20610610.610611 0.037988 
20660660.660661 0.038043 
20710710.710711 0.038098 
20760760.760761 0.038154 
20810810.810811 0.038209 
20860860.860861 0.038265 
20910910.910911 0.038321 
20960960.960961 0.038378 
21011011.011011 0.038434 
21061061.061061 0.038491 
21111111.111111 0.038547 
21161161.161161 0.038604 
21211211.211211 0.038661 
21261261.261261 0.038719 
21311311.311311 0.038776 
21361361.361361 0.038834 
21411411.411411 0.038892 
21461461.461461 0.038950 
21511511.511512 0.039008 
21561561.561562 0.039066 
21611611.611612 0.039125 
21661661.661662 0.039183 
21711711.711712 0.039242 
21761761.761762 0.039301 
21811811.811812 0.039361 
21861861.861862 0.039420 
21911911.911912 0.039480 
21961961.961962 0.039540 
22012012.012012 0.039600 
22062062.062062 0.039660 
22112112.112112 0.039720 
22162162.162162 0.039780 
22212212.212212 0.039841 
22262262.262262 0.039902 
22312312.312312 0.039963 
22362362.362362 0.040024 
22412412.412412 0.040086 
22462462.462462 0.040147 
22512512.512513 0.040209 
22562562.562563 0.040271 
22612612.612613 0.040333 
22662662.662663 0.040395 
22712712.712713 0.040458 
22762762.762763 0.040520 
22812812.812813 0.040583 
22862862.862863 0.040646 
22912912.912913 0.040709 
22962962.962963 0.040773 
23013013.013013 0.040836 
23063063.063063 0.040900 
23113113.113113 0.040964 
23163163.163163 0.041028 
23213213.213213 0.041092 
23263263.263263 0.041156 
23313313.313313 0.041221 
23363363.363363 0.041286 
23413413.413413 0.041350 
23463463.463463 0.041416 
23513513.513514 0.041481 
23563563.563564 0.041546 
23613613.613614 0.041612 
23663663.663664 0.041678 
23713713.713714 0.041744 
23763763.763764 0.041810 
23813813.813814 0.041876 
23863863.863864 0.041943 
23913913.913914 0.042009 
23963963.963964 0.042076 
24014014.014014 0.042143 
24064064.064064 0.042210 
24114114.114114 0.042278 
24164164.164164 0.042345 
24214214.214214 0.042413 
24264264.264264 0.042481 
24314314.314314 0.042549 
24364364.364364 0.042617 
24414414.414414 0.042686 
24464464.464464 0.042754 
24514514.514515 0.042823 
24564564.564565 0.042892 
24614614.614615 0.042961 
24664664.664665 0.043031 
24714714.714715 0.043100 
24764764.764765 0.043170 
24814814.814815 0.043240 
24864864.864865 0.043310 
24914914.914915 0.043380 
24964964.964965 0.043450 
25015015.015015 0.043521 
25065065.065065 0.043592 
25115115.115115 0.043663 
25165165.165165 0.043734 
25215215.215215 0.043805 
25265265.265265 0.043876 
25315315.315315 0.043948 
25365365.365365 0.044020 
25415415.415415 0.044092 
25465465.465465 0.044164 
25515515.515516 0.044236 
25565565.565566 0.044309 
25615615.615616 0.044382 
25665665.665666 0.044455 
25715715.715716 0.044528 
25765765.765766 0.044601 
25815815.815816 0.044674 
25865865.865866 0.044748 
25915915.915916 0.044822 
25965965.965966 0.044896 
26016016.016016 0.044970 
26066066.066066 0.045044 
26116116.116116 0.045119 
26166166.166166 0.045194 
26216216.216216 0.045268 
26266266.266266 0.045343 
26316316.316316 0.045419 
26366366.366366 0.045494 
26416416.416416 0.045570 
26466466.466466 0.045646 
26516516.516517 0.045722 
26566566.566567 0.045798 
26616616.616617 0.045874 
26666666.666667 0.045951 
26716716.716717 0.046027 
26766766.766767 0.046104 
26816816.816817 0.046181 
26866866.866867 0.046259 
26916916.916917 0.046336 
26966966.966967 0.046414 
27017017.017017 0.046492 
27067067.067067 0.046570 
27117117.117117 0.046648 
27167167.167167 0.046726 
27217217.217217 0.046805 
27267267.267267 0.046884 
27317317.317317 0.046963 
27367367.367367 0.047042 
27417417.417417 0.047121 
27467467.467467 0.047201 
27517517.517518 0.047280 
27567567.567568 0.047360 
27617617.617618 0.047440 
27667667.667668 0.047521 
27717717.717718 0.047601 
27767767.767768 0.047682 
27817817.817818 0.047762 
27867867.867868 0.047844 
27917917.917918 0.047925 
27967967.967968 0.048006 
28018018.018018 0.048088 
28068068.068068 0.048170 
28118118.118118 0.048252 
28168168.168168 0.048334 
28218218.218218 0.048416 
28268268.268268 0.048499 
28318318.318318 0.048581 
28368368.368368 0.048664 
28418418.418418 0.048748 
28468468.468468 0.048831 
28518518.518519 0.048914 
28568568.568569 0.048998 
28618618.618619 0.049082 
28668668.668669 0.049166 
28718718.718719 0.049251 
28768768.768769 0.049335 
28818818.818819 0.049420 
28868868.868869 0.049505 
28918918.918919 0.049590 
28968968.968969 0.049675 
29019019.019019 0.049761 
29069069.069069 0.049846 
29119119.119119 0.049932 
29169169.169169 0.050018 
29219219.219219 0.050105 
29269269.269269 0.050191 
29319319.319319 0.050278 
29369369.369369 0.050365 
29419419.419419 0.050452 
29469469.469469 0.050539 
29519519.519520 0.050627 
29569569.569570 0.050715 
29619619.619620 0.050803 
29669669.669670 0.050891 
29719719.719720 0.050979 
29769769.769770 0.051068 
29819819.819820 0.051156 
29869869.869870 0.051245 
29919919.919920 0.051334 
29969969.969970 0.051424 
30020020.020020 0.051513 
30070070.070070 0.051603 
30120120.120120 0.051693 
30170170.170170 0.051783 
30220220.220220 0.051874 
30270270.270270 0.051964 
30320320.320320 0.052055 
30370370.370370 0.052146 
30420420.420420 0.052237 
30470470.470470 0.052329 
30520520.520521 0.052421 
30570570.570571 0.052512 
30620620.620621 0.052605 
30670670.670671 0.052697 
30720720.720721 0.052789 
30770770.770771 0.052882 
30820820.820821 0.052975 
30870870.870871 0.053068 
30920920.920921 0.053162 
30970970.970971 0.053255 
31021021.021021 0.053349 
31071071.071071 0.053443 
31121121.121121 0.053537 
31171171.171171 0.053632 
31221221.221221 0.053727 
31271271.271271 0.053822 
31321321.321321 0.053917 
31371371.371371 0.054012 
31421421.421421 0.054108 
31471471.471471 0.054203 
31521521.521522 0.054299 
31571571.571572 0.054396 
31621621.621622 0.054492 
31671671.671672 0.054589 
31721721.721722 0.054686 
31771771.771772 0.054783 
31821821.821822 0.054880 
31871871.871872 0.054978 
31921921.921922 0.055076 
31971971.971972 0.055174 
32022022.022022 0.055272 
32072072.072072 0.055371 
32122122.122122 0.055470 
32172172.172172 0.055569 
32222222.222222 0.055668 
32272272.272272 0.055767 
32322322.322322 0.055867 
32372372.372372 0.055967 
32422422.422422 0.056067 
32472472.472472 0.056167 
32522522.522523 0.056268 
32572572.572573 0.056369 
32622622.622623 0.056470 
32672672.672673 0.056571 
32722722.722723 0.056673 
32772772.772773 0.056775 
32822822.822823 0.056877 
32872872.872873 0.056979 
32922922.922923 0.057082 
32972972.972973 0.057185 
33023023.023023 0.057288 
33073073.073073 0.057391 
33123123.123123 0.057494 
33173173.173173 0.057598 
33223223.223223 0.057702 
33273273.273273 0.057807 
33323323.323323 0.057911 
33373373.373373 0.058016 
33423423.423423 0.058121 
33473473.473473 0.058226 
33523523.523524 0.058332 
33573573.573574 0.058437 
33623623.623624 0.058543 
33673673.673674 0.058650 
33723723.723724 0.058756 
33773773.773774 0.058863 
33823823.823824 0.058970 
33873873.873874 0.059077 
33923923.923924 0.059185 
33973973.973974 0.059293 
34024024.024024 0.059401 
34074074.074074 0.059509 
34124124.124124 0.059618 
34174174.174174 0.059727 
34224224.224224 0.059836 
34274274.274274 0.059945 
34324324.324324 0.060055 
34374374.374374 0.060165 
34424424.424424 0.060275 
34474474.474474 0.060386 
34524524.524525 0.060496 
34574574.574575 0.060607 
34624624.624625 0.060719 
34674674.674675 0.060830 
34724724.724725 0.060942 
34774774.774775 0.061054 
34824824.824825 0.061166 
34874874.874875 0.061279 
34924924.924925 0.061392 
34974974.974975 0.061505 
35025025.025025 0.061619 
35075075.075075 0.061733 
35125125.125125 0.061847 
35175175.175175 0.061961 
35225225.225225 0.062076 
35275275.275275 0.062190 
35325325.325325 0.062306 
35375375.375375 0.062421 
35425425.425425 0.062537 
35475475.475475 0.062653 
35525525.525526 0.062769 
35575575.575576 0.062886 
35625625.625626 0.063003 
35675675.675676 0.063120 
35725725.725726 0.063237 
35775775.775776 0.063355 
35825825.825826 0.063473 
35875875.875876 0.063592 
35925925.925926 0.063711 
35975975.975976 0.063830 
36026026.026026 0.063949 
36076076.076076 0.064068 
36126126.126126 0.064188 
36176176.176176 0.064309 
36226226.226226 0.064429 
36276276.276276 0.064550 
36326326.326326 0.064671 
36376376.376376 0.064792 
36426426.426426 0.064914 
36476476.476476 0.065036 
36526526.526527 0.065159 
36576576.576577 0.065281 
36626626.626627 0.065404 
36676676.676677 0.065528 
36726726.726727 0.065651 
36776776.776777 0.065775 
36826826.826827 0.065900 
36876876.876877 0.066024 
36926926.926927 0.066149 
36976976.976977 0.066275 
37027027.027027 0.066400 
37077077.077077 0.066526 
37127127.127127 0.066652 
37177177.177177 0.066779 
37227227.227227 0.066906 
37277277.277277 0.067033 
37327327.327327 0.067161 
37377377.377377 0.067289 
37427427.427427 0.067417 
37477477.477477 0.067546 
37527527.527528 0.067675 
37577577.577578 0.067804 
37627627.627628 0.067934 
37677677.677678 0.068064 
37727727.727728 0.068194 
37777777.777778 0.068325 
37827827.827828 0.068456 
37877877.877878 0.068587 
37927927.927928 0.068719 
37977977.977978 0.068851 
38028028.028028 0.068983 
38078078.078078 0.069116 
38128128.128128 0.069249 
38178178.178178 0.069383 
38228228.228228 0.069517 
38278278.278278 0.069651 
38328328.328328 0.069786 
38378378.378378 0.069921 
38428428.428428 0.070056 
38478478.478478 0.070192 
38528528.528529 0.070328 
38578578.578579 0.070465 
38628628.628629 0.070602 
38678678.678679 0.070739 
38728728.728729 0.070877 
38778778.778779 0.071015 
38828828.828829 0.071153 
38878878.878879 0.071292 
38928928.928929 0.071431 
38978978.978979 0.071571 
39029029.029029 0.071711 
39079079.079079 0.071851 
39129129.129129 0.071992 
39179179.179179 0.072133 
39229229.229229 0.072275 
39279279.279279 0.072417 
39329329.329329 0.072559 
39379379.379379 0.072702 
39429429.429429 0.072846 
39479479.479479 0.072989 
39529529.529530 0.073133 
39579579.579580 0.073278 
39629629.629630 0.073423 
39679679.679680 0.073568 
39729729.729730 0.073714 
39779779.779780 0.073860 
39829829.829830 0.074007 
39879879.879880 0.074154 
39929929.929930 0.074301 
39979979.979980 0.074449 
40030030.030030 0.074598 
40080080.080080 0.074746 
40130130.130130 0.074896 
40180180.180180 0.075045 
40230230.230230 0.075196 
40280280.280280 0.075346 
40330330.330330 0.075497 
40380380.380380 0.075649 
40430430.430430 0.075801 
40480480.480480 0.075953 
40530530.530531 0.076106 
40580580.580581 0.076259 
40630630.630631 0.076413 
40680680.680681 0.076568 
40730730.730731 0.076722 
40780780.780781 0.076878 
40830830.830831 0.077033 
40880880.880881 0.077190 
40930930.930931 0.077346 
40980980.980981 0.077504 
41031031.031031 0.077661 
41081081.081081 0.077819 
41131131.131131 0.077978 
41181181.181181 0.078137 
41231231.231231 0.078297 
41281281.281281 0.078457 
41331331.331331 0.078618 
41381381.381381 0.078779 
41431431.431431 0.078941 
41481481.481481 0.079103 
41531531.531532 0.079266 
41581581.581582 0.079429 
41631631.631632 0.079593 
41681681.681682 0.079757 
41731731.731732 0.079922 
41781781.781782 0.080088 
41831831.831832 0.080254 
41881881.881882 0.080420 
41931931.931932 0.080587 
41981981.981982 0.080755 
42032032.032032 0.080923 
42082082.082082 0.081092 
42132132.132132 0.081261 
42182182.182182 0.081431 
42232232.232232 0.081602 
42282282.282282 0.081773 
42332332.332332 0.081944 
42382382.382382 0.082117 
42432432.432432 0.082289 
42482482.482482 0.082463 
42532532.532533 0.082637 
42582582.582583 0.082811 
42632632.632633 0.082987 
42682682.682683 0.083162 
42732732.732733 0.083339 
42782782.782783 0.083516 
42832832.832833 0.083693 
42882882.882883 0.083872 
42932932.932933 0.084051 
42982982.982983 0.084230 
43033033.033033 0.084410 
43083083.083083 0.084591 
43133133.133133 0.084773 
43183183.183183 0.084955 
43233233.233233 0.085137 
43283283.283283 0.085321 
43333333.333333 0.085505 
43383383.383383 0.085690 
43433433.433433 0.085875 
43483483.483483 0.086061 
43533533.533534 0.086248 
43583583.583584 0.086436 
43633633.633634 0.086624 
43683683.683684 0.086813 
43733733.733734 0.087002 
43783783.783784 0.087193 
43833833.833834 0.087384 
43883883.883884 0.087576 
43933933.933934 0.087768 
43983983.983984 0.087961 
44034034.034034 0.088155 
44084084.084084 0.088350 
44134134.134134 0.088545 
44184184.184184 0.088742 
44234234.234234 0.088939 
44284284.284284 0.089137 
44334334.334334 0.089335 
44384384.384384 0.089534 
44434434.434434 0.089735 
44484484.484484 0.089935 
44534534.534535 0.090137 
44584584.584585 0.090340 
44634634.634635 0.090543 
44684684.684685 0.090747 
44734734.734735 0.090952 
44784784.784785 0.091158 
44834834.834835 0.091365 
44884884.884885 0.091572 
44934934.934935 0.091781 
44984984.984985 0.091990 
45035035.035035 0.092200 
45085085.085085 0.092411 
45135135.135135 0.092623 
45185185.185185 0.092836 
45235235.235235 0.093050 
45285285.285285 0.093264 
45335335.335335 0.093480 
45385385.385385 0.093697 
45435435.435435 0.093914 
45485485.485485 0.094132 
45535535.535536 0.094352 
45585585.585586 0.094572 
45635635.635636 0.094793 
45685685.685686 0.095016 
45735735.735736 0.095239 
45785785.785786 0.095463 
45835835.835836 0.095689 
45885885.885886 0.095915 
45935935.935936 0.096142 
45985985.985986 0.096371 
46036036.036036 0.096600 
46086086.086086 0.096831 
46136136.136136 0.097062 
46186186.186186 0.097295 
46236236.236236 0.097529 
46286286.286286 0.097764 
46336336.336336 0.098000 
46386386.386386 0.098237 
46436436.436436 0.098475 
46486486.486486 0.098714 
46536536.536537 0.098955 
46586586.586587 0.099197 
46636636.636637 0.099440 
46686686.686687 0.099684 
46736736.736737 0.099929 
46786786.786787 0.100176 
46836836.836837 0.100424 
46886886.886887 0.100673 
46936936.936937 0.100924 
46986986.986987 0.101175 
47037037.037037 0.101428 
47087087.087087 0.101683 
47137137.137137 0.101938 
47187187.187187 0.102195 
47237237.237237 0.102454 
47287287.287287 0.102713 
47337337.337337 0.102975 
47387387.387387 0.103237 
47437437.437437 0.103501 
47487487.487487 0.103767 
47537537.537538 0.104033 
47587587.587588 0.104302 
47637637.637638 0.104572 
47687687.687688 0.104843 
47737737.737738 0.105116 
47787787.787788 0.105391 
47837837.837838 0.105667 
47887887.887888 0.105944 
47937937.937938 0.106224 
47987987.987988 0.106505 
48038038.038038 0.106787 
48088088.088088 0.107072 
48138138.138138 0.107358 
48188188.188188 0.107645 
48238238.238238 0.107935 
48288288.288288 0.108226 
48338338.338338 0.108519 
48388388.388388 0.108814 
48438438.438438 0.109111 
48488488.488488 0.109410 
48538538.538539 0.109710 
48588588.588589 0.110013 
48638638.638639 0.110317 
48688688.688689 0.110624 
48738738.738739 0.110932 
48788788.788789 0.111243 
48838838.838839 0.111555 
48888888.888889 0.111870 
48938938.938939 0.112187 
48988988.988989 0.112506 
49039039.039039 0.112827 
49089089.089089 0.113151 
49139139.139139 0.113477 
49189189.189189 0.113805 
49239239.239239 0.114136 
49289289.289289 0.114469 
49339339.339339 0.114804 
49389389.389389 0.115142 
49439439.439439 0.115483 
49489489.489489 0.115826 
49539539.539540 0.116171 
49589589.589590 0.116520 
49639639.639640 0.116871 
49689689.689690 0.117225 
49739739.739740 0.117581 
49789789.789790 0.117941 
49839839.839840 0.118303 
49889889.889890 0.118669 
49939939.939940 0.119038 
49989989.989990 0.119409 
50040040.040040 0.119784 
50090090.090090 0.120162 
50140140.140140 0.120543 
50190190.190190 0.120928 
50240240.240240 0.121316 
50290290.290290 0.121708 
50340340.340340 0.122103 
50390390.390390 0.122502 
50440440.440440 0.122905 
50490490.490490 0.123311 
50540540.540541 0.123722 
50590590.590591 0.124136 
50640640.640641 0.124555 
50690690.690691 0.124978 
50740740.740741 0.125405 
50790790.790791 0.125836 
50840840.840841 0.126272 
50890890.890891 0.126713 
50940940.940941 0.127159 
50990990.990991 0.127609 
51041041.041041 0.128064 
51091091.091091 0.128525 
51141141.141141 0.128991 
51191191.191191 0.129462 
51241241.241241 0.129939 
51291291.291291 0.130421 
51341341.341341 0.130910 
51391391.391391 0.131405 
51441441.441441 0.131906 
51491491.491491 0.132413 
51541541.541542 0.132928 
51591591.591592 0.133449 
51641641.641642 0.133978 
51691691.691692 0.134513 
51741741.741742 0.135057 
51791791.791792 0.135609 
51841841.841842 0.136169 
51891891.891892 0.136737 
51941941.941942 0.137314 
51991991.991992 0.137901 
52042042.042042 0.138498 
52092092.092092 0.139104 
52142142.142142 0.139721 
52192192.192192 0.140349 
52242242.242242 0.140988 
52292292.292292 0.141640 
52342342.342342 0.142304 
52392392.392392 0.142982 
52442442.442442 0.143673 
52492492.492492 0.144379 
52542542.542543 0.145101 
52592592.592593 0.145839 
52642642.642643 0.146594 
52692692.692693 0.147368 
52742742.742743 0.148162 
52792792.792793 0.148976 
52842842.842843 0.149814 
52892892.892893 0.150676 
52942942.942943 0.151564 
52992992.992993 0.152480 
53043043.043043 0.153427 
53093093.093093 0.154408 
53143143.143143 0.155427 
53193193.193193 0.156486 
53243243.243243 0.157592 
53293293.293293 0.158749 
53343343.343343 0.159964 
53393393.393393 0.161247 
53443443.443443 0.162609 
53493493.493493 0.164063 
53543543.543544 0.165630 
53593593.593594 0.167338 
53643643.643644 0.169227 
53693693.693694 0.171365 
53743743.743744 0.173871 
53793793.793794 0.177016 
53843843.843844 0.181790 
53843843.843844 0.187692 


==> data/VLE_Nitrogen_Hexane_344.6K_kij_0.09.dat <==
       p       z
86017344.896598 0.176087 
86017344.896598 0.179637 
85963975.983989 0.183245 
85910607.071381 0.185614 
85857238.158773 0.187529 
85803869.246164 0.189187 
85750500.333556 0.190675 
85697131.420947 0.192038 
85643762.508339 0.193305 
85590393.595730 0.194496 
85537024.683122 0.195623 
85483655.770514 0.196698 
85430286.857905 0.197727 
85376917.945297 0.198716 
85323549.032688 0.199671 
85270180.120080 0.200595 
85216811.207472 0.201491 
85163442.294863 0.202362 
85110073.382255 0.203211 
85056704.469646 0.204038 
85003335.557038 0.204847 
84949966.644430 0.205638 
84896597.731821 0.206413 
84843228.819213 0.207173 
84789859.906604 0.207919 
84736490.993996 0.208651 
84683122.081388 0.209372 
84629753.168779 0.210080 
84576384.256171 0.210778 
84523015.343562 0.211466 
84469646.430954 0.212143 
84416277.518346 0.212812 
84362908.605737 0.213471 
84309539.693129 0.214122 
84256170.780520 0.214766 
84202801.867912 0.215401 
84149432.955304 0.216030 
84096064.042695 0.216651 
84042695.130087 0.217266 
83989326.217478 0.217875 
83935957.304870 0.218477 
83882588.392262 0.219074 
83829219.479653 0.219664 
83775850.567045 0.220250 
83722481.654436 0.220830 
83669112.741828 0.221405 
83615743.829219 0.221975 
83562374.916611 0.222541 
83509006.004003 0.223102 
83455637.091394 0.223659 
83402268.178786 0.224211 
83348899.266177 0.224759 
83295530.353569 0.225304 
83242161.440961 0.225844 
83188792.528352 0.226381 
83135423.615744 0.226914 
83082054.703135 0.227444 
83028685.790527 0.227970 
82975316.877919 0.228493 
82921947.965310 0.229012 
82868579.052702 0.229529 
82815210.140093 0.230042 
82761841.227485 0.230552 
82708472.314877 0.231060 
82655103.402268 0.231564 
82601734.489660 0.232066 
82548365.577051 0.232565 
82494996.664443 0.233062 
82441627.751835 0.233556 
82388258.839226 0.234048 
82334889.926618 0.234537 
82281521.014009 0.235023 
82228152.101401 0.235508 
82174783.188793 0.235990 
82121414.276184 0.236470 
82068045.363576 0.236948 
82014676.450967 0.237423 
81961307.538359 0.237897 
81907938.625750 0.238368 
81854569.713142 0.238838 
81801200.800534 0.239305 
81747831.887925 0.239771 
81694462.975317 0.240235 
81641094.062708 0.240697 
81587725.150100 0.241157 
81534356.237492 0.241615 
81480987.324883 0.242072 
81427618.412275 0.242527 
81374249.499666 0.242981 
81320880.587058 0.243432 
81267511.674450 0.243883 
81214142.761841 0.244331 
81160773.849233 0.244778 
81107404.936624 0.245224 
81054036.024016 0.245668 
81000667.111408 0.246111 
80947298.198799 0.246552 
80893929.286191 0.246992 
80840560.373582 0.247430 
80787191.460974 0.247867 
80733822.548366 0.248303 
80680453.635757 0.248738 
80627084.723149 0.249171 
80573715.810540 0.249603 
80520346.897932 0.250034 
80466977.985324 0.250463 
80413609.072715 0.250892 
80360240.160107 0.251319 
80306871.247498 0.251745 
80253502.334890 0.252170 
80200133.422282 0.252594 
80146764.509673 0.253016 
80093395.597065 0.253438 
80040026.684456 0.253858 
79986657.771848 0.254278 
79933288.859239 0.254696 
79879919.946631 0.255114 
79826551.034023 0.255530 
79773182.121414 0.255946 
79719813.208806 0.256360 
79666444.296197 0.256774 
79613075.383589 0.257186 
79559706.470981 0.257598 
79506337.558372 0.258009 
79452968.645764 0.258419 
79399599.733155 0.258828 
79346230.820547 0.259236 
79292861.907939 0.259643 
79239492.995330 0.260050 
79186124.082722 0.260455 
79132755.170113 0.260860 
79079386.257505 0.261264 
79026017.344897 0.261667 
78972648.432288 0.262070 
78919279.519680 0.262472 
78865910.607071 0.262872 
78812541.694463 0.263273 
78759172.781855 0.263672 
78705803.869246 0.264071 
78652434.956638 0.264469 
78599066.044029 0.264866 
78545697.131421 0.265262 
78492328.218813 0.265658 
78438959.306204 0.266053 
78385590.393596 0.266448 
78332221.480987 0.266842 
78278852.568379 0.267235 
78225483.655771 0.267628 
78172114.743162 0.268020 
78118745.830554 0.268411 
78065376.917945 0.268801 
78012008.005337 0.269192 
77958639.092728 0.269581 
77905270.180120 0.269970 
77851901.267512 0.270358 
77798532.354903 0.270746 
77745163.442295 0.271133 
77691794.529686 0.271520 
77638425.617078 0.271906 
77585056.704470 0.272291 
77531687.791861 0.272676 
77478318.879253 0.273060 
77424949.966644 0.273444 
77371581.054036 0.273828 
77318212.141428 0.274211 
77264843.228819 0.274593 
77211474.316211 0.274975 
77158105.403602 0.275356 
77104736.490994 0.275737 
77051367.578386 0.276117 
76997998.665777 0.276497 
76944629.753169 0.276877 
76891260.840560 0.277256 
76837891.927952 0.277634 
76784523.015344 0.278012 
76731154.102735 0.278390 
76677785.190127 0.278767 
76624416.277518 0.279144 
76571047.364910 0.279520 
76517678.452302 0.279896 
76464309.539693 0.280271 
76410940.627085 0.280646 
76357571.714476 0.281021 
76304202.801868 0.281395 
76250833.889260 0.281769 
76197464.976651 0.282143 
76144096.064043 0.282516 
76090727.151434 0.282888 
76037358.238826 0.283261 
75983989.326217 0.283633 
75930620.413609 0.284004 
75877251.501001 0.284376 
75823882.588392 0.284746 
75770513.675784 0.285117 
75717144.763175 0.285487 
75663775.850567 0.285857 
75610406.937959 0.286226 
75557038.025350 0.286595 
75503669.112742 0.286964 
75450300.200133 0.287333 
75396931.287525 0.287701 
75343562.374917 0.288069 
75290193.462308 0.288436 
75236824.549700 0.288803 
75183455.637091 0.289170 
75130086.724483 0.289537 
75076717.811875 0.289903 
75023348.899266 0.290269 
74969979.986658 0.290635 
74916611.074049 0.291000 
74863242.161441 0.291365 
74809873.248833 0.291730 
74756504.336224 0.292095 
74703135.423616 0.292459 
74649766.511007 0.292823 
74596397.598399 0.293187 
74543028.685791 0.293550 
74489659.773182 0.293913 
74436290.860574 0.294276 
74382921.947965 0.294639 
74329553.035357 0.295001 
74276184.122748 0.295364 
74222815.210140 0.295726 
74169446.297532 0.296087 
74116077.384923 0.296449 
74062708.472315 0.296810 
74009339.559706 0.297171 
73955970.647098 0.297532 
73902601.734490 0.297892 
73849232.821881 0.298253 
73795863.909273 0.298613 
73742494.996664 0.298973 
73689126.084056 0.299332 
73635757.171448 0.299692 
73582388.258839 0.300051 
73529019.346231 0.300410 
73475650.433622 0.300769 
73422281.521014 0.301128 
73368912.608406 0.301486 
73315543.695797 0.301844 
73262174.783189 0.302202 
73208805.870580 0.302560 
73155436.957972 0.302918 
73102068.045364 0.303275 
73048699.132755 0.303633 
72995330.220147 0.303990 
72941961.307538 0.304347 
72888592.394930 0.304703 
72835223.482322 0.305060 
72781854.569713 0.305416 
72728485.657105 0.305773 
72675116.744496 0.306129 
72621747.831888 0.306485 
72568378.919280 0.306840 
72515010.006671 0.307196 
72461641.094063 0.307551 
72408272.181454 0.307907 
72354903.268846 0.308262 
72301534.356238 0.308617 
72248165.443629 0.308972 
72194796.531021 0.309326 
72141427.618412 0.309681 
72088058.705804 0.310035 
72034689.793195 0.310390 
71981320.880587 0.310744 
71927951.967979 0.311098 
71874583.055370 0.311452 
71821214.142762 0.311805 
71767845.230153 0.312159 
71714476.317545 0.312513 
71661107.404937 0.312866 
71607738.492328 0.313219 
71554369.579720 0.313572 
71501000.667111 0.313925 
71447631.754503 0.314278 
71394262.841895 0.314631 
71340893.929286 0.314984 
71287525.016678 0.315336 
71234156.104069 0.315689 
71180787.191461 0.316041 
71127418.278853 0.316393 
71074049.366244 0.316745 
71020680.453636 0.317097 
70967311.541027 0.317449 
70913942.628419 0.317801 
70860573.715811 0.318153 
70807204.803202 0.318504 
70753835.890594 0.318856 
70700466.977985 0.319207 
70647098.065377 0.319559 
70593729.152769 0.319910 
70540360.240160 0.320261 
70486991.327552 0.320612 
70433622.414943 0.320963 
70380253.502335 0.321314 
70326884.589726 0.321665 
70273515.677118 0.322016 
70220146.764510 0.322367 
70166777.851901 0.322717 
70113408.939293 0.323068 
70060040.026684 0.323418 
70006671.114076 0.323769 
69953302.201468 0.324119 
69899933.288859 0.324469 
69846564.376251 0.324820 
69793195.463642 0.325170 
69739826.551034 0.325520 
69686457.638426 0.325870 
69633088.725817 0.326220 
69579719.813209 0.326570 
69526350.900600 0.326920 
69472981.987992 0.327269 
69419613.075384 0.327619 
69366244.162775 0.327969 
69312875.250167 0.328319 
69259506.337558 0.328668 
69206137.424950 0.329018 
69152768.512342 0.329367 
69099399.599733 0.329717 
69046030.687125 0.330066 
68992661.774516 0.330416 
68939292.861908 0.330765 
68885923.949300 0.331114 
68832555.036691 0.331463 
68779186.124083 0.331813 
68725817.211474 0.332162 
68672448.298866 0.332511 
68619079.386257 0.332860 
68565710.473649 0.333209 
68512341.561041 0.333558 
68458972.648432 0.333907 
68405603.735824 0.334256 
68352234.823215 0.334605 
68298865.910607 0.334954 
68245496.997999 0.335303 
68192128.085390 0.335652 
68138759.172782 0.336001 
68085390.260173 0.336350 
68032021.347565 0.336699 
67978652.434957 0.337048 
67925283.522348 0.337396 
67871914.609740 0.337745 
67818545.697131 0.338094 
67765176.784523 0.338443 
67711807.871915 0.338792 
67658438.959306 0.339140 
67605070.046698 0.339489 
67551701.134089 0.339838 
67498332.221481 0.340187 
67444963.308873 0.340535 
67391594.396264 0.340884 
67338225.483656 0.341233 
67284856.571047 0.341582 
67231487.658439 0.341930 
67178118.745831 0.342279 
67124749.833222 0.342628 
67071380.920614 0.342976 
67018012.008005 0.343325 
66964643.095397 0.343674 
66911274.182789 0.344023 
66857905.270180 0.344371 
66804536.357572 0.344720 
66751167.444963 0.345069 
66697798.532355 0.345418 
66644429.619746 0.345766 
66591060.707138 0.346115 
66537691.794530 0.346464 
66484322.881921 0.346813 
66430953.969313 0.347162 
66377585.056704 0.347511 
66324216.144096 0.347859 
66270847.231488 0.348208 
66217478.318879 0.348557 
66164109.406271 0.348906 
66110740.493662 0.349255 
66057371.581054 0.349604 
66004002.668446 0.349953 
65950633.755837 0.350302 
65897264.843229 0.350651 
65843895.930620 0.351000 
65790527.018012 0.351349 
65737158.105404 0.351698 
65683789.192795 0.352048 
65630420.280187 0.352397 
65577051.367578 0.352746 
65523682.454970 0.353095 
65470313.542362 0.353445 
65416944.629753 0.353794 
65363575.717145 0.354143 
65310206.804536 0.354493 
65256837.891928 0.354842 
65203468.979320 0.355191 
65150100.066711 0.355541 
65096731.154103 0.355891 
65043362.241494 0.356240 
64989993.328886 0.356590 
64936624.416278 0.356939 
64883255.503669 0.357289 
64829886.591061 0.357639 
64776517.678452 0.357989 
64723148.765844 0.358338 
64669779.853235 0.358688 
64616410.940627 0.359038 
64563042.028019 0.359388 
64509673.115410 0.359738 
64456304.202802 0.360088 
64402935.290193 0.360439 
64349566.377585 0.360789 
64296197.464977 0.361139 
64242828.552368 0.361489 
64189459.639760 0.361840 
64136090.727151 0.362190 
64082721.814543 0.362540 
64029352.901935 0.362891 
63975983.989326 0.363241 
63922615.076718 0.363592 
63869246.164109 0.363943 
63815877.251501 0.364294 
63762508.338893 0.364644 
63709139.426284 0.364995 
63655770.513676 0.365346 
63602401.601067 0.365697 
63549032.688459 0.366048 
63495663.775851 0.366399 
63442294.863242 0.366751 
63388925.950634 0.367102 
63335557.038025 0.367453 
63282188.125417 0.367805 
63228819.212809 0.368156 
63175450.300200 0.368507 
63122081.387592 0.368859 
63068712.474983 0.369211 
63015343.562375 0.369563 
62961974.649767 0.369914 
62908605.737158 0.370266 
62855236.824550 0.370618 
62801867.911941 0.370970 
62748498.999333 0.371322 
62695130.086724 0.371675 
62641761.174116 0.372027 
62588392.261508 0.372379 
62535023.348899 0.372732 
62481654.436291 0.373084 
62428285.523682 0.373437 
62374916.611074 0.373789 
62321547.698466 0.374142 
62268178.785857 0.374495 
62214809.873249 0.374848 
62161440.960640 0.375201 
62108072.048032 0.375554 
62054703.135424 0.375907 
62001334.222815 0.376260 
61947965.310207 0.376614 
61894596.397598 0.376967 
61841227.484990 0.377321 
61787858.572382 0.377674 
61734489.659773 0.378028 
61681120.747165 0.378382 
61627751.834556 0.378736 
61574382.921948 0.379090 
61521014.009340 0.379444 
61467645.096731 0.379798 
61414276.184123 0.380152 
61360907.271514 0.380506 
61307538.358906 0.380861 
61254169.446298 0.381215 
61200800.533689 0.381570 
61147431.621081 0.381925 
61094062.708472 0.382280 
61040693.795864 0.382635 
60987324.883256 0.382990 
60933955.970647 0.383345 
60880587.058039 0.383700 
60827218.145430 0.384055 
60773849.232822 0.384411 
60720480.320213 0.384766 
60667111.407605 0.385122 
60613742.494997 0.385478 
60560373.582388 0.385833 
60507004.669780 0.386189 
60453635.757171 0.386545 
60400266.844563 0.386902 
60346897.931955 0.387258 
60293529.019346 0.387614 
60240160.106738 0.387971 
60186791.194129 0.388327 
60133422.281521 0.388684 
60080053.368913 0.389041 
60026684.456304 0.389398 
59973315.543696 0.389755 
59919946.631087 0.390112 
59866577.718479 0.390469 
59813208.805871 0.390827 
59759839.893262 0.391184 
59706470.980654 0.391542 
59653102.068045 0.391900 
59599733.155437 0.392257 
59546364.242829 0.392615 
59492995.330220 0.392974 
59439626.417612 0.393332 
59386257.505003 0.393690 
59332888.592395 0.394048 
59279519.679787 0.394407 
59226150.767178 0.394766 
59172781.854570 0.395125 
59119412.941961 0.395483 
59066044.029353 0.395843 
59012675.116744 0.396202 
58959306.204136 0.396561 
58905937.291528 0.396920 
58852568.378919 0.397280 
58799199.466311 0.397640 
58745830.553702 0.397999 
58692461.641094 0.398359 
58639092.728486 0.398719 
58585723.815877 0.399080 
58532354.903269 0.399440 
58478985.990660 0.399800 
58425617.078052 0.400161 
58372248.165444 0.400522 
58318879.252835 0.400882 
58265510.340227 0.401243 
58212141.427618 0.401605 
58158772.515010 0.401966 
58105403.602402 0.402327 
58052034.689793 0.402689 
57998665.777185 0.403050 
57945296.864576 0.403412 
57891927.951968 0.403774 
57838559.039360 0.404136 
57785190.126751 0.404498 
57731821.214143 0.404861 
57678452.301534 0.405223 
57625083.388926 0.405586 
57571714.476318 0.405948 
57518345.563709 0.406311 
57464976.651101 0.406674 
57411607.738492 0.407037 
57358238.825884 0.407401 
57304869.913276 0.407764 
57251501.000667 0.408128 
57198132.088059 0.408491 
57144763.175450 0.408855 
57091394.262842 0.409219 
57038025.350233 0.409583 
56984656.437625 0.409948 
56931287.525017 0.410312 
56877918.612408 0.410677 
56824549.699800 0.411042 
56771180.787191 0.411407 
56717811.874583 0.411772 
56664442.961975 0.412137 
56611074.049366 0.412502 
56557705.136758 0.412868 
56504336.224149 0.413233 
56450967.311541 0.413599 
56397598.398933 0.413965 
56344229.486324 0.414331 
56290860.573716 0.414697 
56237491.661107 0.415064 
56184122.748499 0.415430 
56130753.835891 0.415797 
56077384.923282 0.416164 
56024016.010674 0.416531 
55970647.098065 0.416898 
55917278.185457 0.417266 
55863909.272849 0.417633 
55810540.360240 0.418001 
55757171.447632 0.418369 
55703802.535023 0.418737 
55650433.622415 0.419105 
55597064.709807 0.419473 
55543695.797198 0.419841 
55490326.884590 0.420210 
55436957.971981 0.420579 
55383589.059373 0.420948 
55330220.146765 0.421317 
55276851.234156 0.421686 
55223482.321548 0.422056 
55170113.408939 0.422425 
55116744.496331 0.422795 
55063375.583722 0.423165 
55010006.671114 0.423535 
54956637.758506 0.423905 
54903268.845897 0.424276 
54849899.933289 0.424646 
54796531.020680 0.425017 
54743162.108072 0.425388 
54689793.195464 0.425759 
54636424.282855 0.426131 
54583055.370247 0.426502 
54529686.457638 0.426874 
54476317.545030 0.427245 
54422948.632422 0.427617 
54369579.719813 0.427990 
54316210.807205 0.428362 
54262841.894596 0.428734 
54209472.981988 0.429107 
54156104.069380 0.429480 
54102735.156771 0.429853 
54049366.244163 0.430226 
53995997.331554 0.430600 
53942628.418946 0.430973 
53889259.506338 0.431347 
53835890.593729 0.431721 
53782521.681121 0.432095 
53729152.768512 0.432469 
53675783.855904 0.432844 
53622414.943296 0.433218 
53569046.030687 0.433593 
53515677.118079 0.433968 
53462308.205470 0.434343 
53408939.292862 0.434718 
53355570.380254 0.435094 
53302201.467645 0.435470 
53248832.555037 0.435846 
53195463.642428 0.436222 
53142094.729820 0.436598 
53088725.817211 0.436974 
53035356.904603 0.437351 
52981987.991995 0.437728 
52928619.079386 0.438105 
52875250.166778 0.438482 
52821881.254169 0.438860 
52768512.341561 0.439237 
52715143.428953 0.439615 
52661774.516344 0.439993 
52608405.603736 0.440371 
52555036.691127 0.440749 
52501667.778519 0.441128 
52448298.865911 0.441507 
52394929.953302 0.441886 
52341561.040694 0.442265 
52288192.128085 0.442644 
52234823.215477 0.443023 
52181454.302869 0.443403 
52128085.390260 0.443783 
52074716.477652 0.444163 
52021347.565043 0.444543 
51967978.652435 0.444924 
51914609.739827 0.445304 
51861240.827218 0.445685 
51807871.914610 0.446066 
51754503.002001 0.446448 
51701134.089393 0.446829 
51647765.176785 0.447211 
51594396.264176 0.447593 
51541027.351568 0.447975 
51487658.438959 0.448357 
51434289.526351 0.448739 
51380920.613743 0.449122 
51327551.701134 0.449505 
51274182.788526 0.449888 
51220813.875917 0.450271 
51167444.963309 0.450655 
51114076.050700 0.451039 
51060707.138092 0.451422 
51007338.225484 0.451807 
50953969.312875 0.452191 
50900600.400267 0.452575 
50847231.487658 0.452960 
50793862.575050 0.453345 
50740493.662442 0.453730 
50687124.749833 0.454115 
50633755.837225 0.454501 
50580386.924616 0.454887 
50527018.012008 0.455273 
50473649.099400 0.455659 
50420280.186791 0.456045 
50366911.274183 0.456432 
50313542.361574 0.456819 
50260173.448966 0.457206 
50206804.536358 0.457593 
50153435.623749 0.457980 
50100066.711141 0.458368 
50046697.798532 0.458756 
49993328.885924 0.459144 
49939959.973316 0.459532 
49886591.060707 0.459921 
49833222.148099 0.460310 
49779853.235490 0.460699 
49726484.322882 0.461088 
49673115.410274 0.461477 
49619746.497665 0.461867 
49566377.585057 0.462257 
49513008.672448 0.462647 
49459639.759840 0.463037 
49406270.847231 0.463428 
49352901.934623 0.463818 
49299533.022015 0.464209 
49246164.109406 0.464600 
49192795.196798 0.464992 
49139426.284189 0.465383 
49086057.371581 0.465775 
49032688.458973 0.466167 
48979319.546364 0.466560 
48925950.633756 0.466952 
48872581.721147 0.467345 
48819212.808539 0.467738 
48765843.895931 0.468131 
48712474.983322 0.468524 
48659106.070714 0.468918 
48605737.158105 0.469312 
48552368.245497 0.469706 
48498999.332889 0.470100 
48445630.420280 0.470495 
48392261.507672 0.470890 
48338892.595063 0.471285 
48285523.682455 0.471680 
48232154.769847 0.472075 
48178785.857238 0.472471 
48125416.944630 0.472867 
48072048.032021 0.473263 
48018679.119413 0.473660 
47965310.206805 0.474056 
47911941.294196 0.474453 
47858572.381588 0.474850 
47805203.468979 0.475248 
47751834.556371 0.475645 
47698465.643763 0.476043 
47645096.731154 0.476441 
47591727.818546 0.476840 
47538358.905937 0.477238 
47484989.993329 0.477637 
47431621.080720 0.478036 
47378252.168112 0.478435 
47324883.255504 0.478835 
47271514.342895 0.479234 
47218145.430287 0.479634 
47164776.517678 0.480035 
47111407.605070 0.480435 
47058038.692462 0.480836 
47004669.779853 0.481237 
46951300.867245 0.481638 
46897931.954636 0.482039 
46844563.042028 0.482441 
46791194.129420 0.482843 
46737825.216811 0.483245 
46684456.304203 0.483648 
46631087.391594 0.484050 
46577718.478986 0.484453 
46524349.566378 0.484856 
46470980.653769 0.485260 
46417611.741161 0.485663 
46364242.828552 0.486067 
46310873.915944 0.486472 
46257505.003336 0.486876 
46204136.090727 0.487281 
46150767.178119 0.487686 
46097398.265510 0.488091 
46044029.352902 0.488496 
45990660.440294 0.488902 
45937291.527685 0.489308 
45883922.615077 0.489714 
45830553.702468 0.490120 
45777184.789860 0.490527 
45723815.877252 0.490934 
45670446.964643 0.491341 
45617078.052035 0.491749 
45563709.139426 0.492156 
45510340.226818 0.492564 
45456971.314209 0.492973 
45403602.401601 0.493381 
45350233.488993 0.493790 
45296864.576384 0.494199 
45243495.663776 0.494608 
45190126.751167 0.495018 
45136757.838559 0.495427 
45083388.925951 0.495837 
45030020.013342 0.496248 
44976651.100734 0.496658 
44923282.188125 0.497069 
44869913.275517 0.497480 
44816544.362909 0.497892 
44763175.450300 0.498303 
44709806.537692 0.498715 
44656437.625083 0.499127 
44603068.712475 0.499540 
44549699.799867 0.499952 
44496330.887258 0.500365 
44442961.974650 0.500779 
44389593.062041 0.501192 
44336224.149433 0.501606 
44282855.236825 0.502020 
44229486.324216 0.502434 
44176117.411608 0.502849 
44122748.498999 0.503264 
44069379.586391 0.503679 
44016010.673783 0.504094 
43962641.761174 0.504510 
43909272.848566 0.504926 
43855903.935957 0.505342 
43802535.023349 0.505759 
43749166.110740 0.506175 
43695797.198132 0.506592 
43642428.285524 0.507010 
43589059.372915 0.507427 
43535690.460307 0.507845 
43482321.547698 0.508263 
43428952.635090 0.508682 
43375583.722482 0.509100 
43322214.809873 0.509519 
43268845.897265 0.509939 
43215476.984656 0.510358 
43162108.072048 0.510778 
43108739.159440 0.511198 
43055370.246831 0.511618 
43002001.334223 0.512039 
42948632.421614 0.512460 
42895263.509006 0.512881 
42841894.596398 0.513303 
42788525.683789 0.513724 
42735156.771181 0.514147 
42681787.858572 0.514569 
42628418.945964 0.514991 
42575050.033356 0.515414 
42521681.120747 0.515838 
42468312.208139 0.516261 
42414943.295530 0.516685 
42361574.382922 0.517109 
42308205.470314 0.517533 
42254836.557705 0.517958 
42201467.645097 0.518383 
42148098.732488 0.518808 
42094729.819880 0.519234 
42041360.907272 0.519660 
41987991.994663 0.520086 
41934623.082055 0.520512 
41881254.169446 0.520939 
41827885.256838 0.521366 
41774516.344229 0.521793 
41721147.431621 0.522221 
41667778.519013 0.522648 
41614409.606404 0.523077 
41561040.693796 0.523505 
41507671.781187 0.523934 
41454302.868579 0.524363 
41400933.955971 0.524792 
41347565.043362 0.525222 
41294196.130754 0.525652 
41240827.218145 0.526082 
41187458.305537 0.526512 
41134089.392929 0.526943 
41080720.480320 0.527374 
41027351.567712 0.527806 
40973982.655103 0.528238 
40920613.742495 0.528670 
40867244.829887 0.529102 
40813875.917278 0.529535 
40760507.004670 0.529968 
40707138.092061 0.530401 
40653769.179453 0.530834 
40600400.266845 0.531268 
40547031.354236 0.531703 
40493662.441628 0.532137 
40440293.529019 0.532572 
40386924.616411 0.533007 
40333555.703803 0.533442 
40280186.791194 0.533878 
40226817.878586 0.534314 
40173448.965977 0.534750 
40120080.053369 0.535187 
40066711.140761 0.535624 
40013342.228152 0.536061 
39959973.315544 0.536499 
39906604.402935 0.536937 
39853235.490327 0.537375 
39799866.577718 0.537813 
39746497.665110 0.538252 
39693128.752502 0.538691 
39639759.839893 0.539131 
39586390.927285 0.539571 
39533022.014676 0.540011 
39479653.102068 0.540451 
39426284.189460 0.540892 
39372915.276851 0.541333 
39319546.364243 0.541774 
39266177.451634 0.542216 
39212808.539026 0.542658 
39159439.626418 0.543100 
39106070.713809 0.543543 
39052701.801201 0.543986 
38999332.888592 0.544429 
38945963.975984 0.544873 
38892595.063376 0.545317 
38839226.150767 0.545761 
38785857.238159 0.546205 
38732488.325550 0.546650 
38679119.412942 0.547096 
38625750.500334 0.547541 
38572381.587725 0.547987 
38519012.675117 0.548433 
38465643.762508 0.548880 
38412274.849900 0.549327 
38358905.937292 0.549774 
38305537.024683 0.550221 
38252168.112075 0.550669 
38198799.199466 0.551117 
38145430.286858 0.551566 
38092061.374250 0.552015 
38038692.461641 0.552464 
37985323.549033 0.552913 
37931954.636424 0.553363 
37878585.723816 0.553813 
37825216.811207 0.554264 
37771847.898599 0.554715 
37718478.985991 0.555166 
37665110.073382 0.555617 
37611741.160774 0.556069 
37558372.248165 0.556521 
37505003.335557 0.556974 
37451634.422949 0.557427 
37398265.510340 0.557880 
37344896.597732 0.558333 
37291527.685123 0.558787 
37238158.772515 0.559241 
37184789.859907 0.559696 
37131420.947298 0.560151 
37078052.034690 0.560606 
37024683.122081 0.561062 
36971314.209473 0.561518 
36917945.296865 0.561974 
36864576.384256 0.562431 
36811207.471648 0.562887 
36757838.559039 0.563345 
36704469.646431 0.563802 
36651100.733823 0.564260 
36597731.821214 0.564719 
36544362.908606 0.565177 
36490993.995997 0.565636 
36437625.083389 0.566096 
36384256.170781 0.566556 
36330887.258172 0.567016 
36277518.345564 0.567476 
36224149.432955 0.567937 
36170780.520347 0.568398 
36117411.607738 0.568859 
36064042.695130 0.569321 
36010673.782522 0.569783 
35957304.869913 0.570246 
35903935.957305 0.570709 
35850567.044696 0.571172 
35797198.132088 0.571636 
35743829.219480 0.572100 
35690460.306871 0.572564 
35637091.394263 0.573029 
35583722.481654 0.573494 
35530353.569046 0.573959 
35476984.656438 0.574425 
35423615.743829 0.574891 
35370246.831221 0.575358 
35316877.918612 0.575824 
35263509.006004 0.576292 
35210140.093396 0.576759 
35156771.180787 0.577227 
35103402.268179 0.577695 
35050033.355570 0.578164 
34996664.442962 0.578633 
34943295.530354 0.579102 
34889926.617745 0.579572 
34836557.705137 0.580042 
34783188.792528 0.580513 
34729819.879920 0.580984 
34676450.967312 0.581455 
34623082.054703 0.581927 
34569713.142095 0.582398 
34516344.229486 0.582871 
34462975.316878 0.583343 
34409606.404270 0.583817 
34356237.491661 0.584290 
34302868.579053 0.584764 
34249499.666444 0.585238 
34196130.753836 0.585713 
34142761.841227 0.586188 
34089392.928619 0.586663 
34036024.016011 0.587139 
33982655.103402 0.587615 
33929286.190794 0.588091 
33875917.278185 0.588568 
33822548.365577 0.589045 
33769179.452969 0.589523 
33715810.540360 0.590001 
33662441.627752 0.590479 
33609072.715143 0.590958 
33555703.802535 0.591437 
33502334.889927 0.591916 
33448965.977318 0.592396 
33395597.064710 0.592876 
33342228.152101 0.593357 
33288859.239493 0.593838 
33235490.326885 0.594319 
33182121.414276 0.594801 
33128752.501668 0.595283 
33075383.589059 0.595766 
33022014.676451 0.596249 
32968645.763843 0.596732 
32915276.851234 0.597216 
32861907.938626 0.597700 
32808539.026017 0.598184 
32755170.113409 0.598669 
32701801.200801 0.599155 
32648432.288192 0.599640 
32595063.375584 0.600126 
32541694.462975 0.600613 
32488325.550367 0.601100 
32434956.637759 0.601587 
32381587.725150 0.602075 
32328218.812542 0.602563 
32274849.899933 0.603051 
32221480.987325 0.603540 
32168112.074716 0.604029 
32114743.162108 0.604519 
32061374.249500 0.605009 
32008005.336891 0.605499 
31954636.424283 0.605990 
31901267.511674 0.606481 
31847898.599066 0.606973 
31794529.686458 0.607465 
31741160.773849 0.607957 
31687791.861241 0.608450 
31634422.948632 0.608943 
31581054.036024 0.609437 
31527685.123416 0.609931 
31474316.210807 0.610426 
31420947.298199 0.610920 
31367578.385590 0.611416 
31314209.472982 0.611911 
31260840.560374 0.612407 
31207471.647765 0.612904 
31154102.735157 0.613401 
31100733.822548 0.613898 
31047364.909940 0.614396 
30993995.997332 0.614894 
30940627.084723 0.615393 
30887258.172115 0.615892 
30833889.259506 0.616391 
30780520.346898 0.616891 
30727151.434290 0.617391 
30673782.521681 0.617892 
30620413.609073 0.618393 
30567044.696464 0.618894 
30513675.783856 0.619396 
30460306.871248 0.619898 
30406937.958639 0.620401 
30353569.046031 0.620904 
30300200.133422 0.621408 
30246831.220814 0.621912 
30193462.308205 0.622416 
30140093.395597 0.622921 
30086724.482989 0.623426 
30033355.570380 0.623932 
29979986.657772 0.624438 
29926617.745163 0.624944 
29873248.832555 0.625451 
29819879.919947 0.625959 
29766511.007338 0.626466 
29713142.094730 0.626975 
29659773.182121 0.627483 
29606404.269513 0.627992 
29553035.356905 0.628502 
29499666.444296 0.629012 
29446297.531688 0.629522 
29392928.619079 0.630033 
29339559.706471 0.630544 
29286190.793863 0.631056 
29232821.881254 0.631568 
29179452.968646 0.632081 
29126084.056037 0.632594 
29072715.143429 0.633107 
29019346.230821 0.633621 
28965977.318212 0.634135 
28912608.405604 0.634650 
28859239.492995 0.635165 
28805870.580387 0.635681 
28752501.667779 0.636197 
28699132.755170 0.636713 
28645763.842562 0.637230 
28592394.929953 0.637747 
28539026.017345 0.638265 
28485657.104736 0.638784 
28432288.192128 0.639302 
28378919.279520 0.639821 
28325550.366911 0.640341 
28272181.454303 0.640861 
28218812.541694 0.641382 
28165443.629086 0.641902 
28112074.716478 0.642424 
28058705.803869 0.642946 
28005336.891261 0.643468 
27951967.978652 0.643991 
27898599.066044 0.644514 
27845230.153436 0.645038 
27791861.240827 0.645562 
27738492.328219 0.646086 
27685123.415610 0.646611 
27631754.503002 0.647137 
27578385.590394 0.647663 
27525016.677785 0.648189 
27471647.765177 0.648716 
27418278.852568 0.649243 
27364909.939960 0.649771 
27311541.027352 0.650299 
27258172.114743 0.650828 
27204803.202135 0.651357 
27151434.289526 0.651887 
27098065.376918 0.652417 
27044696.464310 0.652947 
26991327.551701 0.653478 
26937958.639093 0.654010 
26884589.726484 0.654541 
26831220.813876 0.655074 
26777851.901268 0.655607 
26724482.988659 0.656140 
26671114.076051 0.656674 
26617745.163442 0.657208 
26564376.250834 0.657743 
26511007.338225 0.658278 
26457638.425617 0.658814 
26404269.513009 0.659350 
26350900.600400 0.659886 
26297531.687792 0.660424 
26244162.775183 0.660961 
26190793.862575 0.661499 
26137424.949967 0.662038 
26084056.037358 0.662577 
26030687.124750 0.663116 
25977318.212141 0.663656 
25923949.299533 0.664197 
25870580.386925 0.664737 
25817211.474316 0.665279 
25763842.561708 0.665821 
25710473.649099 0.666363 
25657104.736491 0.666906 
25603735.823883 0.667449 
25550366.911274 0.667993 
25496997.998666 0.668537 
25443629.086057 0.669082 
25390260.173449 0.669627 
25336891.260841 0.670173 
25283522.348232 0.670719 
25230153.435624 0.671266 
25176784.523015 0.671813 
25123415.610407 0.672361 
25070046.697799 0.672909 
25016677.785190 0.673458 
24963308.872582 0.674007 
24909939.959973 0.674557 
24856571.047365 0.675107 
24803202.134757 0.675658 
24749833.222148 0.676209 
24696464.309540 0.676761 
24643095.396931 0.677313 
24589726.484323 0.677866 
24536357.571714 0.678419 
24482988.659106 0.678972 
24429619.746498 0.679527 
24376250.833889 0.680081 
24322881.921281 0.680636 
24269513.008672 0.681192 
24216144.096064 0.681748 
24162775.183456 0.682305 
24109406.270847 0.682862 
24056037.358239 0.683420 
24002668.445630 0.683978 
23949299.533022 0.684537 
23895930.620414 0.685096 
23842561.707805 0.685656 
23789192.795197 0.686216 
23735823.882588 0.686777 
23682454.969980 0.687338 
23629086.057372 0.687900 
23575717.144763 0.688462 
23522348.232155 0.689025 
23468979.319546 0.689588 
23415610.406938 0.690152 
23362241.494330 0.690717 
23308872.581721 0.691281 
23255503.669113 0.691847 
23202134.756504 0.692413 
23148765.843896 0.692979 
23095396.931288 0.693546 
23042028.018679 0.694114 
22988659.106071 0.694682 
22935290.193462 0.695250 
22881921.280854 0.695819 
22828552.368245 0.696389 
22775183.455637 0.696959 
22721814.543029 0.697530 
22668445.630420 0.698101 
22615076.717812 0.698673 
22561707.805203 0.699245 
22508338.892595 0.699818 
22454969.979987 0.700391 
22401601.067378 0.700965 
22348232.154770 0.701539 
22294863.242161 0.702114 
22241494.329553 0.702689 
22188125.416945 0.703265 
22134756.504336 0.703842 
22081387.591728 0.704419 
22028018.679119 0.704997 
21974649.766511 0.705575 
21921280.853903 0.706153 
21867911.941294 0.706733 
21814543.028686 0.707312 
21761174.116077 0.707893 
21707805.203469 0.708474 
21654436.290861 0.709055 
21601067.378252 0.709637 
21547698.465644 0.710219 
21494329.553035 0.710802 
21440960.640427 0.711386 
21387591.727819 0.711970 
21334222.815210 0.712555 
21280853.902602 0.713140 
21227484.989993 0.713726 
21174116.077385 0.714312 
21120747.164777 0.714899 
21067378.252168 0.715486 
21014009.339560 0.716074 
20960640.426951 0.716663 
20907271.514343 0.717252 
20853902.601734 0.717842 
20800533.689126 0.718432 
20747164.776518 0.719023 
20693795.863909 0.719614 
20640426.951301 0.720206 
20587058.038692 0.720798 
20533689.126084 0.721391 
20480320.213476 0.721985 
20426951.300867 0.722579 
20373582.388259 0.723174 
20320213.475650 0.723769 
20266844.563042 0.724365 
20213475.650434 0.724961 
20160106.737825 0.725558 
20106737.825217 0.726156 
20053368.912608 0.726754 
20000000.000000 0.727353 
20000000.000000 0.727353 
19986664.442962 0.727503 
19973328.885924 0.727652 
19959993.328886 0.727802 
19946657.771848 0.727952 
19933322.214810 0.728102 
19919986.657772 0.728252 
19906651.100734 0.728402 
19893315.543696 0.728551 
19879979.986658 0.728701 
19866644.429620 0.728851 
19853308.872582 0.729002 
19839973.315544 0.729152 
19826637.758506 0.729302 
19813302.201468 0.729452 
19799966.644430 0.729602 
19786631.087392 0.729752 
19773295.530354 0.729903 
19759959.973316 0.730053 
19746624.416278 0.730203 
19733288.859239 0.730354 
19719953.302201 0.730504 
19706617.745163 0.730654 
19693282.188125 0.730805 
19679946.631087 0.730956 
19666611.074049 0.731106 
19653275.517011 0.731257 
19639939.959973 0.731407 
19626604.402935 0.731558 
19613268.845897 0.731709 
19599933.288859 0.731859 
19586597.731821 0.732010 
19573262.174783 0.732161 
19559926.617745 0.732312 
19546591.060707 0.732463 
19533255.503669 0.732614 
19519919.946631 0.732765 
19506584.389593 0.732916 
19493248.832555 0.733067 
19479913.275517 0.733218 
19466577.718479 0.733369 
19453242.161441 0.733520 
19439906.604403 0.733671 
19426571.047365 0.733822 
19413235.490327 0.733974 
19399899.933289 0.734125 
19386564.376251 0.734276 
19373228.819213 0.734428 
19359893.262175 0.734579 
19346557.705137 0.734730 
19333222.148099 0.734882 
19319886.591061 0.735033 
19306551.034023 0.735185 
19293215.476985 0.735336 
19279879.919947 0.735488 
19266544.362909 0.735640 
19253208.805871 0.735791 
19239873.248833 0.735943 
19226537.691795 0.736095 
19213202.134757 0.736247 
19199866.577718 0.736399 
19186531.020680 0.736550 
19173195.463642 0.736702 
19159859.906604 0.736854 
19146524.349566 0.737006 
19133188.792528 0.737158 
19119853.235490 0.737310 
19106517.678452 0.737462 
19093182.121414 0.737615 
19079846.564376 0.737767 
19066511.007338 0.737919 
19053175.450300 0.738071 
19039839.893262 0.738223 
19026504.336224 0.738376 
19013168.779186 0.738528 
18999833.222148 0.738680 
18986497.665110 0.738833 
18973162.108072 0.738985 
18959826.551034 0.739138 
18946490.993996 0.739290 
18933155.436958 0.739443 
18919819.879920 0.739596 
18906484.322882 0.739748 
18893148.765844 0.739901 
18879813.208806 0.740054 
18866477.651768 0.740206 
18853142.094730 0.740359 
18839806.537692 0.740512 
18826470.980654 0.740665 
18813135.423616 0.740818 
18799799.866578 0.740971 
18786464.309540 0.741124 
18773128.752502 0.741277 
18759793.195464 0.741430 
18746457.638426 0.741583 
18733122.081388 0.741736 
18719786.524350 0.741889 
18706450.967312 0.742042 
18693115.410274 0.742196 
18679779.853235 0.742349 
18666444.296197 0.742502 
18653108.739159 0.742655 
18639773.182121 0.742809 
18626437.625083 0.742962 
18613102.068045 0.743116 
18599766.511007 0.743269 
18586430.953969 0.743423 
18573095.396931 0.743576 
18559759.839893 0.743730 
18546424.282855 0.743884 
18533088.725817 0.744037 
18519753.168779 0.744191 
18506417.611741 0.744345 
18493082.054703 0.744499 
18479746.497665 0.744652 
18466410.940627 0.744806 
18453075.383589 0.744960 
18439739.826551 0.745114 
18426404.269513 0.745268 
18413068.712475 0.745422 
18399733.155437 0.745576 
18386397.598399 0.745730 
18373062.041361 0.745884 
18359726.484323 0.746039 
18346390.927285 0.746193 
18333055.370247 0.746347 
18319719.813209 0.746501 
18306384.256171 0.746656 
18293048.699133 0.746810 
18279713.142095 0.746964 
18266377.585057 0.747119 
18253042.028019 0.747273 
18239706.470981 0.747428 
18226370.913943 0.747582 
18213035.356905 0.747737 
18199699.799867 0.747892 
18186364.242829 0.748046 
18173028.685791 0.748201 
18159693.128752 0.748356 
18146357.571714 0.748511 
18133022.014676 0.748665 
18119686.457638 0.748820 
18106350.900600 0.748975 
18093015.343562 0.749130 
18079679.786524 0.749285 
18066344.229486 0.749440 
18053008.672448 0.749595 
18039673.115410 0.749750 
18026337.558372 0.749905 
18013002.001334 0.750060 
17999666.444296 0.750216 
17986330.887258 0.750371 
17972995.330220 0.750526 
17959659.773182 0.750681 
17946324.216144 0.750837 
17932988.659106 0.750992 
17919653.102068 0.751148 
17906317.545030 0.751303 
17892981.987992 0.751459 
17879646.430954 0.751614 
17866310.873916 0.751770 
17852975.316878 0.751925 
17839639.759840 0.752081 
17826304.202802 0.752237 
17812968.645764 0.752392 
17799633.088726 0.752548 
17786297.531688 0.752704 
17772961.974650 0.752860 
17759626.417612 0.753016 
17746290.860574 0.753172 
17732955.303536 0.753328 
17719619.746498 0.753484 
17706284.189460 0.753640 
17692948.632422 0.753796 
17679613.075384 0.753952 
17666277.518346 0.754108 
17652941.961308 0.754264 
17639606.404270 0.754420 
17626270.847231 0.754577 
17612935.290193 0.754733 
17599599.733155 0.754889 
17586264.176117 0.755046 
17572928.619079 0.755202 
17559593.062041 0.755359 
17546257.505003 0.755515 
17532921.947965 0.755672 
17519586.390927 0.755828 
17506250.833889 0.755985 
17492915.276851 0.756141 
17479579.719813 0.756298 
17466244.162775 0.756455 
17452908.605737 0.756612 
17439573.048699 0.756768 
17426237.491661 0.756925 
17412901.934623 0.757082 
17399566.377585 0.757239 
17386230.820547 0.757396 
17372895.263509 0.757553 
17359559.706471 0.757710 
17346224.149433 0.757867 
17332888.592395 0.758024 
17319553.035357 0.758182 
17306217.478319 0.758339 
17292881.921281 0.758496 
17279546.364243 0.758653 
17266210.807205 0.758811 
17252875.250167 0.758968 
17239539.693129 0.759125 
17226204.136091 0.759283 
17212868.579053 0.759440 
17199533.022015 0.759598 
17186197.464977 0.759755 
17172861.907939 0.759913 
17159526.350901 0.760070 
17146190.793863 0.760228 
17132855.236825 0.760386 
17119519.679787 0.760544 
17106184.122748 0.760701 
17092848.565710 0.760859 
17079513.008672 0.761017 
17066177.451634 0.761175 
17052841.894596 0.761333 
17039506.337558 0.761491 
17026170.780520 0.761649 
17012835.223482 0.761807 
16999499.666444 0.761965 
16986164.109406 0.762123 
16972828.552368 0.762281 
16959492.995330 0.762440 
16946157.438292 0.762598 
16932821.881254 0.762756 
16919486.324216 0.762914 
16906150.767178 0.763073 
16892815.210140 0.763231 
16879479.653102 0.763390 
16866144.096064 0.763548 
16852808.539026 0.763707 
16839472.981988 0.763865 
16826137.424950 0.764024 
16812801.867912 0.764182 
16799466.310874 0.764341 
16786130.753836 0.764500 
16772795.196798 0.764659 
16759459.639760 0.764817 
16746124.082722 0.764976 
16732788.525684 0.765135 
16719452.968646 0.765294 
16706117.411608 0.765453 
16692781.854570 0.765612 
16679446.297532 0.765771 
16666110.740494 0.765930 
16652775.183456 0.766089 
16639439.626418 0.766248 
16626104.069380 0.766408 
16612768.512342 0.766567 
16599432.955304 0.766726 
16586097.398266 0.766885 
16572761.841227 0.767045 
16559426.284189 0.767204 
16546090.727151 0.767364 
16532755.170113 0.767523 
16519419.613075 0.767683 
16506084.056037 0.767842 
16492748.498999 0.768002 
16479412.941961 0.768161 
16466077.384923 0.768321 
16452741.827885 0.768481 
16439406.270847 0.768641 
16426070.713809 0.768800 
16412735.156771 0.768960 
16399399.599733 0.769120 
16386064.042695 0.769280 
16372728.485657 0.769440 
16359392.928619 0.769600 
16346057.371581 0.769760 
16332721.814543 0.769920 
16319386.257505 0.770080 
16306050.700467 0.770240 
16292715.143429 0.770401 
16279379.586391 0.770561 
16266044.029353 0.770721 
16252708.472315 0.770881 
16239372.915277 0.771042 
16226037.358239 0.771202 
16212701.801201 0.771363 
16199366.244163 0.771523 
16186030.687125 0.771684 
16172695.130087 0.771844 
16159359.573049 0.772005 
16146024.016011 0.772165 
16132688.458973 0.772326 
16119352.901935 0.772487 
16106017.344897 0.772648 
16092681.787859 0.772808 
16079346.230821 0.772969 
16066010.673783 0.773130 
16052675.116744 0.773291 
16039339.559706 0.773452 
16026004.002668 0.773613 
16012668.445630 0.773774 
15999332.888592 0.773935 
15985997.331554 0.774096 
15972661.774516 0.774257 
15959326.217478 0.774419 
15945990.660440 0.774580 
15932655.103402 0.774741 
15919319.546364 0.774902 
15905983.989326 0.775064 
15892648.432288 0.775225 
15879312.875250 0.775387 
15865977.318212 0.775548 
15852641.761174 0.775710 
15839306.204136 0.775871 
15825970.647098 0.776033 
15812635.090060 0.776195 
15799299.533022 0.776356 
15785963.975984 0.776518 
15772628.418946 0.776680 
15759292.861908 0.776842 
15745957.304870 0.777003 
15732621.747832 0.777165 
15719286.190794 0.777327 
15705950.633756 0.777489 
15692615.076718 0.777651 
15679279.519680 0.777813 
15665943.962642 0.777975 
15652608.405604 0.778138 
15639272.848566 0.778300 
15625937.291528 0.778462 
15612601.734490 0.778624 
15599266.177452 0.778786 
15585930.620414 0.778949 
15572595.063376 0.779111 
15559259.506338 0.779274 
15545923.949300 0.779436 
15532588.392262 0.779599 
15519252.835223 0.779761 
15505917.278185 0.779924 
15492581.721147 0.780086 
15479246.164109 0.780249 
15465910.607071 0.780412 
15452575.050033 0.780575 
15439239.492995 0.780737 
15425903.935957 0.780900 
15412568.378919 0.781063 
15399232.821881 0.781226 
15385897.264843 0.781389 
15372561.707805 0.781552 
15359226.150767 0.781715 
15345890.593729 0.781878 
15332555.036691 0.782041 
15319219.479653 0.782204 
15305883.922615 0.782368 
15292548.365577 0.782531 
15279212.808539 0.782694 
15265877.251501 0.782857 
15252541.694463 0.783021 
15239206.137425 0.783184 
15225870.580387 0.783348 
15212535.023349 0.783511 
15199199.466311 0.783675 
15185863.909273 0.783838 
15172528.352235 0.784002 
15159192.795197 0.784166 
15145857.238159 0.784329 
15132521.681121 0.784493 
15119186.124083 0.784657 
15105850.567045 0.784821 
15092515.010007 0.784985 
15079179.452969 0.785148 
15065843.895931 0.785312 
15052508.338893 0.785476 
15039172.781855 0.785640 
15025837.224817 0.785805 
15012501.667779 0.785969 
14999166.110740 0.786133 
14985830.553702 0.786297 
14972494.996664 0.786461 
14959159.439626 0.786626 
14945823.882588 0.786790 
14932488.325550 0.786954 
14919152.768512 0.787119 
14905817.211474 0.787283 
14892481.654436 0.787448 
14879146.097398 0.787612 
14865810.540360 0.787777 
14852474.983322 0.787941 
14839139.426284 0.788106 
14825803.869246 0.788271 
14812468.312208 0.788436 
14799132.755170 0.788600 
14785797.198132 0.788765 
14772461.641094 0.788930 
14759126.084056 0.789095 
14745790.527018 0.789260 
14732454.969980 0.789425 
14719119.412942 0.789590 
14705783.855904 0.789755 
14692448.298866 0.789920 
14679112.741828 0.790085 
14665777.184790 0.790251 
14652441.627752 0.790416 
14639106.070714 0.790581 
14625770.513676 0.790746 
14612434.956638 0.790912 
14599099.399600 0.791077 
14585763.842562 0.791243 
14572428.285524 0.791408 
14559092.728486 0.791574 
14545757.171448 0.791739 
14532421.614410 0.791905 
14519086.057372 0.792071 
14505750.500334 0.792236 
14492414.943296 0.792402 
14479079.386258 0.792568 
14465743.829219 0.792734 
14452408.272181 0.792900 
14439072.715143 0.793066 
14425737.158105 0.793232 
14412401.601067 0.793398 
14399066.044029 0.793564 
14385730.486991 0.793730 
14372394.929953 0.793896 
14359059.372915 0.794062 
14345723.815877 0.794228 
14332388.258839 0.794395 
14319052.701801 0.794561 
14305717.144763 0.794727 
14292381.587725 0.794894 
14279046.030687 0.795060 
14265710.473649 0.795227 
14252374.916611 0.795393 
14239039.359573 0.795560 
14225703.802535 0.795726 
14212368.245497 0.795893 
14199032.688459 0.796060 
14185697.131421 0.796226 
14172361.574383 0.796393 
14159026.017345 0.796560 
14145690.460307 0.796727 
14132354.903269 0.796894 
14119019.346231 0.797061 
14105683.789193 0.797228 
14092348.232155 0.797395 
14079012.675117 0.797562 
14065677.118079 0.797729 
14052341.561041 0.797896 
14039006.004003 0.798063 
14025670.446965 0.798231 
14012334.889927 0.798398 
13998999.332889 0.798565 
13985663.775851 0.798733 
13972328.218813 0.798900 
13958992.661775 0.799068 
13945657.104736 0.799235 
13932321.547698 0.799403 
13918985.990660 0.799570 
13905650.433622 0.799738 
13892314.876584 0.799906 
13878979.319546 0.800073 
13865643.762508 0.800241 
13852308.205470 0.800409 
13838972.648432 0.800577 
13825637.091394 0.800745 
13812301.534356 0.800913 
13798965.977318 0.801081 
13785630.420280 0.801249 
13772294.863242 0.801417 
13758959.306204 0.801585 
13745623.749166 0.801753 
13732288.192128 0.801921 
13718952.635090 0.802089 
13705617.078052 0.802258 
13692281.521014 0.802426 
13678945.963976 0.802594 
13665610.406938 0.802763 
13652274.849900 0.802931 
13638939.292862 0.803100 
13625603.735824 0.803268 
13612268.178786 0.803437 
13598932.621748 0.803606 
13585597.064710 0.803774 
13572261.507672 0.803943 
13558925.950634 0.804112 
13545590.393596 0.804281 
13532254.836558 0.804449 
13518919.279520 0.804618 
13505583.722482 0.804787 
13492248.165444 0.804956 
13478912.608406 0.805125 
13465577.051368 0.805294 
13452241.494330 0.805464 
13438905.937292 0.805633 
13425570.380254 0.805802 
13412234.823215 0.805971 
13398899.266177 0.806140 
13385563.709139 0.806310 
13372228.152101 0.806479 
13358892.595063 0.806649 
13345557.038025 0.806818 
13332221.480987 0.806988 
13318885.923949 0.807157 
13305550.366911 0.807327 
13292214.809873 0.807496 
13278879.252835 0.807666 
13265543.695797 0.807836 
13252208.138759 0.808006 
13238872.581721 0.808175 
13225537.024683 0.808345 
13212201.467645 0.808515 
13198865.910607 0.808685 
13185530.353569 0.808855 
13172194.796531 0.809025 
13158859.239493 0.809195 
13145523.682455 0.809365 
13132188.125417 0.809536 
13118852.568379 0.809706 
13105517.011341 0.809876 
13092181.454303 0.810046 
13078845.897265 0.810217 
13065510.340227 0.810387 
13052174.783189 0.810558 
13038839.226151 0.810728 
13025503.669113 0.810899 
13012168.112075 0.811069 
12998832.555037 0.811240 
12985496.997999 0.811410 
12972161.440961 0.811581 
12958825.883923 0.811752 
12945490.326885 0.811923 
12932154.769847 0.812094 
12918819.212809 0.812264 
12905483.655771 0.812435 
12892148.098732 0.812606 
12878812.541694 0.812777 
12865476.984656 0.812948 
12852141.427618 0.813120 
12838805.870580 0.813291 
12825470.313542 0.813462 
12812134.756504 0.813633 
12798799.199466 0.813804 
12785463.642428 0.813976 
12772128.085390 0.814147 
12758792.528352 0.814319 
12745456.971314 0.814490 
12732121.414276 0.814661 
12718785.857238 0.814833 
12705450.300200 0.815005 
12692114.743162 0.815176 
12678779.186124 0.815348 
12665443.629086 0.815520 
12652108.072048 0.815691 
12638772.515010 0.815863 
12625436.957972 0.816035 
12612101.400934 0.816207 
12598765.843896 0.816379 
12585430.286858 0.816551 
12572094.729820 0.816723 
12558759.172782 0.816895 
12545423.615744 0.817067 
12532088.058706 0.817240 
12518752.501668 0.817412 
12505416.944630 0.817584 
12492081.387592 0.817756 
12478745.830554 0.817929 
12465410.273516 0.818101 
12452074.716478 0.818274 
12438739.159440 0.818446 
12425403.602402 0.818619 
12412068.045364 0.818791 
12398732.488326 0.818964 
12385396.931288 0.819137 
12372061.374249 0.819309 
12358725.817211 0.819482 
12345390.260173 0.819655 
12332054.703135 0.819828 
12318719.146097 0.820001 
12305383.589059 0.820174 
12292048.032021 0.820347 
12278712.474983 0.820520 
12265376.917945 0.820693 
12252041.360907 0.820866 
12238705.803869 0.821039 
12225370.246831 0.821212 
12212034.689793 0.821385 
12198699.132755 0.821559 
12185363.575717 0.821732 
12172028.018679 0.821906 
12158692.461641 0.822079 
12145356.904603 0.822252 
12132021.347565 0.822426 
12118685.790527 0.822600 
12105350.233489 0.822773 
12092014.676451 0.822947 
12078679.119413 0.823121 
12065343.562375 0.823294 
12052008.005337 0.823468 
12038672.448299 0.823642 
12025336.891261 0.823816 
12012001.334223 0.823990 
11998665.777185 0.824164 
11985330.220147 0.824338 
11971994.663109 0.824512 
11958659.106071 0.824686 
11945323.549033 0.824860 
11931987.991995 0.825035 
11918652.434957 0.825209 
11905316.877919 0.825383 
11891981.320881 0.825558 
11878645.763843 0.825732 
11865310.206805 0.825906 
11851974.649767 0.826081 
11838639.092728 0.826256 
11825303.535690 0.826430 
11811967.978652 0.826605 
11798632.421614 0.826779 
11785296.864576 0.826954 
11771961.307538 0.827129 
11758625.750500 0.827304 
11745290.193462 0.827479 
11731954.636424 0.827654 
11718619.079386 0.827829 
11705283.522348 0.828004 
11691947.965310 0.828179 
11678612.408272 0.828354 
11665276.851234 0.828529 
11651941.294196 0.828704 
11638605.737158 0.828879 
11625270.180120 0.829055 
11611934.623082 0.829230 
11598599.066044 0.829405 
11585263.509006 0.829581 
11571927.951968 0.829756 
11558592.394930 0.829932 
11545256.837892 0.830107 
11531921.280854 0.830283 
11518585.723816 0.830459 
11505250.166778 0.830634 
11491914.609740 0.830810 
11478579.052702 0.830986 
11465243.495664 0.831162 
11451907.938626 0.831338 
11438572.381588 0.831514 
11425236.824550 0.831690 
11411901.267512 0.831866 
11398565.710474 0.832042 
11385230.153436 0.832218 
11371894.596398 0.832394 
11358559.039360 0.832570 
11345223.482322 0.832746 
11331887.925284 0.832923 
11318552.368245 0.833099 
11305216.811207 0.833275 
11291881.254169 0.833452 
11278545.697131 0.833628 
11265210.140093 0.833805 
11251874.583055 0.833982 
11238539.026017 0.834158 
11225203.468979 0.834335 
11211867.911941 0.834512 
11198532.354903 0.834688 
11185196.797865 0.834865 
11171861.240827 0.835042 
11158525.683789 0.835219 
11145190.126751 0.835396 
11131854.569713 0.835573 
11118519.012675 0.835750 
11105183.455637 0.835927 
11091847.898599 0.836104 
11078512.341561 0.836282 
11065176.784523 0.836459 
11051841.227485 0.836636 
11038505.670447 0.836813 
11025170.113409 0.836991 
11011834.556371 0.837168 
10998498.999333 0.837346 
10985163.442295 0.837523 
10971827.885257 0.837701 
10958492.328219 0.837879 
10945156.771181 0.838056 
10931821.214143 0.838234 
10918485.657105 0.838412 
10905150.100067 0.838589 
10891814.543029 0.838767 
10878478.985991 0.838945 
10865143.428953 0.839123 
10851807.871915 0.839301 
10838472.314877 0.839479 
10825136.757839 0.839657 
10811801.200801 0.839836 
10798465.643763 0.840014 
10785130.086724 0.840192 
10771794.529686 0.840370 
10758458.972648 0.840549 
10745123.415610 0.840727 
10731787.858572 0.840905 
10718452.301534 0.841084 
10705116.744496 0.841262 
10691781.187458 0.841441 
10678445.630420 0.841620 
10665110.073382 0.841798 
10651774.516344 0.841977 
10638438.959306 0.842156 
10625103.402268 0.842335 
10611767.845230 0.842514 
10598432.288192 0.842692 
10585096.731154 0.842871 
10571761.174116 0.843050 
10558425.617078 0.843229 
10545090.060040 0.843409 
10531754.503002 0.843588 
10518418.945964 0.843767 
10505083.388926 0.843946 
10491747.831888 0.844125 
10478412.274850 0.844305 
10465076.717812 0.844484 
10451741.160774 0.844664 
10438405.603736 0.844843 
10425070.046698 0.845023 
10411734.489660 0.845202 
10398398.932622 0.845382 
10385063.375584 0.845562 
10371727.818546 0.845741 
10358392.261508 0.845921 
10345056.704470 0.846101 
10331721.147432 0.846281 
10318385.590394 0.846461 
10305050.033356 0.846641 
10291714.476318 0.846821 
10278378.919280 0.847001 
10265043.362241 0.847181 
10251707.805203 0.847361 
10238372.248165 0.847541 
10225036.691127 0.847721 
10211701.134089 0.847902 
10198365.577051 0.848082 
10185030.020013 0.848263 
10171694.462975 0.848443 
10158358.905937 0.848624 
10145023.348899 0.848804 
10131687.791861 0.848985 
10118352.234823 0.849165 
10105016.677785 0.849346 
10091681.120747 0.849527 
10078345.563709 0.849708 
10065010.006671 0.849888 
10051674.449633 0.850069 
10038338.892595 0.850250 
10025003.335557 0.850431 
10011667.778519 0.850612 
9998332.221481 0.850793 
9984996.664443 0.850974 
9971661.107405 0.851156 
9958325.550367 0.851337 
9944989.993329 0.851518 
9931654.436291 0.851699 
9918318.879253 0.851881 
9904983.322215 0.852062 
9891647.765177 0.852244 
9878312.208139 0.852425 
9864976.651101 0.852607 
9851641.094063 0.852788 
9838305.537025 0.852970 
9824969.979987 0.853152 
9811634.422949 0.853334 
9798298.865911 0.853515 
9784963.308873 0.853697 
9771627.751835 0.853879 
9758292.194797 0.854061 
9744956.637759 0.854243 
9731621.080720 0.854425 
9718285.523682 0.854607 
9704949.966644 0.854790 
9691614.409606 0.854972 
9678278.852568 0.855154 
9664943.295530 0.855336 
9651607.738492 0.855519 
9638272.181454 0.855701 
9624936.624416 0.855884 
9611601.067378 0.856066 
9598265.510340 0.856249 
9584929.953302 0.856431 
9571594.396264 0.856614 
9558258.839226 0.856797 
9544923.282188 0.856979 
9531587.725150 0.857162 
9518252.168112 0.857345 
9504916.611074 0.857528 
9491581.054036 0.857711 
9478245.496998 0.857894 
9464909.939960 0.858077 
9451574.382922 0.858260 
9438238.825884 0.858443 
9424903.268846 0.858626 
9411567.711808 0.858810 
9398232.154770 0.858993 
9384896.597732 0.859176 
9371561.040694 0.859360 
9358225.483656 0.859543 
9344889.926618 0.859727 
9331554.369580 0.859910 
9318218.812542 0.860094 
9304883.255504 0.860277 
9291547.698466 0.860461 
9278212.141428 0.860645 
9264876.584390 0.860829 
9251541.027352 0.861012 
9238205.470314 0.861196 
9224869.913276 0.861380 
9211534.356237 0.861564 
9198198.799199 0.861748 
9184863.242161 0.861932 
9171527.685123 0.862117 
9158192.128085 0.862301 
9144856.571047 0.862485 
9131521.014009 0.862669 
9118185.456971 0.862854 
9104849.899933 0.863038 
9091514.342895 0.863223 
9078178.785857 0.863407 
9064843.228819 0.863592 
9051507.671781 0.863776 
9038172.114743 0.863961 
9024836.557705 0.864146 
9011501.000667 0.864330 
8998165.443629 0.864515 
8984829.886591 0.864700 
8971494.329553 0.864885 
8958158.772515 0.865070 
8944823.215477 0.865255 
8931487.658439 0.865440 
8918152.101401 0.865625 
8904816.544363 0.865810 
8891480.987325 0.865995 
8878145.430287 0.866181 
8864809.873249 0.866366 
8851474.316211 0.866551 
8838138.759173 0.866737 
8824803.202135 0.866922 
8811467.645097 0.867108 
8798132.088059 0.867293 
8784796.531021 0.867479 
8771460.973983 0.867664 
8758125.416945 0.867850 
8744789.859907 0.868036 
8731454.302869 0.868222 
8718118.745831 0.868407 
8704783.188793 0.868593 
8691447.631755 0.868779 
8678112.074716 0.868965 
8664776.517678 0.869151 
8651440.960640 0.869338 
8638105.403602 0.869524 
8624769.846564 0.869710 
8611434.289526 0.869896 
8598098.732488 0.870082 
8584763.175450 0.870269 
8571427.618412 0.870455 
8558092.061374 0.870642 
8544756.504336 0.870828 
8531420.947298 0.871015 
8518085.390260 0.871201 
8504749.833222 0.871388 
8491414.276184 0.871575 
8478078.719146 0.871762 
8464743.162108 0.871948 
8451407.605070 0.872135 
8438072.048032 0.872322 
8424736.490994 0.872509 
8411400.933956 0.872696 
8398065.376918 0.872883 
8384729.819880 0.873071 
8371394.262842 0.873258 
8358058.705804 0.873445 
8344723.148766 0.873632 
8331387.591728 0.873820 
8318052.034690 0.874007 
8304716.477652 0.874194 
8291380.920614 0.874382 
8278045.363576 0.874569 
8264709.806538 0.874757 
8251374.249500 0.874945 
8238038.692462 0.875132 
8224703.135424 0.875320 
8211367.578386 0.875508 
8198032.021348 0.875696 
8184696.464310 0.875884 
8171360.907272 0.876072 
8158025.350233 0.876260 
8144689.793195 0.876448 
8131354.236157 0.876636 
8118018.679119 0.876824 
8104683.122081 0.877012 
8091347.565043 0.877200 
8078012.008005 0.877389 
8064676.450967 0.877577 
8051340.893929 0.877766 
8038005.336891 0.877954 
8024669.779853 0.878143 
8011334.222815 0.878331 
7997998.665777 0.878520 
7984663.108739 0.878708 
7971327.551701 0.878897 
7957991.994663 0.879086 
7944656.437625 0.879275 
7931320.880587 0.879464 
7917985.323549 0.879653 
7904649.766511 0.879842 
7891314.209473 0.880031 
7877978.652435 0.880220 
7864643.095397 0.880409 
7851307.538359 0.880598 
7837971.981321 0.880787 
7824636.424283 0.880977 
7811300.867245 0.881166 
7797965.310207 0.881355 
7784629.753169 0.881545 
7771294.196131 0.881734 
7757958.639093 0.881924 
7744623.082055 0.882114 
7731287.525017 0.882303 
7717951.967979 0.882493 
7704616.410941 0.882683 
7691280.853903 0.882873 
7677945.296865 0.883063 
7664609.739827 0.883252 
7651274.182789 0.883442 
7637938.625751 0.883633 
7624603.068712 0.883823 
7611267.511674 0.884013 
7597931.954636 0.884203 
7584596.397598 0.884393 
7571260.840560 0.884583 
7557925.283522 0.884774 
7544589.726484 0.884964 
7531254.169446 0.885155 
7517918.612408 0.885345 
7504583.055370 0.885536 
7491247.498332 0.885726 
7477911.941294 0.885917 
7464576.384256 0.886108 
7451240.827218 0.886299 
7437905.270180 0.886489 
7424569.713142 0.886680 
7411234.156104 0.886871 
7397898.599066 0.887062 
7384563.042028 0.887253 
7371227.484990 0.887444 
7357891.927952 0.887636 
7344556.370914 0.887827 
7331220.813876 0.888018 
7317885.256838 0.888209 
7304549.699800 0.888401 
7291214.142762 0.888592 
7277878.585724 0.888783 
7264543.028686 0.888975 
7251207.471648 0.889167 
7237871.914610 0.889358 
7224536.357572 0.889550 
7211200.800534 0.889742 
7197865.243496 0.889933 
7184529.686458 0.890125 
7171194.129420 0.890317 
7157858.572382 0.890509 
7144523.015344 0.890701 
7131187.458306 0.890893 
7117851.901268 0.891085 
7104516.344229 0.891277 
7091180.787191 0.891470 
7077845.230153 0.891662 
7064509.673115 0.891854 
7051174.116077 0.892047 
7037838.559039 0.892239 
7024503.002001 0.892431 
7011167.444963 0.892624 
6997831.887925 0.892817 
6984496.330887 0.893009 
6971160.773849 0.893202 
6957825.216811 0.893395 
6944489.659773 0.893587 
6931154.102735 0.893780 
6917818.545697 0.893973 
6904482.988659 0.894166 
6891147.431621 0.894359 
6877811.874583 0.894552 
6864476.317545 0.894745 
6851140.760507 0.894939 
6837805.203469 0.895132 
6824469.646431 0.895325 
6811134.089393 0.895518 
6797798.532355 0.895712 
6784462.975317 0.895905 
6771127.418279 0.896099 
6757791.861241 0.896292 
6744456.304203 0.896486 
6731120.747165 0.896680 
6717785.190127 0.896873 
6704449.633089 0.897067 
6691114.076051 0.897261 
6677778.519013 0.897455 
6664442.961975 0.897649 
6651107.404937 0.897843 
6637771.847899 0.898037 
6624436.290861 0.898231 
6611100.733823 0.898425 
6597765.176785 0.898619 
6584429.619746 0.898813 
6571094.062708 0.899008 
6557758.505670 0.899202 
6544422.948632 0.899397 
6531087.391594 0.899591 
6517751.834556 0.899786 
6504416.277518 0.899980 
6491080.720480 0.900175 
6477745.163442 0.900369 
6464409.606404 0.900564 
6451074.049366 0.900759 
6437738.492328 0.900954 
6424402.935290 0.901149 
6411067.378252 0.901344 
6397731.821214 0.901539 
6384396.264176 0.901734 
6371060.707138 0.901929 
6357725.150100 0.902124 
6344389.593062 0.902319 
6331054.036024 0.902515 
6317718.478986 0.902710 
6304382.921948 0.902905 
6291047.364910 0.903101 
6277711.807872 0.903296 
6264376.250834 0.903492 
6251040.693796 0.903688 
6237705.136758 0.903883 
6224369.579720 0.904079 
6211034.022682 0.904275 
6197698.465644 0.904471 
6184362.908606 0.904666 
6171027.351568 0.904862 
6157691.794530 0.905058 
6144356.237492 0.905254 
6131020.680454 0.905451 
6117685.123416 0.905647 
6104349.566378 0.905843 
6091014.009340 0.906039 
6077678.452302 0.906236 
6064342.895264 0.906432 
6051007.338225 0.906628 
6037671.781187 0.906825 
6024336.224149 0.907022 
6011000.667111 0.907218 
5997665.110073 0.907415 
5984329.553035 0.907612 
5970993.995997 0.907808 
5957658.438959 0.908005 
5944322.881921 0.908202 
5930987.324883 0.908399 
5917651.767845 0.908596 
5904316.210807 0.908793 
5890980.653769 0.908990 
5877645.096731 0.909187 
5864309.539693 0.909385 
5850973.982655 0.909582 
5837638.425617 0.909779 
5824302.868579 0.909977 
5810967.311541 0.910174 
5797631.754503 0.910371 
5784296.197465 0.910569 
5770960.640427 0.910767 
5757625.083389 0.910964 
5744289.526351 0.911162 
5730953.969313 0.911360 
5717618.412275 0.911558 
5704282.855237 0.911756 
5690947.298199 0.911953 
5677611.741161 0.912151 
5664276.184123 0.912350 
5650940.627085 0.912548 
5637605.070047 0.912746 
5624269.513009 0.912944 
5610933.955971 0.913142 
5597598.398933 0.913341 
5584262.841895 0.913539 
5570927.284857 0.913737 
5557591.727819 0.913936 
5544256.170781 0.914135 
5530920.613742 0.914333 
5517585.056704 0.914532 
5504249.499666 0.914731 
5490913.942628 0.914929 
5477578.385590 0.915128 
5464242.828552 0.915327 
5450907.271514 0.915526 
5437571.714476 0.915725 
5424236.157438 0.915924 
5410900.600400 0.916123 
5397565.043362 0.916322 
5384229.486324 0.916522 
5370893.929286 0.916721 
5357558.372248 0.916920 
5344222.815210 0.917120 
5330887.258172 0.917319 
5317551.701134 0.917519 
5304216.144096 0.917718 
5290880.587058 0.917918 
5277545.030020 0.918118 
5264209.472982 0.918317 
5250873.915944 0.918517 
5237538.358906 0.918717 
5224202.801868 0.918917 
5210867.244830 0.919117 
5197531.687792 0.919317 
5184196.130754 0.919517 
5170860.573716 0.919717 
5157525.016678 0.919917 
5144189.459640 0.920118 
5130853.902602 0.920318 
5117518.345564 0.920518 
5104182.788526 0.920719 
5090847.231488 0.920919 
5077511.674450 0.921120 
5064176.117412 0.921320 
5050840.560374 0.921521 
5037505.003336 0.921722 
5024169.446298 0.921922 
5010833.889260 0.922123 
4997498.332221 0.922324 
4984162.775183 0.922525 
4970827.218145 0.922726 
4957491.661107 0.922927 
4944156.104069 0.923128 
4930820.547031 0.923329 
4917484.989993 0.923531 
4904149.432955 0.923732 
4890813.875917 0.923933 
4877478.318879 0.924135 
4864142.761841 0.924336 
4850807.204803 0.924538 
4837471.647765 0.924739 
4824136.090727 0.924941 
4810800.533689 0.925143 
4797464.976651 0.925344 
4784129.419613 0.925546 
4770793.862575 0.925748 
4757458.305537 0.925950 
4744122.748499 0.926152 
4730787.191461 0.926354 
4717451.634423 0.926556 
4704116.077385 0.926758 
4690780.520347 0.926960 
4677444.963309 0.927163 
4664109.406271 0.927365 
4650773.849233 0.927567 
4637438.292195 0.927770 
4624102.735157 0.927972 
4610767.178119 0.928175 
4597431.621081 0.928377 
4584096.064043 0.928580 
4570760.507005 0.928783 
4557424.949967 0.928985 
4544089.392929 0.929188 
4530753.835891 0.929391 
4517418.278853 0.929594 
4504082.721815 0.929797 
4490747.164777 0.930000 
4477411.607738 0.930203 
4464076.050700 0.930407 
4450740.493662 0.930610 
4437404.936624 0.930813 
4424069.379586 0.931016 
4410733.822548 0.931220 
4397398.265510 0.931423 
4384062.708472 0.931627 
4370727.151434 0.931830 
4357391.594396 0.932034 
4344056.037358 0.932238 
4330720.480320 0.932442 
4317384.923282 0.932645 
4304049.366244 0.932849 
4290713.809206 0.933053 
4277378.252168 0.933257 
4264042.695130 0.933461 
4250707.138092 0.933665 
4237371.581054 0.933870 
4224036.024016 0.934074 
4210700.466978 0.934278 
4197364.909940 0.934482 
4184029.352902 0.934687 
4170693.795864 0.934891 
4157358.238826 0.935096 
4144022.681788 0.935300 
4130687.124750 0.935505 
4117351.567712 0.935710 
4104016.010674 0.935915 
4090680.453636 0.936119 
4077344.896598 0.936324 
4064009.339560 0.936529 
4050673.782522 0.936734 
4037338.225484 0.936939 
4024002.668446 0.937144 
4010667.111408 0.937350 
3997331.554370 0.937555 
3983995.997332 0.937760 
3970660.440294 0.937965 
3957324.883256 0.938171 
3943989.326217 0.938376 
3930653.769179 0.938582 
3917318.212141 0.938787 
3903982.655103 0.938993 
3890647.098065 0.939199 
3877311.541027 0.939405 
3863975.983989 0.939610 
3850640.426951 0.939816 
3837304.869913 0.940022 
3823969.312875 0.940228 
3810633.755837 0.940434 
3797298.198799 0.940640 
3783962.641761 0.940847 
3770627.084723 0.941053 
3757291.527685 0.941259 
3743955.970647 0.941465 
3730620.413609 0.941672 
3717284.856571 0.941878 
3703949.299533 0.942085 
3690613.742495 0.942291 
3677278.185457 0.942498 
3663942.628419 0.942705 
3650607.071381 0.942912 
3637271.514343 0.943118 
3623935.957305 0.943325 
3610600.400267 0.943532 
3597264.843229 0.943739 
3583929.286191 0.943946 
3570593.729153 0.944153 
3557258.172115 0.944361 
3543922.615077 0.944568 
3530587.058039 0.944775 
3517251.501001 0.944983 
3503915.943963 0.945190 
3490580.386925 0.945398 
3477244.829887 0.945605 
3463909.272849 0.945813 
3450573.715811 0.946020 
3437238.158773 0.946228 
3423902.601734 0.946436 
3410567.044696 0.946644 
3397231.487658 0.946852 
3383895.930620 0.947060 
3370560.373582 0.947268 
3357224.816544 0.947476 
3343889.259506 0.947684 
3330553.702468 0.947892 
3317218.145430 0.948100 
3303882.588392 0.948309 
3290547.031354 0.948517 
3277211.474316 0.948726 
3263875.917278 0.948934 
3250540.360240 0.949143 
3237204.803202 0.949351 
3223869.246164 0.949560 
3210533.689126 0.949769 
3197198.132088 0.949978 
3183862.575050 0.950186 
3170527.018012 0.950395 
3157191.460974 0.950604 
3143855.903936 0.950813 
3130520.346898 0.951023 
3117184.789860 0.951232 
3103849.232822 0.951441 
3090513.675784 0.951650 
3077178.118746 0.951860 
3063842.561708 0.952069 
3050507.004670 0.952278 
3037171.447632 0.952488 
3023835.890594 0.952698 
3010500.333556 0.952907 
2997164.776518 0.953117 
2983829.219480 0.953327 
2970493.662442 0.953537 
2957158.105404 0.953747 
2943822.548366 0.953957 
2930486.991328 0.954167 
2917151.434290 0.954377 
2903815.877252 0.954587 
2890480.320213 0.954797 
2877144.763175 0.955007 
2863809.206137 0.955218 
2850473.649099 0.955428 
2837138.092061 0.955638 
2823802.535023 0.955849 
2810466.977985 0.956060 
2797131.420947 0.956270 
2783795.863909 0.956481 
2770460.306871 0.956692 
2757124.749833 0.956902 
2743789.192795 0.957113 
2730453.635757 0.957324 
2717118.078719 0.957535 
2703782.521681 0.957746 
2690446.964643 0.957958 
2677111.407605 0.958169 
2663775.850567 0.958380 
2650440.293529 0.958591 
2637104.736491 0.958803 
2623769.179453 0.959014 
2610433.622415 0.959226 
2597098.065377 0.959437 
2583762.508339 0.959649 
2570426.951301 0.959860 
2557091.394263 0.960072 
2543755.837225 0.960284 
2530420.280187 0.960496 
2517084.723149 0.960708 
2503749.166111 0.960920 
2490413.609073 0.961132 
2477078.052035 0.961344 
2463742.494997 0.961556 
2450406.937959 0.961768 
2437071.380921 0.961981 
2423735.823883 0.962193 
2410400.266845 0.962406 
2397064.709807 0.962618 
2383729.152769 0.962831 
2370393.595730 0.963043 
2357058.038692 0.963256 
2343722.481654 0.963469 
2330386.924616 0.963681 
2317051.367578 0.963894 
2303715.810540 0.964107 
2290380.253502 0.964320 
2277044.696464 0.964533 
2263709.139426 0.964746 
2250373.582388 0.964959 
2237038.025350 0.965173 
2223702.468312 0.965386 
2210366.911274 0.965599 
2197031.354236 0.965813 
2183695.797198 0.966026 
2170360.240160 0.966240 
2157024.683122 0.966453 
2143689.126084 0.966667 
2130353.569046 0.966881 
2117018.012008 0.967095 
2103682.454970 0.967309 
2090346.897932 0.967522 
2077011.340894 0.967736 
2063675.783856 0.967950 
2050340.226818 0.968165 
2037004.669780 0.968379 
2023669.112742 0.968593 
2010333.555704 0.968807 
1996997.998666 0.969022 
1983662.441628 0.969236 
1970326.884590 0.969451 
1956991.327552 0.969665 
1943655.770514 0.969880 
1930320.213476 0.970094 
1916984.656438 0.970309 
1903649.099400 0.970524 
1890313.542362 0.970739 
1876977.985324 0.970954 
1863642.428286 0.971169 
1850306.871248 0.971384 
1836971.314209 0.971599 
1823635.757171 0.971814 
1810300.200133 0.972029 
1796964.643095 0.972245 
1783629.086057 0.972460 
1770293.529019 0.972675 
1756957.971981 0.972891 
1743622.414943 0.973107 
1730286.857905 0.973322 
1716951.300867 0.973538 
1703615.743829 0.973754 
1690280.186791 0.973969 
1676944.629753 0.974185 
1663609.072715 0.974401 
1650273.515677 0.974617 
1636937.958639 0.974833 
1623602.401601 0.975049 
1610266.844563 0.975266 
1596931.287525 0.975482 
1583595.730487 0.975698 
1570260.173449 0.975915 
1556924.616411 0.976131 
1543589.059373 0.976348 
1530253.502335 0.976564 
1516917.945297 0.976781 
1503582.388259 0.976997 
1490246.831221 0.977214 
1476911.274183 0.977431 
1463575.717145 0.977648 
1450240.160107 0.977865 
1436904.603069 0.978082 
1423569.046031 0.978299 
1410233.488993 0.978516 
1396897.931955 0.978733 
1383562.374917 0.978951 
1370226.817879 0.979168 
1356891.260841 0.979385 
1343555.703803 0.979603 
1330220.146765 0.979820 
1316884.589726 0.980038 
1303549.032688 0.980256 
1290213.475650 0.980473 
1276877.918612 0.980691 
1263542.361574 0.980909 
1250206.804536 0.981127 
1236871.247498 0.981345 
1223535.690460 0.981563 
1210200.133422 0.981781 
1196864.576384 0.981999 
1183529.019346 0.982218 
1170193.462308 0.982436 
1156857.905270 0.982654 
1143522.348232 0.982873 
1130186.791194 0.983091 
1116851.234156 0.983310 
1103515.677118 0.983528 
1090180.120080 0.983747 
1076844.563042 0.983966 
1063509.006004 0.984185 
1050173.448966 0.984404 
1036837.891928 0.984623 
1023502.334890 0.984842 
1010166.777852 0.985061 
996831.220814 0.985280 
983495.663776 0.985499 
970160.106738 0.985718 
956824.549700 0.985938 
943488.992662 0.986157 
930153.435624 0.986377 
916817.878586 0.986596 
903482.321548 0.986816 
890146.764510 0.987035 
876811.207472 0.987255 
863475.650434 0.987475 
850140.093396 0.987695 
836804.536358 0.987915 
823468.979320 0.988135 
810133.422282 0.988355 
796797.865243 0.988575 
783462.308205 0.988795 
770126.751167 0.989015 
756791.194129 0.989236 
743455.637091 0.989456 
730120.080053 0.989676 
716784.523015 0.989897 
703448.965977 0.990118 
690113.408939 0.990338 
676777.851901 0.990559 
663442.294863 0.990780 
650106.737825 0.991001 
636771.180787 0.991222 
623435.623749 0.991442 
610100.066711 0.991664 
596764.509673 0.991885 
583428.952635 0.992106 
570093.395597 0.992327 
556757.838559 0.992548 
543422.281521 0.992770 
530086.724483 0.992991 
516751.167445 0.993213 
503415.610407 0.993434 
490080.053369 0.993656 
476744.496331 0.993878 
463408.939293 0.994099 
450073.382255 0.994321 
436737.825217 0.994543 
423402.268179 0.994765 
410066.711141 0.994987 
396731.154103 0.995209 
383395.597065 0.995431 
370060.040027 0.995654 
356724.482989 0.995876 
343388.925951 0.996098 
330053.368913 0.996321 
316717.811875 0.996543 
303382.254837 0.996766 
290046.697799 0.996988 
276711.140761 0.997211 
263375.583722 0.997434 
250040.026684 0.997657 
236704.469646 0.997880 
223368.912608 0.998102 
210033.355570 0.998326 
196697.798532 0.998549 
183362.241494 0.998772 
170026.684456 0.998995 
156691.127418 0.999218 
143355.570380 0.999442 
130020.013342 0.999665 
116684.456304 0.999889 
116684.456304 0.972859 
116684.456304 0.972859 
116684.456304 0.945642 
130020.013342 0.852845 
143355.570380 0.776826 
156691.127418 0.713412 
170026.684456 0.659708 
183362.241494 0.613642 
196697.798532 0.573694 
210033.355570 0.538721 
223368.912608 0.507848 
236704.469646 0.480394 
250040.026684 0.455821 
263375.583722 0.433698 
276711.140761 0.413677 
290046.697799 0.395471 
303382.254837 0.378845 
316717.811875 0.363601 
330053.368913 0.349574 
343388.925951 0.336624 
356724.482989 0.324631 
370060.040027 0.313494 
383395.597065 0.303123 
396731.154103 0.293443 
410066.711141 0.284387 
423402.268179 0.275896 
436737.825217 0.267919 
450073.382255 0.260410 
463408.939293 0.253331 
476744.496331 0.246644 
490080.053369 0.240319 
503415.610407 0.234326 
516751.167445 0.228640 
530086.724483 0.223239 
543422.281521 0.218101 
556757.838559 0.213208 
570093.395597 0.208542 
583428.952635 0.204088 
596764.509673 0.199832 
610100.066711 0.195762 
623435.623749 0.191864 
636771.180787 0.188129 
650106.737825 0.184547 
663442.294863 0.181108 
676777.851901 0.177804 
690113.408939 0.174627 
703448.965977 0.171570 
716784.523015 0.168627 
730120.080053 0.165790 
743455.637091 0.163055 
756791.194129 0.160417 
770126.751167 0.157869 
783462.308205 0.155408 
796797.865243 0.153029 
810133.422282 0.150728 
823468.979320 0.148501 
836804.536358 0.146346 
850140.093396 0.144257 
863475.650434 0.142234 
876811.207472 0.140271 
890146.764510 0.138368 
903482.321548 0.136520 
916817.878586 0.134726 
930153.435624 0.132984 
943488.992662 0.131291 
956824.549700 0.129645 
970160.106738 0.128044 
983495.663776 0.126487 
996831.220814 0.124972 
1010166.777852 0.123496 
1023502.334890 0.122059 
1036837.891928 0.120659 
1050173.448966 0.119294 
1063509.006004 0.117964 
1076844.563042 0.116667 
1090180.120080 0.115401 
1103515.677118 0.114166 
1116851.234156 0.112961 
1130186.791194 0.111784 
1143522.348232 0.110635 
1156857.905270 0.109512 
1170193.462308 0.108415 
1183529.019346 0.107343 
1196864.576384 0.106295 
1210200.133422 0.105269 
1223535.690460 0.104267 
1236871.247498 0.103286 
1250206.804536 0.102326 
1263542.361574 0.101386 
1276877.918612 0.100466 
1290213.475650 0.099565 
1303549.032688 0.098683 
1316884.589726 0.097819 
1330220.146765 0.096972 
1343555.703803 0.096141 
1356891.260841 0.095328 
1370226.817879 0.094530 
1383562.374917 0.093748 
1396897.931955 0.092981 
1410233.488993 0.092228 
1423569.046031 0.091489 
1436904.603069 0.090765 
1450240.160107 0.090054 
1463575.717145 0.089355 
1476911.274183 0.088670 
1490246.831221 0.087997 
1503582.388259 0.087336 
1516917.945297 0.086686 
1530253.502335 0.086048 
1543589.059373 0.085421 
1556924.616411 0.084805 
1570260.173449 0.084200 
1583595.730487 0.083605 
1596931.287525 0.083020 
1610266.844563 0.082444 
1623602.401601 0.081878 
1636937.958639 0.081322 
1650273.515677 0.080774 
1663609.072715 0.080236 
1676944.629753 0.079706 
1690280.186791 0.079185 
1703615.743829 0.078671 
1716951.300867 0.078166 
1730286.857905 0.077669 
1743622.414943 0.077179 
1756957.971981 0.076697 
1770293.529019 0.076223 
1783629.086057 0.075755 
1796964.643095 0.075295 
1810300.200133 0.074841 
1823635.757171 0.074394 
1836971.314209 0.073954 
1850306.871248 0.073520 
1863642.428286 0.073093 
1876977.985324 0.072671 
1890313.542362 0.072256 
1903649.099400 0.071846 
1916984.656438 0.071443 
1930320.213476 0.071045 
1943655.770514 0.070652 
1956991.327552 0.070265 
1970326.884590 0.069883 
1983662.441628 0.069507 
1996997.998666 0.069136 
2010333.555704 0.068769 
2023669.112742 0.068408 
2037004.669780 0.068051 
2050340.226818 0.067699 
2063675.783856 0.067352 
2077011.340894 0.067009 
2090346.897932 0.066671 
2103682.454970 0.066337 
2117018.012008 0.066008 
2130353.569046 0.065682 
2143689.126084 0.065361 
2157024.683122 0.065044 
2170360.240160 0.064730 
2183695.797198 0.064421 
2197031.354236 0.064116 
2210366.911274 0.063814 
2223702.468312 0.063516 
2237038.025350 0.063222 
2250373.582388 0.062931 
2263709.139426 0.062643 
2277044.696464 0.062360 
2290380.253502 0.062079 
2303715.810540 0.061802 
2317051.367578 0.061528 
2330386.924616 0.061257 
2343722.481654 0.060990 
2357058.038692 0.060725 
2370393.595730 0.060464 
2383729.152769 0.060206 
2397064.709807 0.059950 
2410400.266845 0.059698 
2423735.823883 0.059448 
2437071.380921 0.059201 
2450406.937959 0.058957 
2463742.494997 0.058716 
2477078.052035 0.058477 
2490413.609073 0.058241 
2503749.166111 0.058008 
2517084.723149 0.057777 
2530420.280187 0.057548 
2543755.837225 0.057322 
2557091.394263 0.057099 
2570426.951301 0.056878 
2583762.508339 0.056659 
2597098.065377 0.056442 
2610433.622415 0.056228 
2623769.179453 0.056016 
2637104.736491 0.055807 
2650440.293529 0.055599 
2663775.850567 0.055394 
2677111.407605 0.055191 
2690446.964643 0.054989 
2703782.521681 0.054790 
2717118.078719 0.054593 
2730453.635757 0.054398 
2743789.192795 0.054205 
2757124.749833 0.054014 
2770460.306871 0.053825 
2783795.863909 0.053637 
2797131.420947 0.053452 
2810466.977985 0.053268 
2823802.535023 0.053086 
2837138.092061 0.052906 
2850473.649099 0.052727 
2863809.206137 0.052551 
2877144.763175 0.052376 
2890480.320213 0.052203 
2903815.877252 0.052031 
2917151.434290 0.051861 
2930486.991328 0.051693 
2943822.548366 0.051526 
2957158.105404 0.051361 
2970493.662442 0.051197 
2983829.219480 0.051035 
2997164.776518 0.050874 
3010500.333556 0.050715 
3023835.890594 0.050558 
3037171.447632 0.050401 
3050507.004670 0.050247 
3063842.561708 0.050093 
3077178.118746 0.049941 
3090513.675784 0.049791 
3103849.232822 0.049641 
3117184.789860 0.049494 
3130520.346898 0.049347 
3143855.903936 0.049202 
3157191.460974 0.049058 
3170527.018012 0.048915 
3183862.575050 0.048774 
3197198.132088 0.048633 
3210533.689126 0.048494 
3223869.246164 0.048357 
3237204.803202 0.048220 
3250540.360240 0.048085 
3263875.917278 0.047950 
3277211.474316 0.047817 
3290547.031354 0.047685 
3303882.588392 0.047555 
3317218.145430 0.047425 
3330553.702468 0.047296 
3343889.259506 0.047169 
3357224.816544 0.047042 
3370560.373582 0.046917 
3383895.930620 0.046793 
3397231.487658 0.046669 
3410567.044696 0.046547 
3423902.601734 0.046426 
3437238.158773 0.046306 
3450573.715811 0.046186 
3463909.272849 0.046068 
3477244.829887 0.045951 
3490580.386925 0.045834 
3503915.943963 0.045719 
3517251.501001 0.045604 
3530587.058039 0.045491 
3543922.615077 0.045378 
3557258.172115 0.045266 
3570593.729153 0.045156 
3583929.286191 0.045046 
3597264.843229 0.044936 
3610600.400267 0.044828 
3623935.957305 0.044721 
3637271.514343 0.044614 
3650607.071381 0.044509 
3663942.628419 0.044404 
3677278.185457 0.044300 
3690613.742495 0.044196 
3703949.299533 0.044094 
3717284.856571 0.043992 
3730620.413609 0.043891 
3743955.970647 0.043791 
3757291.527685 0.043692 
3770627.084723 0.043593 
3783962.641761 0.043495 
3797298.198799 0.043398 
3810633.755837 0.043302 
3823969.312875 0.043206 
3837304.869913 0.043111 
3850640.426951 0.043017 
3863975.983989 0.042923 
3877311.541027 0.042831 
3890647.098065 0.042738 
3903982.655103 0.042647 
3917318.212141 0.042556 
3930653.769179 0.042466 
3943989.326217 0.042377 
3957324.883256 0.042288 
3970660.440294 0.042200 
3983995.997332 0.042112 
3997331.554370 0.042025 
4010667.111408 0.041939 
4024002.668446 0.041854 
4037338.225484 0.041769 
4050673.782522 0.041684 
4064009.339560 0.041600 
4077344.896598 0.041517 
4090680.453636 0.041435 
4104016.010674 0.041353 
4117351.567712 0.041271 
4130687.124750 0.041190 
4144022.681788 0.041110 
4157358.238826 0.041030 
4170693.795864 0.040951 
4184029.352902 0.040873 
4197364.909940 0.040795 
4210700.466978 0.040717 
4224036.024016 0.040640 
4237371.581054 0.040564 
4250707.138092 0.040488 
4264042.695130 0.040412 
4277378.252168 0.040338 
4290713.809206 0.040263 
4304049.366244 0.040189 
4317384.923282 0.040116 
4330720.480320 0.040043 
4344056.037358 0.039971 
4357391.594396 0.039899 
4370727.151434 0.039828 
4384062.708472 0.039757 
4397398.265510 0.039687 
4410733.822548 0.039617 
4424069.379586 0.039547 
4437404.936624 0.039478 
4450740.493662 0.039410 
4464076.050700 0.039342 
4477411.607738 0.039274 
4490747.164777 0.039207 
4504082.721815 0.039140 
4517418.278853 0.039074 
4530753.835891 0.039008 
4544089.392929 0.038943 
4557424.949967 0.038878 
4570760.507005 0.038813 
4584096.064043 0.038749 
4597431.621081 0.038685 
4610767.178119 0.038622 
4624102.735157 0.038559 
4637438.292195 0.038497 
4650773.849233 0.038435 
4664109.406271 0.038373 
4677444.963309 0.038312 
4690780.520347 0.038251 
4704116.077385 0.038190 
4717451.634423 0.038130 
4730787.191461 0.038071 
4744122.748499 0.038011 
4757458.305537 0.037952 
4770793.862575 0.037894 
4784129.419613 0.037835 
4797464.976651 0.037778 
4810800.533689 0.037720 
4824136.090727 0.037663 
4837471.647765 0.037606 
4850807.204803 0.037550 
4864142.761841 0.037494 
4877478.318879 0.037438 
4890813.875917 0.037383 
4904149.432955 0.037328 
4917484.989993 0.037273 
4930820.547031 0.037219 
4944156.104069 0.037165 
4957491.661107 0.037111 
4970827.218145 0.037058 
4984162.775183 0.037005 
4997498.332221 0.036952 
5010833.889260 0.036900 
5024169.446298 0.036848 
5037505.003336 0.036796 
5050840.560374 0.036745 
5064176.117412 0.036694 
5077511.674450 0.036643 
5090847.231488 0.036593 
5104182.788526 0.036543 
5117518.345564 0.036493 
5130853.902602 0.036443 
5144189.459640 0.036394 
5157525.016678 0.036345 
5170860.573716 0.036296 
5184196.130754 0.036248 
5197531.687792 0.036200 
5210867.244830 0.036152 
5224202.801868 0.036105 
5237538.358906 0.036058 
5250873.915944 0.036011 
5264209.472982 0.035964 
5277545.030020 0.035918 
5290880.587058 0.035872 
5304216.144096 0.035826 
5317551.701134 0.035780 
5330887.258172 0.035735 
5344222.815210 0.035690 
5357558.372248 0.035645 
5370893.929286 0.035601 
5384229.486324 0.035557 
5397565.043362 0.035513 
5410900.600400 0.035469 
5424236.157438 0.035426 
5437571.714476 0.035382 
5450907.271514 0.035339 
5464242.828552 0.035297 
5477578.385590 0.035254 
5490913.942628 0.035212 
5504249.499666 0.035170 
5517585.056704 0.035129 
5530920.613742 0.035087 
5544256.170781 0.035046 
5557591.727819 0.035005 
5570927.284857 0.034964 
5584262.841895 0.034924 
5597598.398933 0.034883 
5610933.955971 0.034843 
5624269.513009 0.034804 
5637605.070047 0.034764 
5650940.627085 0.034725 
5664276.184123 0.034685 
5677611.741161 0.034647 
5690947.298199 0.034608 
5704282.855237 0.034569 
5717618.412275 0.034531 
5730953.969313 0.034493 
5744289.526351 0.034455 
5757625.083389 0.034418 
5770960.640427 0.034380 
5784296.197465 0.034343 
5797631.754503 0.034306 
5810967.311541 0.034269 
5824302.868579 0.034233 
5837638.425617 0.034197 
5850973.982655 0.034160 
5864309.539693 0.034124 
5877645.096731 0.034089 
5890980.653769 0.034053 
5904316.210807 0.034018 
5917651.767845 0.033983 
5930987.324883 0.033948 
5944322.881921 0.033913 
5957658.438959 0.033878 
5970993.995997 0.033844 
5984329.553035 0.033810 
5997665.110073 0.033776 
6011000.667111 0.033742 
6024336.224149 0.033709 
6037671.781187 0.033675 
6051007.338225 0.033642 
6064342.895264 0.033609 
6077678.452302 0.033576 
6091014.009340 0.033543 
6104349.566378 0.033511 
6117685.123416 0.033478 
6131020.680454 0.033446 
6144356.237492 0.033414 
6157691.794530 0.033383 
6171027.351568 0.033351 
6184362.908606 0.033319 
6197698.465644 0.033288 
6211034.022682 0.033257 
6224369.579720 0.033226 
6237705.136758 0.033195 
6251040.693796 0.033165 
6264376.250834 0.033134 
6277711.807872 0.033104 
6291047.364910 0.033074 
6304382.921948 0.033044 
6317718.478986 0.033014 
6331054.036024 0.032985 
6344389.593062 0.032955 
6357725.150100 0.032926 
6371060.707138 0.032897 
6384396.264176 0.032868 
6397731.821214 0.032839 
6411067.378252 0.032810 
6424402.935290 0.032782 
6437738.492328 0.032753 
6451074.049366 0.032725 
6464409.606404 0.032697 
6477745.163442 0.032669 
6491080.720480 0.032642 
6504416.277518 0.032614 
6517751.834556 0.032587 
6531087.391594 0.032559 
6544422.948632 0.032532 
6557758.505670 0.032505 
6571094.062708 0.032478 
6584429.619746 0.032452 
6597765.176785 0.032425 
6611100.733823 0.032398 
6624436.290861 0.032372 
6637771.847899 0.032346 
6651107.404937 0.032320 
6664442.961975 0.032294 
6677778.519013 0.032268 
6691114.076051 0.032243 
6704449.633089 0.032217 
6717785.190127 0.032192 
6731120.747165 0.032167 
6744456.304203 0.032142 
6757791.861241 0.032117 
6771127.418279 0.032092 
6784462.975317 0.032067 
6797798.532355 0.032043 
6811134.089393 0.032019 
6824469.646431 0.031994 
6837805.203469 0.031970 
6851140.760507 0.031946 
6864476.317545 0.031922 
6877811.874583 0.031899 
6891147.431621 0.031875 
6904482.988659 0.031851 
6917818.545697 0.031828 
6931154.102735 0.031805 
6944489.659773 0.031782 
6957825.216811 0.031759 
6971160.773849 0.031736 
6984496.330887 0.031713 
6997831.887925 0.031690 
7011167.444963 0.031668 
7024503.002001 0.031645 
7037838.559039 0.031623 
7051174.116077 0.031601 
7064509.673115 0.031579 
7077845.230153 0.031557 
7091180.787191 0.031535 
7104516.344229 0.031513 
7117851.901268 0.031492 
7131187.458306 0.031470 
7144523.015344 0.031449 
7157858.572382 0.031428 
7171194.129420 0.031407 
7184529.686458 0.031386 
7197865.243496 0.031365 
7211200.800534 0.031344 
7224536.357572 0.031323 
7237871.914610 0.031303 
7251207.471648 0.031282 
7264543.028686 0.031262 
7277878.585724 0.031242 
7291214.142762 0.031221 
7304549.699800 0.031201 
7317885.256838 0.031181 
7331220.813876 0.031162 
7344556.370914 0.031142 
7357891.927952 0.031122 
7371227.484990 0.031103 
7384563.042028 0.031083 
7397898.599066 0.031064 
7411234.156104 0.031045 
7424569.713142 0.031026 
7437905.270180 0.031007 
7451240.827218 0.030988 
7464576.384256 0.030969 
7477911.941294 0.030950 
7491247.498332 0.030932 
7504583.055370 0.030913 
7517918.612408 0.030895 
7531254.169446 0.030876 
7544589.726484 0.030858 
7557925.283522 0.030840 
7571260.840560 0.030822 
7584596.397598 0.030804 
7597931.954636 0.030786 
7611267.511674 0.030768 
7624603.068712 0.030751 
7637938.625751 0.030733 
7651274.182789 0.030716 
7664609.739827 0.030698 
7677945.296865 0.030681 
7691280.853903 0.030664 
7704616.410941 0.030647 
7717951.967979 0.030630 
7731287.525017 0.030613 
7744623.082055 0.030596 
7757958.639093 0.030579 
7771294.196131 0.030563 
7784629.753169 0.030546 
7797965.310207 0.030530 
7811300.867245 0.030513 
7824636.424283 0.030497 
7837971.981321 0.030481 
7851307.538359 0.030464 
7864643.095397 0.030448 
7877978.652435 0.030432 
7891314.209473 0.030417 
7904649.766511 0.030401 
7917985.323549 0.030385 
7931320.880587 0.030369 
7944656.437625 0.030354 
7957991.994663 0.030338 
7971327.551701 0.030323 
7984663.108739 0.030308 
7997998.665777 0.030293 
8011334.222815 0.030277 
8024669.779853 0.030262 
8038005.336891 0.030247 
8051340.893929 0.030233 
8064676.450967 0.030218 
8078012.008005 0.030203 
8091347.565043 0.030188 
8104683.122081 0.030174 
8118018.679119 0.030159 
8131354.236157 0.030145 
8144689.793195 0.030131 
8158025.350233 0.030116 
8171360.907272 0.030102 
8184696.464310 0.030088 
8198032.021348 0.030074 
8211367.578386 0.030060 
8224703.135424 0.030046 
8238038.692462 0.030032 
8251374.249500 0.030019 
8264709.806538 0.030005 
8278045.363576 0.029991 
8291380.920614 0.029978 
8304716.477652 0.029964 
8318052.034690 0.029951 
8331387.591728 0.029938 
8344723.148766 0.029925 
8358058.705804 0.029911 
8371394.262842 0.029898 
8384729.819880 0.029885 
8398065.376918 0.029872 
8411400.933956 0.029860 
8424736.490994 0.029847 
8438072.048032 0.029834 
8451407.605070 0.029821 
8464743.162108 0.029809 
8478078.719146 0.029796 
8491414.276184 0.029784 
8504749.833222 0.029771 
8518085.390260 0.029759 
8531420.947298 0.029747 
8544756.504336 0.029735 
8558092.061374 0.029723 
8571427.618412 0.029711 
8584763.175450 0.029699 
8598098.732488 0.029687 
8611434.289526 0.029675 
8624769.846564 0.029663 
8638105.403602 0.029651 
8651440.960640 0.029640 
8664776.517678 0.029628 
8678112.074716 0.029617 
8691447.631755 0.029605 
8704783.188793 0.029594 
8718118.745831 0.029582 
8731454.302869 0.029571 
8744789.859907 0.029560 
8758125.416945 0.029549 
8771460.973983 0.029538 
8784796.531021 0.029527 
8798132.088059 0.029516 
8811467.645097 0.029505 
8824803.202135 0.029494 
8838138.759173 0.029483 
8851474.316211 0.029473 
8864809.873249 0.029462 
8878145.430287 0.029451 
8891480.987325 0.029441 
8904816.544363 0.029430 
8918152.101401 0.029420 
8931487.658439 0.029410 
8944823.215477 0.029399 
8958158.772515 0.029389 
8971494.329553 0.029379 
8984829.886591 0.029369 
8998165.443629 0.029359 
9011501.000667 0.029349 
9024836.557705 0.029339 
9038172.114743 0.029329 
9051507.671781 0.029319 
9064843.228819 0.029309 
9078178.785857 0.029300 
9091514.342895 0.029290 
9104849.899933 0.029280 
9118185.456971 0.029271 
9131521.014009 0.029261 
9144856.571047 0.029252 
9158192.128085 0.029243 
9171527.685123 0.029233 
9184863.242161 0.029224 
9198198.799199 0.029215 
9211534.356237 0.029206 
9224869.913276 0.029197 
9238205.470314 0.029187 
9251541.027352 0.029179 
9264876.584390 0.029170 
9278212.141428 0.029161 
9291547.698466 0.029152 
9304883.255504 0.029143 
9318218.812542 0.029134 
9331554.369580 0.029126 
9344889.926618 0.029117 
9358225.483656 0.029108 
9371561.040694 0.029100 
9384896.597732 0.029091 
9398232.154770 0.029083 
9411567.711808 0.029075 
9424903.268846 0.029066 
9438238.825884 0.029058 
9451574.382922 0.029050 
9464909.939960 0.029042 
9478245.496998 0.029034 
9491581.054036 0.029026 
9504916.611074 0.029018 
9518252.168112 0.029010 
9531587.725150 0.029002 
9544923.282188 0.028994 
9558258.839226 0.028986 
9571594.396264 0.028978 
9584929.953302 0.028971 
9598265.510340 0.028963 
9611601.067378 0.028955 
9624936.624416 0.028948 
9638272.181454 0.028940 
9651607.738492 0.028933 
9664943.295530 0.028925 
9678278.852568 0.028918 
9691614.409606 0.028910 
9704949.966644 0.028903 
9718285.523682 0.028896 
9731621.080720 0.028889 
9744956.637759 0.028882 
9758292.194797 0.028875 
9771627.751835 0.028867 
9784963.308873 0.028860 
9798298.865911 0.028853 
9811634.422949 0.028847 
9824969.979987 0.028840 
9838305.537025 0.028833 
9851641.094063 0.028826 
9864976.651101 0.028819 
9878312.208139 0.028813 
9891647.765177 0.028806 
9904983.322215 0.028799 
9918318.879253 0.028793 
9931654.436291 0.028786 
9944989.993329 0.028780 
9958325.550367 0.028773 
9971661.107405 0.028767 
9984996.664443 0.028761 
9998332.221481 0.028754 
10011667.778519 0.028748 
10025003.335557 0.028742 
10038338.892595 0.028736 
10051674.449633 0.028730 
10065010.006671 0.028723 
10078345.563709 0.028717 
10091681.120747 0.028711 
10105016.677785 0.028705 
10118352.234823 0.028699 
10131687.791861 0.028694 
10145023.348899 0.028688 
10158358.905937 0.028682 
10171694.462975 0.028676 
10185030.020013 0.028670 
10198365.577051 0.028665 
10211701.134089 0.028659 
10225036.691127 0.028654 
10238372.248165 0.028648 
10251707.805203 0.028643 
10265043.362241 0.028637 
10278378.919280 0.028632 
10291714.476318 0.028626 
10305050.033356 0.028621 
10318385.590394 0.028616 
10331721.147432 0.028610 
10345056.704470 0.028605 
10358392.261508 0.028600 
10371727.818546 0.028595 
10385063.375584 0.028590 
10398398.932622 0.028584 
10411734.489660 0.028579 
10425070.046698 0.028574 
10438405.603736 0.028569 
10451741.160774 0.028565 
10465076.717812 0.028560 
10478412.274850 0.028555 
10491747.831888 0.028550 
10505083.388926 0.028545 
10518418.945964 0.028540 
10531754.503002 0.028536 
10545090.060040 0.028531 
10558425.617078 0.028526 
10571761.174116 0.028522 
10585096.731154 0.028517 
10598432.288192 0.028513 
10611767.845230 0.028508 
10625103.402268 0.028504 
10638438.959306 0.028499 
10651774.516344 0.028495 
10665110.073382 0.028491 
10678445.630420 0.028486 
10691781.187458 0.028482 
10705116.744496 0.028478 
10718452.301534 0.028474 
10731787.858572 0.028470 
10745123.415610 0.028465 
10758458.972648 0.028461 
10771794.529686 0.028457 
10785130.086724 0.028453 
10798465.643763 0.028449 
10811801.200801 0.028445 
10825136.757839 0.028441 
10838472.314877 0.028438 
10851807.871915 0.028434 
10865143.428953 0.028430 
10878478.985991 0.028426 
10891814.543029 0.028422 
10905150.100067 0.028419 
10918485.657105 0.028415 
10931821.214143 0.028411 
10945156.771181 0.028408 
10958492.328219 0.028404 
10971827.885257 0.028401 
10985163.442295 0.028397 
10998498.999333 0.028394 
11011834.556371 0.028390 
11025170.113409 0.028387 
11038505.670447 0.028383 
11051841.227485 0.028380 
11065176.784523 0.028377 
11078512.341561 0.028373 
11091847.898599 0.028370 
11105183.455637 0.028367 
11118519.012675 0.028364 
11131854.569713 0.028361 
11145190.126751 0.028357 
11158525.683789 0.028354 
11171861.240827 0.028351 
11185196.797865 0.028348 
11198532.354903 0.028345 
11211867.911941 0.028342 
11225203.468979 0.028339 
11238539.026017 0.028336 
11251874.583055 0.028334 
11265210.140093 0.028331 
11278545.697131 0.028328 
11291881.254169 0.028325 
11305216.811207 0.028322 
11318552.368245 0.028320 
11331887.925284 0.028317 
11345223.482322 0.028314 
11358559.039360 0.028312 
11371894.596398 0.028309 
11385230.153436 0.028307 
11398565.710474 0.028304 
11411901.267512 0.028302 
11425236.824550 0.028299 
11438572.381588 0.028297 
11451907.938626 0.028294 
11465243.495664 0.028292 
11478579.052702 0.028289 
11491914.609740 0.028287 
11505250.166778 0.028285 
11518585.723816 0.028283 
11531921.280854 0.028280 
11545256.837892 0.028278 
11558592.394930 0.028276 
11571927.951968 0.028274 
11585263.509006 0.028272 
11598599.066044 0.028270 
11611934.623082 0.028267 
11625270.180120 0.028265 
11638605.737158 0.028263 
11651941.294196 0.028261 
11665276.851234 0.028259 
11678612.408272 0.028258 
11691947.965310 0.028256 
11705283.522348 0.028254 
11718619.079386 0.028252 
11731954.636424 0.028250 
11745290.193462 0.028248 
11758625.750500 0.028247 
11771961.307538 0.028245 
11785296.864576 0.028243 
11798632.421614 0.028241 
11811967.978652 0.028240 
11825303.535690 0.028238 
11838639.092728 0.028236 
11851974.649767 0.028235 
11865310.206805 0.028233 
11878645.763843 0.028232 
11891981.320881 0.028230 
11905316.877919 0.028229 
11918652.434957 0.028227 
11931987.991995 0.028226 
11945323.549033 0.028225 
11958659.106071 0.028223 
11971994.663109 0.028222 
11985330.220147 0.028221 
11998665.777185 0.028219 
12012001.334223 0.028218 
12025336.891261 0.028217 
12038672.448299 0.028216 
12052008.005337 0.028214 
12065343.562375 0.028213 
12078679.119413 0.028212 
12092014.676451 0.028211 
12105350.233489 0.028210 
12118685.790527 0.028209 
12132021.347565 0.028208 
12145356.904603 0.028207 
12158692.461641 0.028206 
12172028.018679 0.028205 
12185363.575717 0.028204 
12198699.132755 0.028203 
12212034.689793 0.028202 
12225370.246831 0.028201 
12238705.803869 0.028201 
12252041.360907 0.028200 
12265376.917945 0.028199 
12278712.474983 0.028198 
12292048.032021 0.028198 
12305383.589059 0.028197 
12318719.146097 0.028196 
12332054.703135 0.028196 
12345390.260173 0.028195 
12358725.817211 0.028194 
12372061.374249 0.028194 
12385396.931288 0.028193 
12398732.488326 0.028193 
12412068.045364 0.028192 
12425403.602402 0.028192 
12438739.159440 0.028191 
12452074.716478 0.028191 
12465410.273516 0.028190 
12478745.830554 0.028190 
12492081.387592 0.028190 
12505416.944630 0.028189 
12518752.501668 0.028189 
12532088.058706 0.028189 
12545423.615744 0.028188 
12558759.172782 0.028188 
12572094.729820 0.028188 
12585430.286858 0.028188 
12598765.843896 0.028187 
12612101.400934 0.028187 
12625436.957972 0.028187 
12638772.515010 0.028187 
12652108.072048 0.028187 
12665443.629086 0.028187 
12678779.186124 0.028187 
12692114.743162 0.028187 
12705450.300200 0.028187 
12718785.857238 0.028187 
12732121.414276 0.028187 
12745456.971314 0.028187 
12758792.528352 0.028187 
12772128.085390 0.028187 
12785463.642428 0.028187 
12798799.199466 0.028187 
12812134.756504 0.028187 
12825470.313542 0.028188 
12838805.870580 0.028188 
12852141.427618 0.028188 
12865476.984656 0.028188 
12878812.541694 0.028189 
12892148.098732 0.028189 
12905483.655771 0.028189 
12918819.212809 0.028190 
12932154.769847 0.028190 
12945490.326885 0.028190 
12958825.883923 0.028191 
12972161.440961 0.028191 
12985496.997999 0.028192 
12998832.555037 0.028192 
13012168.112075 0.028193 
13025503.669113 0.028193 
13038839.226151 0.028194 
13052174.783189 0.028194 
13065510.340227 0.028195 
13078845.897265 0.028195 
13092181.454303 0.028196 
13105517.011341 0.028197 
13118852.568379 0.028197 
13132188.125417 0.028198 
13145523.682455 0.028199 
13158859.239493 0.028199 
13172194.796531 0.028200 
13185530.353569 0.028201 
13198865.910607 0.028202 
13212201.467645 0.028202 
13225537.024683 0.028203 
13238872.581721 0.028204 
13252208.138759 0.028205 
13265543.695797 0.028206 
13278879.252835 0.028207 
13292214.809873 0.028208 
13305550.366911 0.028209 
13318885.923949 0.028210 
13332221.480987 0.028210 
13345557.038025 0.028211 
13358892.595063 0.028212 
13372228.152101 0.028214 
13385563.709139 0.028215 
13398899.266177 0.028216 
13412234.823215 0.028217 
13425570.380254 0.028218 
13438905.937292 0.028219 
13452241.494330 0.028220 
13465577.051368 0.028221 
13478912.608406 0.028223 
13492248.165444 0.028224 
13505583.722482 0.028225 
13518919.279520 0.028226 
13532254.836558 0.028227 
13545590.393596 0.028229 
13558925.950634 0.028230 
13572261.507672 0.028231 
13585597.064710 0.028233 
13598932.621748 0.028234 
13612268.178786 0.028235 
13625603.735824 0.028237 
13638939.292862 0.028238 
13652274.849900 0.028240 
13665610.406938 0.028241 
13678945.963976 0.028243 
13692281.521014 0.028244 
13705617.078052 0.028246 
13718952.635090 0.028247 
13732288.192128 0.028249 
13745623.749166 0.028250 
13758959.306204 0.028252 
13772294.863242 0.028253 
13785630.420280 0.028255 
13798965.977318 0.028257 
13812301.534356 0.028258 
13825637.091394 0.028260 
13838972.648432 0.028262 
13852308.205470 0.028263 
13865643.762508 0.028265 
13878979.319546 0.028267 
13892314.876584 0.028269 
13905650.433622 0.028270 
13918985.990660 0.028272 
13932321.547698 0.028274 
13945657.104736 0.028276 
13958992.661775 0.028278 
13972328.218813 0.028280 
13985663.775851 0.028281 
13998999.332889 0.028283 
14012334.889927 0.028285 
14025670.446965 0.028287 
14039006.004003 0.028289 
14052341.561041 0.028291 
14065677.118079 0.028293 
14079012.675117 0.028295 
14092348.232155 0.028297 
14105683.789193 0.028299 
14119019.346231 0.028301 
14132354.903269 0.028303 
14145690.460307 0.028305 
14159026.017345 0.028307 
14172361.574383 0.028310 
14185697.131421 0.028312 
14199032.688459 0.028314 
14212368.245497 0.028316 
14225703.802535 0.028318 
14239039.359573 0.028320 
14252374.916611 0.028323 
14265710.473649 0.028325 
14279046.030687 0.028327 
14292381.587725 0.028329 
14305717.144763 0.028332 
14319052.701801 0.028334 
14332388.258839 0.028336 
14345723.815877 0.028339 
14359059.372915 0.028341 
14372394.929953 0.028343 
14385730.486991 0.028346 
14399066.044029 0.028348 
14412401.601067 0.028351 
14425737.158105 0.028353 
14439072.715143 0.028355 
14452408.272181 0.028358 
14465743.829219 0.028360 
14479079.386258 0.028363 
14492414.943296 0.028365 
14505750.500334 0.028368 
14519086.057372 0.028370 
14532421.614410 0.028373 
14545757.171448 0.028376 
14559092.728486 0.028378 
14572428.285524 0.028381 
14585763.842562 0.028383 
14599099.399600 0.028386 
14612434.956638 0.028389 
14625770.513676 0.028391 
14639106.070714 0.028394 
14652441.627752 0.028397 
14665777.184790 0.028399 
14679112.741828 0.028402 
14692448.298866 0.028405 
14705783.855904 0.028408 
14719119.412942 0.028411 
14732454.969980 0.028413 
14745790.527018 0.028416 
14759126.084056 0.028419 
14772461.641094 0.028422 
14785797.198132 0.028425 
14799132.755170 0.028427 
14812468.312208 0.028430 
14825803.869246 0.028433 
14839139.426284 0.028436 
14852474.983322 0.028439 
14865810.540360 0.028442 
14879146.097398 0.028445 
14892481.654436 0.028448 
14905817.211474 0.028451 
14919152.768512 0.028454 
14932488.325550 0.028457 
14945823.882588 0.028460 
14959159.439626 0.028463 
14972494.996664 0.028466 
14985830.553702 0.028469 
14999166.110740 0.028472 
15012501.667779 0.028475 
15025837.224817 0.028478 
15039172.781855 0.028482 
15052508.338893 0.028485 
15065843.895931 0.028488 
15079179.452969 0.028491 
15092515.010007 0.028494 
15105850.567045 0.028498 
15119186.124083 0.028501 
15132521.681121 0.028504 
15145857.238159 0.028507 
15159192.795197 0.028510 
15172528.352235 0.028514 
15185863.909273 0.028517 
15199199.466311 0.028520 
15212535.023349 0.028524 
15225870.580387 0.028527 
15239206.137425 0.028530 
15252541.694463 0.028534 
15265877.251501 0.028537 
15279212.808539 0.028540 
15292548.365577 0.028544 
15305883.922615 0.028547 
15319219.479653 0.028551 
15332555.036691 0.028554 
15345890.593729 0.028558 
15359226.150767 0.028561 
15372561.707805 0.028565 
15385897.264843 0.028568 
15399232.821881 0.028572 
15412568.378919 0.028575 
15425903.935957 0.028579 
15439239.492995 0.028582 
15452575.050033 0.028586 
15465910.607071 0.028589 
15479246.164109 0.028593 
15492581.721147 0.028597 
15505917.278185 0.028600 
15519252.835223 0.028604 
15532588.392262 0.028607 
15545923.949300 0.028611 
15559259.506338 0.028615 
15572595.063376 0.028618 
15585930.620414 0.028622 
15599266.177452 0.028626 
15612601.734490 0.028630 
15625937.291528 0.028633 
15639272.848566 0.028637 
15652608.405604 0.028641 
15665943.962642 0.028645 
15679279.519680 0.028648 
15692615.076718 0.028652 
15705950.633756 0.028656 
15719286.190794 0.028660 
15732621.747832 0.028664 
15745957.304870 0.028668 
15759292.861908 0.028671 
15772628.418946 0.028675 
15785963.975984 0.028679 
15799299.533022 0.028683 
15812635.090060 0.028687 
15825970.647098 0.028691 
15839306.204136 0.028695 
15852641.761174 0.028699 
15865977.318212 0.028703 
15879312.875250 0.028707 
15892648.432288 0.028711 
15905983.989326 0.028715 
15919319.546364 0.028719 
15932655.103402 0.028723 
15945990.660440 0.028727 
15959326.217478 0.028731 
15972661.774516 0.028735 
15985997.331554 0.028739 
15999332.888592 0.028743 
16012668.445630 0.028747 
16026004.002668 0.028751 
16039339.559706 0.028756 
16052675.116744 0.028760 
16066010.673783 0.028764 
16079346.230821 0.028768 
16092681.787859 0.028772 
16106017.344897 0.028776 
16119352.901935 0.028781 
16132688.458973 0.028785 
16146024.016011 0.028789 
16159359.573049 0.028793 
16172695.130087 0.028798 
16186030.687125 0.028802 
16199366.244163 0.028806 
16212701.801201 0.028810 
16226037.358239 0.028815 
16239372.915277 0.028819 
16252708.472315 0.028823 
16266044.029353 0.028828 
16279379.586391 0.028832 
16292715.143429 0.028836 
16306050.700467 0.028841 
16319386.257505 0.028845 
16332721.814543 0.028850 
16346057.371581 0.028854 
16359392.928619 0.028858 
16372728.485657 0.028863 
16386064.042695 0.028867 
16399399.599733 0.028872 
16412735.156771 0.028876 
16426070.713809 0.028881 
16439406.270847 0.028885 
16452741.827885 0.028890 
16466077.384923 0.028894 
16479412.941961 0.028899 
16492748.498999 0.028903 
16506084.056037 0.028908 
16519419.613075 0.028912 
16532755.170113 0.028917 
16546090.727151 0.028922 
16559426.284189 0.028926 
16572761.841227 0.028931 
16586097.398266 0.028935 
16599432.955304 0.028940 
16612768.512342 0.028945 
16626104.069380 0.028949 
16639439.626418 0.028954 
16652775.183456 0.028959 
16666110.740494 0.028963 
16679446.297532 0.028968 
16692781.854570 0.028973 
16706117.411608 0.028978 
16719452.968646 0.028982 
16732788.525684 0.028987 
16746124.082722 0.028992 
16759459.639760 0.028997 
16772795.196798 0.029001 
16786130.753836 0.029006 
16799466.310874 0.029011 
16812801.867912 0.029016 
16826137.424950 0.029021 
16839472.981988 0.029025 
16852808.539026 0.029030 
16866144.096064 0.029035 
16879479.653102 0.029040 
16892815.210140 0.029045 
16906150.767178 0.029050 
16919486.324216 0.029055 
16932821.881254 0.029060 
16946157.438292 0.029064 
16959492.995330 0.029069 
16972828.552368 0.029074 
16986164.109406 0.029079 
16999499.666444 0.029084 
17012835.223482 0.029089 
17026170.780520 0.029094 
17039506.337558 0.029099 
17052841.894596 0.029104 
17066177.451634 0.029109 
17079513.008672 0.029114 
17092848.565710 0.029119 
17106184.122748 0.029124 
17119519.679787 0.029129 
17132855.236825 0.029134 
17146190.793863 0.029140 
17159526.350901 0.029145 
17172861.907939 0.029150 
17186197.464977 0.029155 
17199533.022015 0.029160 
17212868.579053 0.029165 
17226204.136091 0.029170 
17239539.693129 0.029175 
17252875.250167 0.029181 
17266210.807205 0.029186 
17279546.364243 0.029191 
17292881.921281 0.029196 
17306217.478319 0.029201 
17319553.035357 0.029207 
17332888.592395 0.029212 
17346224.149433 0.029217 
17359559.706471 0.029222 
17372895.263509 0.029227 
17386230.820547 0.029233 
17399566.377585 0.029238 
17412901.934623 0.029243 
17426237.491661 0.029249 
17439573.048699 0.029254 
17452908.605737 0.029259 
17466244.162775 0.029265 
17479579.719813 0.029270 
17492915.276851 0.029275 
17506250.833889 0.029281 
17519586.390927 0.029286 
17532921.947965 0.029291 
17546257.505003 0.029297 
17559593.062041 0.029302 
17572928.619079 0.029308 
17586264.176117 0.029313 
17599599.733155 0.029318 
17612935.290193 0.029324 
17626270.847231 0.029329 
17639606.404270 0.029335 
17652941.961308 0.029340 
17666277.518346 0.029346 
17679613.075384 0.029351 
17692948.632422 0.029357 
17706284.189460 0.029362 
17719619.746498 0.029368 
17732955.303536 0.029373 
17746290.860574 0.029379 
17759626.417612 0.029384 
17772961.974650 0.029390 
17786297.531688 0.029395 
17799633.088726 0.029401 
17812968.645764 0.029407 
17826304.202802 0.029412 
17839639.759840 0.029418 
17852975.316878 0.029423 
17866310.873916 0.029429 
17879646.430954 0.029435 
17892981.987992 0.029440 
17906317.545030 0.029446 
17919653.102068 0.029452 
17932988.659106 0.029457 
17946324.216144 0.029463 
17959659.773182 0.029469 
17972995.330220 0.029474 
17986330.887258 0.029480 
17999666.444296 0.029486 
18013002.001334 0.029492 
18026337.558372 0.029497 
18039673.115410 0.029503 
18053008.672448 0.029509 
18066344.229486 0.029515 
18079679.786524 0.029520 
18093015.343562 0.029526 
18106350.900600 0.029532 
18119686.457638 0.029538 
18133022.014676 0.029544 
18146357.571714 0.029549 
18159693.128752 0.029555 
18173028.685791 0.029561 
18186364.242829 0.029567 
18199699.799867 0.029573 
18213035.356905 0.029579 
18226370.913943 0.029585 
18239706.470981 0.029590 
18253042.028019 0.029596 
18266377.585057 0.029602 
18279713.142095 0.029608 
18293048.699133 0.029614 
18306384.256171 0.029620 
18319719.813209 0.029626 
18333055.370247 0.029632 
18346390.927285 0.029638 
18359726.484323 0.029644 
18373062.041361 0.029650 
18386397.598399 0.029656 
18399733.155437 0.029662 
18413068.712475 0.029668 
18426404.269513 0.029674 
18439739.826551 0.029680 
18453075.383589 0.029686 
18466410.940627 0.029692 
18479746.497665 0.029698 
18493082.054703 0.029704 
18506417.611741 0.029710 
18519753.168779 0.029716 
18533088.725817 0.029722 
18546424.282855 0.029728 
18559759.839893 0.029734 
18573095.396931 0.029741 
18586430.953969 0.029747 
18599766.511007 0.029753 
18613102.068045 0.029759 
18626437.625083 0.029765 
18639773.182121 0.029771 
18653108.739159 0.029777 
18666444.296197 0.029784 
18679779.853235 0.029790 
18693115.410274 0.029796 
18706450.967312 0.029802 
18719786.524350 0.029808 
18733122.081388 0.029815 
18746457.638426 0.029821 
18759793.195464 0.029827 
18773128.752502 0.029833 
18786464.309540 0.029840 
18799799.866578 0.029846 
18813135.423616 0.029852 
18826470.980654 0.029858 
18839806.537692 0.029865 
18853142.094730 0.029871 
18866477.651768 0.029877 
18879813.208806 0.029884 
18893148.765844 0.029890 
18906484.322882 0.029896 
18919819.879920 0.029903 
18933155.436958 0.029909 
18946490.993996 0.029915 
18959826.551034 0.029922 
18973162.108072 0.029928 
18986497.665110 0.029934 
18999833.222148 0.029941 
19013168.779186 0.029947 
19026504.336224 0.029954 
19039839.893262 0.029960 
19053175.450300 0.029966 
19066511.007338 0.029973 
19079846.564376 0.029979 
19093182.121414 0.029986 
19106517.678452 0.029992 
19119853.235490 0.029999 
19133188.792528 0.030005 
19146524.349566 0.030012 
19159859.906604 0.030018 
19173195.463642 0.030025 
19186531.020680 0.030031 
19199866.577718 0.030038 
19213202.134757 0.030044 
19226537.691795 0.030051 
19239873.248833 0.030057 
19253208.805871 0.030064 
19266544.362909 0.030070 
19279879.919947 0.030077 
19293215.476985 0.030083 
19306551.034023 0.030090 
19319886.591061 0.030097 
19333222.148099 0.030103 
19346557.705137 0.030110 
19359893.262175 0.030116 
19373228.819213 0.030123 
19386564.376251 0.030130 
19399899.933289 0.030136 
19413235.490327 0.030143 
19426571.047365 0.030150 
19439906.604403 0.030156 
19453242.161441 0.030163 
19466577.718479 0.030170 
19479913.275517 0.030176 
19493248.832555 0.030183 
19506584.389593 0.030190 
19519919.946631 0.030196 
19533255.503669 0.030203 
19546591.060707 0.030210 
19559926.617745 0.030216 
19573262.174783 0.030223 
19586597.731821 0.030230 
19599933.288859 0.030237 
19613268.845897 0.030243 
19626604.402935 0.030250 
19639939.959973 0.030257 
19653275.517011 0.030264 
19666611.074049 0.030271 
19679946.631087 0.030277 
19693282.188125 0.030284 
19706617.745163 0.030291 
19719953.302201 0.030298 
19733288.859239 0.030305 
19746624.416278 0.030312 
19759959.973316 0.030318 
19773295.530354 0.030325 
19786631.087392 0.030332 
19799966.644430 0.030339 
19813302.201468 0.030346 
19826637.758506 0.030353 
19839973.315544 0.030360 
19853308.872582 0.030367 
19866644.429620 0.030373 
19879979.986658 0.030380 
19893315.543696 0.030387 
19906651.100734 0.030394 
19919986.657772 0.030401 
19933322.214810 0.030408 
19946657.771848 0.030415 
19959993.328886 0.030422 
19973328.885924 0.030429 
19986664.442962 0.030436 
20000000.000000 0.030443 
20000000.000000 0.030443 
20053368.912608 0.030471 
20106737.825217 0.030499 
20160106.737825 0.030527 
20213475.650434 0.030556 
20266844.563042 0.030584 
20320213.475650 0.030613 
20373582.388259 0.030642 
20426951.300867 0.030671 
20480320.213476 0.030699 
20533689.126084 0.030729 
20587058.038692 0.030758 
20640426.951301 0.030787 
20693795.863909 0.030817 
20747164.776518 0.030846 
20800533.689126 0.030876 
20853902.601734 0.030905 
20907271.514343 0.030935 
20960640.426951 0.030965 
21014009.339560 0.030995 
21067378.252168 0.031026 
21120747.164777 0.031056 
21174116.077385 0.031086 
21227484.989993 0.031117 
21280853.902602 0.031148 
21334222.815210 0.031178 
21387591.727819 0.031209 
21440960.640427 0.031240 
21494329.553035 0.031271 
21547698.465644 0.031302 
21601067.378252 0.031334 
21654436.290861 0.031365 
21707805.203469 0.031397 
21761174.116077 0.031428 
21814543.028686 0.031460 
21867911.941294 0.031492 
21921280.853903 0.031524 
21974649.766511 0.031556 
22028018.679119 0.031588 
22081387.591728 0.031620 
22134756.504336 0.031652 
22188125.416945 0.031684 
22241494.329553 0.031717 
22294863.242161 0.031750 
22348232.154770 0.031782 
22401601.067378 0.031815 
22454969.979987 0.031848 
22508338.892595 0.031881 
22561707.805203 0.031914 
22615076.717812 0.031947 
22668445.630420 0.031980 
22721814.543029 0.032014 
22775183.455637 0.032047 
22828552.368245 0.032081 
22881921.280854 0.032114 
22935290.193462 0.032148 
22988659.106071 0.032182 
23042028.018679 0.032216 
23095396.931288 0.032250 
23148765.843896 0.032284 
23202134.756504 0.032318 
23255503.669113 0.032353 
23308872.581721 0.032387 
23362241.494330 0.032421 
23415610.406938 0.032456 
23468979.319546 0.032491 
23522348.232155 0.032525 
23575717.144763 0.032560 
23629086.057372 0.032595 
23682454.969980 0.032630 
23735823.882588 0.032665 
23789192.795197 0.032701 
23842561.707805 0.032736 
23895930.620414 0.032771 
23949299.533022 0.032807 
24002668.445630 0.032842 
24056037.358239 0.032878 
24109406.270847 0.032914 
24162775.183456 0.032949 
24216144.096064 0.032985 
24269513.008672 0.033021 
24322881.921281 0.033057 
24376250.833889 0.033093 
24429619.746498 0.033130 
24482988.659106 0.033166 
24536357.571714 0.033202 
24589726.484323 0.033239 
24643095.396931 0.033275 
24696464.309540 0.033312 
24749833.222148 0.033349 
24803202.134757 0.033386 
24856571.047365 0.033422 
24909939.959973 0.033459 
24963308.872582 0.033496 
25016677.785190 0.033534 
25070046.697799 0.033571 
25123415.610407 0.033608 
25176784.523015 0.033646 
25230153.435624 0.033683 
25283522.348232 0.033721 
25336891.260841 0.033758 
25390260.173449 0.033796 
25443629.086057 0.033834 
25496997.998666 0.033871 
25550366.911274 0.033909 
25603735.823883 0.033947 
25657104.736491 0.033986 
25710473.649099 0.034024 
25763842.561708 0.034062 
25817211.474316 0.034100 
25870580.386925 0.034139 
25923949.299533 0.034177 
25977318.212141 0.034216 
26030687.124750 0.034254 
26084056.037358 0.034293 
26137424.949967 0.034332 
26190793.862575 0.034371 
26244162.775183 0.034410 
26297531.687792 0.034449 
26350900.600400 0.034488 
26404269.513009 0.034527 
26457638.425617 0.034566 
26511007.338225 0.034605 
26564376.250834 0.034645 
26617745.163442 0.034684 
26671114.076051 0.034724 
26724482.988659 0.034763 
26777851.901268 0.034803 
26831220.813876 0.034843 
26884589.726484 0.034883 
26937958.639093 0.034923 
26991327.551701 0.034963 
27044696.464310 0.035003 
27098065.376918 0.035043 
27151434.289526 0.035083 
27204803.202135 0.035123 
27258172.114743 0.035164 
27311541.027352 0.035204 
27364909.939960 0.035245 
27418278.852568 0.035285 
27471647.765177 0.035326 
27525016.677785 0.035366 
27578385.590394 0.035407 
27631754.503002 0.035448 
27685123.415610 0.035489 
27738492.328219 0.035530 
27791861.240827 0.035571 
27845230.153436 0.035612 
27898599.066044 0.035653 
27951967.978652 0.035695 
28005336.891261 0.035736 
28058705.803869 0.035777 
28112074.716478 0.035819 
28165443.629086 0.035860 
28218812.541694 0.035902 
28272181.454303 0.035944 
28325550.366911 0.035986 
28378919.279520 0.036027 
28432288.192128 0.036069 
28485657.104736 0.036111 
28539026.017345 0.036153 
28592394.929953 0.036195 
28645763.842562 0.036237 
28699132.755170 0.036280 
28752501.667779 0.036322 
28805870.580387 0.036364 
28859239.492995 0.036407 
28912608.405604 0.036449 
28965977.318212 0.036492 
29019346.230821 0.036535 
29072715.143429 0.036577 
29126084.056037 0.036620 
29179452.968646 0.036663 
29232821.881254 0.036706 
29286190.793863 0.036749 
29339559.706471 0.036792 
29392928.619079 0.036835 
29446297.531688 0.036878 
29499666.444296 0.036921 
29553035.356905 0.036965 
29606404.269513 0.037008 
29659773.182121 0.037051 
29713142.094730 0.037095 
29766511.007338 0.037139 
29819879.919947 0.037182 
29873248.832555 0.037226 
29926617.745163 0.037270 
29979986.657772 0.037313 
30033355.570380 0.037357 
30086724.482989 0.037401 
30140093.395597 0.037445 
30193462.308205 0.037489 
30246831.220814 0.037534 
30300200.133422 0.037578 
30353569.046031 0.037622 
30406937.958639 0.037666 
30460306.871248 0.037711 
30513675.783856 0.037755 
30567044.696464 0.037800 
30620413.609073 0.037845 
30673782.521681 0.037889 
30727151.434290 0.037934 
30780520.346898 0.037979 
30833889.259506 0.038024 
30887258.172115 0.038069 
30940627.084723 0.038113 
30993995.997332 0.038159 
31047364.909940 0.038204 
31100733.822548 0.038249 
31154102.735157 0.038294 
31207471.647765 0.038339 
31260840.560374 0.038385 
31314209.472982 0.038430 
31367578.385590 0.038476 
31420947.298199 0.038521 
31474316.210807 0.038567 
31527685.123416 0.038613 
31581054.036024 0.038658 
31634422.948632 0.038704 
31687791.861241 0.038750 
31741160.773849 0.038796 
31794529.686458 0.038842 
31847898.599066 0.038888 
31901267.511674 0.038934 
31954636.424283 0.038980 
32008005.336891 0.039026 
32061374.249500 0.039073 
32114743.162108 0.039119 
32168112.074716 0.039166 
32221480.987325 0.039212 
32274849.899933 0.039259 
32328218.812542 0.039305 
32381587.725150 0.039352 
32434956.637759 0.039399 
32488325.550367 0.039445 
32541694.462975 0.039492 
32595063.375584 0.039539 
32648432.288192 0.039586 
32701801.200801 0.039633 
32755170.113409 0.039680 
32808539.026017 0.039727 
32861907.938626 0.039775 
32915276.851234 0.039822 
32968645.763843 0.039869 
33022014.676451 0.039917 
33075383.589059 0.039964 
33128752.501668 0.040012 
33182121.414276 0.040059 
33235490.326885 0.040107 
33288859.239493 0.040155 
33342228.152101 0.040202 
33395597.064710 0.040250 
33448965.977318 0.040298 
33502334.889927 0.040346 
33555703.802535 0.040394 
33609072.715143 0.040442 
33662441.627752 0.040490 
33715810.540360 0.040538 
33769179.452969 0.040587 
33822548.365577 0.040635 
33875917.278185 0.040683 
33929286.190794 0.040732 
33982655.103402 0.040780 
34036024.016011 0.040829 
34089392.928619 0.040877 
34142761.841227 0.040926 
34196130.753836 0.040975 
34249499.666444 0.041024 
34302868.579053 0.041072 
34356237.491661 0.041121 
34409606.404270 0.041170 
34462975.316878 0.041219 
34516344.229486 0.041268 
34569713.142095 0.041318 
34623082.054703 0.041367 
34676450.967312 0.041416 
34729819.879920 0.041465 
34783188.792528 0.041515 
34836557.705137 0.041564 
34889926.617745 0.041614 
34943295.530354 0.041663 
34996664.442962 0.041713 
35050033.355570 0.041763 
35103402.268179 0.041812 
35156771.180787 0.041862 
35210140.093396 0.041912 
35263509.006004 0.041962 
35316877.918612 0.042012 
35370246.831221 0.042062 
35423615.743829 0.042112 
35476984.656438 0.042162 
35530353.569046 0.042212 
35583722.481654 0.042263 
35637091.394263 0.042313 
35690460.306871 0.042363 
35743829.219480 0.042414 
35797198.132088 0.042464 
35850567.044696 0.042515 
35903935.957305 0.042565 
35957304.869913 0.042616 
36010673.782522 0.042667 
36064042.695130 0.042718 
36117411.607738 0.042768 
36170780.520347 0.042819 
36224149.432955 0.042870 
36277518.345564 0.042921 
36330887.258172 0.042972 
36384256.170781 0.043024 
36437625.083389 0.043075 
36490993.995997 0.043126 
36544362.908606 0.043177 
36597731.821214 0.043229 
36651100.733823 0.043280 
36704469.646431 0.043332 
36757838.559039 0.043383 
36811207.471648 0.043435 
36864576.384256 0.043487 
36917945.296865 0.043538 
36971314.209473 0.043590 
37024683.122081 0.043642 
37078052.034690 0.043694 
37131420.947298 0.043746 
37184789.859907 0.043798 
37238158.772515 0.043850 
37291527.685123 0.043902 
37344896.597732 0.043954 
37398265.510340 0.044007 
37451634.422949 0.044059 
37505003.335557 0.044111 
37558372.248165 0.044164 
37611741.160774 0.044216 
37665110.073382 0.044269 
37718478.985991 0.044321 
37771847.898599 0.044374 
37825216.811207 0.044427 
37878585.723816 0.044480 
37931954.636424 0.044533 
37985323.549033 0.044585 
38038692.461641 0.044638 
38092061.374250 0.044691 
38145430.286858 0.044745 
38198799.199466 0.044798 
38252168.112075 0.044851 
38305537.024683 0.044904 
38358905.937292 0.044958 
38412274.849900 0.045011 
38465643.762508 0.045064 
38519012.675117 0.045118 
38572381.587725 0.045171 
38625750.500334 0.045225 
38679119.412942 0.045279 
38732488.325550 0.045332 
38785857.238159 0.045386 
38839226.150767 0.045440 
38892595.063376 0.045494 
38945963.975984 0.045548 
38999332.888592 0.045602 
39052701.801201 0.045656 
39106070.713809 0.045710 
39159439.626418 0.045764 
39212808.539026 0.045819 
39266177.451634 0.045873 
39319546.364243 0.045927 
39372915.276851 0.045982 
39426284.189460 0.046036 
39479653.102068 0.046091 
39533022.014676 0.046146 
39586390.927285 0.046200 
39639759.839893 0.046255 
39693128.752502 0.046310 
39746497.665110 0.046365 
39799866.577718 0.046420 
39853235.490327 0.046475 
39906604.402935 0.046530 
39959973.315544 0.046585 
40013342.228152 0.046640 
40066711.140761 0.046695 
40120080.053369 0.046750 
40173448.965977 0.046806 
40226817.878586 0.046861 
40280186.791194 0.046917 
40333555.703803 0.046972 
40386924.616411 0.047028 
40440293.529019 0.047083 
40493662.441628 0.047139 
40547031.354236 0.047195 
40600400.266845 0.047250 
40653769.179453 0.047306 
40707138.092061 0.047362 
40760507.004670 0.047418 
40813875.917278 0.047474 
40867244.829887 0.047530 
40920613.742495 0.047587 
40973982.655103 0.047643 
41027351.567712 0.047699 
41080720.480320 0.047756 
41134089.392929 0.047812 
41187458.305537 0.047868 
41240827.218145 0.047925 
41294196.130754 0.047982 
41347565.043362 0.048038 
41400933.955971 0.048095 
41454302.868579 0.048152 
41507671.781187 0.048208 
41561040.693796 0.048265 
41614409.606404 0.048322 
41667778.519013 0.048379 
41721147.431621 0.048436 
41774516.344229 0.048494 
41827885.256838 0.048551 
41881254.169446 0.048608 
41934623.082055 0.048665 
41987991.994663 0.048723 
42041360.907272 0.048780 
42094729.819880 0.048838 
42148098.732488 0.048895 
42201467.645097 0.048953 
42254836.557705 0.049011 
42308205.470314 0.049068 
42361574.382922 0.049126 
42414943.295530 0.049184 
42468312.208139 0.049242 
42521681.120747 0.049300 
42575050.033356 0.049358 
42628418.945964 0.049416 
42681787.858572 0.049474 
42735156.771181 0.049533 
42788525.683789 0.049591 
42841894.596398 0.049649 
42895263.509006 0.049708 
42948632.421614 0.049766 
43002001.334223 0.049825 
43055370.246831 0.049883 
43108739.159440 0.049942 
43162108.072048 0.050001 
43215476.984656 0.050059 
43268845.897265 0.050118 
43322214.809873 0.050177 
43375583.722482 0.050236 
43428952.635090 0.050295 
43482321.547698 0.050354 
43535690.460307 0.050414 
43589059.372915 0.050473 
43642428.285524 0.050532 
43695797.198132 0.050591 
43749166.110740 0.050651 
43802535.023349 0.050710 
43855903.935957 0.050770 
43909272.848566 0.050829 
43962641.761174 0.050889 
44016010.673783 0.050949 
44069379.586391 0.051009 
44122748.498999 0.051069 
44176117.411608 0.051128 
44229486.324216 0.051188 
44282855.236825 0.051249 
44336224.149433 0.051309 
44389593.062041 0.051369 
44442961.974650 0.051429 
44496330.887258 0.051489 
44549699.799867 0.051550 
44603068.712475 0.051610 
44656437.625083 0.051671 
44709806.537692 0.051731 
44763175.450300 0.051792 
44816544.362909 0.051853 
44869913.275517 0.051913 
44923282.188125 0.051974 
44976651.100734 0.052035 
45030020.013342 0.052096 
45083388.925951 0.052157 
45136757.838559 0.052218 
45190126.751167 0.052279 
45243495.663776 0.052340 
45296864.576384 0.052402 
45350233.488993 0.052463 
45403602.401601 0.052524 
45456971.314209 0.052586 
45510340.226818 0.052647 
45563709.139426 0.052709 
45617078.052035 0.052771 
45670446.964643 0.052832 
45723815.877252 0.052894 
45777184.789860 0.052956 
45830553.702468 0.053018 
45883922.615077 0.053080 
45937291.527685 0.053142 
45990660.440294 0.053204 
46044029.352902 0.053266 
46097398.265510 0.053329 
46150767.178119 0.053391 
46204136.090727 0.053453 
46257505.003336 0.053516 
46310873.915944 0.053578 
46364242.828552 0.053641 
46417611.741161 0.053704 
46470980.653769 0.053766 
46524349.566378 0.053829 
46577718.478986 0.053892 
46631087.391594 0.053955 
46684456.304203 0.054018 
46737825.216811 0.054081 
46791194.129420 0.054144 
46844563.042028 0.054207 
46897931.954636 0.054270 
46951300.867245 0.054334 
47004669.779853 0.054397 
47058038.692462 0.054461 
47111407.605070 0.054524 
47164776.517678 0.054588 
47218145.430287 0.054651 
47271514.342895 0.054715 
47324883.255504 0.054779 
47378252.168112 0.054843 
47431621.080720 0.054907 
47484989.993329 0.054971 
47538358.905937 0.055035 
47591727.818546 0.055099 
47645096.731154 0.055163 
47698465.643763 0.055228 
47751834.556371 0.055292 
47805203.468979 0.055356 
47858572.381588 0.055421 
47911941.294196 0.055485 
47965310.206805 0.055550 
48018679.119413 0.055615 
48072048.032021 0.055679 
48125416.944630 0.055744 
48178785.857238 0.055809 
48232154.769847 0.055874 
48285523.682455 0.055939 
48338892.595063 0.056004 
48392261.507672 0.056070 
48445630.420280 0.056135 
48498999.332889 0.056200 
48552368.245497 0.056266 
48605737.158105 0.056331 
48659106.070714 0.056397 
48712474.983322 0.056462 
48765843.895931 0.056528 
48819212.808539 0.056594 
48872581.721147 0.056660 
48925950.633756 0.056725 
48979319.546364 0.056791 
49032688.458973 0.056858 
49086057.371581 0.056924 
49139426.284189 0.056990 
49192795.196798 0.057056 
49246164.109406 0.057122 
49299533.022015 0.057189 
49352901.934623 0.057255 
49406270.847231 0.057322 
49459639.759840 0.057389 
49513008.672448 0.057455 
49566377.585057 0.057522 
49619746.497665 0.057589 
49673115.410274 0.057656 
49726484.322882 0.057723 
49779853.235490 0.057790 
49833222.148099 0.057857 
49886591.060707 0.057924 
49939959.973316 0.057992 
49993328.885924 0.058059 
50046697.798532 0.058126 
50100066.711141 0.058194 
50153435.623749 0.058262 
50206804.536358 0.058329 
50260173.448966 0.058397 
50313542.361574 0.058465 
50366911.274183 0.058533 
50420280.186791 0.058601 
50473649.099400 0.058669 
50527018.012008 0.058737 
50580386.924616 0.058805 
50633755.837225 0.058873 
50687124.749833 0.058942 
50740493.662442 0.059010 
50793862.575050 0.059079 
50847231.487658 0.059147 
50900600.400267 0.059216 
50953969.312875 0.059285 
51007338.225484 0.059353 
51060707.138092 0.059422 
51114076.050700 0.059491 
51167444.963309 0.059560 
51220813.875917 0.059629 
51274182.788526 0.059699 
51327551.701134 0.059768 
51380920.613743 0.059837 
51434289.526351 0.059907 
51487658.438959 0.059976 
51541027.351568 0.060046 
51594396.264176 0.060116 
51647765.176785 0.060185 
51701134.089393 0.060255 
51754503.002001 0.060325 
51807871.914610 0.060395 
51861240.827218 0.060465 
51914609.739827 0.060535 
51967978.652435 0.060606 
52021347.565043 0.060676 
52074716.477652 0.060746 
52128085.390260 0.060817 
52181454.302869 0.060887 
52234823.215477 0.060958 
52288192.128085 0.061029 
52341561.040694 0.061099 
52394929.953302 0.061170 
52448298.865911 0.061241 
52501667.778519 0.061312 
52555036.691127 0.061383 
52608405.603736 0.061455 
52661774.516344 0.061526 
52715143.428953 0.061597 
52768512.341561 0.061669 
52821881.254169 0.061740 
52875250.166778 0.061812 
52928619.079386 0.061884 
52981987.991995 0.061955 
53035356.904603 0.062027 
53088725.817211 0.062099 
53142094.729820 0.062171 
53195463.642428 0.062243 
53248832.555037 0.062316 
53302201.467645 0.062388 
53355570.380254 0.062460 
53408939.292862 0.062533 
53462308.205470 0.062605 
53515677.118079 0.062678 
53569046.030687 0.062751 
53622414.943296 0.062824 
53675783.855904 0.062896 
53729152.768512 0.062969 
53782521.681121 0.063042 
53835890.593729 0.063116 
53889259.506338 0.063189 
53942628.418946 0.063262 
53995997.331554 0.063336 
54049366.244163 0.063409 
54102735.156771 0.063483 
54156104.069380 0.063556 
54209472.981988 0.063630 
54262841.894596 0.063704 
54316210.807205 0.063778 
54369579.719813 0.063852 
54422948.632422 0.063926 
54476317.545030 0.064000 
54529686.457638 0.064075 
54583055.370247 0.064149 
54636424.282855 0.064223 
54689793.195464 0.064298 
54743162.108072 0.064373 
54796531.020680 0.064447 
54849899.933289 0.064522 
54903268.845897 0.064597 
54956637.758506 0.064672 
55010006.671114 0.064747 
55063375.583722 0.064823 
55116744.496331 0.064898 
55170113.408939 0.064973 
55223482.321548 0.065049 
55276851.234156 0.065124 
55330220.146765 0.065200 
55383589.059373 0.065276 
55436957.971981 0.065352 
55490326.884590 0.065427 
55543695.797198 0.065504 
55597064.709807 0.065580 
55650433.622415 0.065656 
55703802.535023 0.065732 
55757171.447632 0.065809 
55810540.360240 0.065885 
55863909.272849 0.065962 
55917278.185457 0.066038 
55970647.098065 0.066115 
56024016.010674 0.066192 
56077384.923282 0.066269 
56130753.835891 0.066346 
56184122.748499 0.066423 
56237491.661107 0.066501 
56290860.573716 0.066578 
56344229.486324 0.066655 
56397598.398933 0.066733 
56450967.311541 0.066811 
56504336.224149 0.066888 
56557705.136758 0.066966 
56611074.049366 0.067044 
56664442.961975 0.067122 
56717811.874583 0.067201 
56771180.787191 0.067279 
56824549.699800 0.067357 
56877918.612408 0.067436 
56931287.525017 0.067514 
56984656.437625 0.067593 
57038025.350233 0.067672 
57091394.262842 0.067750 
57144763.175450 0.067829 
57198132.088059 0.067908 
57251501.000667 0.067988 
57304869.913276 0.068067 
57358238.825884 0.068146 
57411607.738492 0.068226 
57464976.651101 0.068305 
57518345.563709 0.068385 
57571714.476318 0.068465 
57625083.388926 0.068545 
57678452.301534 0.068625 
57731821.214143 0.068705 
57785190.126751 0.068785 
57838559.039360 0.068865 
57891927.951968 0.068946 
57945296.864576 0.069026 
57998665.777185 0.069107 
58052034.689793 0.069188 
58105403.602402 0.069268 
58158772.515010 0.069349 
58212141.427618 0.069430 
58265510.340227 0.069512 
58318879.252835 0.069593 
58372248.165444 0.069674 
58425617.078052 0.069756 
58478985.990660 0.069837 
58532354.903269 0.069919 
58585723.815877 0.070001 
58639092.728486 0.070083 
58692461.641094 0.070165 
58745830.553702 0.070247 
58799199.466311 0.070329 
58852568.378919 0.070411 
58905937.291528 0.070494 
58959306.204136 0.070576 
59012675.116744 0.070659 
59066044.029353 0.070742 
59119412.941961 0.070825 
59172781.854570 0.070908 
59226150.767178 0.070991 
59279519.679787 0.071074 
59332888.592395 0.071158 
59386257.505003 0.071241 
59439626.417612 0.071325 
59492995.330220 0.071409 
59546364.242829 0.071492 
59599733.155437 0.071576 
59653102.068045 0.071660 
59706470.980654 0.071745 
59759839.893262 0.071829 
59813208.805871 0.071913 
59866577.718479 0.071998 
59919946.631087 0.072082 
59973315.543696 0.072167 
60026684.456304 0.072252 
60080053.368913 0.072337 
60133422.281521 0.072422 
60186791.194129 0.072508 
60240160.106738 0.072593 
60293529.019346 0.072678 
60346897.931955 0.072764 
60400266.844563 0.072850 
60453635.757171 0.072936 
60507004.669780 0.073022 
60560373.582388 0.073108 
60613742.494997 0.073194 
60667111.407605 0.073280 
60720480.320213 0.073367 
60773849.232822 0.073453 
60827218.145430 0.073540 
60880587.058039 0.073627 
60933955.970647 0.073714 
60987324.883256 0.073801 
61040693.795864 0.073888 
61094062.708472 0.073976 
61147431.621081 0.074063 
61200800.533689 0.074151 
61254169.446298 0.074238 
61307538.358906 0.074326 
61360907.271514 0.074414 
61414276.184123 0.074502 
61467645.096731 0.074591 
61521014.009340 0.074679 
61574382.921948 0.074767 
61627751.834556 0.074856 
61681120.747165 0.074945 
61734489.659773 0.075034 
61787858.572382 0.075123 
61841227.484990 0.075212 
61894596.397598 0.075301 
61947965.310207 0.075391 
62001334.222815 0.075480 
62054703.135424 0.075570 
62108072.048032 0.075660 
62161440.960640 0.075750 
62214809.873249 0.075840 
62268178.785857 0.075930 
62321547.698466 0.076020 
62374916.611074 0.076111 
62428285.523682 0.076202 
62481654.436291 0.076292 
62535023.348899 0.076383 
62588392.261508 0.076474 
62641761.174116 0.076566 
62695130.086724 0.076657 
62748498.999333 0.076749 
62801867.911941 0.076840 
62855236.824550 0.076932 
62908605.737158 0.077024 
62961974.649767 0.077116 
63015343.562375 0.077208 
63068712.474983 0.077300 
63122081.387592 0.077393 
63175450.300200 0.077486 
63228819.212809 0.077578 
63282188.125417 0.077671 
63335557.038025 0.077764 
63388925.950634 0.077858 
63442294.863242 0.077951 
63495663.775851 0.078045 
63549032.688459 0.078138 
63602401.601067 0.078232 
63655770.513676 0.078326 
63709139.426284 0.078420 
63762508.338893 0.078514 
63815877.251501 0.078609 
63869246.164109 0.078703 
63922615.076718 0.078798 
63975983.989326 0.078893 
64029352.901935 0.078988 
64082721.814543 0.079083 
64136090.727151 0.079179 
64189459.639760 0.079274 
64242828.552368 0.079370 
64296197.464977 0.079466 
64349566.377585 0.079561 
64402935.290193 0.079658 
64456304.202802 0.079754 
64509673.115410 0.079850 
64563042.028019 0.079947 
64616410.940627 0.080044 
64669779.853235 0.080141 
64723148.765844 0.080238 
64776517.678452 0.080335 
64829886.591061 0.080432 
64883255.503669 0.080530 
64936624.416278 0.080628 
64989993.328886 0.080726 
65043362.241494 0.080824 
65096731.154103 0.080922 
65150100.066711 0.081020 
65203468.979320 0.081119 
65256837.891928 0.081218 
65310206.804536 0.081317 
65363575.717145 0.081416 
65416944.629753 0.081515 
65470313.542362 0.081614 
65523682.454970 0.081714 
65577051.367578 0.081814 
65630420.280187 0.081914 
65683789.192795 0.082014 
65737158.105404 0.082114 
65790527.018012 0.082215 
65843895.930620 0.082315 
65897264.843229 0.082416 
65950633.755837 0.082517 
66004002.668446 0.082618 
66057371.581054 0.082720 
66110740.493662 0.082821 
66164109.406271 0.082923 
66217478.318879 0.083025 
66270847.231488 0.083127 
66324216.144096 0.083229 
66377585.056704 0.083332 
66430953.969313 0.083434 
66484322.881921 0.083537 
66537691.794530 0.083640 
66591060.707138 0.083743 
66644429.619746 0.083847 
66697798.532355 0.083950 
66751167.444963 0.084054 
66804536.357572 0.084158 
66857905.270180 0.084262 
66911274.182789 0.084366 
66964643.095397 0.084471 
67018012.008005 0.084576 
67071380.920614 0.084680 
67124749.833222 0.084786 
67178118.745831 0.084891 
67231487.658439 0.084996 
67284856.571047 0.085102 
67338225.483656 0.085208 
67391594.396264 0.085314 
67444963.308873 0.085420 
67498332.221481 0.085527 
67551701.134089 0.085634 
67605070.046698 0.085741 
67658438.959306 0.085848 
67711807.871915 0.085955 
67765176.784523 0.086062 
67818545.697131 0.086170 
67871914.609740 0.086278 
67925283.522348 0.086386 
67978652.434957 0.086495 
68032021.347565 0.086603 
68085390.260173 0.086712 
68138759.172782 0.086821 
68192128.085390 0.086930 
68245496.997999 0.087040 
68298865.910607 0.087149 
68352234.823215 0.087259 
68405603.735824 0.087369 
68458972.648432 0.087479 
68512341.561041 0.087590 
68565710.473649 0.087701 
68619079.386257 0.087812 
68672448.298866 0.087923 
68725817.211474 0.088034 
68779186.124083 0.088146 
68832555.036691 0.088258 
68885923.949300 0.088370 
68939292.861908 0.088482 
68992661.774516 0.088595 
69046030.687125 0.088708 
69099399.599733 0.088821 
69152768.512342 0.088934 
69206137.424950 0.089047 
69259506.337558 0.089161 
69312875.250167 0.089275 
69366244.162775 0.089389 
69419613.075384 0.089504 
69472981.987992 0.089618 
69526350.900600 0.089733 
69579719.813209 0.089848 
69633088.725817 0.089964 
69686457.638426 0.090079 
69739826.551034 0.090195 
69793195.463642 0.090311 
69846564.376251 0.090428 
69899933.288859 0.090544 
69953302.201468 0.090661 
70006671.114076 0.090779 
70060040.026684 0.090896 
70113408.939293 0.091014 
70166777.851901 0.091132 
70220146.764510 0.091250 
70273515.677118 0.091368 
70326884.589726 0.091487 
70380253.502335 0.091606 
70433622.414943 0.091725 
70486991.327552 0.091845 
70540360.240160 0.091964 
70593729.152769 0.092084 
70647098.065377 0.092205 
70700466.977985 0.092325 
70753835.890594 0.092446 
70807204.803202 0.092567 
70860573.715811 0.092689 
70913942.628419 0.092810 
70967311.541027 0.092932 
71020680.453636 0.093055 
71074049.366244 0.093177 
71127418.278853 0.093300 
71180787.191461 0.093423 
71234156.104069 0.093546 
71287525.016678 0.093670 
71340893.929286 0.093794 
71394262.841895 0.093918 
71447631.754503 0.094043 
71501000.667111 0.094168 
71554369.579720 0.094293 
71607738.492328 0.094418 
71661107.404937 0.094544 
71714476.317545 0.094670 
71767845.230153 0.094796 
71821214.142762 0.094923 
71874583.055370 0.095050 
71927951.967979 0.095177 
71981320.880587 0.095305 
72034689.793195 0.095433 
72088058.705804 0.095561 
72141427.618412 0.095690 
72194796.531021 0.095819 
72248165.443629 0.095948 
72301534.356238 0.096077 
72354903.268846 0.096207 
72408272.181454 0.096337 
72461641.094063 0.096468 
72515010.006671 0.096599 
72568378.919280 0.096730 
72621747.831888 0.096861 
72675116.744496 0.096993 
72728485.657105 0.097125 
72781854.569713 0.097258 
72835223.482322 0.097391 
72888592.394930 0.097524 
72941961.307538 0.097658 
72995330.220147 0.097791 
73048699.132755 0.097926 
73102068.045364 0.098060 
73155436.957972 0.098195 
73208805.870580 0.098331 
73262174.783189 0.098466 
73315543.695797 0.098602 
73368912.608406 0.098739 
73422281.521014 0.098876 
73475650.433622 0.099013 
73529019.346231 0.099150 
73582388.258839 0.099288 
73635757.171448 0.099427 
73689126.084056 0.099565 
73742494.996664 0.099705 
73795863.909273 0.099844 
73849232.821881 0.099984 
73902601.734490 0.100124 
73955970.647098 0.100265 
74009339.559706 0.100406 
74062708.472315 0.100547 
74116077.384923 0.100689 
74169446.297532 0.100831 
74222815.210140 0.100974 
74276184.122748 0.101117 
74329553.035357 0.101261 
74382921.947965 0.101405 
74436290.860574 0.101549 
74489659.773182 0.101694 
74543028.685791 0.101839 
74596397.598399 0.101985 
74649766.511007 0.102131 
74703135.423616 0.102277 
74756504.336224 0.102424 
74809873.248833 0.102572 
74863242.161441 0.102720 
74916611.074049 0.102868 
74969979.986658 0.103017 
75023348.899266 0.103166 
75076717.811875 0.103316 
75130086.724483 0.103466 
75183455.637091 0.103616 
75236824.549700 0.103767 
75290193.462308 0.103919 
75343562.374917 0.104071 
75396931.287525 0.104224 
75450300.200133 0.104377 
75503669.112742 0.104530 
75557038.025350 0.104684 
75610406.937959 0.104839 
75663775.850567 0.104994 
75717144.763175 0.105149 
75770513.675784 0.105305 
75823882.588392 0.105462 
75877251.501001 0.105619 
75930620.413609 0.105777 
75983989.326217 0.105935 
76037358.238826 0.106093 
76090727.151434 0.106253 
76144096.064043 0.106412 
76197464.976651 0.106573 
76250833.889260 0.106733 
76304202.801868 0.106895 
76357571.714476 0.107057 
76410940.627085 0.107219 
76464309.539693 0.107382 
76517678.452302 0.107546 
76571047.364910 0.107710 
76624416.277518 0.107875 
76677785.190127 0.108041 
76731154.102735 0.108207 
76784523.015344 0.108373 
76837891.927952 0.108541 
76891260.840560 0.108708 
76944629.753169 0.108877 
76997998.665777 0.109046 
77051367.578386 0.109216 
77104736.490994 0.109386 
77158105.403602 0.109557 
77211474.316211 0.109729 
77264843.228819 0.109901 
77318212.141428 0.110074 
77371581.054036 0.110248 
77424949.966644 0.110422 
77478318.879253 0.110597 
77531687.791861 0.110773 
77585056.704470 0.110949 
77638425.617078 0.111126 
77691794.529686 0.111304 
77745163.442295 0.111483 
77798532.354903 0.111662 
77851901.267512 0.111842 
77905270.180120 0.112023 
77958639.092728 0.112204 
78012008.005337 0.112386 
78065376.917945 0.112569 
78118745.830554 0.112753 
78172114.743162 0.112937 
78225483.655771 0.113123 
78278852.568379 0.113309 
78332221.480987 0.113496 
78385590.393596 0.113683 
78438959.306204 0.113872 
78492328.218813 0.114061 
78545697.131421 0.114251 
78599066.044029 0.114442 
78652434.956638 0.114634 
78705803.869246 0.114827 
78759172.781855 0.115021 
78812541.694463 0.115215 
78865910.607071 0.115411 
78919279.519680 0.115607 
78972648.432288 0.115804 
79026017.344897 0.116002 
79079386.257505 0.116201 
79132755.170113 0.116402 
79186124.082722 0.116603 
79239492.995330 0.116805 
79292861.907939 0.117008 
79346230.820547 0.117211 
79399599.733155 0.117416 
79452968.645764 0.117622 
79506337.558372 0.117830 
79559706.470981 0.118038 
79613075.383589 0.118247 
79666444.296197 0.118457 
79719813.208806 0.118668 
79773182.121414 0.118881 
79826551.034023 0.119094 
79879919.946631 0.119309 
79933288.859239 0.119525 
79986657.771848 0.119742 
80040026.684456 0.119960 
80093395.597065 0.120179 
80146764.509673 0.120400 
80200133.422282 0.120622 
80253502.334890 0.120845 
80306871.247498 0.121069 
80360240.160107 0.121295 
80413609.072715 0.121522 
80466977.985324 0.121750 
80520346.897932 0.121980 
80573715.810540 0.122210 
80627084.723149 0.122443 
80680453.635757 0.122677 
80733822.548366 0.122912 
80787191.460974 0.123148 
80840560.373582 0.123386 
80893929.286191 0.123626 
80947298.198799 0.123867 
81000667.111408 0.124110 
81054036.024016 0.124354 
81107404.936624 0.124600 
81160773.849233 0.124847 
81214142.761841 0.125096 
81267511.674450 0.125347 
81320880.587058 0.125600 
81374249.499666 0.125854 
81427618.412275 0.126110 
81480987.324883 0.126368 
81534356.237492 0.126627 
81587725.150100 0.126889 
81641094.062708 0.127152 
81694462.975317 0.127418 
81747831.887925 0.127685 
81801200.800534 0.127954 
81854569.713142 0.128226 
81907938.625750 0.128499 
81961307.538359 0.128775 
82014676.450967 0.129052 
82068045.363576 0.129332 
82121414.276184 0.129615 
82174783.188793 0.129899 
82228152.101401 0.130186 
82281521.014009 0.130476 
82334889.926618 0.130767 
82388258.839226 0.131062 
82441627.751835 0.131359 
82494996.664443 0.131658 
82548365.577051 0.131961 
82601734.489660 0.132266 
82655103.402268 0.132574 
82708472.314877 0.132884 
82761841.227485 0.133198 
82815210.140093 0.133515 
82868579.052702 0.133835 
82921947.965310 0.134158 
82975316.877919 0.134484 
83028685.790527 0.134814 
83082054.703135 0.135148 
83135423.615744 0.135484 
83188792.528352 0.135825 
83242161.440961 0.136169 
83295530.353569 0.136517 
83348899.266177 0.136870 
83402268.178786 0.137226 
83455637.091394 0.137586 
83509006.004003 0.137951 
83562374.916611 0.138321 
83615743.829219 0.138695 
83669112.741828 0.139074 
83722481.654436 0.139458 
83775850.567045 0.139847 
83829219.479653 0.140242 
83882588.392262 0.140642 
83935957.304870 0.141048 
83989326.217478 0.141460 
84042695.130087 0.141878 
84096064.042695 0.142303 
84149432.955304 0.142735 
84202801.867912 0.143173 
84256170.780520 0.143619 
84309539.693129 0.144073 
84362908.605737 0.144535 
84416277.518346 0.145005 
84469646.430954 0.145484 
84523015.343562 0.145973 
84576384.256171 0.146472 
84629753.168779 0.146981 
84683122.081388 0.147501 
84736490.993996 0.148033 
84789859.906604 0.148577 
84843228.819213 0.149134 
84896597.731821 0.149706 
84949966.644430 0.150293 
85003335.557038 0.150897 
85056704.469646 0.151518 
85110073.382255 0.152158 
85163442.294863 0.152819 
85216811.207472 0.153503 
85270180.120080 0.154212 
85323549.032688 0.154949 
85376917.945297 0.155717 
85430286.857905 0.156520 
85483655.770514 0.157363 
85537024.683122 0.158251 
85590393.595730 0.159192 
85643762.508339 0.160197 
85697131.420947 0.161278 
85750500.333556 0.162456 
85803869.246164 0.163757 
85857238.158773 0.165230 
85910607.071381 0.166960 
85963975.983989 0.169143 
86017344.896598 0.172567 
86017344.896598 0.176087 


==> data/VLE_Nitrogen_Hexane_344.6K_kij_0.dat <==
       p       z
45255255.255255 0.189696 
45255255.255255 0.199076 
45195195.195195 0.204775 
45135135.135135 0.208963 
45075075.075075 0.212467 
45015015.015015 0.215559 
44954954.954955 0.218366 
44894894.894895 0.220961 
44834834.834835 0.223392 
44774774.774775 0.225690 
44714714.714715 0.227877 
44654654.654655 0.229971 
44594594.594595 0.231984 
44534534.534535 0.233928 
44474474.474474 0.235809 
44414414.414414 0.237636 
44354354.354354 0.239413 
44294294.294294 0.241146 
44234234.234234 0.242838 
44174174.174174 0.244493 
44114114.114114 0.246114 
44054054.054054 0.247703 
43993993.993994 0.249263 
43933933.933934 0.250797 
43873873.873874 0.252305 
43813813.813814 0.253790 
43753753.753754 0.255252 
43693693.693694 0.256694 
43633633.633634 0.258116 
43573573.573574 0.259520 
43513513.513514 0.260907 
43453453.453453 0.262276 
43393393.393393 0.263631 
43333333.333333 0.264970 
43273273.273273 0.266295 
43213213.213213 0.267606 
43153153.153153 0.268905 
43093093.093093 0.270191 
43033033.033033 0.271466 
42972972.972973 0.272729 
42912912.912913 0.273982 
42852852.852853 0.275224 
42792792.792793 0.276456 
42732732.732733 0.277678 
42672672.672673 0.278891 
42612612.612613 0.280096 
42552552.552553 0.281291 
42492492.492492 0.282479 
42432432.432432 0.283658 
42372372.372372 0.284830 
42312312.312312 0.285995 
42252252.252252 0.287152 
42192192.192192 0.288302 
42132132.132132 0.289446 
42072072.072072 0.290583 
42012012.012012 0.291714 
41951951.951952 0.292838 
41891891.891892 0.293957 
41831831.831832 0.295070 
41771771.771772 0.296177 
41711711.711712 0.297279 
41651651.651652 0.298376 
41591591.591592 0.299467 
41531531.531532 0.300554 
41471471.471471 0.301636 
41411411.411411 0.302713 
41351351.351351 0.303785 
41291291.291291 0.304853 
41231231.231231 0.305916 
41171171.171171 0.306976 
41111111.111111 0.308031 
41051051.051051 0.309082 
40990990.990991 0.310130 
40930930.930931 0.311173 
40870870.870871 0.312213 
40810810.810811 0.313249 
40750750.750751 0.314282 
40690690.690691 0.315311 
40630630.630631 0.316337 
40570570.570571 0.317359 
40510510.510511 0.318378 
40450450.450450 0.319394 
40390390.390390 0.320407 
40330330.330330 0.321417 
40270270.270270 0.322424 
40210210.210210 0.323429 
40150150.150150 0.324430 
40090090.090090 0.325429 
40030030.030030 0.326425 
39969969.969970 0.327418 
39909909.909910 0.328409 
39849849.849850 0.329397 
39789789.789790 0.330383 
39729729.729730 0.331366 
39669669.669670 0.332347 
39609609.609610 0.333326 
39549549.549550 0.334302 
39489489.489489 0.335276 
39429429.429429 0.336249 
39369369.369369 0.337218 
39309309.309309 0.338186 
39249249.249249 0.339152 
39189189.189189 0.340116 
39129129.129129 0.341078 
39069069.069069 0.342038 
39009009.009009 0.342996 
38948948.948949 0.343952 
38888888.888889 0.344907 
38828828.828829 0.345860 
38768768.768769 0.346811 
38708708.708709 0.347760 
38648648.648649 0.348708 
38588588.588589 0.349654 
38528528.528529 0.350598 
38468468.468468 0.351541 
38408408.408408 0.352482 
38348348.348348 0.353422 
38288288.288288 0.354360 
38228228.228228 0.355297 
38168168.168168 0.356233 
38108108.108108 0.357167 
38048048.048048 0.358099 
37987987.987988 0.359031 
37927927.927928 0.359961 
37867867.867868 0.360890 
37807807.807808 0.361817 
37747747.747748 0.362743 
37687687.687688 0.363669 
37627627.627628 0.364592 
37567567.567568 0.365515 
37507507.507508 0.366437 
37447447.447447 0.367357 
37387387.387387 0.368276 
37327327.327327 0.369195 
37267267.267267 0.370112 
37207207.207207 0.371028 
37147147.147147 0.371943 
37087087.087087 0.372858 
37027027.027027 0.373771 
36966966.966967 0.374683 
36906906.906907 0.375594 
36846846.846847 0.376505 
36786786.786787 0.377414 
36726726.726727 0.378323 
36666666.666667 0.379230 
36606606.606607 0.380137 
36546546.546547 0.381043 
36486486.486486 0.381948 
36426426.426426 0.382853 
36366366.366366 0.383757 
36306306.306306 0.384659 
36246246.246246 0.385562 
36186186.186186 0.386463 
36126126.126126 0.387364 
36066066.066066 0.388264 
36006006.006006 0.389163 
35945945.945946 0.390061 
35885885.885886 0.390959 
35825825.825826 0.391857 
35765765.765766 0.392753 
35705705.705706 0.393649 
35645645.645646 0.394545 
35585585.585586 0.395439 
35525525.525526 0.396334 
35465465.465465 0.397227 
35405405.405405 0.398120 
35345345.345345 0.399013 
35285285.285285 0.399905 
35225225.225225 0.400796 
35165165.165165 0.401687 
35105105.105105 0.402578 
35045045.045045 0.403468 
34984984.984985 0.404357 
34924924.924925 0.405246 
34864864.864865 0.406135 
34804804.804805 0.407023 
34744744.744745 0.407911 
34684684.684685 0.408798 
34624624.624625 0.409685 
34564564.564565 0.410572 
34504504.504505 0.411458 
34444444.444444 0.412344 
34384384.384384 0.413229 
34324324.324324 0.414114 
34264264.264264 0.414999 
34204204.204204 0.415883 
34144144.144144 0.416767 
34084084.084084 0.417651 
34024024.024024 0.418534 
33963963.963964 0.419417 
33903903.903904 0.420300 
33843843.843844 0.421183 
33783783.783784 0.422065 
33723723.723724 0.422947 
33663663.663664 0.423829 
33603603.603604 0.424710 
33543543.543544 0.425592 
33483483.483483 0.426473 
33423423.423423 0.427353 
33363363.363363 0.428234 
33303303.303303 0.429114 
33243243.243243 0.429995 
33183183.183183 0.430875 
33123123.123123 0.431754 
33063063.063063 0.432634 
33003003.003003 0.433513 
32942942.942943 0.434393 
32882882.882883 0.435272 
32822822.822823 0.436151 
32762762.762763 0.437030 
32702702.702703 0.437909 
32642642.642643 0.438787 
32582582.582583 0.439666 
32522522.522523 0.440544 
32462462.462462 0.441422 
32402402.402402 0.442301 
32342342.342342 0.443179 
32282282.282282 0.444057 
32222222.222222 0.444935 
32162162.162162 0.445813 
32102102.102102 0.446691 
32042042.042042 0.447568 
31981981.981982 0.448446 
31921921.921922 0.449324 
31861861.861862 0.450201 
31801801.801802 0.451079 
31741741.741742 0.451957 
31681681.681682 0.452834 
31621621.621622 0.453712 
31561561.561562 0.454589 
31501501.501502 0.455467 
31441441.441441 0.456345 
31381381.381381 0.457222 
31321321.321321 0.458100 
31261261.261261 0.458978 
31201201.201201 0.459855 
31141141.141141 0.460733 
31081081.081081 0.461611 
31021021.021021 0.462489 
30960960.960961 0.463366 
30900900.900901 0.464244 
30840840.840841 0.465122 
30780780.780781 0.466000 
30720720.720721 0.466879 
30660660.660661 0.467757 
30600600.600601 0.468635 
30540540.540541 0.469514 
30480480.480480 0.470392 
30420420.420420 0.471271 
30360360.360360 0.472149 
30300300.300300 0.473028 
30240240.240240 0.473907 
30180180.180180 0.474786 
30120120.120120 0.475665 
30060060.060060 0.476545 
30000000.000000 0.477424 
29939939.939940 0.478304 
29879879.879880 0.479184 
29819819.819820 0.480063 
29759759.759760 0.480944 
29699699.699700 0.481824 
29639639.639640 0.482704 
29579579.579580 0.483585 
29519519.519520 0.484465 
29459459.459459 0.485346 
29399399.399399 0.486227 
29339339.339339 0.487109 
29279279.279279 0.487990 
29219219.219219 0.488872 
29159159.159159 0.489754 
29099099.099099 0.490636 
29039039.039039 0.491518 
28978978.978979 0.492401 
28918918.918919 0.493283 
28858858.858859 0.494166 
28798798.798799 0.495050 
28738738.738739 0.495933 
28678678.678679 0.496817 
28618618.618619 0.497701 
28558558.558559 0.498585 
28498498.498498 0.499469 
28438438.438438 0.500354 
28378378.378378 0.501239 
28318318.318318 0.502124 
28258258.258258 0.503009 
28198198.198198 0.503895 
28138138.138138 0.504781 
28078078.078078 0.505667 
28018018.018018 0.506554 
27957957.957958 0.507441 
27897897.897898 0.508328 
27837837.837838 0.509215 
27777777.777778 0.510103 
27717717.717718 0.510991 
27657657.657658 0.511879 
27597597.597598 0.512768 
27537537.537538 0.513657 
27477477.477477 0.514546 
27417417.417417 0.515436 
27357357.357357 0.516325 
27297297.297297 0.517216 
27237237.237237 0.518106 
27177177.177177 0.518997 
27117117.117117 0.519888 
27057057.057057 0.520780 
26996996.996997 0.521672 
26936936.936937 0.522564 
26876876.876877 0.523457 
26816816.816817 0.524350 
26756756.756757 0.525243 
26696696.696697 0.526137 
26636636.636637 0.527031 
26576576.576577 0.527925 
26516516.516517 0.528820 
26456456.456456 0.529715 
26396396.396396 0.530611 
26336336.336336 0.531507 
26276276.276276 0.532403 
26216216.216216 0.533300 
26156156.156156 0.534197 
26096096.096096 0.535095 
26036036.036036 0.535992 
25975975.975976 0.536891 
25915915.915916 0.537790 
25855855.855856 0.538689 
25795795.795796 0.539588 
25735735.735736 0.540488 
25675675.675676 0.541389 
25615615.615616 0.542290 
25555555.555556 0.543191 
25495495.495495 0.544092 
25435435.435435 0.544995 
25375375.375375 0.545897 
25315315.315315 0.546800 
25255255.255255 0.547704 
25195195.195195 0.548608 
25135135.135135 0.549512 
25075075.075075 0.550417 
25015015.015015 0.551322 
24954954.954955 0.552228 
24894894.894895 0.553134 
24834834.834835 0.554041 
24774774.774775 0.554948 
24714714.714715 0.555855 
24654654.654655 0.556763 
24594594.594595 0.557672 
24534534.534535 0.558581 
24474474.474474 0.559491 
24414414.414414 0.560401 
24354354.354354 0.561311 
24294294.294294 0.562222 
24234234.234234 0.563134 
24174174.174174 0.564046 
24114114.114114 0.564958 
24054054.054054 0.565871 
23993993.993994 0.566785 
23933933.933934 0.567699 
23873873.873874 0.568613 
23813813.813814 0.569528 
23753753.753754 0.570444 
23693693.693694 0.571360 
23633633.633634 0.572277 
23573573.573574 0.573194 
23513513.513514 0.574112 
23453453.453453 0.575030 
23393393.393393 0.575949 
23333333.333333 0.576868 
23273273.273273 0.577788 
23213213.213213 0.578708 
23153153.153153 0.579629 
23093093.093093 0.580551 
23033033.033033 0.581473 
22972972.972973 0.582395 
22912912.912913 0.583319 
22852852.852853 0.584242 
22792792.792793 0.585167 
22732732.732733 0.586092 
22672672.672673 0.587017 
22612612.612613 0.587943 
22552552.552553 0.588870 
22492492.492492 0.589797 
22432432.432432 0.590725 
22372372.372372 0.591653 
22312312.312312 0.592582 
22252252.252252 0.593512 
22192192.192192 0.594442 
22132132.132132 0.595373 
22072072.072072 0.596304 
22012012.012012 0.597236 
21951951.951952 0.598169 
21891891.891892 0.599102 
21831831.831832 0.600036 
21771771.771772 0.600970 
21711711.711712 0.601905 
21651651.651652 0.602841 
21591591.591592 0.603777 
21531531.531532 0.604714 
21471471.471471 0.605652 
21411411.411411 0.606590 
21351351.351351 0.607529 
21291291.291291 0.608468 
21231231.231231 0.609408 
21171171.171171 0.610349 
21111111.111111 0.611291 
21051051.051051 0.612233 
20990990.990991 0.613175 
20930930.930931 0.614119 
20870870.870871 0.615063 
20810810.810811 0.616007 
20750750.750751 0.616953 
20690690.690691 0.617899 
20630630.630631 0.618845 
20570570.570571 0.619793 
20510510.510511 0.620741 
20450450.450450 0.621689 
20390390.390390 0.622639 
20330330.330330 0.623589 
20270270.270270 0.624539 
20210210.210210 0.625491 
20150150.150150 0.626443 
20090090.090090 0.627396 
20030030.030030 0.628349 
19969969.969970 0.629303 
19909909.909910 0.630258 
19849849.849850 0.631214 
19789789.789790 0.632170 
19729729.729730 0.633127 
19669669.669670 0.634085 
19609609.609610 0.635043 
19549549.549550 0.636003 
19489489.489489 0.636963 
19429429.429429 0.637923 
19369369.369369 0.638884 
19309309.309309 0.639846 
19249249.249249 0.640809 
19189189.189189 0.641773 
19129129.129129 0.642737 
19069069.069069 0.643702 
19009009.009009 0.644668 
18948948.948949 0.645634 
18888888.888889 0.646601 
18828828.828829 0.647569 
18768768.768769 0.648538 
18708708.708709 0.649508 
18648648.648649 0.650478 
18588588.588589 0.651449 
18528528.528529 0.652421 
18468468.468468 0.653393 
18408408.408408 0.654366 
18348348.348348 0.655340 
18288288.288288 0.656315 
18228228.228228 0.657291 
18168168.168168 0.658267 
18108108.108108 0.659244 
18048048.048048 0.660222 
17987987.987988 0.661201 
17927927.927928 0.662180 
17867867.867868 0.663161 
17807807.807808 0.664142 
17747747.747748 0.665124 
17687687.687688 0.666106 
17627627.627628 0.667090 
17567567.567568 0.668074 
17507507.507508 0.669059 
17447447.447447 0.670045 
17387387.387387 0.671032 
17327327.327327 0.672019 
17267267.267267 0.673008 
17207207.207207 0.673997 
17147147.147147 0.674987 
17087087.087087 0.675978 
17027027.027027 0.676969 
16966966.966967 0.677962 
16906906.906907 0.678955 
16846846.846847 0.679949 
16786786.786787 0.680944 
16726726.726727 0.681940 
16666666.666667 0.682937 
16606606.606607 0.683934 
16546546.546547 0.684933 
16486486.486486 0.685932 
16426426.426426 0.686932 
16366366.366366 0.687933 
16306306.306306 0.688935 
16246246.246246 0.689937 
16186186.186186 0.690941 
16126126.126126 0.691945 
16066066.066066 0.692951 
16006006.006006 0.693957 
15945945.945946 0.694964 
15885885.885886 0.695972 
15825825.825826 0.696980 
15765765.765766 0.697990 
15705705.705706 0.699001 
15645645.645646 0.700012 
15585585.585586 0.701024 
15525525.525526 0.702038 
15465465.465465 0.703052 
15405405.405405 0.704067 
15345345.345345 0.705083 
15285285.285285 0.706099 
15225225.225225 0.707117 
15165165.165165 0.708136 
15105105.105105 0.709155 
15045045.045045 0.710176 
14984984.984985 0.711197 
14924924.924925 0.712220 
14864864.864865 0.713243 
14804804.804805 0.714267 
14744744.744745 0.715292 
14684684.684685 0.716318 
14624624.624625 0.717345 
14564564.564565 0.718373 
14504504.504505 0.719402 
14444444.444444 0.720431 
14384384.384384 0.721462 
14324324.324324 0.722494 
14264264.264264 0.723526 
14204204.204204 0.724560 
14144144.144144 0.725595 
14084084.084084 0.726630 
14024024.024024 0.727667 
13963963.963964 0.728704 
13903903.903904 0.729742 
13843843.843844 0.730782 
13783783.783784 0.731822 
13723723.723724 0.732863 
13663663.663664 0.733906 
13603603.603604 0.734949 
13543543.543544 0.735993 
13483483.483483 0.737038 
13423423.423423 0.738085 
13363363.363363 0.739132 
13303303.303303 0.740180 
13243243.243243 0.741229 
13183183.183183 0.742279 
13123123.123123 0.743331 
13063063.063063 0.744383 
13003003.003003 0.745436 
12942942.942943 0.746490 
12882882.882883 0.747546 
12822822.822823 0.748602 
12762762.762763 0.749659 
12702702.702703 0.750718 
12642642.642643 0.751777 
12582582.582583 0.752837 
12522522.522523 0.753899 
12462462.462462 0.754961 
12402402.402402 0.756025 
12342342.342342 0.757089 
12282282.282282 0.758155 
12222222.222222 0.759221 
12162162.162162 0.760289 
12102102.102102 0.761358 
12042042.042042 0.762427 
11981981.981982 0.763498 
11921921.921922 0.764570 
11861861.861862 0.765643 
11801801.801802 0.766717 
11741741.741742 0.767792 
11681681.681682 0.768868 
11621621.621622 0.769946 
11561561.561562 0.771024 
11501501.501502 0.772103 
11441441.441441 0.773184 
11381381.381381 0.774265 
11321321.321321 0.775348 
11261261.261261 0.776432 
11201201.201201 0.777517 
11141141.141141 0.778602 
11081081.081081 0.779689 
11021021.021021 0.780778 
10960960.960961 0.781867 
10900900.900901 0.782957 
10840840.840841 0.784049 
10780780.780781 0.785141 
10720720.720721 0.786235 
10660660.660661 0.787330 
10600600.600601 0.788426 
10540540.540541 0.789523 
10480480.480480 0.790621 
10420420.420420 0.791720 
10360360.360360 0.792821 
10300300.300300 0.793922 
10240240.240240 0.795025 
10180180.180180 0.796129 
10120120.120120 0.797234 
10060060.060060 0.798340 
10000000.000000 0.799448 
10000000.000000 0.799448 
9990010.010010 0.799632 
9980020.020020 0.799816 
9970030.030030 0.800001 
9960040.040040 0.800185 
9950050.050050 0.800369 
9940060.060060 0.800554 
9930070.070070 0.800738 
9920080.080080 0.800923 
9910090.090090 0.801107 
9900100.100100 0.801292 
9890110.110110 0.801477 
9880120.120120 0.801661 
9870130.130130 0.801846 
9860140.140140 0.802031 
9850150.150150 0.802215 
9840160.160160 0.802400 
9830170.170170 0.802585 
9820180.180180 0.802770 
9810190.190190 0.802955 
9800200.200200 0.803140 
9790210.210210 0.803325 
9780220.220220 0.803510 
9770230.230230 0.803695 
9760240.240240 0.803880 
9750250.250250 0.804065 
9740260.260260 0.804250 
9730270.270270 0.804435 
9720280.280280 0.804620 
9710290.290290 0.804805 
9700300.300300 0.804991 
9690310.310310 0.805176 
9680320.320320 0.805361 
9670330.330330 0.805546 
9660340.340340 0.805732 
9650350.350350 0.805917 
9640360.360360 0.806103 
9630370.370370 0.806288 
9620380.380380 0.806474 
9610390.390390 0.806659 
9600400.400400 0.806845 
9590410.410410 0.807030 
9580420.420420 0.807216 
9570430.430430 0.807402 
9560440.440440 0.807587 
9550450.450450 0.807773 
9540460.460460 0.807959 
9530470.470470 0.808144 
9520480.480480 0.808330 
9510490.490490 0.808516 
9500500.500501 0.808702 
9490510.510511 0.808888 
9480520.520521 0.809074 
9470530.530531 0.809260 
9460540.540541 0.809446 
9450550.550551 0.809632 
9440560.560561 0.809818 
9430570.570571 0.810004 
9420580.580581 0.810190 
9410590.590591 0.810376 
9400600.600601 0.810563 
9390610.610611 0.810749 
9380620.620621 0.810935 
9370630.630631 0.811122 
9360640.640641 0.811308 
9350650.650651 0.811494 
9340660.660661 0.811681 
9330670.670671 0.811867 
9320680.680681 0.812054 
9310690.690691 0.812240 
9300700.700701 0.812427 
9290710.710711 0.812613 
9280720.720721 0.812800 
9270730.730731 0.812986 
9260740.740741 0.813173 
9250750.750751 0.813360 
9240760.760761 0.813547 
9230770.770771 0.813733 
9220780.780781 0.813920 
9210790.790791 0.814107 
9200800.800801 0.814294 
9190810.810811 0.814481 
9180820.820821 0.814668 
9170830.830831 0.814855 
9160840.840841 0.815042 
9150850.850851 0.815229 
9140860.860861 0.815416 
9130870.870871 0.815603 
9120880.880881 0.815790 
9110890.890891 0.815977 
9100900.900901 0.816164 
9090910.910911 0.816352 
9080920.920921 0.816539 
9070930.930931 0.816726 
9060940.940941 0.816914 
9050950.950951 0.817101 
9040960.960961 0.817288 
9030970.970971 0.817476 
9020980.980981 0.817663 
9010990.990991 0.817851 
9001001.001001 0.818038 
8991011.011011 0.818226 
8981021.021021 0.818413 
8971031.031031 0.818601 
8961041.041041 0.818789 
8951051.051051 0.818977 
8941061.061061 0.819164 
8931071.071071 0.819352 
8921081.081081 0.819540 
8911091.091091 0.819728 
8901101.101101 0.819916 
8891111.111111 0.820103 
8881121.121121 0.820291 
8871131.131131 0.820479 
8861141.141141 0.820667 
8851151.151151 0.820855 
8841161.161161 0.821043 
8831171.171171 0.821232 
8821181.181181 0.821420 
8811191.191191 0.821608 
8801201.201201 0.821796 
8791211.211211 0.821984 
8781221.221221 0.822173 
8771231.231231 0.822361 
8761241.241241 0.822549 
8751251.251251 0.822738 
8741261.261261 0.822926 
8731271.271271 0.823115 
8721281.281281 0.823303 
8711291.291291 0.823492 
8701301.301301 0.823680 
8691311.311311 0.823869 
8681321.321321 0.824057 
8671331.331331 0.824246 
8661341.341341 0.824435 
8651351.351351 0.824623 
8641361.361361 0.824812 
8631371.371371 0.825001 
8621381.381381 0.825190 
8611391.391391 0.825379 
8601401.401401 0.825567 
8591411.411411 0.825756 
8581421.421421 0.825945 
8571431.431431 0.826134 
8561441.441441 0.826323 
8551451.451451 0.826512 
8541461.461461 0.826701 
8531471.471471 0.826891 
8521481.481481 0.827080 
8511491.491491 0.827269 
8501501.501502 0.827458 
8491511.511512 0.827647 
8481521.521522 0.827837 
8471531.531532 0.828026 
8461541.541542 0.828215 
8451551.551552 0.828405 
8441561.561562 0.828594 
8431571.571572 0.828784 
8421581.581582 0.828973 
8411591.591592 0.829163 
8401601.601602 0.829352 
8391611.611612 0.829542 
8381621.621622 0.829732 
8371631.631632 0.829921 
8361641.641642 0.830111 
8351651.651652 0.830301 
8341661.661662 0.830490 
8331671.671672 0.830680 
8321681.681682 0.830870 
8311691.691692 0.831060 
8301701.701702 0.831250 
8291711.711712 0.831440 
8281721.721722 0.831630 
8271731.731732 0.831820 
8261741.741742 0.832010 
8251751.751752 0.832200 
8241761.761762 0.832390 
8231771.771772 0.832580 
8221781.781782 0.832770 
8211791.791792 0.832961 
8201801.801802 0.833151 
8191811.811812 0.833341 
8181821.821822 0.833531 
8171831.831832 0.833722 
8161841.841842 0.833912 
8151851.851852 0.834103 
8141861.861862 0.834293 
8131871.871872 0.834484 
8121881.881882 0.834674 
8111891.891892 0.834865 
8101901.901902 0.835055 
8091911.911912 0.835246 
8081921.921922 0.835437 
8071931.931932 0.835627 
8061941.941942 0.835818 
8051951.951952 0.836009 
8041961.961962 0.836200 
8031971.971972 0.836391 
8021981.981982 0.836581 
8011991.991992 0.836772 
8002002.002002 0.836963 
7992012.012012 0.837154 
7982022.022022 0.837345 
7972032.032032 0.837536 
7962042.042042 0.837727 
7952052.052052 0.837919 
7942062.062062 0.838110 
7932072.072072 0.838301 
7922082.082082 0.838492 
7912092.092092 0.838683 
7902102.102102 0.838875 
7892112.112112 0.839066 
7882122.122122 0.839257 
7872132.132132 0.839449 
7862142.142142 0.839640 
7852152.152152 0.839832 
7842162.162162 0.840023 
7832172.172172 0.840215 
7822182.182182 0.840406 
7812192.192192 0.840598 
7802202.202202 0.840790 
7792212.212212 0.840981 
7782222.222222 0.841173 
7772232.232232 0.841365 
7762242.242242 0.841557 
7752252.252252 0.841748 
7742262.262262 0.841940 
7732272.272272 0.842132 
7722282.282282 0.842324 
7712292.292292 0.842516 
7702302.302302 0.842708 
7692312.312312 0.842900 
7682322.322322 0.843092 
7672332.332332 0.843284 
7662342.342342 0.843476 
7652352.352352 0.843669 
7642362.362362 0.843861 
7632372.372372 0.844053 
7622382.382382 0.844245 
7612392.392392 0.844438 
7602402.402402 0.844630 
7592412.412412 0.844822 
7582422.422422 0.845015 
7572432.432432 0.845207 
7562442.442442 0.845400 
7552452.452452 0.845592 
7542462.462462 0.845785 
7532472.472472 0.845978 
7522482.482482 0.846170 
7512492.492492 0.846363 
7502502.502503 0.846556 
7492512.512513 0.846748 
7482522.522523 0.846941 
7472532.532533 0.847134 
7462542.542543 0.847327 
7452552.552553 0.847520 
7442562.562563 0.847713 
7432572.572573 0.847906 
7422582.582583 0.848099 
7412592.592593 0.848292 
7402602.602603 0.848485 
7392612.612613 0.848678 
7382622.622623 0.848871 
7372632.632633 0.849064 
7362642.642643 0.849257 
7352652.652653 0.849451 
7342662.662663 0.849644 
7332672.672673 0.849837 
7322682.682683 0.850031 
7312692.692693 0.850224 
7302702.702703 0.850417 
7292712.712713 0.850611 
7282722.722723 0.850804 
7272732.732733 0.850998 
7262742.742743 0.851191 
7252752.752753 0.851385 
7242762.762763 0.851579 
7232772.772773 0.851772 
7222782.782783 0.851966 
7212792.792793 0.852160 
7202802.802803 0.852354 
7192812.812813 0.852547 
7182822.822823 0.852741 
7172832.832833 0.852935 
7162842.842843 0.853129 
7152852.852853 0.853323 
7142862.862863 0.853517 
7132872.872873 0.853711 
7122882.882883 0.853905 
7112892.892893 0.854099 
7102902.902903 0.854293 
7092912.912913 0.854488 
7082922.922923 0.854682 
7072932.932933 0.854876 
7062942.942943 0.855070 
7052952.952953 0.855265 
7042962.962963 0.855459 
7032972.972973 0.855653 
7022982.982983 0.855848 
7012992.992993 0.856042 
7003003.003003 0.856237 
6993013.013013 0.856431 
6983023.023023 0.856626 
6973033.033033 0.856821 
6963043.043043 0.857015 
6953053.053053 0.857210 
6943063.063063 0.857405 
6933073.073073 0.857600 
6923083.083083 0.857794 
6913093.093093 0.857989 
6903103.103103 0.858184 
6893113.113113 0.858379 
6883123.123123 0.858574 
6873133.133133 0.858769 
6863143.143143 0.858964 
6853153.153153 0.859159 
6843163.163163 0.859354 
6833173.173173 0.859549 
6823183.183183 0.859744 
6813193.193193 0.859940 
6803203.203203 0.860135 
6793213.213213 0.860330 
6783223.223223 0.860525 
6773233.233233 0.860721 
6763243.243243 0.860916 
6753253.253253 0.861112 
6743263.263263 0.861307 
6733273.273273 0.861502 
6723283.283283 0.861698 
6713293.293293 0.861894 
6703303.303303 0.862089 
6693313.313313 0.862285 
6683323.323323 0.862481 
6673333.333333 0.862676 
6663343.343343 0.862872 
6653353.353353 0.863068 
6643363.363363 0.863264 
6633373.373373 0.863460 
6623383.383383 0.863655 
6613393.393393 0.863851 
6603403.403403 0.864047 
6593413.413413 0.864243 
6583423.423423 0.864439 
6573433.433433 0.864635 
6563443.443443 0.864832 
6553453.453453 0.865028 
6543463.463463 0.865224 
6533473.473473 0.865420 
6523483.483483 0.865616 
6513493.493493 0.865813 
6503503.503504 0.866009 
6493513.513514 0.866206 
6483523.523524 0.866402 
6473533.533534 0.866598 
6463543.543544 0.866795 
6453553.553554 0.866991 
6443563.563564 0.867188 
6433573.573574 0.867385 
6423583.583584 0.867581 
6413593.593594 0.867778 
6403603.603604 0.867975 
6393613.613614 0.868171 
6383623.623624 0.868368 
6373633.633634 0.868565 
6363643.643644 0.868762 
6353653.653654 0.868959 
6343663.663664 0.869156 
6333673.673674 0.869353 
6323683.683684 0.869550 
6313693.693694 0.869747 
6303703.703704 0.869944 
6293713.713714 0.870141 
6283723.723724 0.870338 
6273733.733734 0.870535 
6263743.743744 0.870733 
6253753.753754 0.870930 
6243763.763764 0.871127 
6233773.773774 0.871325 
6223783.783784 0.871522 
6213793.793794 0.871719 
6203803.803804 0.871917 
6193813.813814 0.872114 
6183823.823824 0.872312 
6173833.833834 0.872510 
6163843.843844 0.872707 
6153853.853854 0.872905 
6143863.863864 0.873102 
6133873.873874 0.873300 
6123883.883884 0.873498 
6113893.893894 0.873696 
6103903.903904 0.873894 
6093913.913914 0.874092 
6083923.923924 0.874289 
6073933.933934 0.874487 
6063943.943944 0.874685 
6053953.953954 0.874883 
6043963.963964 0.875082 
6033973.973974 0.875280 
6023983.983984 0.875478 
6013993.993994 0.875676 
6004004.004004 0.875874 
5994014.014014 0.876072 
5984024.024024 0.876271 
5974034.034034 0.876469 
5964044.044044 0.876667 
5954054.054054 0.876866 
5944064.064064 0.877064 
5934074.074074 0.877263 
5924084.084084 0.877461 
5914094.094094 0.877660 
5904104.104104 0.877858 
5894114.114114 0.878057 
5884124.124124 0.878256 
5874134.134134 0.878455 
5864144.144144 0.878653 
5854154.154154 0.878852 
5844164.164164 0.879051 
5834174.174174 0.879250 
5824184.184184 0.879449 
5814194.194194 0.879648 
5804204.204204 0.879847 
5794214.214214 0.880046 
5784224.224224 0.880245 
5774234.234234 0.880444 
5764244.244244 0.880643 
5754254.254254 0.880842 
5744264.264264 0.881041 
5734274.274274 0.881241 
5724284.284284 0.881440 
5714294.294294 0.881639 
5704304.304304 0.881839 
5694314.314314 0.882038 
5684324.324324 0.882237 
5674334.334334 0.882437 
5664344.344344 0.882636 
5654354.354354 0.882836 
5644364.364364 0.883036 
5634374.374374 0.883235 
5624384.384384 0.883435 
5614394.394394 0.883635 
5604404.404404 0.883834 
5594414.414414 0.884034 
5584424.424424 0.884234 
5574434.434434 0.884434 
5564444.444444 0.884634 
5554454.454454 0.884834 
5544464.464464 0.885034 
5534474.474474 0.885234 
5524484.484484 0.885434 
5514494.494494 0.885634 
5504504.504505 0.885834 
5494514.514515 0.886034 
5484524.524525 0.886234 
5474534.534535 0.886435 
5464544.544545 0.886635 
5454554.554555 0.886835 
5444564.564565 0.887036 
5434574.574575 0.887236 
5424584.584585 0.887436 
5414594.594595 0.887637 
5404604.604605 0.887838 
5394614.614615 0.888038 
5384624.624625 0.888239 
5374634.634635 0.888439 
5364644.644645 0.888640 
5354654.654655 0.888841 
5344664.664665 0.889041 
5334674.674675 0.889242 
5324684.684685 0.889443 
5314694.694695 0.889644 
5304704.704705 0.889845 
5294714.714715 0.890046 
5284724.724725 0.890247 
5274734.734735 0.890448 
5264744.744745 0.890649 
5254754.754755 0.890850 
5244764.764765 0.891051 
5234774.774775 0.891252 
5224784.784785 0.891454 
5214794.794795 0.891655 
5204804.804805 0.891856 
5194814.814815 0.892058 
5184824.824825 0.892259 
5174834.834835 0.892460 
5164844.844845 0.892662 
5154854.854855 0.892863 
5144864.864865 0.893065 
5134874.874875 0.893266 
5124884.884885 0.893468 
5114894.894895 0.893670 
5104904.904905 0.893871 
5094914.914915 0.894073 
5084924.924925 0.894275 
5074934.934935 0.894477 
5064944.944945 0.894679 
5054954.954955 0.894880 
5044964.964965 0.895082 
5034974.974975 0.895284 
5024984.984985 0.895486 
5014994.994995 0.895688 
5005005.005005 0.895891 
4995015.015015 0.896093 
4985025.025025 0.896295 
4975035.035035 0.896497 
4965045.045045 0.896699 
4955055.055055 0.896902 
4945065.065065 0.897104 
4935075.075075 0.897306 
4925085.085085 0.897509 
4915095.095095 0.897711 
4905105.105105 0.897914 
4895115.115115 0.898116 
4885125.125125 0.898319 
4875135.135135 0.898521 
4865145.145145 0.898724 
4855155.155155 0.898927 
4845165.165165 0.899129 
4835175.175175 0.899332 
4825185.185185 0.899535 
4815195.195195 0.899738 
4805205.205205 0.899941 
4795215.215215 0.900144 
4785225.225225 0.900347 
4775235.235235 0.900550 
4765245.245245 0.900753 
4755255.255255 0.900956 
4745265.265265 0.901159 
4735275.275275 0.901362 
4725285.285285 0.901565 
4715295.295295 0.901768 
4705305.305305 0.901972 
4695315.315315 0.902175 
4685325.325325 0.902378 
4675335.335335 0.902582 
4665345.345345 0.902785 
4655355.355355 0.902989 
4645365.365365 0.903192 
4635375.375375 0.903396 
4625385.385385 0.903600 
4615395.395395 0.903803 
4605405.405405 0.904007 
4595415.415415 0.904211 
4585425.425425 0.904414 
4575435.435435 0.904618 
4565445.445445 0.904822 
4555455.455455 0.905026 
4545465.465465 0.905230 
4535475.475475 0.905434 
4525485.485485 0.905638 
4515495.495495 0.905842 
4505505.505506 0.906046 
4495515.515516 0.906250 
4485525.525526 0.906454 
4475535.535536 0.906658 
4465545.545546 0.906863 
4455555.555556 0.907067 
4445565.565566 0.907271 
4435575.575576 0.907476 
4425585.585586 0.907680 
4415595.595596 0.907885 
4405605.605606 0.908089 
4395615.615616 0.908294 
4385625.625626 0.908498 
4375635.635636 0.908703 
4365645.645646 0.908907 
4355655.655656 0.909112 
4345665.665666 0.909317 
4335675.675676 0.909522 
4325685.685686 0.909726 
4315695.695696 0.909931 
4305705.705706 0.910136 
4295715.715716 0.910341 
4285725.725726 0.910546 
4275735.735736 0.910751 
4265745.745746 0.910956 
4255755.755756 0.911161 
4245765.765766 0.911366 
4235775.775776 0.911572 
4225785.785786 0.911777 
4215795.795796 0.911982 
4205805.805806 0.912187 
4195815.815816 0.912393 
4185825.825826 0.912598 
4175835.835836 0.912804 
4165845.845846 0.913009 
4155855.855856 0.913215 
4145865.865866 0.913420 
4135875.875876 0.913626 
4125885.885886 0.913831 
4115895.895896 0.914037 
4105905.905906 0.914243 
4095915.915916 0.914448 
4085925.925926 0.914654 
4075935.935936 0.914860 
4065945.945946 0.915066 
4055955.955956 0.915272 
4045965.965966 0.915478 
4035975.975976 0.915684 
4025985.985986 0.915890 
4015995.995996 0.916096 
4006006.006006 0.916302 
3996016.016016 0.916508 
3986026.026026 0.916714 
3976036.036036 0.916921 
3966046.046046 0.917127 
3956056.056056 0.917333 
3946066.066066 0.917540 
3936076.076076 0.917746 
3926086.086086 0.917953 
3916096.096096 0.918159 
3906106.106106 0.918366 
3896116.116116 0.918572 
3886126.126126 0.918779 
3876136.136136 0.918985 
3866146.146146 0.919192 
3856156.156156 0.919399 
3846166.166166 0.919606 
3836176.176176 0.919813 
3826186.186186 0.920019 
3816196.196196 0.920226 
3806206.206206 0.920433 
3796216.216216 0.920640 
3786226.226226 0.920847 
3776236.236236 0.921054 
3766246.246246 0.921261 
3756256.256256 0.921469 
3746266.266266 0.921676 
3736276.276276 0.921883 
3726286.286286 0.922090 
3716296.296296 0.922298 
3706306.306306 0.922505 
3696316.316316 0.922712 
3686326.326326 0.922920 
3676336.336336 0.923127 
3666346.346346 0.923335 
3656356.356356 0.923543 
3646366.366366 0.923750 
3636376.376376 0.923958 
3626386.386386 0.924165 
3616396.396396 0.924373 
3606406.406406 0.924581 
3596416.416416 0.924789 
3586426.426426 0.924997 
3576436.436436 0.925205 
3566446.446446 0.925413 
3556456.456456 0.925621 
3546466.466466 0.925829 
3536476.476476 0.926037 
3526486.486486 0.926245 
3516496.496496 0.926453 
3506506.506507 0.926661 
3496516.516517 0.926869 
3486526.526527 0.927078 
3476536.536537 0.927286 
3466546.546547 0.927494 
3456556.556557 0.927703 
3446566.566567 0.927911 
3436576.576577 0.928120 
3426586.586587 0.928328 
3416596.596597 0.928537 
3406606.606607 0.928746 
3396616.616617 0.928954 
3386626.626627 0.929163 
3376636.636637 0.929372 
3366646.646647 0.929580 
3356656.656657 0.929789 
3346666.666667 0.929998 
3336676.676677 0.930207 
3326686.686687 0.930416 
3316696.696697 0.930625 
3306706.706707 0.930834 
3296716.716717 0.931043 
3286726.726727 0.931252 
3276736.736737 0.931461 
3266746.746747 0.931671 
3256756.756757 0.931880 
3246766.766767 0.932089 
3236776.776777 0.932299 
3226786.786787 0.932508 
3216796.796797 0.932717 
3206806.806807 0.932927 
3196816.816817 0.933136 
3186826.826827 0.933346 
3176836.836837 0.933556 
3166846.846847 0.933765 
3156856.856857 0.933975 
3146866.866867 0.934185 
3136876.876877 0.934394 
3126886.886887 0.934604 
3116896.896897 0.934814 
3106906.906907 0.935024 
3096916.916917 0.935234 
3086926.926927 0.935444 
3076936.936937 0.935654 
3066946.946947 0.935864 
3056956.956957 0.936074 
3046966.966967 0.936284 
3036976.976977 0.936494 
3026986.986987 0.936705 
3016996.996997 0.936915 
3007007.007007 0.937125 
2997017.017017 0.937336 
2987027.027027 0.937546 
2977037.037037 0.937757 
2967047.047047 0.937967 
2957057.057057 0.938178 
2947067.067067 0.938388 
2937077.077077 0.938599 
2927087.087087 0.938809 
2917097.097097 0.939020 
2907107.107107 0.939231 
2897117.117117 0.939442 
2887127.127127 0.939653 
2877137.137137 0.939863 
2867147.147147 0.940074 
2857157.157157 0.940285 
2847167.167167 0.940496 
2837177.177177 0.940707 
2827187.187187 0.940919 
2817197.197197 0.941130 
2807207.207207 0.941341 
2797217.217217 0.941552 
2787227.227227 0.941763 
2777237.237237 0.941975 
2767247.247247 0.942186 
2757257.257257 0.942397 
2747267.267267 0.942609 
2737277.277277 0.942820 
2727287.287287 0.943032 
2717297.297297 0.943244 
2707307.307307 0.943455 
2697317.317317 0.943667 
2687327.327327 0.943878 
2677337.337337 0.944090 
2667347.347347 0.944302 
2657357.357357 0.944514 
2647367.367367 0.944726 
2637377.377377 0.944938 
2627387.387387 0.945150 
2617397.397397 0.945362 
2607407.407407 0.945574 
2597417.417417 0.945786 
2587427.427427 0.945998 
2577437.437437 0.946210 
2567447.447447 0.946422 
2557457.457457 0.946635 
2547467.467467 0.946847 
2537477.477477 0.947059 
2527487.487487 0.947272 
2517497.497497 0.947484 
2507507.507508 0.947697 
2497517.517518 0.947909 
2487527.527528 0.948122 
2477537.537538 0.948334 
2467547.547548 0.948547 
2457557.557558 0.948760 
2447567.567568 0.948973 
2437577.577578 0.949185 
2427587.587588 0.949398 
2417597.597598 0.949611 
2407607.607608 0.949824 
2397617.617618 0.950037 
2387627.627628 0.950250 
2377637.637638 0.950463 
2367647.647648 0.950676 
2357657.657658 0.950889 
2347667.667668 0.951103 
2337677.677678 0.951316 
2327687.687688 0.951529 
2317697.697698 0.951742 
2307707.707708 0.951956 
2297717.717718 0.952169 
2287727.727728 0.952383 
2277737.737738 0.952596 
2267747.747748 0.952810 
2257757.757758 0.953023 
2247767.767768 0.953237 
2237777.777778 0.953451 
2227787.787788 0.953664 
2217797.797798 0.953878 
2207807.807808 0.954092 
2197817.817818 0.954306 
2187827.827828 0.954520 
2177837.837838 0.954734 
2167847.847848 0.954948 
2157857.857858 0.955162 
2147867.867868 0.955376 
2137877.877878 0.955590 
2127887.887888 0.955804 
2117897.897898 0.956018 
2107907.907908 0.956232 
2097917.917918 0.956447 
2087927.927928 0.956661 
2077937.937938 0.956875 
2067947.947948 0.957090 
2057957.957958 0.957304 
2047967.967968 0.957519 
2037977.977978 0.957734 
2027987.987988 0.957948 
2017997.997998 0.958163 
2008008.008008 0.958377 
1998018.018018 0.958592 
1988028.028028 0.958807 
1978038.038038 0.959022 
1968048.048048 0.959237 
1958058.058058 0.959452 
1948068.068068 0.959667 
1938078.078078 0.959882 
1928088.088088 0.960097 
1918098.098098 0.960312 
1908108.108108 0.960527 
1898118.118118 0.960742 
1888128.128128 0.960957 
1878138.138138 0.961173 
1868148.148148 0.961388 
1858158.158158 0.961603 
1848168.168168 0.961819 
1838178.178178 0.962034 
1828188.188188 0.962250 
1818198.198198 0.962465 
1808208.208208 0.962681 
1798218.218218 0.962897 
1788228.228228 0.963112 
1778238.238238 0.963328 
1768248.248248 0.963544 
1758258.258258 0.963760 
1748268.268268 0.963975 
1738278.278278 0.964191 
1728288.288288 0.964407 
1718298.298298 0.964623 
1708308.308308 0.964839 
1698318.318318 0.965056 
1688328.328328 0.965272 
1678338.338338 0.965488 
1668348.348348 0.965704 
1658358.358358 0.965920 
1648368.368368 0.966137 
1638378.378378 0.966353 
1628388.388388 0.966569 
1618398.398398 0.966786 
1608408.408408 0.967002 
1598418.418418 0.967219 
1588428.428428 0.967436 
1578438.438438 0.967652 
1568448.448448 0.967869 
1558458.458458 0.968086 
1548468.468468 0.968302 
1538478.478478 0.968519 
1528488.488488 0.968736 
1518498.498498 0.968953 
1508508.508509 0.969170 
1498518.518519 0.969387 
1488528.528529 0.969604 
1478538.538539 0.969821 
1468548.548549 0.970038 
1458558.558559 0.970255 
1448568.568569 0.970473 
1438578.578579 0.970690 
1428588.588589 0.970907 
1418598.598599 0.971125 
1408608.608609 0.971342 
1398618.618619 0.971560 
1388628.628629 0.971777 
1378638.638639 0.971995 
1368648.648649 0.972212 
1358658.658659 0.972430 
1348668.668669 0.972648 
1338678.678679 0.972865 
1328688.688689 0.973083 
1318698.698699 0.973301 
1308708.708709 0.973519 
1298718.718719 0.973737 
1288728.728729 0.973955 
1278738.738739 0.974173 
1268748.748749 0.974391 
1258758.758759 0.974609 
1248768.768769 0.974827 
1238778.778779 0.975045 
1228788.788789 0.975263 
1218798.798799 0.975482 
1208808.808809 0.975700 
1198818.818819 0.975918 
1188828.828829 0.976137 
1178838.838839 0.976355 
1168848.848849 0.976574 
1158858.858859 0.976792 
1148868.868869 0.977011 
1138878.878879 0.977230 
1128888.888889 0.977448 
1118898.898899 0.977667 
1108908.908909 0.977886 
1098918.918919 0.978105 
1088928.928929 0.978324 
1078938.938939 0.978543 
1068948.948949 0.978762 
1058958.958959 0.978981 
1048968.968969 0.979200 
1038978.978979 0.979419 
1028988.988989 0.979638 
1018998.998999 0.979857 
1009009.009009 0.980076 
999019.019019 0.980296 
989029.029029 0.980515 
979039.039039 0.980735 
969049.049049 0.980954 
959059.059059 0.981173 
949069.069069 0.981393 
939079.079079 0.981613 
929089.089089 0.981832 
919099.099099 0.982052 
909109.109109 0.982272 
899119.119119 0.982491 
889129.129129 0.982711 
879139.139139 0.982931 
869149.149149 0.983151 
859159.159159 0.983371 
849169.169169 0.983591 
839179.179179 0.983811 
829189.189189 0.984031 
819199.199199 0.984251 
809209.209209 0.984471 
799219.219219 0.984692 
789229.229229 0.984912 
779239.239239 0.985132 
769249.249249 0.985353 
759259.259259 0.985573 
749269.269269 0.985794 
739279.279279 0.986014 
729289.289289 0.986235 
719299.299299 0.986455 
709309.309309 0.986676 
699319.319319 0.986897 
689329.329329 0.987117 
679339.339339 0.987338 
669349.349349 0.987559 
659359.359359 0.987780 
649369.369369 0.988001 
639379.379379 0.988222 
629389.389389 0.988443 
619399.399399 0.988664 
609409.409409 0.988885 
599419.419419 0.989106 
589429.429429 0.989328 
579439.439439 0.989549 
569449.449449 0.989770 
559459.459459 0.989992 
549469.469469 0.990213 
539479.479479 0.990435 
529489.489489 0.990656 
519499.499499 0.990878 
509509.509510 0.991099 
499519.519520 0.991321 
489529.529530 0.991543 
479539.539540 0.991764 
469549.549550 0.991986 
459559.559560 0.992208 
449569.569570 0.992430 
439579.579580 0.992652 
429589.589590 0.992874 
419599.599600 0.993096 
409609.609610 0.993318 
399619.619620 0.993540 
389629.629630 0.993762 
379639.639640 0.993985 
369649.649650 0.994207 
359659.659660 0.994429 
349669.669670 0.994651 
339679.679680 0.994874 
329689.689690 0.995096 
319699.699700 0.995319 
309709.709710 0.995541 
299719.719720 0.995764 
289729.729730 0.995987 
279739.739740 0.996209 
269749.749750 0.996432 
259759.759760 0.996655 
249769.769770 0.996878 
239779.779780 0.997101 
229789.789790 0.997324 
219799.799800 0.997547 
209809.809810 0.997770 
199819.819820 0.997993 
189829.829830 0.998216 
179839.839840 0.998439 
169849.849850 0.998662 
159859.859860 0.998886 
149869.869870 0.999109 
139879.879880 0.999332 
129889.889890 0.999556 
119899.899900 0.999779 
119899.899900 0.960834 
119899.899900 0.960834 
119899.899900 0.921407 
129889.889890 0.853622 
139879.879880 0.795260 
149869.869870 0.744482 
159859.859860 0.699901 
169849.849850 0.660448 
179839.839840 0.625286 
189829.829830 0.593752 
199819.819820 0.565311 
209809.809810 0.539530 
219799.799800 0.516053 
229789.789790 0.494584 
239779.779780 0.474875 
249769.769770 0.456720 
259759.759760 0.439941 
269749.749750 0.424388 
279739.739740 0.409931 
289729.729730 0.396458 
299719.719720 0.383872 
309709.709710 0.372089 
319699.699700 0.361034 
329689.689690 0.350641 
339679.679680 0.340853 
349669.669670 0.331618 
359659.659660 0.322892 
369649.649650 0.314633 
379639.639640 0.306804 
389629.629630 0.299373 
399619.619620 0.292311 
409609.609610 0.285590 
419599.599600 0.279186 
429589.589590 0.273078 
439579.579580 0.267246 
449569.569570 0.261671 
459559.559560 0.256336 
469549.549550 0.251227 
479539.539540 0.246329 
489529.529530 0.241630 
499519.519520 0.237118 
509509.509510 0.232782 
519499.499499 0.228611 
529489.489489 0.224597 
539479.479479 0.220731 
549469.469469 0.217005 
559459.459459 0.213411 
569449.449449 0.209942 
579439.439439 0.206593 
589429.429429 0.203357 
599419.419419 0.200228 
609409.409409 0.197201 
619399.399399 0.194272 
629389.389389 0.191435 
639379.379379 0.188686 
649369.369369 0.186022 
659359.359359 0.183438 
669349.349349 0.180932 
679339.339339 0.178498 
689329.329329 0.176135 
699319.319319 0.173840 
709309.309309 0.171609 
719299.299299 0.169439 
729289.289289 0.167329 
739279.279279 0.165276 
749269.269269 0.163278 
759259.259259 0.161332 
769249.249249 0.159437 
779239.239239 0.157590 
789229.229229 0.155790 
799219.219219 0.154035 
809209.209209 0.152323 
819199.199199 0.150653 
829189.189189 0.149023 
839179.179179 0.147432 
849169.169169 0.145878 
859159.159159 0.144361 
869149.149149 0.142878 
879139.139139 0.141429 
889129.129129 0.140013 
899119.119119 0.138628 
909109.109109 0.137274 
919099.099099 0.135949 
929089.089089 0.134653 
939079.079079 0.133384 
949069.069069 0.132142 
959059.059059 0.130926 
969049.049049 0.129735 
979039.039039 0.128569 
989029.029029 0.127426 
999019.019019 0.126306 
1009009.009009 0.125208 
1018998.998999 0.124132 
1028988.988989 0.123077 
1038978.978979 0.122042 
1048968.968969 0.121027 
1058958.958959 0.120031 
1068948.948949 0.119054 
1078938.938939 0.118095 
1088928.928929 0.117153 
1098918.918919 0.116229 
1108908.908909 0.115322 
1118898.898899 0.114431 
1128888.888889 0.113555 
1138878.878879 0.112696 
1148868.868869 0.111851 
1158858.858859 0.111021 
1168848.848849 0.110205 
1178838.838839 0.109403 
1188828.828829 0.108614 
1198818.818819 0.107839 
1208808.808809 0.107077 
1218798.798799 0.106327 
1228788.788789 0.105590 
1238778.778779 0.104864 
1248768.768769 0.104151 
1258758.758759 0.103448 
1268748.748749 0.102757 
1278738.738739 0.102077 
1288728.728729 0.101407 
1298718.718719 0.100748 
1308708.708709 0.100099 
1318698.698699 0.099459 
1328688.688689 0.098830 
1338678.678679 0.098210 
1348668.668669 0.097599 
1358658.658659 0.096997 
1368648.648649 0.096405 
1378638.638639 0.095820 
1388628.628629 0.095245 
1398618.618619 0.094677 
1408608.608609 0.094118 
1418598.598599 0.093567 
1428588.588589 0.093024 
1438578.578579 0.092488 
1448568.568569 0.091959 
1458558.558559 0.091438 
1468548.548549 0.090925 
1478538.538539 0.090418 
1488528.528529 0.089918 
1498518.518519 0.089425 
1508508.508509 0.088938 
1518498.498498 0.088458 
1528488.488488 0.087984 
1538478.478478 0.087517 
1548468.468468 0.087055 
1558458.458458 0.086600 
1568448.448448 0.086151 
1578438.438438 0.085707 
1588428.428428 0.085269 
1598418.418418 0.084836 
1608408.408408 0.084409 
1618398.398398 0.083988 
1628388.388388 0.083571 
1638378.378378 0.083160 
1648368.368368 0.082754 
1658358.358358 0.082353 
1668348.348348 0.081956 
1678338.338338 0.081565 
1688328.328328 0.081178 
1698318.318318 0.080796 
1708308.308308 0.080418 
1718298.298298 0.080045 
1728288.288288 0.079676 
1738278.278278 0.079312 
1748268.268268 0.078952 
1758258.258258 0.078596 
1768248.248248 0.078244 
1778238.238238 0.077896 
1788228.228228 0.077552 
1798218.218218 0.077212 
1808208.208208 0.076876 
1818198.198198 0.076544 
1828188.188188 0.076215 
1838178.178178 0.075890 
1848168.168168 0.075568 
1858158.158158 0.075251 
1868148.148148 0.074936 
1878138.138138 0.074625 
1888128.128128 0.074318 
1898118.118118 0.074013 
1908108.108108 0.073712 
1918098.098098 0.073414 
1928088.088088 0.073120 
1938078.078078 0.072828 
1948068.068068 0.072540 
1958058.058058 0.072254 
1968048.048048 0.071972 
1978038.038038 0.071692 
1988028.028028 0.071415 
1998018.018018 0.071141 
2008008.008008 0.070870 
2017997.997998 0.070602 
2027987.987988 0.070337 
2037977.977978 0.070074 
2047967.967968 0.069813 
2057957.957958 0.069556 
2067947.947948 0.069301 
2077937.937938 0.069048 
2087927.927928 0.068798 
2097917.917918 0.068550 
2107907.907908 0.068305 
2117897.897898 0.068062 
2127887.887888 0.067822 
2137877.877878 0.067584 
2147867.867868 0.067348 
2157857.857858 0.067114 
2167847.847848 0.066883 
2177837.837838 0.066654 
2187827.827828 0.066427 
2197817.817818 0.066202 
2207807.807808 0.065979 
2217797.797798 0.065758 
2227787.787788 0.065540 
2237777.777778 0.065323 
2247767.767768 0.065108 
2257757.757758 0.064896 
2267747.747748 0.064685 
2277737.737738 0.064476 
2287727.727728 0.064269 
2297717.717718 0.064064 
2307707.707708 0.063861 
2317697.697698 0.063659 
2327687.687688 0.063460 
2337677.677678 0.063262 
2347667.667668 0.063066 
2357657.657658 0.062872 
2367647.647648 0.062679 
2377637.637638 0.062488 
2387627.627628 0.062299 
2397617.617618 0.062111 
2407607.607608 0.061925 
2417597.597598 0.061741 
2427587.587588 0.061558 
2437577.577578 0.061376 
2447567.567568 0.061197 
2457557.557558 0.061019 
2467547.547548 0.060842 
2477537.537538 0.060667 
2487527.527528 0.060493 
2497517.517518 0.060321 
2507507.507508 0.060150 
2517497.497497 0.059980 
2527487.487487 0.059812 
2537477.477477 0.059646 
2547467.467467 0.059480 
2557457.457457 0.059317 
2567447.447447 0.059154 
2577437.437437 0.058993 
2587427.427427 0.058833 
2597417.417417 0.058674 
2607407.407407 0.058517 
2617397.397397 0.058361 
2627387.387387 0.058206 
2637377.377377 0.058052 
2647367.367367 0.057900 
2657357.357357 0.057749 
2667347.347347 0.057599 
2677337.337337 0.057450 
2687327.327327 0.057302 
2697317.317317 0.057156 
2707307.307307 0.057010 
2717297.297297 0.056866 
2727287.287287 0.056723 
2737277.277277 0.056581 
2747267.267267 0.056440 
2757257.257257 0.056300 
2767247.247247 0.056161 
2777237.237237 0.056024 
2787227.227227 0.055887 
2797217.217217 0.055751 
2807207.207207 0.055617 
2817197.197197 0.055483 
2827187.187187 0.055351 
2837177.177177 0.055219 
2847167.167167 0.055089 
2857157.157157 0.054959 
2867147.147147 0.054830 
2877137.137137 0.054702 
2887127.127127 0.054576 
2897117.117117 0.054450 
2907107.107107 0.054325 
2917097.097097 0.054201 
2927087.087087 0.054078 
2937077.077077 0.053956 
2947067.067067 0.053834 
2957057.057057 0.053714 
2967047.047047 0.053594 
2977037.037037 0.053476 
2987027.027027 0.053358 
2997017.017017 0.053241 
3007007.007007 0.053124 
3016996.996997 0.053009 
3026986.986987 0.052895 
3036976.976977 0.052781 
3046966.966967 0.052668 
3056956.956957 0.052556 
3066946.946947 0.052444 
3076936.936937 0.052334 
3086926.926927 0.052224 
3096916.916917 0.052115 
3106906.906907 0.052007 
3116896.896897 0.051899 
3126886.886887 0.051792 
3136876.876877 0.051686 
3146866.866867 0.051581 
3156856.856857 0.051476 
3166846.846847 0.051372 
3176836.836837 0.051269 
3186826.826827 0.051167 
3196816.816817 0.051065 
3206806.806807 0.050964 
3216796.796797 0.050863 
3226786.786787 0.050764 
3236776.776777 0.050664 
3246766.766767 0.050566 
3256756.756757 0.050468 
3266746.746747 0.050371 
3276736.736737 0.050275 
3286726.726727 0.050179 
3296716.716717 0.050084 
3306706.706707 0.049989 
3316696.696697 0.049895 
3326686.686687 0.049802 
3336676.676677 0.049709 
3346666.666667 0.049617 
3356656.656657 0.049525 
3366646.646647 0.049435 
3376636.636637 0.049344 
3386626.626627 0.049254 
3396616.616617 0.049165 
3406606.606607 0.049077 
3416596.596597 0.048989 
3426586.586587 0.048901 
3436576.576577 0.048814 
3446566.566567 0.048728 
3456556.556557 0.048642 
3466546.546547 0.048557 
3476536.536537 0.048472 
3486526.526527 0.048388 
3496516.516517 0.048304 
3506506.506507 0.048221 
3516496.496496 0.048139 
3526486.486486 0.048057 
3536476.476476 0.047975 
3546466.466466 0.047894 
3556456.456456 0.047813 
3566446.446446 0.047733 
3576436.436436 0.047654 
3586426.426426 0.047575 
3596416.416416 0.047496 
3606406.406406 0.047418 
3616396.396396 0.047341 
3626386.386386 0.047263 
3636376.376376 0.047187 
3646366.366366 0.047111 
3656356.356356 0.047035 
3666346.346346 0.046960 
3676336.336336 0.046885 
3686326.326326 0.046811 
3696316.316316 0.046737 
3706306.306306 0.046663 
3716296.296296 0.046590 
3726286.286286 0.046518 
3736276.276276 0.046445 
3746266.266266 0.046374 
3756256.256256 0.046303 
3766246.246246 0.046232 
3776236.236236 0.046161 
3786226.226226 0.046091 
3796216.216216 0.046022 
3806206.206206 0.045953 
3816196.196196 0.045884 
3826186.186186 0.045815 
3836176.176176 0.045747 
3846166.166166 0.045680 
3856156.156156 0.045613 
3866146.146146 0.045546 
3876136.136136 0.045480 
3886126.126126 0.045414 
3896116.116116 0.045348 
3906106.106106 0.045283 
3916096.096096 0.045218 
3926086.086086 0.045154 
3936076.076076 0.045089 
3946066.066066 0.045026 
3956056.056056 0.044962 
3966046.046046 0.044899 
3976036.036036 0.044837 
3986026.026026 0.044775 
3996016.016016 0.044713 
4006006.006006 0.044651 
4015995.995996 0.044590 
4025985.985986 0.044529 
4035975.975976 0.044469 
4045965.965966 0.044408 
4055955.955956 0.044349 
4065945.945946 0.044289 
4075935.935936 0.044230 
4085925.925926 0.044171 
4095915.915916 0.044113 
4105905.905906 0.044055 
4115895.895896 0.043997 
4125885.885886 0.043939 
4135875.875876 0.043882 
4145865.865866 0.043825 
4155855.855856 0.043769 
4165845.845846 0.043712 
4175835.835836 0.043657 
4185825.825826 0.043601 
4195815.815816 0.043546 
4205805.805806 0.043491 
4215795.795796 0.043436 
4225785.785786 0.043382 
4235775.775776 0.043328 
4245765.765766 0.043274 
4255755.755756 0.043220 
4265745.745746 0.043167 
4275735.735736 0.043114 
4285725.725726 0.043062 
4295715.715716 0.043009 
4305705.705706 0.042957 
4315695.695696 0.042906 
4325685.685686 0.042854 
4335675.675676 0.042803 
4345665.665666 0.042752 
4355655.655656 0.042702 
4365645.645646 0.042651 
4375635.635636 0.042601 
4385625.625626 0.042551 
4395615.615616 0.042502 
4405605.605606 0.042453 
4415595.595596 0.042404 
4425585.585586 0.042355 
4435575.575576 0.042306 
4445565.565566 0.042258 
4455555.555556 0.042210 
4465545.545546 0.042163 
4475535.535536 0.042115 
4485525.525526 0.042068 
4495515.515516 0.042021 
4505505.505506 0.041974 
4515495.495495 0.041928 
4525485.485485 0.041882 
4535475.475475 0.041836 
4545465.465465 0.041790 
4555455.455455 0.041745 
4565445.445445 0.041699 
4575435.435435 0.041654 
4585425.425425 0.041610 
4595415.415415 0.041565 
4605405.405405 0.041521 
4615395.395395 0.041477 
4625385.385385 0.041433 
4635375.375375 0.041389 
4645365.365365 0.041346 
4655355.355355 0.041303 
4665345.345345 0.041260 
4675335.335335 0.041217 
4685325.325325 0.041175 
4695315.315315 0.041133 
4705305.305305 0.041091 
4715295.295295 0.041049 
4725285.285285 0.041007 
4735275.275275 0.040966 
4745265.265265 0.040925 
4755255.255255 0.040884 
4765245.245245 0.040843 
4775235.235235 0.040803 
4785225.225225 0.040763 
4795215.215215 0.040723 
4805205.205205 0.040683 
4815195.195195 0.040643 
4825185.185185 0.040604 
4835175.175175 0.040564 
4845165.165165 0.040525 
4855155.155155 0.040486 
4865145.145145 0.040448 
4875135.135135 0.040409 
4885125.125125 0.040371 
4895115.115115 0.040333 
4905105.105105 0.040295 
4915095.095095 0.040257 
4925085.085085 0.040220 
4935075.075075 0.040183 
4945065.065065 0.040146 
4955055.055055 0.040109 
4965045.045045 0.040072 
4975035.035035 0.040035 
4985025.025025 0.039999 
4995015.015015 0.039963 
5005005.005005 0.039927 
5014994.994995 0.039891 
5024984.984985 0.039855 
5034974.974975 0.039820 
5044964.964965 0.039785 
5054954.954955 0.039750 
5064944.944945 0.039715 
5074934.934935 0.039680 
5084924.924925 0.039645 
5094914.914915 0.039611 
5104904.904905 0.039577 
5114894.894895 0.039543 
5124884.884885 0.039509 
5134874.874875 0.039475 
5144864.864865 0.039442 
5154854.854855 0.039408 
5164844.844845 0.039375 
5174834.834835 0.039342 
5184824.824825 0.039309 
5194814.814815 0.039277 
5204804.804805 0.039244 
5214794.794795 0.039212 
5224784.784785 0.039180 
5234774.774775 0.039148 
5244764.764765 0.039116 
5254754.754755 0.039084 
5264744.744745 0.039052 
5274734.734735 0.039021 
5284724.724725 0.038990 
5294714.714715 0.038959 
5304704.704705 0.038928 
5314694.694695 0.038897 
5324684.684685 0.038866 
5334674.674675 0.038836 
5344664.664665 0.038806 
5354654.654655 0.038775 
5364644.644645 0.038745 
5374634.634635 0.038716 
5384624.624625 0.038686 
5394614.614615 0.038656 
5404604.604605 0.038627 
5414594.594595 0.038598 
5424584.584585 0.038568 
5434574.574575 0.038539 
5444564.564565 0.038511 
5454554.554555 0.038482 
5464544.544545 0.038453 
5474534.534535 0.038425 
5484524.524525 0.038397 
5494514.514515 0.038368 
5504504.504505 0.038340 
5514494.494494 0.038313 
5524484.484484 0.038285 
5534474.474474 0.038257 
5544464.464464 0.038230 
5554454.454454 0.038203 
5564444.444444 0.038175 
5574434.434434 0.038148 
5584424.424424 0.038121 
5594414.414414 0.038095 
5604404.404404 0.038068 
5614394.394394 0.038041 
5624384.384384 0.038015 
5634374.374374 0.037989 
5644364.364364 0.037963 
5654354.354354 0.037937 
5664344.344344 0.037911 
5674334.334334 0.037885 
5684324.324324 0.037859 
5694314.314314 0.037834 
5704304.304304 0.037809 
5714294.294294 0.037783 
5724284.284284 0.037758 
5734274.274274 0.037733 
5744264.264264 0.037708 
5754254.254254 0.037684 
5764244.244244 0.037659 
5774234.234234 0.037634 
5784224.224224 0.037610 
5794214.214214 0.037586 
5804204.204204 0.037562 
5814194.194194 0.037538 
5824184.184184 0.037514 
5834174.174174 0.037490 
5844164.164164 0.037466 
5854154.154154 0.037443 
5864144.144144 0.037419 
5874134.134134 0.037396 
5884124.124124 0.037373 
5894114.114114 0.037350 
5904104.104104 0.037327 
5914094.094094 0.037304 
5924084.084084 0.037281 
5934074.074074 0.037258 
5944064.064064 0.037236 
5954054.054054 0.037213 
5964044.044044 0.037191 
5974034.034034 0.037169 
5984024.024024 0.037147 
5994014.014014 0.037125 
6004004.004004 0.037103 
6013993.993994 0.037081 
6023983.983984 0.037060 
6033973.973974 0.037038 
6043963.963964 0.037017 
6053953.953954 0.036995 
6063943.943944 0.036974 
6073933.933934 0.036953 
6083923.923924 0.036932 
6093913.913914 0.036911 
6103903.903904 0.036890 
6113893.893894 0.036869 
6123883.883884 0.036849 
6133873.873874 0.036828 
6143863.863864 0.036808 
6153853.853854 0.036787 
6163843.843844 0.036767 
6173833.833834 0.036747 
6183823.823824 0.036727 
6193813.813814 0.036707 
6203803.803804 0.036687 
6213793.793794 0.036668 
6223783.783784 0.036648 
6233773.773774 0.036629 
6243763.763764 0.036609 
6253753.753754 0.036590 
6263743.743744 0.036571 
6273733.733734 0.036551 
6283723.723724 0.036532 
6293713.713714 0.036513 
6303703.703704 0.036495 
6313693.693694 0.036476 
6323683.683684 0.036457 
6333673.673674 0.036439 
6343663.663664 0.036420 
6353653.653654 0.036402 
6363643.643644 0.036383 
6373633.633634 0.036365 
6383623.623624 0.036347 
6393613.613614 0.036329 
6403603.603604 0.036311 
6413593.593594 0.036293 
6423583.583584 0.036276 
6433573.573574 0.036258 
6443563.563564 0.036240 
6453553.553554 0.036223 
6463543.543544 0.036205 
6473533.533534 0.036188 
6483523.523524 0.036171 
6493513.513514 0.036154 
6503503.503504 0.036137 
6513493.493493 0.036120 
6523483.483483 0.036103 
6533473.473473 0.036086 
6543463.463463 0.036069 
6553453.453453 0.036053 
6563443.443443 0.036036 
6573433.433433 0.036020 
6583423.423423 0.036003 
6593413.413413 0.035987 
6603403.403403 0.035971 
6613393.393393 0.035955 
6623383.383383 0.035939 
6633373.373373 0.035923 
6643363.363363 0.035907 
6653353.353353 0.035891 
6663343.343343 0.035875 
6673333.333333 0.035859 
6683323.323323 0.035844 
6693313.313313 0.035828 
6703303.303303 0.035813 
6713293.293293 0.035798 
6723283.283283 0.035782 
6733273.273273 0.035767 
6743263.263263 0.035752 
6753253.253253 0.035737 
6763243.243243 0.035722 
6773233.233233 0.035707 
6783223.223223 0.035693 
6793213.213213 0.035678 
6803203.203203 0.035663 
6813193.193193 0.035649 
6823183.183183 0.035634 
6833173.173173 0.035620 
6843163.163163 0.035605 
6853153.153153 0.035591 
6863143.143143 0.035577 
6873133.133133 0.035563 
6883123.123123 0.035549 
6893113.113113 0.035535 
6903103.103103 0.035521 
6913093.093093 0.035507 
6923083.083083 0.035493 
6933073.073073 0.035480 
6943063.063063 0.035466 
6953053.053053 0.035452 
6963043.043043 0.035439 
6973033.033033 0.035426 
6983023.023023 0.035412 
6993013.013013 0.035399 
7003003.003003 0.035386 
7012992.992993 0.035373 
7022982.982983 0.035360 
7032972.972973 0.035347 
7042962.962963 0.035334 
7052952.952953 0.035321 
7062942.942943 0.035308 
7072932.932933 0.035296 
7082922.922923 0.035283 
7092912.912913 0.035270 
7102902.902903 0.035258 
7112892.892893 0.035245 
7122882.882883 0.035233 
7132872.872873 0.035221 
7142862.862863 0.035208 
7152852.852853 0.035196 
7162842.842843 0.035184 
7172832.832833 0.035172 
7182822.822823 0.035160 
7192812.812813 0.035148 
7202802.802803 0.035136 
7212792.792793 0.035125 
7222782.782783 0.035113 
7232772.772773 0.035101 
7242762.762763 0.035090 
7252752.752753 0.035078 
7262742.742743 0.035067 
7272732.732733 0.035055 
7282722.722723 0.035044 
7292712.712713 0.035033 
7302702.702703 0.035022 
7312692.692693 0.035010 
7322682.682683 0.034999 
7332672.672673 0.034988 
7342662.662663 0.034977 
7352652.652653 0.034966 
7362642.642643 0.034956 
7372632.632633 0.034945 
7382622.622623 0.034934 
7392612.612613 0.034923 
7402602.602603 0.034913 
7412592.592593 0.034902 
7422582.582583 0.034892 
7432572.572573 0.034881 
7442562.562563 0.034871 
7452552.552553 0.034861 
7462542.542543 0.034850 
7472532.532533 0.034840 
7482522.522523 0.034830 
7492512.512513 0.034820 
7502502.502503 0.034810 
7512492.492492 0.034800 
7522482.482482 0.034790 
7532472.472472 0.034780 
7542462.462462 0.034771 
7552452.452452 0.034761 
7562442.442442 0.034751 
7572432.432432 0.034742 
7582422.422422 0.034732 
7592412.412412 0.034723 
7602402.402402 0.034713 
7612392.392392 0.034704 
7622382.382382 0.034694 
7632372.372372 0.034685 
7642362.362362 0.034676 
7652352.352352 0.034667 
7662342.342342 0.034658 
7672332.332332 0.034648 
7682322.322322 0.034639 
7692312.312312 0.034631 
7702302.302302 0.034622 
7712292.292292 0.034613 
7722282.282282 0.034604 
7732272.272272 0.034595 
7742262.262262 0.034587 
7752252.252252 0.034578 
7762242.242242 0.034569 
7772232.232232 0.034561 
7782222.222222 0.034552 
7792212.212212 0.034544 
7802202.202202 0.034536 
7812192.192192 0.034527 
7822182.182182 0.034519 
7832172.172172 0.034511 
7842162.162162 0.034503 
7852152.152152 0.034494 
7862142.142142 0.034486 
7872132.132132 0.034478 
7882122.122122 0.034470 
7892112.112112 0.034463 
7902102.102102 0.034455 
7912092.092092 0.034447 
7922082.082082 0.034439 
7932072.072072 0.034431 
7942062.062062 0.034424 
7952052.052052 0.034416 
7962042.042042 0.034409 
7972032.032032 0.034401 
7982022.022022 0.034394 
7992012.012012 0.034386 
8002002.002002 0.034379 
8011991.991992 0.034371 
8021981.981982 0.034364 
8031971.971972 0.034357 
8041961.961962 0.034350 
8051951.951952 0.034343 
8061941.941942 0.034336 
8071931.931932 0.034328 
8081921.921922 0.034321 
8091911.911912 0.034315 
8101901.901902 0.034308 
8111891.891892 0.034301 
8121881.881882 0.034294 
8131871.871872 0.034287 
8141861.861862 0.034281 
8151851.851852 0.034274 
8161841.841842 0.034267 
8171831.831832 0.034261 
8181821.821822 0.034254 
8191811.811812 0.034248 
8201801.801802 0.034241 
8211791.791792 0.034235 
8221781.781782 0.034229 
8231771.771772 0.034222 
8241761.761762 0.034216 
8251751.751752 0.034210 
8261741.741742 0.034204 
8271731.731732 0.034197 
8281721.721722 0.034191 
8291711.711712 0.034185 
8301701.701702 0.034179 
8311691.691692 0.034173 
8321681.681682 0.034168 
8331671.671672 0.034162 
8341661.661662 0.034156 
8351651.651652 0.034150 
8361641.641642 0.034144 
8371631.631632 0.034139 
8381621.621622 0.034133 
8391611.611612 0.034127 
8401601.601602 0.034122 
8411591.591592 0.034116 
8421581.581582 0.034111 
8431571.571572 0.034105 
8441561.561562 0.034100 
8451551.551552 0.034095 
8461541.541542 0.034089 
8471531.531532 0.034084 
8481521.521522 0.034079 
8491511.511512 0.034074 
8501501.501502 0.034069 
8511491.491491 0.034063 
8521481.481481 0.034058 
8531471.471471 0.034053 
8541461.461461 0.034048 
8551451.451451 0.034044 
8561441.441441 0.034039 
8571431.431431 0.034034 
8581421.421421 0.034029 
8591411.411411 0.034024 
8601401.401401 0.034019 
8611391.391391 0.034015 
8621381.381381 0.034010 
8631371.371371 0.034005 
8641361.361361 0.034001 
8651351.351351 0.033996 
8661341.341341 0.033992 
8671331.331331 0.033987 
8681321.321321 0.033983 
8691311.311311 0.033979 
8701301.301301 0.033974 
8711291.291291 0.033970 
8721281.281281 0.033966 
8731271.271271 0.033961 
8741261.261261 0.033957 
8751251.251251 0.033953 
8761241.241241 0.033949 
8771231.231231 0.033945 
8781221.221221 0.033941 
8791211.211211 0.033937 
8801201.201201 0.033933 
8811191.191191 0.033929 
8821181.181181 0.033925 
8831171.171171 0.033921 
8841161.161161 0.033918 
8851151.151151 0.033914 
8861141.141141 0.033910 
8871131.131131 0.033906 
8881121.121121 0.033903 
8891111.111111 0.033899 
8901101.101101 0.033895 
8911091.091091 0.033892 
8921081.081081 0.033888 
8931071.071071 0.033885 
8941061.061061 0.033881 
8951051.051051 0.033878 
8961041.041041 0.033875 
8971031.031031 0.033871 
8981021.021021 0.033868 
8991011.011011 0.033865 
9001001.001001 0.033862 
9010990.990991 0.033858 
9020980.980981 0.033855 
9030970.970971 0.033852 
9040960.960961 0.033849 
9050950.950951 0.033846 
9060940.940941 0.033843 
9070930.930931 0.033840 
9080920.920921 0.033837 
9090910.910911 0.033834 
9100900.900901 0.033831 
9110890.890891 0.033828 
9120880.880881 0.033826 
9130870.870871 0.033823 
9140860.860861 0.033820 
9150850.850851 0.033817 
9160840.840841 0.033815 
9170830.830831 0.033812 
9180820.820821 0.033809 
9190810.810811 0.033807 
9200800.800801 0.033804 
9210790.790791 0.033802 
9220780.780781 0.033799 
9230770.770771 0.033797 
9240760.760761 0.033795 
9250750.750751 0.033792 
9260740.740741 0.033790 
9270730.730731 0.033788 
9280720.720721 0.033785 
9290710.710711 0.033783 
9300700.700701 0.033781 
9310690.690691 0.033779 
9320680.680681 0.033777 
9330670.670671 0.033774 
9340660.660661 0.033772 
9350650.650651 0.033770 
9360640.640641 0.033768 
9370630.630631 0.033766 
9380620.620621 0.033764 
9390610.610611 0.033762 
9400600.600601 0.033761 
9410590.590591 0.033759 
9420580.580581 0.033757 
9430570.570571 0.033755 
9440560.560561 0.033753 
9450550.550551 0.033752 
9460540.540541 0.033750 
9470530.530531 0.033748 
9480520.520521 0.033747 
9490510.510511 0.033745 
9500500.500501 0.033743 
9510490.490490 0.033742 
9520480.480480 0.033740 
9530470.470470 0.033739 
9540460.460460 0.033738 
9550450.450450 0.033736 
9560440.440440 0.033735 
9570430.430430 0.033733 
9580420.420420 0.033732 
9590410.410410 0.033731 
9600400.400400 0.033730 
9610390.390390 0.033728 
9620380.380380 0.033727 
9630370.370370 0.033726 
9640360.360360 0.033725 
9650350.350350 0.033724 
9660340.340340 0.033723 
9670330.330330 0.033722 
9680320.320320 0.033720 
9690310.310310 0.033719 
9700300.300300 0.033719 
9710290.290290 0.033718 
9720280.280280 0.033717 
9730270.270270 0.033716 
9740260.260260 0.033715 
9750250.250250 0.033714 
9760240.240240 0.033713 
9770230.230230 0.033713 
9780220.220220 0.033712 
9790210.210210 0.033711 
9800200.200200 0.033711 
9810190.190190 0.033710 
9820180.180180 0.033709 
9830170.170170 0.033709 
9840160.160160 0.033708 
9850150.150150 0.033708 
9860140.140140 0.033707 
9870130.130130 0.033707 
9880120.120120 0.033706 
9890110.110110 0.033706 
9900100.100100 0.033705 
9910090.090090 0.033705 
9920080.080080 0.033705 
9930070.070070 0.033704 
9940060.060060 0.033704 
9950050.050050 0.033704 
9960040.040040 0.033704 
9970030.030030 0.033703 
9980020.020020 0.033703 
9990010.010010 0.033703 
10000000.000000 0.033703 
10000000.000000 0.033703 
10060060.060060 0.033703 
10120120.120120 0.033704 
10180180.180180 0.033706 
10240240.240240 0.033708 
10300300.300300 0.033712 
10360360.360360 0.033717 
10420420.420420 0.033722 
10480480.480480 0.033729 
10540540.540541 0.033736 
10600600.600601 0.033744 
10660660.660661 0.033753 
10720720.720721 0.033763 
10780780.780781 0.033774 
10840840.840841 0.033786 
10900900.900901 0.033798 
10960960.960961 0.033811 
11021021.021021 0.033825 
11081081.081081 0.033840 
11141141.141141 0.033856 
11201201.201201 0.033872 
11261261.261261 0.033889 
11321321.321321 0.033907 
11381381.381381 0.033926 
11441441.441441 0.033945 
11501501.501502 0.033965 
11561561.561562 0.033986 
11621621.621622 0.034007 
11681681.681682 0.034029 
11741741.741742 0.034052 
11801801.801802 0.034076 
11861861.861862 0.034100 
11921921.921922 0.034125 
11981981.981982 0.034151 
12042042.042042 0.034177 
12102102.102102 0.034204 
12162162.162162 0.034232 
12222222.222222 0.034260 
12282282.282282 0.034289 
12342342.342342 0.034318 
12402402.402402 0.034349 
12462462.462462 0.034379 
12522522.522523 0.034411 
12582582.582583 0.034443 
12642642.642643 0.034475 
12702702.702703 0.034508 
12762762.762763 0.034542 
12822822.822823 0.034577 
12882882.882883 0.034611 
12942942.942943 0.034647 
13003003.003003 0.034683 
13063063.063063 0.034720 
13123123.123123 0.034757 
13183183.183183 0.034795 
13243243.243243 0.034833 
13303303.303303 0.034872 
13363363.363363 0.034911 
13423423.423423 0.034951 
13483483.483483 0.034992 
13543543.543544 0.035033 
13603603.603604 0.035074 
13663663.663664 0.035117 
13723723.723724 0.035159 
13783783.783784 0.035202 
13843843.843844 0.035246 
13903903.903904 0.035290 
13963963.963964 0.035335 
14024024.024024 0.035380 
14084084.084084 0.035426 
14144144.144144 0.035472 
14204204.204204 0.035519 
14264264.264264 0.035566 
14324324.324324 0.035613 
14384384.384384 0.035662 
14444444.444444 0.035710 
14504504.504505 0.035759 
14564564.564565 0.035809 
14624624.624625 0.035859 
14684684.684685 0.035910 
14744744.744745 0.035961 
14804804.804805 0.036012 
14864864.864865 0.036064 
14924924.924925 0.036116 
14984984.984985 0.036169 
15045045.045045 0.036223 
15105105.105105 0.036276 
15165165.165165 0.036331 
15225225.225225 0.036385 
15285285.285285 0.036440 
15345345.345345 0.036496 
15405405.405405 0.036552 
15465465.465465 0.036608 
15525525.525526 0.036665 
15585585.585586 0.036723 
15645645.645646 0.036780 
15705705.705706 0.036839 
15765765.765766 0.036897 
15825825.825826 0.036956 
15885885.885886 0.037016 
15945945.945946 0.037076 
16006006.006006 0.037136 
16066066.066066 0.037197 
16126126.126126 0.037258 
16186186.186186 0.037320 
16246246.246246 0.037382 
16306306.306306 0.037444 
16366366.366366 0.037507 
16426426.426426 0.037571 
16486486.486486 0.037634 
16546546.546547 0.037698 
16606606.606607 0.037763 
16666666.666667 0.037828 
16726726.726727 0.037893 
16786786.786787 0.037959 
16846846.846847 0.038025 
16906906.906907 0.038092 
16966966.966967 0.038159 
17027027.027027 0.038226 
17087087.087087 0.038294 
17147147.147147 0.038362 
17207207.207207 0.038431 
17267267.267267 0.038500 
17327327.327327 0.038569 
17387387.387387 0.038639 
17447447.447447 0.038709 
17507507.507508 0.038780 
17567567.567568 0.038851 
17627627.627628 0.038922 
17687687.687688 0.038994 
17747747.747748 0.039066 
17807807.807808 0.039139 
17867867.867868 0.039212 
17927927.927928 0.039285 
17987987.987988 0.039359 
18048048.048048 0.039433 
18108108.108108 0.039507 
18168168.168168 0.039582 
18228228.228228 0.039657 
18288288.288288 0.039733 
18348348.348348 0.039809 
18408408.408408 0.039886 
18468468.468468 0.039962 
18528528.528529 0.040040 
18588588.588589 0.040117 
18648648.648649 0.040195 
18708708.708709 0.040274 
18768768.768769 0.040352 
18828828.828829 0.040432 
18888888.888889 0.040511 
18948948.948949 0.040591 
19009009.009009 0.040671 
19069069.069069 0.040752 
19129129.129129 0.040833 
19189189.189189 0.040914 
19249249.249249 0.040996 
19309309.309309 0.041078 
19369369.369369 0.041161 
19429429.429429 0.041244 
19489489.489489 0.041327 
19549549.549550 0.041411 
19609609.609610 0.041495 
19669669.669670 0.041580 
19729729.729730 0.041664 
19789789.789790 0.041750 
19849849.849850 0.041835 
19909909.909910 0.041921 
19969969.969970 0.042008 
20030030.030030 0.042094 
20090090.090090 0.042182 
20150150.150150 0.042269 
20210210.210210 0.042357 
20270270.270270 0.042445 
20330330.330330 0.042534 
20390390.390390 0.042623 
20450450.450450 0.042712 
20510510.510511 0.042802 
20570570.570571 0.042892 
20630630.630631 0.042983 
20690690.690691 0.043074 
20750750.750751 0.043165 
20810810.810811 0.043257 
20870870.870871 0.043349 
20930930.930931 0.043441 
20990990.990991 0.043534 
21051051.051051 0.043628 
21111111.111111 0.043721 
21171171.171171 0.043815 
21231231.231231 0.043910 
21291291.291291 0.044004 
21351351.351351 0.044100 
21411411.411411 0.044195 
21471471.471471 0.044291 
21531531.531532 0.044387 
21591591.591592 0.044484 
21651651.651652 0.044581 
21711711.711712 0.044679 
21771771.771772 0.044777 
21831831.831832 0.044875 
21891891.891892 0.044973 
21951951.951952 0.045073 
22012012.012012 0.045172 
22072072.072072 0.045272 
22132132.132132 0.045372 
22192192.192192 0.045473 
22252252.252252 0.045574 
22312312.312312 0.045675 
22372372.372372 0.045777 
22432432.432432 0.045879 
22492492.492492 0.045982 
22552552.552553 0.046085 
22612612.612613 0.046188 
22672672.672673 0.046292 
22732732.732733 0.046396 
22792792.792793 0.046500 
22852852.852853 0.046605 
22912912.912913 0.046711 
22972972.972973 0.046816 
23033033.033033 0.046923 
23093093.093093 0.047029 
23153153.153153 0.047136 
23213213.213213 0.047244 
23273273.273273 0.047351 
23333333.333333 0.047460 
23393393.393393 0.047568 
23453453.453453 0.047677 
23513513.513514 0.047787 
23573573.573574 0.047896 
23633633.633634 0.048007 
23693693.693694 0.048117 
23753753.753754 0.048228 
23813813.813814 0.048340 
23873873.873874 0.048452 
23933933.933934 0.048564 
23993993.993994 0.048677 
24054054.054054 0.048790 
24114114.114114 0.048903 
24174174.174174 0.049017 
24234234.234234 0.049132 
24294294.294294 0.049247 
24354354.354354 0.049362 
24414414.414414 0.049478 
24474474.474474 0.049594 
24534534.534535 0.049710 
24594594.594595 0.049827 
24654654.654655 0.049945 
24714714.714715 0.050062 
24774774.774775 0.050181 
24834834.834835 0.050299 
24894894.894895 0.050418 
24954954.954955 0.050538 
25015015.015015 0.050658 
25075075.075075 0.050778 
25135135.135135 0.050899 
25195195.195195 0.051021 
25255255.255255 0.051142 
25315315.315315 0.051265 
25375375.375375 0.051387 
25435435.435435 0.051510 
25495495.495495 0.051634 
25555555.555556 0.051758 
25615615.615616 0.051882 
25675675.675676 0.052007 
25735735.735736 0.052133 
25795795.795796 0.052258 
25855855.855856 0.052385 
25915915.915916 0.052511 
25975975.975976 0.052639 
26036036.036036 0.052766 
26096096.096096 0.052894 
26156156.156156 0.053023 
26216216.216216 0.053152 
26276276.276276 0.053282 
26336336.336336 0.053412 
26396396.396396 0.053542 
26456456.456456 0.053673 
26516516.516517 0.053804 
26576576.576577 0.053936 
26636636.636637 0.054069 
26696696.696697 0.054202 
26756756.756757 0.054335 
26816816.816817 0.054469 
26876876.876877 0.054603 
26936936.936937 0.054738 
26996996.996997 0.054873 
27057057.057057 0.055009 
27117117.117117 0.055145 
27177177.177177 0.055282 
27237237.237237 0.055420 
27297297.297297 0.055557 
27357357.357357 0.055696 
27417417.417417 0.055834 
27477477.477477 0.055974 
27537537.537538 0.056114 
27597597.597598 0.056254 
27657657.657658 0.056395 
27717717.717718 0.056536 
27777777.777778 0.056678 
27837837.837838 0.056821 
27897897.897898 0.056964 
27957957.957958 0.057107 
28018018.018018 0.057251 
28078078.078078 0.057396 
28138138.138138 0.057541 
28198198.198198 0.057686 
28258258.258258 0.057832 
28318318.318318 0.057979 
28378378.378378 0.058126 
28438438.438438 0.058274 
28498498.498498 0.058423 
28558558.558559 0.058571 
28618618.618619 0.058721 
28678678.678679 0.058871 
28738738.738739 0.059021 
28798798.798799 0.059173 
28858858.858859 0.059324 
28918918.918919 0.059477 
28978978.978979 0.059629 
29039039.039039 0.059783 
29099099.099099 0.059937 
29159159.159159 0.060091 
29219219.219219 0.060247 
29279279.279279 0.060402 
29339339.339339 0.060559 
29399399.399399 0.060716 
29459459.459459 0.060873 
29519519.519520 0.061031 
29579579.579580 0.061190 
29639639.639640 0.061349 
29699699.699700 0.061509 
29759759.759760 0.061670 
29819819.819820 0.061831 
29879879.879880 0.061993 
29939939.939940 0.062155 
30000000.000000 0.062318 
30060060.060060 0.062482 
30120120.120120 0.062646 
30180180.180180 0.062811 
30240240.240240 0.062977 
30300300.300300 0.063143 
30360360.360360 0.063310 
30420420.420420 0.063477 
30480480.480480 0.063645 
30540540.540541 0.063814 
30600600.600601 0.063984 
30660660.660661 0.064154 
30720720.720721 0.064325 
30780780.780781 0.064496 
30840840.840841 0.064668 
30900900.900901 0.064841 
30960960.960961 0.065015 
31021021.021021 0.065189 
31081081.081081 0.065364 
31141141.141141 0.065540 
31201201.201201 0.065716 
31261261.261261 0.065893 
31321321.321321 0.066071 
31381381.381381 0.066249 
31441441.441441 0.066428 
31501501.501502 0.066608 
31561561.561562 0.066789 
31621621.621622 0.066970 
31681681.681682 0.067153 
31741741.741742 0.067335 
31801801.801802 0.067519 
31861861.861862 0.067703 
31921921.921922 0.067889 
31981981.981982 0.068074 
32042042.042042 0.068261 
32102102.102102 0.068449 
32162162.162162 0.068637 
32222222.222222 0.068826 
32282282.282282 0.069016 
32342342.342342 0.069206 
32402402.402402 0.069398 
32462462.462462 0.069590 
32522522.522523 0.069783 
32582582.582583 0.069977 
32642642.642643 0.070171 
32702702.702703 0.070367 
32762762.762763 0.070563 
32822822.822823 0.070760 
32882882.882883 0.070958 
32942942.942943 0.071157 
33003003.003003 0.071357 
33063063.063063 0.071558 
33123123.123123 0.071759 
33183183.183183 0.071961 
33243243.243243 0.072165 
33303303.303303 0.072369 
33363363.363363 0.072574 
33423423.423423 0.072780 
33483483.483483 0.072987 
33543543.543544 0.073194 
33603603.603604 0.073403 
33663663.663664 0.073613 
33723723.723724 0.073823 
33783783.783784 0.074035 
33843843.843844 0.074247 
33903903.903904 0.074461 
33963963.963964 0.074675 
34024024.024024 0.074891 
34084084.084084 0.075107 
34144144.144144 0.075325 
34204204.204204 0.075543 
34264264.264264 0.075762 
34324324.324324 0.075983 
34384384.384384 0.076204 
34444444.444444 0.076427 
34504504.504505 0.076650 
34564564.564565 0.076875 
34624624.624625 0.077101 
34684684.684685 0.077327 
34744744.744745 0.077555 
34804804.804805 0.077784 
34864864.864865 0.078014 
34924924.924925 0.078246 
34984984.984985 0.078478 
35045045.045045 0.078711 
35105105.105105 0.078946 
35165165.165165 0.079182 
35225225.225225 0.079418 
35285285.285285 0.079656 
35345345.345345 0.079896 
35405405.405405 0.080136 
35465465.465465 0.080378 
35525525.525526 0.080621 
35585585.585586 0.080865 
35645645.645646 0.081110 
35705705.705706 0.081357 
35765765.765766 0.081605 
35825825.825826 0.081854 
35885885.885886 0.082104 
35945945.945946 0.082356 
36006006.006006 0.082609 
36066066.066066 0.082863 
36126126.126126 0.083119 
36186186.186186 0.083376 
36246246.246246 0.083635 
36306306.306306 0.083895 
36366366.366366 0.084156 
36426426.426426 0.084419 
36486486.486486 0.084683 
36546546.546547 0.084948 
36606606.606607 0.085215 
36666666.666667 0.085484 
36726726.726727 0.085754 
36786786.786787 0.086025 
36846846.846847 0.086298 
36906906.906907 0.086573 
36966966.966967 0.086849 
37027027.027027 0.087127 
37087087.087087 0.087406 
37147147.147147 0.087687 
37207207.207207 0.087969 
37267267.267267 0.088254 
37327327.327327 0.088540 
37387387.387387 0.088827 
37447447.447447 0.089116 
37507507.507508 0.089407 
37567567.567568 0.089700 
37627627.627628 0.089995 
37687687.687688 0.090291 
37747747.747748 0.090589 
37807807.807808 0.090889 
37867867.867868 0.091191 
37927927.927928 0.091495 
37987987.987988 0.091800 
38048048.048048 0.092108 
38108108.108108 0.092417 
38168168.168168 0.092729 
38228228.228228 0.093042 
38288288.288288 0.093358 
38348348.348348 0.093675 
38408408.408408 0.093995 
38468468.468468 0.094317 
38528528.528529 0.094641 
38588588.588589 0.094967 
38648648.648649 0.095295 
38708708.708709 0.095626 
38768768.768769 0.095959 
38828828.828829 0.096294 
38888888.888889 0.096631 
38948948.948949 0.096971 
39009009.009009 0.097313 
39069069.069069 0.097658 
39129129.129129 0.098005 
39189189.189189 0.098355 
39249249.249249 0.098707 
39309309.309309 0.099062 
39369369.369369 0.099420 
39429429.429429 0.099780 
39489489.489489 0.100143 
39549549.549550 0.100508 
39609609.609610 0.100877 
39669669.669670 0.101248 
39729729.729730 0.101622 
39789789.789790 0.101999 
39849849.849850 0.102380 
39909909.909910 0.102763 
39969969.969970 0.103149 
40030030.030030 0.103539 
40090090.090090 0.103931 
40150150.150150 0.104327 
40210210.210210 0.104727 
40270270.270270 0.105129 
40330330.330330 0.105535 
40390390.390390 0.105945 
40450450.450450 0.106358 
40510510.510511 0.106775 
40570570.570571 0.107196 
40630630.630631 0.107620 
40690690.690691 0.108049 
40750750.750751 0.108481 
40810810.810811 0.108918 
40870870.870871 0.109358 
40930930.930931 0.109803 
40990990.990991 0.110252 
41051051.051051 0.110705 
41111111.111111 0.111163 
41171171.171171 0.111625 
41231231.231231 0.112093 
41291291.291291 0.112565 
41351351.351351 0.113041 
41411411.411411 0.113523 
41471471.471471 0.114010 
41531531.531532 0.114503 
41591591.591592 0.115001 
41651651.651652 0.115504 
41711711.711712 0.116013 
41771771.771772 0.116528 
41831831.831832 0.117049 
41891891.891892 0.117576 
41951951.951952 0.118109 
42012012.012012 0.118649 
42072072.072072 0.119195 
42132132.132132 0.119749 
42192192.192192 0.120309 
42252252.252252 0.120877 
42312312.312312 0.121452 
42372372.372372 0.122035 
42432432.432432 0.122626 
42492492.492492 0.123225 
42552552.552553 0.123833 
42612612.612613 0.124449 
42672672.672673 0.125075 
42732732.732733 0.125710 
42792792.792793 0.126355 
42852852.852853 0.127010 
42912912.912913 0.127676 
42972972.972973 0.128352 
43033033.033033 0.129040 
43093093.093093 0.129740 
43153153.153153 0.130452 
43213213.213213 0.131177 
43273273.273273 0.131915 
43333333.333333 0.132668 
43393393.393393 0.133435 
43453453.453453 0.134217 
43513513.513514 0.135016 
43573573.573574 0.135832 
43633633.633634 0.136666 
43693693.693694 0.137519 
43753753.753754 0.138392 
43813813.813814 0.139286 
43873873.873874 0.140203 
43933933.933934 0.141144 
43993993.993994 0.142111 
44054054.054054 0.143105 
44114114.114114 0.144129 
44174174.174174 0.145185 
44234234.234234 0.146275 
44294294.294294 0.147403 
44354354.354354 0.148573 
44414414.414414 0.149787 
44474474.474474 0.151051 
44534534.534535 0.152371 
44594594.594595 0.153753 
44654654.654655 0.155206 
44714714.714715 0.156739 
44774774.774775 0.158367 
44834834.834835 0.160105 
44894894.894895 0.161977 
44954954.954955 0.164015 
45015015.015015 0.166264 
45075075.075075 0.168798 
45135135.135135 0.171746 
45195195.195195 0.175378 
45255255.255255 0.180521 
45255255.255255 0.189696 


==> data/VLE_Nitrogen_Hexane_344.6K_vdW_kij_0.09.dat <==
       p       z
77238158.772515 0.179379 
77238158.772515 0.183573 
77158105.403602 0.188881 
77078052.034690 0.192234 
76997998.665777 0.194930 
76917945.296865 0.197262 
76837891.927952 0.199354 
76757838.559039 0.201272 
76677785.190127 0.203058 
76597731.821214 0.204738 
76517678.452302 0.206331 
76437625.083389 0.207851 
76357571.714476 0.209309 
76277518.345564 0.210713 
76197464.976651 0.212069 
76117411.607738 0.213383 
76037358.238826 0.214659 
75957304.869913 0.215901 
75877251.501001 0.217112 
75797198.132088 0.218295 
75717144.763175 0.219453 
75637091.394263 0.220587 
75557038.025350 0.221698 
75476984.656438 0.222790 
75396931.287525 0.223862 
75316877.918612 0.224917 
75236824.549700 0.225955 
75156771.180787 0.226978 
75076717.811875 0.227986 
74996664.442962 0.228980 
74916611.074049 0.229961 
74836557.705137 0.230930 
74756504.336224 0.231887 
74676450.967312 0.232833 
74596397.598399 0.233768 
74516344.229486 0.234693 
74436290.860574 0.235609 
74356237.491661 0.236515 
74276184.122748 0.237413 
74196130.753836 0.238302 
74116077.384923 0.239184 
74036024.016011 0.240057 
73955970.647098 0.240923 
73875917.278185 0.241782 
73795863.909273 0.242634 
73715810.540360 0.243480 
73635757.171448 0.244319 
73555703.802535 0.245152 
73475650.433622 0.245979 
73395597.064710 0.246800 
73315543.695797 0.247616 
73235490.326885 0.248427 
73155436.957972 0.249232 
73075383.589059 0.250033 
72995330.220147 0.250828 
72915276.851234 0.251619 
72835223.482322 0.252406 
72755170.113409 0.253188 
72675116.744496 0.253966 
72595063.375584 0.254739 
72515010.006671 0.255509 
72434956.637759 0.256275 
72354903.268846 0.257037 
72274849.899933 0.257795 
72194796.531021 0.258549 
72114743.162108 0.259301 
72034689.793195 0.260049 
71954636.424283 0.260793 
71874583.055370 0.261534 
71794529.686458 0.262273 
71714476.317545 0.263008 
71634422.948632 0.263740 
71554369.579720 0.264469 
71474316.210807 0.265196 
71394262.841895 0.265920 
71314209.472982 0.266641 
71234156.104069 0.267359 
71154102.735157 0.268075 
71074049.366244 0.268788 
70993995.997332 0.269499 
70913942.628419 0.270208 
70833889.259506 0.270914 
70753835.890594 0.271618 
70673782.521681 0.272320 
70593729.152769 0.273020 
70513675.783856 0.273718 
70433622.414943 0.274413 
70353569.046031 0.275107 
70273515.677118 0.275798 
70193462.308205 0.276488 
70113408.939293 0.277175 
70033355.570380 0.277861 
69953302.201468 0.278545 
69873248.832555 0.279227 
69793195.463642 0.279908 
69713142.094730 0.280587 
69633088.725817 0.281264 
69553035.356905 0.281940 
69472981.987992 0.282614 
69392928.619079 0.283286 
69312875.250167 0.283957 
69232821.881254 0.284626 
69152768.512342 0.285294 
69072715.143429 0.285961 
68992661.774516 0.286626 
68912608.405604 0.287290 
68832555.036691 0.287952 
68752501.667779 0.288613 
68672448.298866 0.289273 
68592394.929953 0.289932 
68512341.561041 0.290589 
68432288.192128 0.291245 
68352234.823215 0.291900 
68272181.454303 0.292554 
68192128.085390 0.293206 
68112074.716478 0.293858 
68032021.347565 0.294508 
67951967.978652 0.295158 
67871914.609740 0.295806 
67791861.240827 0.296453 
67711807.871915 0.297099 
67631754.503002 0.297744 
67551701.134089 0.298389 
67471647.765177 0.299032 
67391594.396264 0.299674 
67311541.027352 0.300316 
67231487.658439 0.300956 
67151434.289526 0.301596 
67071380.920614 0.302235 
66991327.551701 0.302873 
66911274.182789 0.303510 
66831220.813876 0.304146 
66751167.444963 0.304782 
66671114.076051 0.305416 
66591060.707138 0.306050 
66511007.338225 0.306684 
66430953.969313 0.307316 
66350900.600400 0.307948 
66270847.231488 0.308579 
66190793.862575 0.309209 
66110740.493662 0.309839 
66030687.124750 0.310468 
65950633.755837 0.311096 
65870580.386925 0.311724 
65790527.018012 0.312351 
65710473.649099 0.312978 
65630420.280187 0.313604 
65550366.911274 0.314229 
65470313.542362 0.314854 
65390260.173449 0.315478 
65310206.804536 0.316102 
65230153.435624 0.316725 
65150100.066711 0.317347 
65070046.697799 0.317969 
64989993.328886 0.318591 
64909939.959973 0.319212 
64829886.591061 0.319832 
64749833.222148 0.320453 
64669779.853235 0.321072 
64589726.484323 0.321691 
64509673.115410 0.322310 
64429619.746498 0.322928 
64349566.377585 0.323546 
64269513.008672 0.324164 
64189459.639760 0.324781 
64109406.270847 0.325398 
64029352.901935 0.326014 
63949299.533022 0.326630 
63869246.164109 0.327245 
63789192.795197 0.327861 
63709139.426284 0.328475 
63629086.057372 0.329090 
63549032.688459 0.329704 
63468979.319546 0.330318 
63388925.950634 0.330932 
63308872.581721 0.331545 
63228819.212809 0.332158 
63148765.843896 0.332770 
63068712.474983 0.333383 
62988659.106071 0.333995 
62908605.737158 0.334607 
62828552.368245 0.335218 
62748498.999333 0.335830 
62668445.630420 0.336441 
62588392.261508 0.337052 
62508338.892595 0.337662 
62428285.523682 0.338273 
62348232.154770 0.338883 
62268178.785857 0.339493 
62188125.416945 0.340103 
62108072.048032 0.340712 
62028018.679119 0.341322 
61947965.310207 0.341931 
61867911.941294 0.342540 
61787858.572382 0.343149 
61707805.203469 0.343758 
61627751.834556 0.344366 
61547698.465644 0.344974 
61467645.096731 0.345583 
61387591.727819 0.346191 
61307538.358906 0.346799 
61227484.989993 0.347407 
61147431.621081 0.348015 
61067378.252168 0.348622 
60987324.883256 0.349230 
60907271.514343 0.349837 
60827218.145430 0.350445 
60747164.776518 0.351052 
60667111.407605 0.351659 
60587058.038692 0.352266 
60507004.669780 0.352873 
60426951.300867 0.353480 
60346897.931955 0.354087 
60266844.563042 0.354694 
60186791.194129 0.355301 
60106737.825217 0.355907 
60026684.456304 0.356514 
59946631.087392 0.357121 
59866577.718479 0.357727 
59786524.349566 0.358334 
59706470.980654 0.358941 
59626417.611741 0.359547 
59546364.242829 0.360154 
59466310.873916 0.360760 
59386257.505003 0.361367 
59306204.136091 0.361974 
59226150.767178 0.362580 
59146097.398266 0.363187 
59066044.029353 0.363793 
58985990.660440 0.364400 
58905937.291528 0.365007 
58825883.922615 0.365613 
58745830.553702 0.366220 
58665777.184790 0.366827 
58585723.815877 0.367434 
58505670.446965 0.368041 
58425617.078052 0.368647 
58345563.709139 0.369254 
58265510.340227 0.369861 
58185456.971314 0.370469 
58105403.602402 0.371076 
58025350.233489 0.371683 
57945296.864576 0.372290 
57865243.495664 0.372898 
57785190.126751 0.373505 
57705136.757839 0.374113 
57625083.388926 0.374721 
57545030.020013 0.375328 
57464976.651101 0.375936 
57384923.282188 0.376544 
57304869.913276 0.377152 
57224816.544363 0.377761 
57144763.175450 0.378369 
57064709.806538 0.378977 
56984656.437625 0.379586 
56904603.068712 0.380195 
56824549.699800 0.380803 
56744496.330887 0.381412 
56664442.961975 0.382022 
56584389.593062 0.382631 
56504336.224149 0.383240 
56424282.855237 0.383850 
56344229.486324 0.384460 
56264176.117412 0.385069 
56184122.748499 0.385679 
56104069.379586 0.386290 
56024016.010674 0.386900 
55943962.641761 0.387511 
55863909.272849 0.388121 
55783855.903936 0.388732 
55703802.535023 0.389343 
55623749.166111 0.389955 
55543695.797198 0.390566 
55463642.428286 0.391178 
55383589.059373 0.391790 
55303535.690460 0.392402 
55223482.321548 0.393014 
55143428.952635 0.393626 
55063375.583722 0.394239 
54983322.214810 0.394852 
54903268.845897 0.395465 
54823215.476985 0.396078 
54743162.108072 0.396692 
54663108.739159 0.397306 
54583055.370247 0.397920 
54503002.001334 0.398534 
54422948.632422 0.399148 
54342895.263509 0.399763 
54262841.894596 0.400378 
54182788.525684 0.400993 
54102735.156771 0.401609 
54022681.787859 0.402224 
53942628.418946 0.402840 
53862575.050033 0.403456 
53782521.681121 0.404073 
53702468.312208 0.404690 
53622414.943296 0.405306 
53542361.574383 0.405924 
53462308.205470 0.406541 
53382254.836558 0.407159 
53302201.467645 0.407777 
53222148.098732 0.408395 
53142094.729820 0.409014 
53062041.360907 0.409633 
52981987.991995 0.410252 
52901934.623082 0.410872 
52821881.254169 0.411491 
52741827.885257 0.412111 
52661774.516344 0.412732 
52581721.147432 0.413352 
52501667.778519 0.413973 
52421614.409606 0.414595 
52341561.040694 0.415216 
52261507.671781 0.415838 
52181454.302869 0.416460 
52101400.933956 0.417083 
52021347.565043 0.417706 
51941294.196131 0.418329 
51861240.827218 0.418952 
51781187.458306 0.419576 
51701134.089393 0.420200 
51621080.720480 0.420825 
51541027.351568 0.421450 
51460973.982655 0.422075 
51380920.613743 0.422700 
51300867.244830 0.423326 
51220813.875917 0.423952 
51140760.507005 0.424579 
51060707.138092 0.425206 
50980653.769179 0.425833 
50900600.400267 0.426461 
50820547.031354 0.427089 
50740493.662442 0.427717 
50660440.293529 0.428346 
50580386.924616 0.428975 
50500333.555704 0.429604 
50420280.186791 0.430234 
50340226.817879 0.430864 
50260173.448966 0.431495 
50180120.080053 0.432126 
50100066.711141 0.432757 
50020013.342228 0.433389 
49939959.973316 0.434021 
49859906.604403 0.434653 
49779853.235490 0.435286 
49699799.866578 0.435919 
49619746.497665 0.436553 
49539693.128752 0.437187 
49459639.759840 0.437821 
49379586.390927 0.438456 
49299533.022015 0.439092 
49219479.653102 0.439727 
49139426.284189 0.440363 
49059372.915277 0.441000 
48979319.546364 0.441637 
48899266.177452 0.442274 
48819212.808539 0.442912 
48739159.439626 0.443550 
48659106.070714 0.444188 
48579052.701801 0.444828 
48498999.332889 0.445467 
48418945.963976 0.446107 
48338892.595063 0.446747 
48258839.226151 0.447388 
48178785.857238 0.448029 
48098732.488326 0.448671 
48018679.119413 0.449313 
47938625.750500 0.449955 
47858572.381588 0.450598 
47778519.012675 0.451242 
47698465.643763 0.451886 
47618412.274850 0.452530 
47538358.905937 0.453175 
47458305.537025 0.453820 
47378252.168112 0.454466 
47298198.799199 0.455112 
47218145.430287 0.455758 
47138092.061374 0.456406 
47058038.692462 0.457053 
46977985.323549 0.457701 
46897931.954636 0.458350 
46817878.585724 0.458999 
46737825.216811 0.459648 
46657771.847899 0.460298 
46577718.478986 0.460949 
46497665.110073 0.461599 
46417611.741161 0.462251 
46337558.372248 0.462903 
46257505.003336 0.463555 
46177451.634423 0.464208 
46097398.265510 0.464861 
46017344.896598 0.465515 
45937291.527685 0.466170 
45857238.158773 0.466825 
45777184.789860 0.467480 
45697131.420947 0.468136 
45617078.052035 0.468792 
45537024.683122 0.469449 
45456971.314209 0.470107 
45376917.945297 0.470765 
45296864.576384 0.471423 
45216811.207472 0.472082 
45136757.838559 0.472742 
45056704.469646 0.473402 
44976651.100734 0.474062 
44896597.731821 0.474724 
44816544.362909 0.475385 
44736490.993996 0.476047 
44656437.625083 0.476710 
44576384.256171 0.477373 
44496330.887258 0.478037 
44416277.518346 0.478702 
44336224.149433 0.479366 
44256170.780520 0.480032 
44176117.411608 0.480698 
44096064.042695 0.481364 
44016010.673783 0.482031 
43935957.304870 0.482699 
43855903.935957 0.483367 
43775850.567045 0.484036 
43695797.198132 0.484705 
43615743.829219 0.485375 
43535690.460307 0.486046 
43455637.091394 0.486717 
43375583.722482 0.487388 
43295530.353569 0.488061 
43215476.984656 0.488733 
43135423.615744 0.489407 
43055370.246831 0.490081 
42975316.877919 0.490755 
42895263.509006 0.491430 
42815210.140093 0.492106 
42735156.771181 0.492782 
42655103.402268 0.493459 
42575050.033356 0.494136 
42494996.664443 0.494814 
42414943.295530 0.495493 
42334889.926618 0.496172 
42254836.557705 0.496852 
42174783.188793 0.497532 
42094729.819880 0.498213 
42014676.450967 0.498895 
41934623.082055 0.499577 
41854569.713142 0.500260 
41774516.344229 0.500944 
41694462.975317 0.501628 
41614409.606404 0.502312 
41534356.237492 0.502998 
41454302.868579 0.503684 
41374249.499666 0.504370 
41294196.130754 0.505057 
41214142.761841 0.505745 
41134089.392929 0.506434 
41054036.024016 0.507123 
40973982.655103 0.507813 
40893929.286191 0.508503 
40813875.917278 0.509194 
40733822.548366 0.509886 
40653769.179453 0.510578 
40573715.810540 0.511271 
40493662.441628 0.511964 
40413609.072715 0.512659 
40333555.703803 0.513353 
40253502.334890 0.514049 
40173448.965977 0.514745 
40093395.597065 0.515442 
40013342.228152 0.516140 
39933288.859239 0.516838 
39853235.490327 0.517537 
39773182.121414 0.518236 
39693128.752502 0.518936 
39613075.383589 0.519637 
39533022.014676 0.520339 
39452968.645764 0.521041 
39372915.276851 0.521744 
39292861.907939 0.522447 
39212808.539026 0.523151 
39132755.170113 0.523856 
39052701.801201 0.524562 
38972648.432288 0.525268 
38892595.063376 0.525975 
38812541.694463 0.526683 
38732488.325550 0.527391 
38652434.956638 0.528100 
38572381.587725 0.528810 
38492328.218813 0.529520 
38412274.849900 0.530232 
38332221.480987 0.530944 
38252168.112075 0.531656 
38172114.743162 0.532369 
38092061.374250 0.533083 
38012008.005337 0.533798 
37931954.636424 0.534513 
37851901.267512 0.535230 
37771847.898599 0.535947 
37691794.529686 0.536664 
37611741.160774 0.537382 
37531687.791861 0.538101 
37451634.422949 0.538821 
37371581.054036 0.539542 
37291527.685123 0.540263 
37211474.316211 0.540985 
37131420.947298 0.541708 
37051367.578386 0.542431 
36971314.209473 0.543155 
36891260.840560 0.543880 
36811207.471648 0.544606 
36731154.102735 0.545332 
36651100.733823 0.546059 
36571047.364910 0.546787 
36490993.995997 0.547516 
36410940.627085 0.548245 
36330887.258172 0.548976 
36250833.889260 0.549707 
36170780.520347 0.550438 
36090727.151434 0.551171 
36010673.782522 0.551904 
35930620.413609 0.552638 
35850567.044696 0.553373 
35770513.675784 0.554109 
35690460.306871 0.554845 
35610406.937959 0.555582 
35530353.569046 0.556320 
35450300.200133 0.557059 
35370246.831221 0.557798 
35290193.462308 0.558538 
35210140.093396 0.559279 
35130086.724483 0.560021 
35050033.355570 0.560764 
34969979.986658 0.561507 
34889926.617745 0.562252 
34809873.248833 0.562997 
34729819.879920 0.563743 
34649766.511007 0.564489 
34569713.142095 0.565237 
34489659.773182 0.565985 
34409606.404270 0.566734 
34329553.035357 0.567484 
34249499.666444 0.568235 
34169446.297532 0.568986 
34089392.928619 0.569739 
34009339.559706 0.570492 
33929286.190794 0.571246 
33849232.821881 0.572001 
33769179.452969 0.572756 
33689126.084056 0.573513 
33609072.715143 0.574270 
33529019.346231 0.575028 
33448965.977318 0.575787 
33368912.608406 0.576547 
33288859.239493 0.577308 
33208805.870580 0.578069 
33128752.501668 0.578832 
33048699.132755 0.579595 
32968645.763843 0.580359 
32888592.394930 0.581124 
32808539.026017 0.581890 
32728485.657105 0.582657 
32648432.288192 0.583424 
32568378.919280 0.584193 
32488325.550367 0.584962 
32408272.181454 0.585732 
32328218.812542 0.586503 
32248165.443629 0.587275 
32168112.074716 0.588048 
32088058.705804 0.588821 
32008005.336891 0.589596 
31927951.967979 0.590371 
31847898.599066 0.591148 
31767845.230153 0.591925 
31687791.861241 0.592703 
31607738.492328 0.593482 
31527685.123416 0.594262 
31447631.754503 0.595043 
31367578.385590 0.595824 
31287525.016678 0.596607 
31207471.647765 0.597390 
31127418.278853 0.598175 
31047364.909940 0.598960 
30967311.541027 0.599746 
30887258.172115 0.600533 
30807204.803202 0.601321 
30727151.434290 0.602110 
30647098.065377 0.602900 
30567044.696464 0.603691 
30486991.327552 0.604483 
30406937.958639 0.605275 
30326884.589726 0.606069 
30246831.220814 0.606864 
30166777.851901 0.607659 
30086724.482989 0.608455 
30006671.114076 0.609253 
29926617.745163 0.610051 
29846564.376251 0.610850 
29766511.007338 0.611651 
29686457.638426 0.612452 
29606404.269513 0.613254 
29526350.900600 0.614057 
29446297.531688 0.614861 
29366244.162775 0.615666 
29286190.793863 0.616472 
29206137.424950 0.617279 
29126084.056037 0.618087 
29046030.687125 0.618896 
28965977.318212 0.619705 
28885923.949300 0.620516 
28805870.580387 0.621328 
28725817.211474 0.622141 
28645763.842562 0.622954 
28565710.473649 0.623769 
28485657.104736 0.624585 
28405603.735824 0.625402 
28325550.366911 0.626219 
28245496.997999 0.627038 
28165443.629086 0.627858 
28085390.260173 0.628678 
28005336.891261 0.629500 
27925283.522348 0.630323 
27845230.153436 0.631147 
27765176.784523 0.631971 
27685123.415610 0.632797 
27605070.046698 0.633624 
27525016.677785 0.634452 
27444963.308873 0.635281 
27364909.939960 0.636110 
27284856.571047 0.636941 
27204803.202135 0.637773 
27124749.833222 0.638606 
27044696.464310 0.639440 
26964643.095397 0.640275 
26884589.726484 0.641111 
26804536.357572 0.641948 
26724482.988659 0.642787 
26644429.619746 0.643626 
26564376.250834 0.644466 
26484322.881921 0.645307 
26404269.513009 0.646150 
26324216.144096 0.646993 
26244162.775183 0.647838 
26164109.406271 0.648683 
26084056.037358 0.649530 
26004002.668446 0.650377 
25923949.299533 0.651226 
25843895.930620 0.652076 
25763842.561708 0.652927 
25683789.192795 0.653779 
25603735.823883 0.654632 
25523682.454970 0.655486 
25443629.086057 0.656342 
25363575.717145 0.657198 
25283522.348232 0.658055 
25203468.979320 0.658914 
25123415.610407 0.659774 
25043362.241494 0.660634 
24963308.872582 0.661496 
24883255.503669 0.662359 
24803202.134757 0.663223 
24723148.765844 0.664089 
24643095.396931 0.664955 
24563042.028019 0.665822 
24482988.659106 0.666691 
24402935.290193 0.667561 
24322881.921281 0.668431 
24242828.552368 0.669303 
24162775.183456 0.670176 
24082721.814543 0.671051 
24002668.445630 0.671926 
23922615.076718 0.672803 
23842561.707805 0.673680 
23762508.338893 0.674559 
23682454.969980 0.675439 
23602401.601067 0.676320 
23522348.232155 0.677202 
23442294.863242 0.678086 
23362241.494330 0.678970 
23282188.125417 0.679856 
23202134.756504 0.680743 
23122081.387592 0.681631 
23042028.018679 0.682521 
22961974.649767 0.683411 
22881921.280854 0.684303 
22801867.911941 0.685196 
22721814.543029 0.686090 
22641761.174116 0.686985 
22561707.805203 0.687881 
22481654.436291 0.688779 
22401601.067378 0.689678 
22321547.698466 0.690578 
22241494.329553 0.691479 
22161440.960640 0.692381 
22081387.591728 0.693285 
22001334.222815 0.694190 
21921280.853903 0.695096 
21841227.484990 0.696003 
21761174.116077 0.696912 
21681120.747165 0.697822 
21601067.378252 0.698732 
21521014.009340 0.699645 
21440960.640427 0.700558 
21360907.271514 0.701473 
21280853.902602 0.702389 
21200800.533689 0.703306 
21120747.164777 0.704224 
21040693.795864 0.705144 
20960640.426951 0.706065 
20880587.058039 0.706987 
20800533.689126 0.707911 
20720480.320213 0.708835 
20640426.951301 0.709761 
20560373.582388 0.710689 
20480320.213476 0.711617 
20400266.844563 0.712547 
20320213.475650 0.713478 
20240160.106738 0.714410 
20160106.737825 0.715344 
20080053.368913 0.716279 
20000000.000000 0.717215 
20000000.000000 0.717215 
19986664.442962 0.717371 
19973328.885924 0.717528 
19959993.328886 0.717684 
19946657.771848 0.717840 
19933322.214810 0.717996 
19919986.657772 0.718152 
19906651.100734 0.718309 
19893315.543696 0.718465 
19879979.986658 0.718621 
19866644.429620 0.718778 
19853308.872582 0.718934 
19839973.315544 0.719091 
19826637.758506 0.719247 
19813302.201468 0.719404 
19799966.644430 0.719560 
19786631.087392 0.719717 
19773295.530354 0.719874 
19759959.973316 0.720030 
19746624.416278 0.720187 
19733288.859239 0.720344 
19719953.302201 0.720501 
19706617.745163 0.720658 
19693282.188125 0.720815 
19679946.631087 0.720971 
19666611.074049 0.721128 
19653275.517011 0.721285 
19639939.959973 0.721442 
19626604.402935 0.721600 
19613268.845897 0.721757 
19599933.288859 0.721914 
19586597.731821 0.722071 
19573262.174783 0.722228 
19559926.617745 0.722385 
19546591.060707 0.722543 
19533255.503669 0.722700 
19519919.946631 0.722857 
19506584.389593 0.723015 
19493248.832555 0.723172 
19479913.275517 0.723330 
19466577.718479 0.723487 
19453242.161441 0.723645 
19439906.604403 0.723802 
19426571.047365 0.723960 
19413235.490327 0.724118 
19399899.933289 0.724275 
19386564.376251 0.724433 
19373228.819213 0.724591 
19359893.262175 0.724749 
19346557.705137 0.724906 
19333222.148099 0.725064 
19319886.591061 0.725222 
19306551.034023 0.725380 
19293215.476985 0.725538 
19279879.919947 0.725696 
19266544.362909 0.725854 
19253208.805871 0.726012 
19239873.248833 0.726170 
19226537.691795 0.726329 
19213202.134757 0.726487 
19199866.577718 0.726645 
19186531.020680 0.726803 
19173195.463642 0.726962 
19159859.906604 0.727120 
19146524.349566 0.727278 
19133188.792528 0.727437 
19119853.235490 0.727595 
19106517.678452 0.727754 
19093182.121414 0.727912 
19079846.564376 0.728071 
19066511.007338 0.728229 
19053175.450300 0.728388 
19039839.893262 0.728547 
19026504.336224 0.728706 
19013168.779186 0.728864 
18999833.222148 0.729023 
18986497.665110 0.729182 
18973162.108072 0.729341 
18959826.551034 0.729500 
18946490.993996 0.729659 
18933155.436958 0.729818 
18919819.879920 0.729977 
18906484.322882 0.730136 
18893148.765844 0.730295 
18879813.208806 0.730454 
18866477.651768 0.730613 
18853142.094730 0.730772 
18839806.537692 0.730932 
18826470.980654 0.731091 
18813135.423616 0.731250 
18799799.866578 0.731410 
18786464.309540 0.731569 
18773128.752502 0.731728 
18759793.195464 0.731888 
18746457.638426 0.732047 
18733122.081388 0.732207 
18719786.524350 0.732366 
18706450.967312 0.732526 
18693115.410274 0.732686 
18679779.853235 0.732845 
18666444.296197 0.733005 
18653108.739159 0.733165 
18639773.182121 0.733325 
18626437.625083 0.733485 
18613102.068045 0.733644 
18599766.511007 0.733804 
18586430.953969 0.733964 
18573095.396931 0.734124 
18559759.839893 0.734284 
18546424.282855 0.734444 
18533088.725817 0.734604 
18519753.168779 0.734765 
18506417.611741 0.734925 
18493082.054703 0.735085 
18479746.497665 0.735245 
18466410.940627 0.735406 
18453075.383589 0.735566 
18439739.826551 0.735726 
18426404.269513 0.735887 
18413068.712475 0.736047 
18399733.155437 0.736208 
18386397.598399 0.736368 
18373062.041361 0.736529 
18359726.484323 0.736689 
18346390.927285 0.736850 
18333055.370247 0.737011 
18319719.813209 0.737171 
18306384.256171 0.737332 
18293048.699133 0.737493 
18279713.142095 0.737654 
18266377.585057 0.737815 
18253042.028019 0.737975 
18239706.470981 0.738136 
18226370.913943 0.738297 
18213035.356905 0.738458 
18199699.799867 0.738619 
18186364.242829 0.738781 
18173028.685791 0.738942 
18159693.128752 0.739103 
18146357.571714 0.739264 
18133022.014676 0.739425 
18119686.457638 0.739587 
18106350.900600 0.739748 
18093015.343562 0.739909 
18079679.786524 0.740071 
18066344.229486 0.740232 
18053008.672448 0.740394 
18039673.115410 0.740555 
18026337.558372 0.740717 
18013002.001334 0.740878 
17999666.444296 0.741040 
17986330.887258 0.741201 
17972995.330220 0.741363 
17959659.773182 0.741525 
17946324.216144 0.741687 
17932988.659106 0.741849 
17919653.102068 0.742010 
17906317.545030 0.742172 
17892981.987992 0.742334 
17879646.430954 0.742496 
17866310.873916 0.742658 
17852975.316878 0.742820 
17839639.759840 0.742982 
17826304.202802 0.743144 
17812968.645764 0.743307 
17799633.088726 0.743469 
17786297.531688 0.743631 
17772961.974650 0.743793 
17759626.417612 0.743956 
17746290.860574 0.744118 
17732955.303536 0.744280 
17719619.746498 0.744443 
17706284.189460 0.744605 
17692948.632422 0.744768 
17679613.075384 0.744930 
17666277.518346 0.745093 
17652941.961308 0.745256 
17639606.404270 0.745418 
17626270.847231 0.745581 
17612935.290193 0.745744 
17599599.733155 0.745907 
17586264.176117 0.746069 
17572928.619079 0.746232 
17559593.062041 0.746395 
17546257.505003 0.746558 
17532921.947965 0.746721 
17519586.390927 0.746884 
17506250.833889 0.747047 
17492915.276851 0.747210 
17479579.719813 0.747373 
17466244.162775 0.747536 
17452908.605737 0.747700 
17439573.048699 0.747863 
17426237.491661 0.748026 
17412901.934623 0.748190 
17399566.377585 0.748353 
17386230.820547 0.748516 
17372895.263509 0.748680 
17359559.706471 0.748843 
17346224.149433 0.749007 
17332888.592395 0.749170 
17319553.035357 0.749334 
17306217.478319 0.749498 
17292881.921281 0.749661 
17279546.364243 0.749825 
17266210.807205 0.749989 
17252875.250167 0.750153 
17239539.693129 0.750316 
17226204.136091 0.750480 
17212868.579053 0.750644 
17199533.022015 0.750808 
17186197.464977 0.750972 
17172861.907939 0.751136 
17159526.350901 0.751300 
17146190.793863 0.751464 
17132855.236825 0.751629 
17119519.679787 0.751793 
17106184.122748 0.751957 
17092848.565710 0.752121 
17079513.008672 0.752286 
17066177.451634 0.752450 
17052841.894596 0.752614 
17039506.337558 0.752779 
17026170.780520 0.752943 
17012835.223482 0.753108 
16999499.666444 0.753272 
16986164.109406 0.753437 
16972828.552368 0.753601 
16959492.995330 0.753766 
16946157.438292 0.753931 
16932821.881254 0.754096 
16919486.324216 0.754260 
16906150.767178 0.754425 
16892815.210140 0.754590 
16879479.653102 0.754755 
16866144.096064 0.754920 
16852808.539026 0.755085 
16839472.981988 0.755250 
16826137.424950 0.755415 
16812801.867912 0.755580 
16799466.310874 0.755745 
16786130.753836 0.755910 
16772795.196798 0.756076 
16759459.639760 0.756241 
16746124.082722 0.756406 
16732788.525684 0.756571 
16719452.968646 0.756737 
16706117.411608 0.756902 
16692781.854570 0.757068 
16679446.297532 0.757233 
16666110.740494 0.757399 
16652775.183456 0.757564 
16639439.626418 0.757730 
16626104.069380 0.757896 
16612768.512342 0.758061 
16599432.955304 0.758227 
16586097.398266 0.758393 
16572761.841227 0.758559 
16559426.284189 0.758725 
16546090.727151 0.758890 
16532755.170113 0.759056 
16519419.613075 0.759222 
16506084.056037 0.759388 
16492748.498999 0.759554 
16479412.941961 0.759721 
16466077.384923 0.759887 
16452741.827885 0.760053 
16439406.270847 0.760219 
16426070.713809 0.760385 
16412735.156771 0.760552 
16399399.599733 0.760718 
16386064.042695 0.760884 
16372728.485657 0.761051 
16359392.928619 0.761217 
16346057.371581 0.761384 
16332721.814543 0.761550 
16319386.257505 0.761717 
16306050.700467 0.761884 
16292715.143429 0.762050 
16279379.586391 0.762217 
16266044.029353 0.762384 
16252708.472315 0.762551 
16239372.915277 0.762717 
16226037.358239 0.762884 
16212701.801201 0.763051 
16199366.244163 0.763218 
16186030.687125 0.763385 
16172695.130087 0.763552 
16159359.573049 0.763719 
16146024.016011 0.763886 
16132688.458973 0.764053 
16119352.901935 0.764221 
16106017.344897 0.764388 
16092681.787859 0.764555 
16079346.230821 0.764722 
16066010.673783 0.764890 
16052675.116744 0.765057 
16039339.559706 0.765225 
16026004.002668 0.765392 
16012668.445630 0.765560 
15999332.888592 0.765727 
15985997.331554 0.765895 
15972661.774516 0.766062 
15959326.217478 0.766230 
15945990.660440 0.766398 
15932655.103402 0.766566 
15919319.546364 0.766733 
15905983.989326 0.766901 
15892648.432288 0.767069 
15879312.875250 0.767237 
15865977.318212 0.767405 
15852641.761174 0.767573 
15839306.204136 0.767741 
15825970.647098 0.767909 
15812635.090060 0.768077 
15799299.533022 0.768246 
15785963.975984 0.768414 
15772628.418946 0.768582 
15759292.861908 0.768750 
15745957.304870 0.768919 
15732621.747832 0.769087 
15719286.190794 0.769255 
15705950.633756 0.769424 
15692615.076718 0.769592 
15679279.519680 0.769761 
15665943.962642 0.769930 
15652608.405604 0.770098 
15639272.848566 0.770267 
15625937.291528 0.770436 
15612601.734490 0.770604 
15599266.177452 0.770773 
15585930.620414 0.770942 
15572595.063376 0.771111 
15559259.506338 0.771280 
15545923.949300 0.771449 
15532588.392262 0.771618 
15519252.835223 0.771787 
15505917.278185 0.771956 
15492581.721147 0.772125 
15479246.164109 0.772294 
15465910.607071 0.772463 
15452575.050033 0.772633 
15439239.492995 0.772802 
15425903.935957 0.772971 
15412568.378919 0.773141 
15399232.821881 0.773310 
15385897.264843 0.773479 
15372561.707805 0.773649 
15359226.150767 0.773819 
15345890.593729 0.773988 
15332555.036691 0.774158 
15319219.479653 0.774327 
15305883.922615 0.774497 
15292548.365577 0.774667 
15279212.808539 0.774837 
15265877.251501 0.775006 
15252541.694463 0.775176 
15239206.137425 0.775346 
15225870.580387 0.775516 
15212535.023349 0.775686 
15199199.466311 0.775856 
15185863.909273 0.776026 
15172528.352235 0.776196 
15159192.795197 0.776367 
15145857.238159 0.776537 
15132521.681121 0.776707 
15119186.124083 0.776877 
15105850.567045 0.777048 
15092515.010007 0.777218 
15079179.452969 0.777389 
15065843.895931 0.777559 
15052508.338893 0.777729 
15039172.781855 0.777900 
15025837.224817 0.778071 
15012501.667779 0.778241 
14999166.110740 0.778412 
14985830.553702 0.778583 
14972494.996664 0.778753 
14959159.439626 0.778924 
14945823.882588 0.779095 
14932488.325550 0.779266 
14919152.768512 0.779437 
14905817.211474 0.779608 
14892481.654436 0.779779 
14879146.097398 0.779950 
14865810.540360 0.780121 
14852474.983322 0.780292 
14839139.426284 0.780463 
14825803.869246 0.780635 
14812468.312208 0.780806 
14799132.755170 0.780977 
14785797.198132 0.781148 
14772461.641094 0.781320 
14759126.084056 0.781491 
14745790.527018 0.781663 
14732454.969980 0.781834 
14719119.412942 0.782006 
14705783.855904 0.782177 
14692448.298866 0.782349 
14679112.741828 0.782521 
14665777.184790 0.782692 
14652441.627752 0.782864 
14639106.070714 0.783036 
14625770.513676 0.783208 
14612434.956638 0.783380 
14599099.399600 0.783552 
14585763.842562 0.783724 
14572428.285524 0.783896 
14559092.728486 0.784068 
14545757.171448 0.784240 
14532421.614410 0.784412 
14519086.057372 0.784584 
14505750.500334 0.784757 
14492414.943296 0.784929 
14479079.386258 0.785101 
14465743.829219 0.785274 
14452408.272181 0.785446 
14439072.715143 0.785618 
14425737.158105 0.785791 
14412401.601067 0.785964 
14399066.044029 0.786136 
14385730.486991 0.786309 
14372394.929953 0.786481 
14359059.372915 0.786654 
14345723.815877 0.786827 
14332388.258839 0.787000 
14319052.701801 0.787173 
14305717.144763 0.787345 
14292381.587725 0.787518 
14279046.030687 0.787691 
14265710.473649 0.787864 
14252374.916611 0.788037 
14239039.359573 0.788211 
14225703.802535 0.788384 
14212368.245497 0.788557 
14199032.688459 0.788730 
14185697.131421 0.788903 
14172361.574383 0.789077 
14159026.017345 0.789250 
14145690.460307 0.789423 
14132354.903269 0.789597 
14119019.346231 0.789770 
14105683.789193 0.789944 
14092348.232155 0.790118 
14079012.675117 0.790291 
14065677.118079 0.790465 
14052341.561041 0.790639 
14039006.004003 0.790812 
14025670.446965 0.790986 
14012334.889927 0.791160 
13998999.332889 0.791334 
13985663.775851 0.791508 
13972328.218813 0.791682 
13958992.661775 0.791856 
13945657.104736 0.792030 
13932321.547698 0.792204 
13918985.990660 0.792378 
13905650.433622 0.792552 
13892314.876584 0.792726 
13878979.319546 0.792901 
13865643.762508 0.793075 
13852308.205470 0.793249 
13838972.648432 0.793424 
13825637.091394 0.793598 
13812301.534356 0.793773 
13798965.977318 0.793947 
13785630.420280 0.794122 
13772294.863242 0.794296 
13758959.306204 0.794471 
13745623.749166 0.794646 
13732288.192128 0.794821 
13718952.635090 0.794995 
13705617.078052 0.795170 
13692281.521014 0.795345 
13678945.963976 0.795520 
13665610.406938 0.795695 
13652274.849900 0.795870 
13638939.292862 0.796045 
13625603.735824 0.796220 
13612268.178786 0.796395 
13598932.621748 0.796571 
13585597.064710 0.796746 
13572261.507672 0.796921 
13558925.950634 0.797096 
13545590.393596 0.797272 
13532254.836558 0.797447 
13518919.279520 0.797623 
13505583.722482 0.797798 
13492248.165444 0.797974 
13478912.608406 0.798149 
13465577.051368 0.798325 
13452241.494330 0.798501 
13438905.937292 0.798676 
13425570.380254 0.798852 
13412234.823215 0.799028 
13398899.266177 0.799204 
13385563.709139 0.799380 
13372228.152101 0.799556 
13358892.595063 0.799732 
13345557.038025 0.799908 
13332221.480987 0.800084 
13318885.923949 0.800260 
13305550.366911 0.800436 
13292214.809873 0.800612 
13278879.252835 0.800789 
13265543.695797 0.800965 
13252208.138759 0.801141 
13238872.581721 0.801318 
13225537.024683 0.801494 
13212201.467645 0.801671 
13198865.910607 0.801847 
13185530.353569 0.802024 
13172194.796531 0.802200 
13158859.239493 0.802377 
13145523.682455 0.802554 
13132188.125417 0.802730 
13118852.568379 0.802907 
13105517.011341 0.803084 
13092181.454303 0.803261 
13078845.897265 0.803438 
13065510.340227 0.803615 
13052174.783189 0.803792 
13038839.226151 0.803969 
13025503.669113 0.804146 
13012168.112075 0.804323 
12998832.555037 0.804500 
12985496.997999 0.804678 
12972161.440961 0.804855 
12958825.883923 0.805032 
12945490.326885 0.805210 
12932154.769847 0.805387 
12918819.212809 0.805565 
12905483.655771 0.805742 
12892148.098732 0.805920 
12878812.541694 0.806097 
12865476.984656 0.806275 
12852141.427618 0.806453 
12838805.870580 0.806630 
12825470.313542 0.806808 
12812134.756504 0.806986 
12798799.199466 0.807164 
12785463.642428 0.807342 
12772128.085390 0.807520 
12758792.528352 0.807698 
12745456.971314 0.807876 
12732121.414276 0.808054 
12718785.857238 0.808232 
12705450.300200 0.808410 
12692114.743162 0.808588 
12678779.186124 0.808767 
12665443.629086 0.808945 
12652108.072048 0.809123 
12638772.515010 0.809302 
12625436.957972 0.809480 
12612101.400934 0.809659 
12598765.843896 0.809837 
12585430.286858 0.810016 
12572094.729820 0.810195 
12558759.172782 0.810373 
12545423.615744 0.810552 
12532088.058706 0.810731 
12518752.501668 0.810910 
12505416.944630 0.811089 
12492081.387592 0.811267 
12478745.830554 0.811446 
12465410.273516 0.811625 
12452074.716478 0.811804 
12438739.159440 0.811984 
12425403.602402 0.812163 
12412068.045364 0.812342 
12398732.488326 0.812521 
12385396.931288 0.812700 
12372061.374249 0.812880 
12358725.817211 0.813059 
12345390.260173 0.813239 
12332054.703135 0.813418 
12318719.146097 0.813598 
12305383.589059 0.813777 
12292048.032021 0.813957 
12278712.474983 0.814136 
12265376.917945 0.814316 
12252041.360907 0.814496 
12238705.803869 0.814676 
12225370.246831 0.814855 
12212034.689793 0.815035 
12198699.132755 0.815215 
12185363.575717 0.815395 
12172028.018679 0.815575 
12158692.461641 0.815755 
12145356.904603 0.815935 
12132021.347565 0.816116 
12118685.790527 0.816296 
12105350.233489 0.816476 
12092014.676451 0.816656 
12078679.119413 0.816837 
12065343.562375 0.817017 
12052008.005337 0.817198 
12038672.448299 0.817378 
12025336.891261 0.817559 
12012001.334223 0.817739 
11998665.777185 0.817920 
11985330.220147 0.818100 
11971994.663109 0.818281 
11958659.106071 0.818462 
11945323.549033 0.818643 
11931987.991995 0.818824 
11918652.434957 0.819004 
11905316.877919 0.819185 
11891981.320881 0.819366 
11878645.763843 0.819547 
11865310.206805 0.819729 
11851974.649767 0.819910 
11838639.092728 0.820091 
11825303.535690 0.820272 
11811967.978652 0.820453 
11798632.421614 0.820635 
11785296.864576 0.820816 
11771961.307538 0.820997 
11758625.750500 0.821179 
11745290.193462 0.821360 
11731954.636424 0.821542 
11718619.079386 0.821724 
11705283.522348 0.821905 
11691947.965310 0.822087 
11678612.408272 0.822269 
11665276.851234 0.822450 
11651941.294196 0.822632 
11638605.737158 0.822814 
11625270.180120 0.822996 
11611934.623082 0.823178 
11598599.066044 0.823360 
11585263.509006 0.823542 
11571927.951968 0.823724 
11558592.394930 0.823906 
11545256.837892 0.824089 
11531921.280854 0.824271 
11518585.723816 0.824453 
11505250.166778 0.824636 
11491914.609740 0.824818 
11478579.052702 0.825000 
11465243.495664 0.825183 
11451907.938626 0.825365 
11438572.381588 0.825548 
11425236.824550 0.825731 
11411901.267512 0.825913 
11398565.710474 0.826096 
11385230.153436 0.826279 
11371894.596398 0.826462 
11358559.039360 0.826645 
11345223.482322 0.826827 
11331887.925284 0.827010 
11318552.368245 0.827193 
11305216.811207 0.827376 
11291881.254169 0.827560 
11278545.697131 0.827743 
11265210.140093 0.827926 
11251874.583055 0.828109 
11238539.026017 0.828292 
11225203.468979 0.828476 
11211867.911941 0.828659 
11198532.354903 0.828843 
11185196.797865 0.829026 
11171861.240827 0.829210 
11158525.683789 0.829393 
11145190.126751 0.829577 
11131854.569713 0.829761 
11118519.012675 0.829944 
11105183.455637 0.830128 
11091847.898599 0.830312 
11078512.341561 0.830496 
11065176.784523 0.830680 
11051841.227485 0.830864 
11038505.670447 0.831048 
11025170.113409 0.831232 
11011834.556371 0.831416 
10998498.999333 0.831600 
10985163.442295 0.831784 
10971827.885257 0.831968 
10958492.328219 0.832153 
10945156.771181 0.832337 
10931821.214143 0.832521 
10918485.657105 0.832706 
10905150.100067 0.832890 
10891814.543029 0.833075 
10878478.985991 0.833260 
10865143.428953 0.833444 
10851807.871915 0.833629 
10838472.314877 0.833814 
10825136.757839 0.833998 
10811801.200801 0.834183 
10798465.643763 0.834368 
10785130.086724 0.834553 
10771794.529686 0.834738 
10758458.972648 0.834923 
10745123.415610 0.835108 
10731787.858572 0.835293 
10718452.301534 0.835478 
10705116.744496 0.835664 
10691781.187458 0.835849 
10678445.630420 0.836034 
10665110.073382 0.836219 
10651774.516344 0.836405 
10638438.959306 0.836590 
10625103.402268 0.836776 
10611767.845230 0.836961 
10598432.288192 0.837147 
10585096.731154 0.837333 
10571761.174116 0.837518 
10558425.617078 0.837704 
10545090.060040 0.837890 
10531754.503002 0.838076 
10518418.945964 0.838262 
10505083.388926 0.838448 
10491747.831888 0.838634 
10478412.274850 0.838820 
10465076.717812 0.839006 
10451741.160774 0.839192 
10438405.603736 0.839378 
10425070.046698 0.839564 
10411734.489660 0.839751 
10398398.932622 0.839937 
10385063.375584 0.840123 
10371727.818546 0.840310 
10358392.261508 0.840496 
10345056.704470 0.840683 
10331721.147432 0.840869 
10318385.590394 0.841056 
10305050.033356 0.841243 
10291714.476318 0.841429 
10278378.919280 0.841616 
10265043.362241 0.841803 
10251707.805203 0.841990 
10238372.248165 0.842177 
10225036.691127 0.842364 
10211701.134089 0.842551 
10198365.577051 0.842738 
10185030.020013 0.842925 
10171694.462975 0.843112 
10158358.905937 0.843299 
10145023.348899 0.843486 
10131687.791861 0.843674 
10118352.234823 0.843861 
10105016.677785 0.844049 
10091681.120747 0.844236 
10078345.563709 0.844424 
10065010.006671 0.844611 
10051674.449633 0.844799 
10038338.892595 0.844986 
10025003.335557 0.845174 
10011667.778519 0.845362 
9998332.221481 0.845550 
9984996.664443 0.845737 
9971661.107405 0.845925 
9958325.550367 0.846113 
9944989.993329 0.846301 
9931654.436291 0.846489 
9918318.879253 0.846677 
9904983.322215 0.846866 
9891647.765177 0.847054 
9878312.208139 0.847242 
9864976.651101 0.847430 
9851641.094063 0.847619 
9838305.537025 0.847807 
9824969.979987 0.847996 
9811634.422949 0.848184 
9798298.865911 0.848373 
9784963.308873 0.848561 
9771627.751835 0.848750 
9758292.194797 0.848939 
9744956.637759 0.849127 
9731621.080720 0.849316 
9718285.523682 0.849505 
9704949.966644 0.849694 
9691614.409606 0.849883 
9678278.852568 0.850072 
9664943.295530 0.850261 
9651607.738492 0.850450 
9638272.181454 0.850639 
9624936.624416 0.850828 
9611601.067378 0.851018 
9598265.510340 0.851207 
9584929.953302 0.851396 
9571594.396264 0.851586 
9558258.839226 0.851775 
9544923.282188 0.851965 
9531587.725150 0.852154 
9518252.168112 0.852344 
9504916.611074 0.852533 
9491581.054036 0.852723 
9478245.496998 0.852913 
9464909.939960 0.853103 
9451574.382922 0.853292 
9438238.825884 0.853482 
9424903.268846 0.853672 
9411567.711808 0.853862 
9398232.154770 0.854052 
9384896.597732 0.854242 
9371561.040694 0.854433 
9358225.483656 0.854623 
9344889.926618 0.854813 
9331554.369580 0.855003 
9318218.812542 0.855194 
9304883.255504 0.855384 
9291547.698466 0.855575 
9278212.141428 0.855765 
9264876.584390 0.855956 
9251541.027352 0.856146 
9238205.470314 0.856337 
9224869.913276 0.856528 
9211534.356237 0.856718 
9198198.799199 0.856909 
9184863.242161 0.857100 
9171527.685123 0.857291 
9158192.128085 0.857482 
9144856.571047 0.857673 
9131521.014009 0.857864 
9118185.456971 0.858055 
9104849.899933 0.858246 
9091514.342895 0.858438 
9078178.785857 0.858629 
9064843.228819 0.858820 
9051507.671781 0.859012 
9038172.114743 0.859203 
9024836.557705 0.859394 
9011501.000667 0.859586 
8998165.443629 0.859777 
8984829.886591 0.859969 
8971494.329553 0.860161 
8958158.772515 0.860353 
8944823.215477 0.860544 
8931487.658439 0.860736 
8918152.101401 0.860928 
8904816.544363 0.861120 
8891480.987325 0.861312 
8878145.430287 0.861504 
8864809.873249 0.861696 
8851474.316211 0.861888 
8838138.759173 0.862080 
8824803.202135 0.862273 
8811467.645097 0.862465 
8798132.088059 0.862657 
8784796.531021 0.862850 
8771460.973983 0.863042 
8758125.416945 0.863235 
8744789.859907 0.863427 
8731454.302869 0.863620 
8718118.745831 0.863812 
8704783.188793 0.864005 
8691447.631755 0.864198 
8678112.074716 0.864391 
8664776.517678 0.864584 
8651440.960640 0.864776 
8638105.403602 0.864969 
8624769.846564 0.865162 
8611434.289526 0.865355 
8598098.732488 0.865549 
8584763.175450 0.865742 
8571427.618412 0.865935 
8558092.061374 0.866128 
8544756.504336 0.866322 
8531420.947298 0.866515 
8518085.390260 0.866708 
8504749.833222 0.866902 
8491414.276184 0.867095 
8478078.719146 0.867289 
8464743.162108 0.867483 
8451407.605070 0.867676 
8438072.048032 0.867870 
8424736.490994 0.868064 
8411400.933956 0.868258 
8398065.376918 0.868452 
8384729.819880 0.868645 
8371394.262842 0.868839 
8358058.705804 0.869034 
8344723.148766 0.869228 
8331387.591728 0.869422 
8318052.034690 0.869616 
8304716.477652 0.869810 
8291380.920614 0.870005 
8278045.363576 0.870199 
8264709.806538 0.870393 
8251374.249500 0.870588 
8238038.692462 0.870782 
8224703.135424 0.870977 
8211367.578386 0.871172 
8198032.021348 0.871366 
8184696.464310 0.871561 
8171360.907272 0.871756 
8158025.350233 0.871951 
8144689.793195 0.872145 
8131354.236157 0.872340 
8118018.679119 0.872535 
8104683.122081 0.872730 
8091347.565043 0.872926 
8078012.008005 0.873121 
8064676.450967 0.873316 
8051340.893929 0.873511 
8038005.336891 0.873706 
8024669.779853 0.873902 
8011334.222815 0.874097 
7997998.665777 0.874293 
7984663.108739 0.874488 
7971327.551701 0.874684 
7957991.994663 0.874879 
7944656.437625 0.875075 
7931320.880587 0.875271 
7917985.323549 0.875467 
7904649.766511 0.875662 
7891314.209473 0.875858 
7877978.652435 0.876054 
7864643.095397 0.876250 
7851307.538359 0.876446 
7837971.981321 0.876642 
7824636.424283 0.876839 
7811300.867245 0.877035 
7797965.310207 0.877231 
7784629.753169 0.877427 
7771294.196131 0.877624 
7757958.639093 0.877820 
7744623.082055 0.878017 
7731287.525017 0.878213 
7717951.967979 0.878410 
7704616.410941 0.878606 
7691280.853903 0.878803 
7677945.296865 0.879000 
7664609.739827 0.879197 
7651274.182789 0.879393 
7637938.625751 0.879590 
7624603.068712 0.879787 
7611267.511674 0.879984 
7597931.954636 0.880181 
7584596.397598 0.880378 
7571260.840560 0.880576 
7557925.283522 0.880773 
7544589.726484 0.880970 
7531254.169446 0.881167 
7517918.612408 0.881365 
7504583.055370 0.881562 
7491247.498332 0.881760 
7477911.941294 0.881957 
7464576.384256 0.882155 
7451240.827218 0.882353 
7437905.270180 0.882550 
7424569.713142 0.882748 
7411234.156104 0.882946 
7397898.599066 0.883144 
7384563.042028 0.883342 
7371227.484990 0.883540 
7357891.927952 0.883738 
7344556.370914 0.883936 
7331220.813876 0.884134 
7317885.256838 0.884332 
7304549.699800 0.884530 
7291214.142762 0.884729 
7277878.585724 0.884927 
7264543.028686 0.885125 
7251207.471648 0.885324 
7237871.914610 0.885522 
7224536.357572 0.885721 
7211200.800534 0.885919 
7197865.243496 0.886118 
7184529.686458 0.886317 
7171194.129420 0.886516 
7157858.572382 0.886714 
7144523.015344 0.886913 
7131187.458306 0.887112 
7117851.901268 0.887311 
7104516.344229 0.887510 
7091180.787191 0.887709 
7077845.230153 0.887909 
7064509.673115 0.888108 
7051174.116077 0.888307 
7037838.559039 0.888506 
7024503.002001 0.888706 
7011167.444963 0.888905 
6997831.887925 0.889105 
6984496.330887 0.889304 
6971160.773849 0.889504 
6957825.216811 0.889704 
6944489.659773 0.889903 
6931154.102735 0.890103 
6917818.545697 0.890303 
6904482.988659 0.890503 
6891147.431621 0.890703 
6877811.874583 0.890903 
6864476.317545 0.891103 
6851140.760507 0.891303 
6837805.203469 0.891503 
6824469.646431 0.891703 
6811134.089393 0.891903 
6797798.532355 0.892104 
6784462.975317 0.892304 
6771127.418279 0.892504 
6757791.861241 0.892705 
6744456.304203 0.892905 
6731120.747165 0.893106 
6717785.190127 0.893307 
6704449.633089 0.893507 
6691114.076051 0.893708 
6677778.519013 0.893909 
6664442.961975 0.894110 
6651107.404937 0.894311 
6637771.847899 0.894512 
6624436.290861 0.894713 
6611100.733823 0.894914 
6597765.176785 0.895115 
6584429.619746 0.895316 
6571094.062708 0.895517 
6557758.505670 0.895719 
6544422.948632 0.895920 
6531087.391594 0.896121 
6517751.834556 0.896323 
6504416.277518 0.896524 
6491080.720480 0.896726 
6477745.163442 0.896927 
6464409.606404 0.897129 
6451074.049366 0.897331 
6437738.492328 0.897533 
6424402.935290 0.897735 
6411067.378252 0.897936 
6397731.821214 0.898138 
6384396.264176 0.898340 
6371060.707138 0.898543 
6357725.150100 0.898745 
6344389.593062 0.898947 
6331054.036024 0.899149 
6317718.478986 0.899351 
6304382.921948 0.899554 
6291047.364910 0.899756 
6277711.807872 0.899959 
6264376.250834 0.900161 
6251040.693796 0.900364 
6237705.136758 0.900566 
6224369.579720 0.900769 
6211034.022682 0.900972 
6197698.465644 0.901175 
6184362.908606 0.901377 
6171027.351568 0.901580 
6157691.794530 0.901783 
6144356.237492 0.901986 
6131020.680454 0.902189 
6117685.123416 0.902393 
6104349.566378 0.902596 
6091014.009340 0.902799 
6077678.452302 0.903002 
6064342.895264 0.903206 
6051007.338225 0.903409 
6037671.781187 0.903613 
6024336.224149 0.903816 
6011000.667111 0.904020 
5997665.110073 0.904223 
5984329.553035 0.904427 
5970993.995997 0.904631 
5957658.438959 0.904835 
5944322.881921 0.905038 
5930987.324883 0.905242 
5917651.767845 0.905446 
5904316.210807 0.905650 
5890980.653769 0.905854 
5877645.096731 0.906059 
5864309.539693 0.906263 
5850973.982655 0.906467 
5837638.425617 0.906671 
5824302.868579 0.906876 
5810967.311541 0.907080 
5797631.754503 0.907285 
5784296.197465 0.907489 
5770960.640427 0.907694 
5757625.083389 0.907899 
5744289.526351 0.908103 
5730953.969313 0.908308 
5717618.412275 0.908513 
5704282.855237 0.908718 
5690947.298199 0.908923 
5677611.741161 0.909128 
5664276.184123 0.909333 
5650940.627085 0.909538 
5637605.070047 0.909743 
5624269.513009 0.909948 
5610933.955971 0.910154 
5597598.398933 0.910359 
5584262.841895 0.910564 
5570927.284857 0.910770 
5557591.727819 0.910975 
5544256.170781 0.911181 
5530920.613742 0.911386 
5517585.056704 0.911592 
5504249.499666 0.911798 
5490913.942628 0.912004 
5477578.385590 0.912209 
5464242.828552 0.912415 
5450907.271514 0.912621 
5437571.714476 0.912827 
5424236.157438 0.913033 
5410900.600400 0.913240 
5397565.043362 0.913446 
5384229.486324 0.913652 
5370893.929286 0.913858 
5357558.372248 0.914065 
5344222.815210 0.914271 
5330887.258172 0.914478 
5317551.701134 0.914684 
5304216.144096 0.914891 
5290880.587058 0.915097 
5277545.030020 0.915304 
5264209.472982 0.915511 
5250873.915944 0.915718 
5237538.358906 0.915925 
5224202.801868 0.916132 
5210867.244830 0.916339 
5197531.687792 0.916546 
5184196.130754 0.916753 
5170860.573716 0.916960 
5157525.016678 0.917167 
5144189.459640 0.917375 
5130853.902602 0.917582 
5117518.345564 0.917789 
5104182.788526 0.917997 
5090847.231488 0.918204 
5077511.674450 0.918412 
5064176.117412 0.918620 
5050840.560374 0.918827 
5037505.003336 0.919035 
5024169.446298 0.919243 
5010833.889260 0.919451 
4997498.332221 0.919659 
4984162.775183 0.919867 
4970827.218145 0.920075 
4957491.661107 0.920283 
4944156.104069 0.920491 
4930820.547031 0.920699 
4917484.989993 0.920907 
4904149.432955 0.921116 
4890813.875917 0.921324 
4877478.318879 0.921533 
4864142.761841 0.921741 
4850807.204803 0.921950 
4837471.647765 0.922158 
4824136.090727 0.922367 
4810800.533689 0.922576 
4797464.976651 0.922785 
4784129.419613 0.922993 
4770793.862575 0.923202 
4757458.305537 0.923411 
4744122.748499 0.923620 
4730787.191461 0.923830 
4717451.634423 0.924039 
4704116.077385 0.924248 
4690780.520347 0.924457 
4677444.963309 0.924667 
4664109.406271 0.924876 
4650773.849233 0.925085 
4637438.292195 0.925295 
4624102.735157 0.925504 
4610767.178119 0.925714 
4597431.621081 0.925924 
4584096.064043 0.926134 
4570760.507005 0.926343 
4557424.949967 0.926553 
4544089.392929 0.926763 
4530753.835891 0.926973 
4517418.278853 0.927183 
4504082.721815 0.927393 
4490747.164777 0.927603 
4477411.607738 0.927814 
4464076.050700 0.928024 
4450740.493662 0.928234 
4437404.936624 0.928445 
4424069.379586 0.928655 
4410733.822548 0.928866 
4397398.265510 0.929076 
4384062.708472 0.929287 
4370727.151434 0.929498 
4357391.594396 0.929708 
4344056.037358 0.929919 
4330720.480320 0.930130 
4317384.923282 0.930341 
4304049.366244 0.930552 
4290713.809206 0.930763 
4277378.252168 0.930974 
4264042.695130 0.931185 
4250707.138092 0.931396 
4237371.581054 0.931608 
4224036.024016 0.931819 
4210700.466978 0.932031 
4197364.909940 0.932242 
4184029.352902 0.932454 
4170693.795864 0.932665 
4157358.238826 0.932877 
4144022.681788 0.933088 
4130687.124750 0.933300 
4117351.567712 0.933512 
4104016.010674 0.933724 
4090680.453636 0.933936 
4077344.896598 0.934148 
4064009.339560 0.934360 
4050673.782522 0.934572 
4037338.225484 0.934784 
4024002.668446 0.934997 
4010667.111408 0.935209 
3997331.554370 0.935421 
3983995.997332 0.935634 
3970660.440294 0.935846 
3957324.883256 0.936059 
3943989.326217 0.936271 
3930653.769179 0.936484 
3917318.212141 0.936697 
3903982.655103 0.936909 
3890647.098065 0.937122 
3877311.541027 0.937335 
3863975.983989 0.937548 
3850640.426951 0.937761 
3837304.869913 0.937974 
3823969.312875 0.938187 
3810633.755837 0.938401 
3797298.198799 0.938614 
3783962.641761 0.938827 
3770627.084723 0.939041 
3757291.527685 0.939254 
3743955.970647 0.939468 
3730620.413609 0.939681 
3717284.856571 0.939895 
3703949.299533 0.940109 
3690613.742495 0.940322 
3677278.185457 0.940536 
3663942.628419 0.940750 
3650607.071381 0.940964 
3637271.514343 0.941178 
3623935.957305 0.941392 
3610600.400267 0.941606 
3597264.843229 0.941820 
3583929.286191 0.942034 
3570593.729153 0.942249 
3557258.172115 0.942463 
3543922.615077 0.942678 
3530587.058039 0.942892 
3517251.501001 0.943107 
3503915.943963 0.943321 
3490580.386925 0.943536 
3477244.829887 0.943751 
3463909.272849 0.943965 
3450573.715811 0.944180 
3437238.158773 0.944395 
3423902.601734 0.944610 
3410567.044696 0.944825 
3397231.487658 0.945040 
3383895.930620 0.945255 
3370560.373582 0.945471 
3357224.816544 0.945686 
3343889.259506 0.945901 
3330553.702468 0.946117 
3317218.145430 0.946332 
3303882.588392 0.946548 
3290547.031354 0.946763 
3277211.474316 0.946979 
3263875.917278 0.947195 
3250540.360240 0.947410 
3237204.803202 0.947626 
3223869.246164 0.947842 
3210533.689126 0.948058 
3197198.132088 0.948274 
3183862.575050 0.948490 
3170527.018012 0.948706 
3157191.460974 0.948923 
3143855.903936 0.949139 
3130520.346898 0.949355 
3117184.789860 0.949572 
3103849.232822 0.949788 
3090513.675784 0.950005 
3077178.118746 0.950221 
3063842.561708 0.950438 
3050507.004670 0.950654 
3037171.447632 0.950871 
3023835.890594 0.951088 
3010500.333556 0.951305 
2997164.776518 0.951522 
2983829.219480 0.951739 
2970493.662442 0.951956 
2957158.105404 0.952173 
2943822.548366 0.952390 
2930486.991328 0.952608 
2917151.434290 0.952825 
2903815.877252 0.953042 
2890480.320213 0.953260 
2877144.763175 0.953477 
2863809.206137 0.953695 
2850473.649099 0.953912 
2837138.092061 0.954130 
2823802.535023 0.954348 
2810466.977985 0.954566 
2797131.420947 0.954784 
2783795.863909 0.955001 
2770460.306871 0.955219 
2757124.749833 0.955438 
2743789.192795 0.955656 
2730453.635757 0.955874 
2717118.078719 0.956092 
2703782.521681 0.956310 
2690446.964643 0.956529 
2677111.407605 0.956747 
2663775.850567 0.956966 
2650440.293529 0.957184 
2637104.736491 0.957403 
2623769.179453 0.957622 
2610433.622415 0.957840 
2597098.065377 0.958059 
2583762.508339 0.958278 
2570426.951301 0.958497 
2557091.394263 0.958716 
2543755.837225 0.958935 
2530420.280187 0.959154 
2517084.723149 0.959374 
2503749.166111 0.959593 
2490413.609073 0.959812 
2477078.052035 0.960032 
2463742.494997 0.960251 
2450406.937959 0.960470 
2437071.380921 0.960690 
2423735.823883 0.960910 
2410400.266845 0.961129 
2397064.709807 0.961349 
2383729.152769 0.961569 
2370393.595730 0.961789 
2357058.038692 0.962009 
2343722.481654 0.962229 
2330386.924616 0.962449 
2317051.367578 0.962669 
2303715.810540 0.962889 
2290380.253502 0.963110 
2277044.696464 0.963330 
2263709.139426 0.963550 
2250373.582388 0.963771 
2237038.025350 0.963991 
2223702.468312 0.964212 
2210366.911274 0.964433 
2197031.354236 0.964653 
2183695.797198 0.964874 
2170360.240160 0.965095 
2157024.683122 0.965316 
2143689.126084 0.965537 
2130353.569046 0.965758 
2117018.012008 0.965979 
2103682.454970 0.966200 
2090346.897932 0.966421 
2077011.340894 0.966643 
2063675.783856 0.966864 
2050340.226818 0.967086 
2037004.669780 0.967307 
2023669.112742 0.967529 
2010333.555704 0.967750 
1996997.998666 0.967972 
1983662.441628 0.968194 
1970326.884590 0.968415 
1956991.327552 0.968637 
1943655.770514 0.968859 
1930320.213476 0.969081 
1916984.656438 0.969303 
1903649.099400 0.969525 
1890313.542362 0.969748 
1876977.985324 0.969970 
1863642.428286 0.970192 
1850306.871248 0.970415 
1836971.314209 0.970637 
1823635.757171 0.970860 
1810300.200133 0.971082 
1796964.643095 0.971305 
1783629.086057 0.971528 
1770293.529019 0.971750 
1756957.971981 0.971973 
1743622.414943 0.972196 
1730286.857905 0.972419 
1716951.300867 0.972642 
1703615.743829 0.972865 
1690280.186791 0.973088 
1676944.629753 0.973312 
1663609.072715 0.973535 
1650273.515677 0.973758 
1636937.958639 0.973982 
1623602.401601 0.974205 
1610266.844563 0.974429 
1596931.287525 0.974652 
1583595.730487 0.974876 
1570260.173449 0.975100 
1556924.616411 0.975324 
1543589.059373 0.975547 
1530253.502335 0.975771 
1516917.945297 0.975995 
1503582.388259 0.976219 
1490246.831221 0.976444 
1476911.274183 0.976668 
1463575.717145 0.976892 
1450240.160107 0.977116 
1436904.603069 0.977341 
1423569.046031 0.977565 
1410233.488993 0.977790 
1396897.931955 0.978014 
1383562.374917 0.978239 
1370226.817879 0.978464 
1356891.260841 0.978689 
1343555.703803 0.978913 
1330220.146765 0.979138 
1316884.589726 0.979363 
1303549.032688 0.979588 
1290213.475650 0.979814 
1276877.918612 0.980039 
1263542.361574 0.980264 
1250206.804536 0.980489 
1236871.247498 0.980715 
1223535.690460 0.980940 
1210200.133422 0.981166 
1196864.576384 0.981391 
1183529.019346 0.981617 
1170193.462308 0.981843 
1156857.905270 0.982068 
1143522.348232 0.982294 
1130186.791194 0.982520 
1116851.234156 0.982746 
1103515.677118 0.982972 
1090180.120080 0.983198 
1076844.563042 0.983424 
1063509.006004 0.983651 
1050173.448966 0.983877 
1036837.891928 0.984103 
1023502.334890 0.984330 
1010166.777852 0.984556 
996831.220814 0.984783 
983495.663776 0.985010 
970160.106738 0.985236 
956824.549700 0.985463 
943488.992662 0.985690 
930153.435624 0.985917 
916817.878586 0.986144 
903482.321548 0.986371 
890146.764510 0.986598 
876811.207472 0.986825 
863475.650434 0.987052 
850140.093396 0.987280 
836804.536358 0.987507 
823468.979320 0.987734 
810133.422282 0.987962 
796797.865243 0.988189 
783462.308205 0.988417 
770126.751167 0.988645 
756791.194129 0.988873 
743455.637091 0.989100 
730120.080053 0.989328 
716784.523015 0.989556 
703448.965977 0.989784 
690113.408939 0.990012 
676777.851901 0.990241 
663442.294863 0.990469 
650106.737825 0.990697 
636771.180787 0.990926 
623435.623749 0.991154 
610100.066711 0.991383 
596764.509673 0.991611 
583428.952635 0.991840 
570093.395597 0.992068 
556757.838559 0.992297 
543422.281521 0.992526 
530086.724483 0.992755 
516751.167445 0.992984 
503415.610407 0.993213 
490080.053369 0.993442 
476744.496331 0.993671 
463408.939293 0.993901 
450073.382255 0.994130 
436737.825217 0.994359 
423402.268179 0.994589 
410066.711141 0.994818 
396731.154103 0.995048 
383395.597065 0.995277 
370060.040027 0.995507 
356724.482989 0.995737 
343388.925951 0.995967 
330053.368913 0.996197 
316717.811875 0.996427 
303382.254837 0.996657 
290046.697799 0.996887 
276711.140761 0.997117 
263375.583722 0.997347 
250040.026684 0.997578 
236704.469646 0.997808 
223368.912608 0.998039 
210033.355570 0.998269 
196697.798532 0.998500 
183362.241494 0.998730 
170026.684456 0.998961 
156691.127418 0.999192 
143355.570380 0.999423 
130020.013342 0.999654 
116684.456304 0.999885 
116684.456304 0.972876 
116684.456304 0.972876 
116684.456304 0.945639 
130020.013342 0.852842 
143355.570380 0.776826 
156691.127418 0.713418 
170026.684456 0.659720 
183362.241494 0.613662 
196697.798532 0.573721 
210033.355570 0.538755 
223368.912608 0.507889 
236704.469646 0.480442 
250040.026684 0.455875 
263375.583722 0.433759 
276711.140761 0.413743 
290046.697799 0.395543 
303382.254837 0.378922 
316717.811875 0.363683 
330053.368913 0.349660 
343388.925951 0.336715 
356724.482989 0.324727 
370060.040027 0.313593 
383395.597065 0.303227 
396731.154103 0.293550 
410066.711141 0.284497 
423402.268179 0.276010 
436737.825217 0.268036 
450073.382255 0.260531 
463408.939293 0.253454 
476744.496331 0.246770 
490080.053369 0.240448 
503415.610407 0.234457 
516751.167445 0.228774 
530086.724483 0.223375 
543422.281521 0.218240 
556757.838559 0.213349 
570093.395597 0.208685 
583428.952635 0.204234 
596764.509673 0.199980 
610100.066711 0.195911 
623435.623749 0.192016 
636771.180787 0.188283 
650106.737825 0.184702 
663442.294863 0.181265 
676777.851901 0.177963 
690113.408939 0.174787 
703448.965977 0.171732 
716784.523015 0.168790 
730120.080053 0.165955 
743455.637091 0.163222 
756791.194129 0.160585 
770126.751167 0.158038 
783462.308205 0.155578 
796797.865243 0.153201 
810133.422282 0.150901 
823468.979320 0.148676 
836804.536358 0.146522 
850140.093396 0.144435 
863475.650434 0.142412 
876811.207472 0.140451 
890146.764510 0.138549 
903482.321548 0.136702 
916817.878586 0.134910 
930153.435624 0.133168 
943488.992662 0.131476 
956824.549700 0.129832 
970160.106738 0.128232 
983495.663776 0.126676 
996831.220814 0.125161 
1010166.777852 0.123686 
1023502.334890 0.122250 
1036837.891928 0.120851 
1050173.448966 0.119488 
1063509.006004 0.118158 
1076844.563042 0.116862 
1090180.120080 0.115597 
1103515.677118 0.114364 
1116851.234156 0.113159 
1130186.791194 0.111983 
1143522.348232 0.110835 
1156857.905270 0.109713 
1170193.462308 0.108617 
1183529.019346 0.107545 
1196864.576384 0.106498 
1210200.133422 0.105473 
1223535.690460 0.104472 
1236871.247498 0.103491 
1250206.804536 0.102532 
1263542.361574 0.101593 
1276877.918612 0.100674 
1290213.475650 0.099774 
1303549.032688 0.098892 
1316884.589726 0.098029 
1330220.146765 0.097182 
1343555.703803 0.096353 
1356891.260841 0.095540 
1370226.817879 0.094743 
1383562.374917 0.093962 
1396897.931955 0.093195 
1410233.488993 0.092443 
1423569.046031 0.091705 
1436904.603069 0.090981 
1450240.160107 0.090271 
1463575.717145 0.089573 
1476911.274183 0.088888 
1490246.831221 0.088216 
1503582.388259 0.087556 
1516917.945297 0.086907 
1530253.502335 0.086269 
1543589.059373 0.085643 
1556924.616411 0.085028 
1570260.173449 0.084423 
1583595.730487 0.083828 
1596931.287525 0.083244 
1610266.844563 0.082669 
1623602.401601 0.082104 
1636937.958639 0.081548 
1650273.515677 0.081001 
1663609.072715 0.080463 
1676944.629753 0.079934 
1690280.186791 0.079413 
1703615.743829 0.078901 
1716951.300867 0.078396 
1730286.857905 0.077899 
1743622.414943 0.077410 
1756957.971981 0.076929 
1770293.529019 0.076455 
1783629.086057 0.075988 
1796964.643095 0.075528 
1810300.200133 0.075075 
1823635.757171 0.074629 
1836971.314209 0.074189 
1850306.871248 0.073756 
1863642.428286 0.073329 
1876977.985324 0.072908 
1890313.542362 0.072493 
1903649.099400 0.072084 
1916984.656438 0.071681 
1930320.213476 0.071284 
1943655.770514 0.070892 
1956991.327552 0.070505 
1970326.884590 0.070124 
1983662.441628 0.069748 
1996997.998666 0.069377 
2010333.555704 0.069012 
2023669.112742 0.068651 
2037004.669780 0.068295 
2050340.226818 0.067943 
2063675.783856 0.067596 
2077011.340894 0.067254 
2090346.897932 0.066917 
2103682.454970 0.066583 
2117018.012008 0.066254 
2130353.569046 0.065929 
2143689.126084 0.065608 
2157024.683122 0.065292 
2170360.240160 0.064979 
2183695.797198 0.064670 
2197031.354236 0.064365 
2210366.911274 0.064064 
2223702.468312 0.063767 
2237038.025350 0.063473 
2250373.582388 0.063182 
2263709.139426 0.062896 
2277044.696464 0.062612 
2290380.253502 0.062332 
2303715.810540 0.062056 
2317051.367578 0.061782 
2330386.924616 0.061512 
2343722.481654 0.061245 
2357058.038692 0.060981 
2370393.595730 0.060720 
2383729.152769 0.060462 
2397064.709807 0.060207 
2410400.266845 0.059955 
2423735.823883 0.059706 
2437071.380921 0.059460 
2450406.937959 0.059216 
2463742.494997 0.058975 
2477078.052035 0.058737 
2490413.609073 0.058502 
2503749.166111 0.058269 
2517084.723149 0.058038 
2530420.280187 0.057810 
2543755.837225 0.057585 
2557091.394263 0.057362 
2570426.951301 0.057141 
2583762.508339 0.056923 
2597098.065377 0.056707 
2610433.622415 0.056493 
2623769.179453 0.056282 
2637104.736491 0.056073 
2650440.293529 0.055866 
2663775.850567 0.055661 
2677111.407605 0.055458 
2690446.964643 0.055257 
2703782.521681 0.055059 
2717118.078719 0.054862 
2730453.635757 0.054667 
2743789.192795 0.054475 
2757124.749833 0.054284 
2770460.306871 0.054095 
2783795.863909 0.053908 
2797131.420947 0.053723 
2810466.977985 0.053540 
2823802.535023 0.053359 
2837138.092061 0.053179 
2850473.649099 0.053001 
2863809.206137 0.052825 
2877144.763175 0.052650 
2890480.320213 0.052478 
2903815.877252 0.052306 
2917151.434290 0.052137 
2930486.991328 0.051969 
2943822.548366 0.051803 
2957158.105404 0.051638 
2970493.662442 0.051475 
2983829.219480 0.051313 
2997164.776518 0.051153 
3010500.333556 0.050994 
3023835.890594 0.050837 
3037171.447632 0.050682 
3050507.004670 0.050527 
3063842.561708 0.050374 
3077178.118746 0.050223 
3090513.675784 0.050073 
3103849.232822 0.049924 
3117184.789860 0.049776 
3130520.346898 0.049630 
3143855.903936 0.049486 
3157191.460974 0.049342 
3170527.018012 0.049200 
3183862.575050 0.049059 
3197198.132088 0.048919 
3210533.689126 0.048781 
3223869.246164 0.048643 
3237204.803202 0.048507 
3250540.360240 0.048372 
3263875.917278 0.048238 
3277211.474316 0.048106 
3290547.031354 0.047974 
3303882.588392 0.047844 
3317218.145430 0.047715 
3330553.702468 0.047587 
3343889.259506 0.047460 
3357224.816544 0.047334 
3370560.373582 0.047209 
3383895.930620 0.047085 
3397231.487658 0.046962 
3410567.044696 0.046840 
3423902.601734 0.046719 
3437238.158773 0.046600 
3450573.715811 0.046481 
3463909.272849 0.046363 
3477244.829887 0.046246 
3490580.386925 0.046130 
3503915.943963 0.046015 
3517251.501001 0.045901 
3530587.058039 0.045788 
3543922.615077 0.045676 
3557258.172115 0.045565 
3570593.729153 0.045454 
3583929.286191 0.045345 
3597264.843229 0.045236 
3610600.400267 0.045128 
3623935.957305 0.045021 
3637271.514343 0.044915 
3650607.071381 0.044810 
3663942.628419 0.044706 
3677278.185457 0.044602 
3690613.742495 0.044499 
3703949.299533 0.044397 
3717284.856571 0.044296 
3730620.413609 0.044195 
3743955.970647 0.044096 
3757291.527685 0.043997 
3770627.084723 0.043899 
3783962.641761 0.043801 
3797298.198799 0.043705 
3810633.755837 0.043609 
3823969.312875 0.043514 
3837304.869913 0.043419 
3850640.426951 0.043325 
3863975.983989 0.043232 
3877311.541027 0.043140 
3890647.098065 0.043048 
3903982.655103 0.042957 
3917318.212141 0.042867 
3930653.769179 0.042777 
3943989.326217 0.042688 
3957324.883256 0.042600 
3970660.440294 0.042512 
3983995.997332 0.042425 
3997331.554370 0.042339 
4010667.111408 0.042253 
4024002.668446 0.042168 
4037338.225484 0.042083 
4050673.782522 0.041999 
4064009.339560 0.041916 
4077344.896598 0.041833 
4090680.453636 0.041751 
4104016.010674 0.041670 
4117351.567712 0.041589 
4130687.124750 0.041508 
4144022.681788 0.041429 
4157358.238826 0.041349 
4170693.795864 0.041271 
4184029.352902 0.041193 
4197364.909940 0.041115 
4210700.466978 0.041038 
4224036.024016 0.040961 
4237371.581054 0.040885 
4250707.138092 0.040810 
4264042.695130 0.040735 
4277378.252168 0.040661 
4290713.809206 0.040587 
4304049.366244 0.040514 
4317384.923282 0.040441 
4330720.480320 0.040368 
4344056.037358 0.040296 
4357391.594396 0.040225 
4370727.151434 0.040154 
4384062.708472 0.040084 
4397398.265510 0.040014 
4410733.822548 0.039944 
4424069.379586 0.039875 
4437404.936624 0.039807 
4450740.493662 0.039739 
4464076.050700 0.039671 
4477411.607738 0.039604 
4490747.164777 0.039538 
4504082.721815 0.039471 
4517418.278853 0.039405 
4530753.835891 0.039340 
4544089.392929 0.039275 
4557424.949967 0.039211 
4570760.507005 0.039147 
4584096.064043 0.039083 
4597431.621081 0.039020 
4610767.178119 0.038957 
4624102.735157 0.038894 
4637438.292195 0.038832 
4650773.849233 0.038771 
4664109.406271 0.038710 
4677444.963309 0.038649 
4690780.520347 0.038588 
4704116.077385 0.038528 
4717451.634423 0.038469 
4730787.191461 0.038410 
4744122.748499 0.038351 
4757458.305537 0.038292 
4770793.862575 0.038234 
4784129.419613 0.038176 
4797464.976651 0.038119 
4810800.533689 0.038062 
4824136.090727 0.038005 
4837471.647765 0.037949 
4850807.204803 0.037893 
4864142.761841 0.037838 
4877478.318879 0.037782 
4890813.875917 0.037728 
4904149.432955 0.037673 
4917484.989993 0.037619 
4930820.547031 0.037565 
4944156.104069 0.037512 
4957491.661107 0.037458 
4970827.218145 0.037406 
4984162.775183 0.037353 
4997498.332221 0.037301 
5010833.889260 0.037249 
5024169.446298 0.037198 
5037505.003336 0.037146 
5050840.560374 0.037095 
5064176.117412 0.037045 
5077511.674450 0.036995 
5090847.231488 0.036945 
5104182.788526 0.036895 
5117518.345564 0.036846 
5130853.902602 0.036797 
5144189.459640 0.036748 
5157525.016678 0.036699 
5170860.573716 0.036651 
5184196.130754 0.036603 
5197531.687792 0.036556 
5210867.244830 0.036508 
5224202.801868 0.036461 
5237538.358906 0.036415 
5250873.915944 0.036368 
5264209.472982 0.036322 
5277545.030020 0.036276 
5290880.587058 0.036231 
5304216.144096 0.036185 
5317551.701134 0.036140 
5330887.258172 0.036096 
5344222.815210 0.036051 
5357558.372248 0.036007 
5370893.929286 0.035963 
5384229.486324 0.035919 
5397565.043362 0.035876 
5410900.600400 0.035832 
5424236.157438 0.035789 
5437571.714476 0.035747 
5450907.271514 0.035704 
5464242.828552 0.035662 
5477578.385590 0.035620 
5490913.942628 0.035578 
5504249.499666 0.035537 
5517585.056704 0.035496 
5530920.613742 0.035455 
5544256.170781 0.035414 
5557591.727819 0.035374 
5570927.284857 0.035333 
5584262.841895 0.035293 
5597598.398933 0.035254 
5610933.955971 0.035214 
5624269.513009 0.035175 
5637605.070047 0.035136 
5650940.627085 0.035097 
5664276.184123 0.035058 
5677611.741161 0.035020 
5690947.298199 0.034981 
5704282.855237 0.034944 
5717618.412275 0.034906 
5730953.969313 0.034868 
5744289.526351 0.034831 
5757625.083389 0.034794 
5770960.640427 0.034757 
5784296.197465 0.034720 
5797631.754503 0.034684 
5810967.311541 0.034647 
5824302.868579 0.034611 
5837638.425617 0.034576 
5850973.982655 0.034540 
5864309.539693 0.034504 
5877645.096731 0.034469 
5890980.653769 0.034434 
5904316.210807 0.034399 
5917651.767845 0.034365 
5930987.324883 0.034330 
5944322.881921 0.034296 
5957658.438959 0.034262 
5970993.995997 0.034228 
5984329.553035 0.034194 
5997665.110073 0.034161 
6011000.667111 0.034128 
6024336.224149 0.034095 
6037671.781187 0.034062 
6051007.338225 0.034029 
6064342.895264 0.033996 
6077678.452302 0.033964 
6091014.009340 0.033932 
6104349.566378 0.033900 
6117685.123416 0.033868 
6131020.680454 0.033836 
6144356.237492 0.033805 
6157691.794530 0.033774 
6171027.351568 0.033742 
6184362.908606 0.033711 
6197698.465644 0.033681 
6211034.022682 0.033650 
6224369.579720 0.033620 
6237705.136758 0.033589 
6251040.693796 0.033559 
6264376.250834 0.033529 
6277711.807872 0.033500 
6291047.364910 0.033470 
6304382.921948 0.033441 
6317718.478986 0.033411 
6331054.036024 0.033382 
6344389.593062 0.033353 
6357725.150100 0.033325 
6371060.707138 0.033296 
6384396.264176 0.033267 
6397731.821214 0.033239 
6411067.378252 0.033211 
6424402.935290 0.033183 
6437738.492328 0.033155 
6451074.049366 0.033127 
6464409.606404 0.033100 
6477745.163442 0.033073 
6491080.720480 0.033045 
6504416.277518 0.033018 
6517751.834556 0.032991 
6531087.391594 0.032964 
6544422.948632 0.032938 
6557758.505670 0.032911 
6571094.062708 0.032885 
6584429.619746 0.032859 
6597765.176785 0.032833 
6611100.733823 0.032807 
6624436.290861 0.032781 
6637771.847899 0.032755 
6651107.404937 0.032730 
6664442.961975 0.032705 
6677778.519013 0.032679 
6691114.076051 0.032654 
6704449.633089 0.032629 
6717785.190127 0.032605 
6731120.747165 0.032580 
6744456.304203 0.032555 
6757791.861241 0.032531 
6771127.418279 0.032507 
6784462.975317 0.032483 
6797798.532355 0.032459 
6811134.089393 0.032435 
6824469.646431 0.032411 
6837805.203469 0.032387 
6851140.760507 0.032364 
6864476.317545 0.032340 
6877811.874583 0.032317 
6891147.431621 0.032294 
6904482.988659 0.032271 
6917818.545697 0.032248 
6931154.102735 0.032226 
6944489.659773 0.032203 
6957825.216811 0.032180 
6971160.773849 0.032158 
6984496.330887 0.032136 
6997831.887925 0.032114 
7011167.444963 0.032092 
7024503.002001 0.032070 
7037838.559039 0.032048 
7051174.116077 0.032027 
7064509.673115 0.032005 
7077845.230153 0.031984 
7091180.787191 0.031962 
7104516.344229 0.031941 
7117851.901268 0.031920 
7131187.458306 0.031899 
7144523.015344 0.031878 
7157858.572382 0.031858 
7171194.129420 0.031837 
7184529.686458 0.031816 
7197865.243496 0.031796 
7211200.800534 0.031776 
7224536.357572 0.031756 
7237871.914610 0.031736 
7251207.471648 0.031716 
7264543.028686 0.031696 
7277878.585724 0.031676 
7291214.142762 0.031657 
7304549.699800 0.031637 
7317885.256838 0.031618 
7331220.813876 0.031598 
7344556.370914 0.031579 
7357891.927952 0.031560 
7371227.484990 0.031541 
7384563.042028 0.031522 
7397898.599066 0.031503 
7411234.156104 0.031485 
7424569.713142 0.031466 
7437905.270180 0.031448 
7451240.827218 0.031429 
7464576.384256 0.031411 
7477911.941294 0.031393 
7491247.498332 0.031375 
7504583.055370 0.031357 
7517918.612408 0.031339 
7531254.169446 0.031321 
7544589.726484 0.031303 
7557925.283522 0.031286 
7571260.840560 0.031268 
7584596.397598 0.031251 
7597931.954636 0.031234 
7611267.511674 0.031216 
7624603.068712 0.031199 
7637938.625751 0.031182 
7651274.182789 0.031165 
7664609.739827 0.031149 
7677945.296865 0.031132 
7691280.853903 0.031115 
7704616.410941 0.031099 
7717951.967979 0.031082 
7731287.525017 0.031066 
7744623.082055 0.031050 
7757958.639093 0.031033 
7771294.196131 0.031017 
7784629.753169 0.031001 
7797965.310207 0.030985 
7811300.867245 0.030969 
7824636.424283 0.030954 
7837971.981321 0.030938 
7851307.538359 0.030922 
7864643.095397 0.030907 
7877978.652435 0.030892 
7891314.209473 0.030876 
7904649.766511 0.030861 
7917985.323549 0.030846 
7931320.880587 0.030831 
7944656.437625 0.030816 
7957991.994663 0.030801 
7971327.551701 0.030786 
7984663.108739 0.030771 
7997998.665777 0.030757 
8011334.222815 0.030742 
8024669.779853 0.030728 
8038005.336891 0.030713 
8051340.893929 0.030699 
8064676.450967 0.030685 
8078012.008005 0.030670 
8091347.565043 0.030656 
8104683.122081 0.030642 
8118018.679119 0.030628 
8131354.236157 0.030615 
8144689.793195 0.030601 
8158025.350233 0.030587 
8171360.907272 0.030574 
8184696.464310 0.030560 
8198032.021348 0.030546 
8211367.578386 0.030533 
8224703.135424 0.030520 
8238038.692462 0.030507 
8251374.249500 0.030493 
8264709.806538 0.030480 
8278045.363576 0.030467 
8291380.920614 0.030454 
8304716.477652 0.030441 
8318052.034690 0.030429 
8331387.591728 0.030416 
8344723.148766 0.030403 
8358058.705804 0.030391 
8371394.262842 0.030378 
8384729.819880 0.030366 
8398065.376918 0.030353 
8411400.933956 0.030341 
8424736.490994 0.030329 
8438072.048032 0.030317 
8451407.605070 0.030305 
8464743.162108 0.030293 
8478078.719146 0.030281 
8491414.276184 0.030269 
8504749.833222 0.030257 
8518085.390260 0.030245 
8531420.947298 0.030234 
8544756.504336 0.030222 
8558092.061374 0.030210 
8571427.618412 0.030199 
8584763.175450 0.030188 
8598098.732488 0.030176 
8611434.289526 0.030165 
8624769.846564 0.030154 
8638105.403602 0.030143 
8651440.960640 0.030132 
8664776.517678 0.030121 
8678112.074716 0.030110 
8691447.631755 0.030099 
8704783.188793 0.030088 
8718118.745831 0.030077 
8731454.302869 0.030067 
8744789.859907 0.030056 
8758125.416945 0.030045 
8771460.973983 0.030035 
8784796.531021 0.030024 
8798132.088059 0.030014 
8811467.645097 0.030004 
8824803.202135 0.029994 
8838138.759173 0.029983 
8851474.316211 0.029973 
8864809.873249 0.029963 
8878145.430287 0.029953 
8891480.987325 0.029943 
8904816.544363 0.029933 
8918152.101401 0.029924 
8931487.658439 0.029914 
8944823.215477 0.029904 
8958158.772515 0.029894 
8971494.329553 0.029885 
8984829.886591 0.029875 
8998165.443629 0.029866 
9011501.000667 0.029857 
9024836.557705 0.029847 
9038172.114743 0.029838 
9051507.671781 0.029829 
9064843.228819 0.029820 
9078178.785857 0.029810 
9091514.342895 0.029801 
9104849.899933 0.029792 
9118185.456971 0.029783 
9131521.014009 0.029775 
9144856.571047 0.029766 
9158192.128085 0.029757 
9171527.685123 0.029748 
9184863.242161 0.029740 
9198198.799199 0.029731 
9211534.356237 0.029722 
9224869.913276 0.029714 
9238205.470314 0.029705 
9251541.027352 0.029697 
9264876.584390 0.029689 
9278212.141428 0.029680 
9291547.698466 0.029672 
9304883.255504 0.029664 
9318218.812542 0.029656 
9331554.369580 0.029648 
9344889.926618 0.029640 
9358225.483656 0.029632 
9371561.040694 0.029624 
9384896.597732 0.029616 
9398232.154770 0.029608 
9411567.711808 0.029600 
9424903.268846 0.029593 
9438238.825884 0.029585 
9451574.382922 0.029577 
9464909.939960 0.029570 
9478245.496998 0.029562 
9491581.054036 0.029555 
9504916.611074 0.029548 
9518252.168112 0.029540 
9531587.725150 0.029533 
9544923.282188 0.029526 
9558258.839226 0.029518 
9571594.396264 0.029511 
9584929.953302 0.029504 
9598265.510340 0.029497 
9611601.067378 0.029490 
9624936.624416 0.029483 
9638272.181454 0.029476 
9651607.738492 0.029469 
9664943.295530 0.029463 
9678278.852568 0.029456 
9691614.409606 0.029449 
9704949.966644 0.029442 
9718285.523682 0.029436 
9731621.080720 0.029429 
9744956.637759 0.029423 
9758292.194797 0.029416 
9771627.751835 0.029410 
9784963.308873 0.029403 
9798298.865911 0.029397 
9811634.422949 0.029391 
9824969.979987 0.029384 
9838305.537025 0.029378 
9851641.094063 0.029372 
9864976.651101 0.029366 
9878312.208139 0.029360 
9891647.765177 0.029354 
9904983.322215 0.029348 
9918318.879253 0.029342 
9931654.436291 0.029336 
9944989.993329 0.029330 
9958325.550367 0.029324 
9971661.107405 0.029319 
9984996.664443 0.029313 
9998332.221481 0.029307 
10011667.778519 0.029302 
10025003.335557 0.029296 
10038338.892595 0.029290 
10051674.449633 0.029285 
10065010.006671 0.029279 
10078345.563709 0.029274 
10091681.120747 0.029269 
10105016.677785 0.029263 
10118352.234823 0.029258 
10131687.791861 0.029253 
10145023.348899 0.029248 
10158358.905937 0.029242 
10171694.462975 0.029237 
10185030.020013 0.029232 
10198365.577051 0.029227 
10211701.134089 0.029222 
10225036.691127 0.029217 
10238372.248165 0.029212 
10251707.805203 0.029207 
10265043.362241 0.029203 
10278378.919280 0.029198 
10291714.476318 0.029193 
10305050.033356 0.029188 
10318385.590394 0.029184 
10331721.147432 0.029179 
10345056.704470 0.029174 
10358392.261508 0.029170 
10371727.818546 0.029165 
10385063.375584 0.029161 
10398398.932622 0.029156 
10411734.489660 0.029152 
10425070.046698 0.029148 
10438405.603736 0.029143 
10451741.160774 0.029139 
10465076.717812 0.029135 
10478412.274850 0.029131 
10491747.831888 0.029126 
10505083.388926 0.029122 
10518418.945964 0.029118 
10531754.503002 0.029114 
10545090.060040 0.029110 
10558425.617078 0.029106 
10571761.174116 0.029102 
10585096.731154 0.029098 
10598432.288192 0.029094 
10611767.845230 0.029091 
10625103.402268 0.029087 
10638438.959306 0.029083 
10651774.516344 0.029079 
10665110.073382 0.029076 
10678445.630420 0.029072 
10691781.187458 0.029068 
10705116.744496 0.029065 
10718452.301534 0.029061 
10731787.858572 0.029058 
10745123.415610 0.029054 
10758458.972648 0.029051 
10771794.529686 0.029047 
10785130.086724 0.029044 
10798465.643763 0.029041 
10811801.200801 0.029037 
10825136.757839 0.029034 
10838472.314877 0.029031 
10851807.871915 0.029028 
10865143.428953 0.029025 
10878478.985991 0.029021 
10891814.543029 0.029018 
10905150.100067 0.029015 
10918485.657105 0.029012 
10931821.214143 0.029009 
10945156.771181 0.029006 
10958492.328219 0.029003 
10971827.885257 0.029001 
10985163.442295 0.028998 
10998498.999333 0.028995 
11011834.556371 0.028992 
11025170.113409 0.028989 
11038505.670447 0.028987 
11051841.227485 0.028984 
11065176.784523 0.028981 
11078512.341561 0.028979 
11091847.898599 0.028976 
11105183.455637 0.028974 
11118519.012675 0.028971 
11131854.569713 0.028969 
11145190.126751 0.028966 
11158525.683789 0.028964 
11171861.240827 0.028961 
11185196.797865 0.028959 
11198532.354903 0.028957 
11211867.911941 0.028954 
11225203.468979 0.028952 
11238539.026017 0.028950 
11251874.583055 0.028948 
11265210.140093 0.028945 
11278545.697131 0.028943 
11291881.254169 0.028941 
11305216.811207 0.028939 
11318552.368245 0.028937 
11331887.925284 0.028935 
11345223.482322 0.028933 
11358559.039360 0.028931 
11371894.596398 0.028929 
11385230.153436 0.028927 
11398565.710474 0.028926 
11411901.267512 0.028924 
11425236.824550 0.028922 
11438572.381588 0.028920 
11451907.938626 0.028918 
11465243.495664 0.028917 
11478579.052702 0.028915 
11491914.609740 0.028913 
11505250.166778 0.028912 
11518585.723816 0.028910 
11531921.280854 0.028909 
11545256.837892 0.028907 
11558592.394930 0.028906 
11571927.951968 0.028904 
11585263.509006 0.028903 
11598599.066044 0.028901 
11611934.623082 0.028900 
11625270.180120 0.028899 
11638605.737158 0.028897 
11651941.294196 0.028896 
11665276.851234 0.028895 
11678612.408272 0.028893 
11691947.965310 0.028892 
11705283.522348 0.028891 
11718619.079386 0.028890 
11731954.636424 0.028889 
11745290.193462 0.028888 
11758625.750500 0.028887 
11771961.307538 0.028886 
11785296.864576 0.028885 
11798632.421614 0.028884 
11811967.978652 0.028883 
11825303.535690 0.028882 
11838639.092728 0.028881 
11851974.649767 0.028880 
11865310.206805 0.028879 
11878645.763843 0.028878 
11891981.320881 0.028877 
11905316.877919 0.028877 
11918652.434957 0.028876 
11931987.991995 0.028875 
11945323.549033 0.028874 
11958659.106071 0.028874 
11971994.663109 0.028873 
11985330.220147 0.028873 
11998665.777185 0.028872 
12012001.334223 0.028871 
12025336.891261 0.028871 
12038672.448299 0.028870 
12052008.005337 0.028870 
12065343.562375 0.028870 
12078679.119413 0.028869 
12092014.676451 0.028869 
12105350.233489 0.028868 
12118685.790527 0.028868 
12132021.347565 0.028868 
12145356.904603 0.028867 
12158692.461641 0.028867 
12172028.018679 0.028867 
12185363.575717 0.028867 
12198699.132755 0.028866 
12212034.689793 0.028866 
12225370.246831 0.028866 
12238705.803869 0.028866 
12252041.360907 0.028866 
12265376.917945 0.028866 
12278712.474983 0.028866 
12292048.032021 0.028866 
12305383.589059 0.028866 
12318719.146097 0.028866 
12332054.703135 0.028866 
12345390.260173 0.028866 
12358725.817211 0.028866 
12372061.374249 0.028866 
12385396.931288 0.028866 
12398732.488326 0.028867 
12412068.045364 0.028867 
12425403.602402 0.028867 
12438739.159440 0.028867 
12452074.716478 0.028868 
12465410.273516 0.028868 
12478745.830554 0.028868 
12492081.387592 0.028869 
12505416.944630 0.028869 
12518752.501668 0.028869 
12532088.058706 0.028870 
12545423.615744 0.028870 
12558759.172782 0.028871 
12572094.729820 0.028871 
12585430.286858 0.028872 
12598765.843896 0.028872 
12612101.400934 0.028873 
12625436.957972 0.028873 
12638772.515010 0.028874 
12652108.072048 0.028875 
12665443.629086 0.028875 
12678779.186124 0.028876 
12692114.743162 0.028877 
12705450.300200 0.028877 
12718785.857238 0.028878 
12732121.414276 0.028879 
12745456.971314 0.028880 
12758792.528352 0.028881 
12772128.085390 0.028881 
12785463.642428 0.028882 
12798799.199466 0.028883 
12812134.756504 0.028884 
12825470.313542 0.028885 
12838805.870580 0.028886 
12852141.427618 0.028887 
12865476.984656 0.028888 
12878812.541694 0.028889 
12892148.098732 0.028890 
12905483.655771 0.028891 
12918819.212809 0.028892 
12932154.769847 0.028893 
12945490.326885 0.028894 
12958825.883923 0.028895 
12972161.440961 0.028897 
12985496.997999 0.028898 
12998832.555037 0.028899 
13012168.112075 0.028900 
13025503.669113 0.028902 
13038839.226151 0.028903 
13052174.783189 0.028904 
13065510.340227 0.028905 
13078845.897265 0.028907 
13092181.454303 0.028908 
13105517.011341 0.028910 
13118852.568379 0.028911 
13132188.125417 0.028912 
13145523.682455 0.028914 
13158859.239493 0.028915 
13172194.796531 0.028917 
13185530.353569 0.028918 
13198865.910607 0.028920 
13212201.467645 0.028921 
13225537.024683 0.028923 
13238872.581721 0.028925 
13252208.138759 0.028926 
13265543.695797 0.028928 
13278879.252835 0.028929 
13292214.809873 0.028931 
13305550.366911 0.028933 
13318885.923949 0.028935 
13332221.480987 0.028936 
13345557.038025 0.028938 
13358892.595063 0.028940 
13372228.152101 0.028942 
13385563.709139 0.028943 
13398899.266177 0.028945 
13412234.823215 0.028947 
13425570.380254 0.028949 
13438905.937292 0.028951 
13452241.494330 0.028953 
13465577.051368 0.028955 
13478912.608406 0.028957 
13492248.165444 0.028959 
13505583.722482 0.028961 
13518919.279520 0.028963 
13532254.836558 0.028965 
13545590.393596 0.028967 
13558925.950634 0.028969 
13572261.507672 0.028971 
13585597.064710 0.028973 
13598932.621748 0.028975 
13612268.178786 0.028977 
13625603.735824 0.028979 
13638939.292862 0.028982 
13652274.849900 0.028984 
13665610.406938 0.028986 
13678945.963976 0.028988 
13692281.521014 0.028991 
13705617.078052 0.028993 
13718952.635090 0.028995 
13732288.192128 0.028998 
13745623.749166 0.029000 
13758959.306204 0.029002 
13772294.863242 0.029005 
13785630.420280 0.029007 
13798965.977318 0.029009 
13812301.534356 0.029012 
13825637.091394 0.029014 
13838972.648432 0.029017 
13852308.205470 0.029019 
13865643.762508 0.029022 
13878979.319546 0.029024 
13892314.876584 0.029027 
13905650.433622 0.029029 
13918985.990660 0.029032 
13932321.547698 0.029035 
13945657.104736 0.029037 
13958992.661775 0.029040 
13972328.218813 0.029042 
13985663.775851 0.029045 
13998999.332889 0.029048 
14012334.889927 0.029051 
14025670.446965 0.029053 
14039006.004003 0.029056 
14052341.561041 0.029059 
14065677.118079 0.029062 
14079012.675117 0.029064 
14092348.232155 0.029067 
14105683.789193 0.029070 
14119019.346231 0.029073 
14132354.903269 0.029076 
14145690.460307 0.029079 
14159026.017345 0.029081 
14172361.574383 0.029084 
14185697.131421 0.029087 
14199032.688459 0.029090 
14212368.245497 0.029093 
14225703.802535 0.029096 
14239039.359573 0.029099 
14252374.916611 0.029102 
14265710.473649 0.029105 
14279046.030687 0.029108 
14292381.587725 0.029111 
14305717.144763 0.029114 
14319052.701801 0.029118 
14332388.258839 0.029121 
14345723.815877 0.029124 
14359059.372915 0.029127 
14372394.929953 0.029130 
14385730.486991 0.029133 
14399066.044029 0.029137 
14412401.601067 0.029140 
14425737.158105 0.029143 
14439072.715143 0.029146 
14452408.272181 0.029150 
14465743.829219 0.029153 
14479079.386258 0.029156 
14492414.943296 0.029159 
14505750.500334 0.029163 
14519086.057372 0.029166 
14532421.614410 0.029169 
14545757.171448 0.029173 
14559092.728486 0.029176 
14572428.285524 0.029180 
14585763.842562 0.029183 
14599099.399600 0.029187 
14612434.956638 0.029190 
14625770.513676 0.029194 
14639106.070714 0.029197 
14652441.627752 0.029201 
14665777.184790 0.029204 
14679112.741828 0.029208 
14692448.298866 0.029211 
14705783.855904 0.029215 
14719119.412942 0.029218 
14732454.969980 0.029222 
14745790.527018 0.029226 
14759126.084056 0.029229 
14772461.641094 0.029233 
14785797.198132 0.029237 
14799132.755170 0.029240 
14812468.312208 0.029244 
14825803.869246 0.029248 
14839139.426284 0.029251 
14852474.983322 0.029255 
14865810.540360 0.029259 
14879146.097398 0.029263 
14892481.654436 0.029267 
14905817.211474 0.029270 
14919152.768512 0.029274 
14932488.325550 0.029278 
14945823.882588 0.029282 
14959159.439626 0.029286 
14972494.996664 0.029290 
14985830.553702 0.029294 
14999166.110740 0.029297 
15012501.667779 0.029301 
15025837.224817 0.029305 
15039172.781855 0.029309 
15052508.338893 0.029313 
15065843.895931 0.029317 
15079179.452969 0.029321 
15092515.010007 0.029325 
15105850.567045 0.029329 
15119186.124083 0.029333 
15132521.681121 0.029338 
15145857.238159 0.029342 
15159192.795197 0.029346 
15172528.352235 0.029350 
15185863.909273 0.029354 
15199199.466311 0.029358 
15212535.023349 0.029362 
15225870.580387 0.029366 
15239206.137425 0.029371 
15252541.694463 0.029375 
15265877.251501 0.029379 
15279212.808539 0.029383 
15292548.365577 0.029388 
15305883.922615 0.029392 
15319219.479653 0.029396 
15332555.036691 0.029400 
15345890.593729 0.029405 
15359226.150767 0.029409 
15372561.707805 0.029413 
15385897.264843 0.029418 
15399232.821881 0.029422 
15412568.378919 0.029426 
15425903.935957 0.029431 
15439239.492995 0.029435 
15452575.050033 0.029440 
15465910.607071 0.029444 
15479246.164109 0.029448 
15492581.721147 0.029453 
15505917.278185 0.029457 
15519252.835223 0.029462 
15532588.392262 0.029466 
15545923.949300 0.029471 
15559259.506338 0.029475 
15572595.063376 0.029480 
15585930.620414 0.029485 
15599266.177452 0.029489 
15612601.734490 0.029494 
15625937.291528 0.029498 
15639272.848566 0.029503 
15652608.405604 0.029508 
15665943.962642 0.029512 
15679279.519680 0.029517 
15692615.076718 0.029522 
15705950.633756 0.029526 
15719286.190794 0.029531 
15732621.747832 0.029536 
15745957.304870 0.029540 
15759292.861908 0.029545 
15772628.418946 0.029550 
15785963.975984 0.029555 
15799299.533022 0.029559 
15812635.090060 0.029564 
15825970.647098 0.029569 
15839306.204136 0.029574 
15852641.761174 0.029579 
15865977.318212 0.029583 
15879312.875250 0.029588 
15892648.432288 0.029593 
15905983.989326 0.029598 
15919319.546364 0.029603 
15932655.103402 0.029608 
15945990.660440 0.029613 
15959326.217478 0.029618 
15972661.774516 0.029623 
15985997.331554 0.029628 
15999332.888592 0.029633 
16012668.445630 0.029638 
16026004.002668 0.029643 
16039339.559706 0.029648 
16052675.116744 0.029653 
16066010.673783 0.029658 
16079346.230821 0.029663 
16092681.787859 0.029668 
16106017.344897 0.029673 
16119352.901935 0.029678 
16132688.458973 0.029683 
16146024.016011 0.029688 
16159359.573049 0.029693 
16172695.130087 0.029698 
16186030.687125 0.029704 
16199366.244163 0.029709 
16212701.801201 0.029714 
16226037.358239 0.029719 
16239372.915277 0.029724 
16252708.472315 0.029730 
16266044.029353 0.029735 
16279379.586391 0.029740 
16292715.143429 0.029745 
16306050.700467 0.029751 
16319386.257505 0.029756 
16332721.814543 0.029761 
16346057.371581 0.029766 
16359392.928619 0.029772 
16372728.485657 0.029777 
16386064.042695 0.029782 
16399399.599733 0.029788 
16412735.156771 0.029793 
16426070.713809 0.029799 
16439406.270847 0.029804 
16452741.827885 0.029809 
16466077.384923 0.029815 
16479412.941961 0.029820 
16492748.498999 0.029826 
16506084.056037 0.029831 
16519419.613075 0.029837 
16532755.170113 0.029842 
16546090.727151 0.029847 
16559426.284189 0.029853 
16572761.841227 0.029859 
16586097.398266 0.029864 
16599432.955304 0.029870 
16612768.512342 0.029875 
16626104.069380 0.029881 
16639439.626418 0.029886 
16652775.183456 0.029892 
16666110.740494 0.029897 
16679446.297532 0.029903 
16692781.854570 0.029909 
16706117.411608 0.029914 
16719452.968646 0.029920 
16732788.525684 0.029926 
16746124.082722 0.029931 
16759459.639760 0.029937 
16772795.196798 0.029943 
16786130.753836 0.029948 
16799466.310874 0.029954 
16812801.867912 0.029960 
16826137.424950 0.029966 
16839472.981988 0.029971 
16852808.539026 0.029977 
16866144.096064 0.029983 
16879479.653102 0.029989 
16892815.210140 0.029994 
16906150.767178 0.030000 
16919486.324216 0.030006 
16932821.881254 0.030012 
16946157.438292 0.030018 
16959492.995330 0.030024 
16972828.552368 0.030029 
16986164.109406 0.030035 
16999499.666444 0.030041 
17012835.223482 0.030047 
17026170.780520 0.030053 
17039506.337558 0.030059 
17052841.894596 0.030065 
17066177.451634 0.030071 
17079513.008672 0.030077 
17092848.565710 0.030083 
17106184.122748 0.030089 
17119519.679787 0.030095 
17132855.236825 0.030101 
17146190.793863 0.030107 
17159526.350901 0.030113 
17172861.907939 0.030119 
17186197.464977 0.030125 
17199533.022015 0.030131 
17212868.579053 0.030137 
17226204.136091 0.030143 
17239539.693129 0.030149 
17252875.250167 0.030155 
17266210.807205 0.030161 
17279546.364243 0.030167 
17292881.921281 0.030174 
17306217.478319 0.030180 
17319553.035357 0.030186 
17332888.592395 0.030192 
17346224.149433 0.030198 
17359559.706471 0.030204 
17372895.263509 0.030211 
17386230.820547 0.030217 
17399566.377585 0.030223 
17412901.934623 0.030229 
17426237.491661 0.030236 
17439573.048699 0.030242 
17452908.605737 0.030248 
17466244.162775 0.030254 
17479579.719813 0.030261 
17492915.276851 0.030267 
17506250.833889 0.030273 
17519586.390927 0.030280 
17532921.947965 0.030286 
17546257.505003 0.030292 
17559593.062041 0.030299 
17572928.619079 0.030305 
17586264.176117 0.030311 
17599599.733155 0.030318 
17612935.290193 0.030324 
17626270.847231 0.030331 
17639606.404270 0.030337 
17652941.961308 0.030343 
17666277.518346 0.030350 
17679613.075384 0.030356 
17692948.632422 0.030363 
17706284.189460 0.030369 
17719619.746498 0.030376 
17732955.303536 0.030382 
17746290.860574 0.030389 
17759626.417612 0.030395 
17772961.974650 0.030402 
17786297.531688 0.030408 
17799633.088726 0.030415 
17812968.645764 0.030421 
17826304.202802 0.030428 
17839639.759840 0.030434 
17852975.316878 0.030441 
17866310.873916 0.030448 
17879646.430954 0.030454 
17892981.987992 0.030461 
17906317.545030 0.030467 
17919653.102068 0.030474 
17932988.659106 0.030481 
17946324.216144 0.030487 
17959659.773182 0.030494 
17972995.330220 0.030501 
17986330.887258 0.030507 
17999666.444296 0.030514 
18013002.001334 0.030521 
18026337.558372 0.030528 
18039673.115410 0.030534 
18053008.672448 0.030541 
18066344.229486 0.030548 
18079679.786524 0.030555 
18093015.343562 0.030561 
18106350.900600 0.030568 
18119686.457638 0.030575 
18133022.014676 0.030582 
18146357.571714 0.030588 
18159693.128752 0.030595 
18173028.685791 0.030602 
18186364.242829 0.030609 
18199699.799867 0.030616 
18213035.356905 0.030623 
18226370.913943 0.030629 
18239706.470981 0.030636 
18253042.028019 0.030643 
18266377.585057 0.030650 
18279713.142095 0.030657 
18293048.699133 0.030664 
18306384.256171 0.030671 
18319719.813209 0.030678 
18333055.370247 0.030685 
18346390.927285 0.030692 
18359726.484323 0.030699 
18373062.041361 0.030706 
18386397.598399 0.030713 
18399733.155437 0.030720 
18413068.712475 0.030727 
18426404.269513 0.030734 
18439739.826551 0.030741 
18453075.383589 0.030748 
18466410.940627 0.030755 
18479746.497665 0.030762 
18493082.054703 0.030769 
18506417.611741 0.030776 
18519753.168779 0.030783 
18533088.725817 0.030790 
18546424.282855 0.030797 
18559759.839893 0.030804 
18573095.396931 0.030811 
18586430.953969 0.030818 
18599766.511007 0.030826 
18613102.068045 0.030833 
18626437.625083 0.030840 
18639773.182121 0.030847 
18653108.739159 0.030854 
18666444.296197 0.030861 
18679779.853235 0.030869 
18693115.410274 0.030876 
18706450.967312 0.030883 
18719786.524350 0.030890 
18733122.081388 0.030898 
18746457.638426 0.030905 
18759793.195464 0.030912 
18773128.752502 0.030919 
18786464.309540 0.030927 
18799799.866578 0.030934 
18813135.423616 0.030941 
18826470.980654 0.030948 
18839806.537692 0.030956 
18853142.094730 0.030963 
18866477.651768 0.030970 
18879813.208806 0.030978 
18893148.765844 0.030985 
18906484.322882 0.030992 
18919819.879920 0.031000 
18933155.436958 0.031007 
18946490.993996 0.031014 
18959826.551034 0.031022 
18973162.108072 0.031029 
18986497.665110 0.031037 
18999833.222148 0.031044 
19013168.779186 0.031051 
19026504.336224 0.031059 
19039839.893262 0.031066 
19053175.450300 0.031074 
19066511.007338 0.031081 
19079846.564376 0.031089 
19093182.121414 0.031096 
19106517.678452 0.031104 
19119853.235490 0.031111 
19133188.792528 0.031119 
19146524.349566 0.031126 
19159859.906604 0.031134 
19173195.463642 0.031141 
19186531.020680 0.031149 
19199866.577718 0.031156 
19213202.134757 0.031164 
19226537.691795 0.031171 
19239873.248833 0.031179 
19253208.805871 0.031187 
19266544.362909 0.031194 
19279879.919947 0.031202 
19293215.476985 0.031209 
19306551.034023 0.031217 
19319886.591061 0.031225 
19333222.148099 0.031232 
19346557.705137 0.031240 
19359893.262175 0.031248 
19373228.819213 0.031255 
19386564.376251 0.031263 
19399899.933289 0.031271 
19413235.490327 0.031278 
19426571.047365 0.031286 
19439906.604403 0.031294 
19453242.161441 0.031301 
19466577.718479 0.031309 
19479913.275517 0.031317 
19493248.832555 0.031325 
19506584.389593 0.031332 
19519919.946631 0.031340 
19533255.503669 0.031348 
19546591.060707 0.031356 
19559926.617745 0.031363 
19573262.174783 0.031371 
19586597.731821 0.031379 
19599933.288859 0.031387 
19613268.845897 0.031395 
19626604.402935 0.031403 
19639939.959973 0.031410 
19653275.517011 0.031418 
19666611.074049 0.031426 
19679946.631087 0.031434 
19693282.188125 0.031442 
19706617.745163 0.031450 
19719953.302201 0.031458 
19733288.859239 0.031465 
19746624.416278 0.031473 
19759959.973316 0.031481 
19773295.530354 0.031489 
19786631.087392 0.031497 
19799966.644430 0.031505 
19813302.201468 0.031513 
19826637.758506 0.031521 
19839973.315544 0.031529 
19853308.872582 0.031537 
19866644.429620 0.031545 
19879979.986658 0.031553 
19893315.543696 0.031561 
19906651.100734 0.031569 
19919986.657772 0.031577 
19933322.214810 0.031585 
19946657.771848 0.031593 
19959993.328886 0.031601 
19973328.885924 0.031609 
19986664.442962 0.031617 
20000000.000000 0.031625 
20000000.000000 0.031625 
20080053.368913 0.031674 
20160106.737825 0.031723 
20240160.106738 0.031772 
20320213.475650 0.031821 
20400266.844563 0.031871 
20480320.213476 0.031921 
20560373.582388 0.031971 
20640426.951301 0.032022 
20720480.320213 0.032073 
20800533.689126 0.032124 
20880587.058039 0.032176 
20960640.426951 0.032227 
21040693.795864 0.032279 
21120747.164777 0.032332 
21200800.533689 0.032384 
21280853.902602 0.032437 
21360907.271514 0.032490 
21440960.640427 0.032543 
21521014.009340 0.032597 
21601067.378252 0.032651 
21681120.747165 0.032705 
21761174.116077 0.032759 
21841227.484990 0.032814 
21921280.853903 0.032869 
22001334.222815 0.032924 
22081387.591728 0.032979 
22161440.960640 0.033035 
22241494.329553 0.033091 
22321547.698466 0.033147 
22401601.067378 0.033204 
22481654.436291 0.033260 
22561707.805203 0.033317 
22641761.174116 0.033374 
22721814.543029 0.033432 
22801867.911941 0.033489 
22881921.280854 0.033547 
22961974.649767 0.033605 
23042028.018679 0.033664 
23122081.387592 0.033722 
23202134.756504 0.033781 
23282188.125417 0.033840 
23362241.494330 0.033900 
23442294.863242 0.033959 
23522348.232155 0.034019 
23602401.601067 0.034079 
23682454.969980 0.034139 
23762508.338893 0.034200 
23842561.707805 0.034260 
23922615.076718 0.034321 
24002668.445630 0.034382 
24082721.814543 0.034444 
24162775.183456 0.034505 
24242828.552368 0.034567 
24322881.921281 0.034629 
24402935.290193 0.034691 
24482988.659106 0.034754 
24563042.028019 0.034816 
24643095.396931 0.034879 
24723148.765844 0.034943 
24803202.134757 0.035006 
24883255.503669 0.035069 
24963308.872582 0.035133 
25043362.241494 0.035197 
25123415.610407 0.035261 
25203468.979320 0.035326 
25283522.348232 0.035390 
25363575.717145 0.035455 
25443629.086057 0.035520 
25523682.454970 0.035586 
25603735.823883 0.035651 
25683789.192795 0.035717 
25763842.561708 0.035783 
25843895.930620 0.035849 
25923949.299533 0.035915 
26004002.668446 0.035981 
26084056.037358 0.036048 
26164109.406271 0.036115 
26244162.775183 0.036182 
26324216.144096 0.036249 
26404269.513009 0.036317 
26484322.881921 0.036385 
26564376.250834 0.036453 
26644429.619746 0.036521 
26724482.988659 0.036589 
26804536.357572 0.036658 
26884589.726484 0.036726 
26964643.095397 0.036795 
27044696.464310 0.036864 
27124749.833222 0.036934 
27204803.202135 0.037003 
27284856.571047 0.037073 
27364909.939960 0.037143 
27444963.308873 0.037213 
27525016.677785 0.037283 
27605070.046698 0.037354 
27685123.415610 0.037424 
27765176.784523 0.037495 
27845230.153436 0.037566 
27925283.522348 0.037637 
28005336.891261 0.037709 
28085390.260173 0.037780 
28165443.629086 0.037852 
28245496.997999 0.037924 
28325550.366911 0.037997 
28405603.735824 0.038069 
28485657.104736 0.038142 
28565710.473649 0.038214 
28645763.842562 0.038287 
28725817.211474 0.038360 
28805870.580387 0.038434 
28885923.949300 0.038507 
28965977.318212 0.038581 
29046030.687125 0.038655 
29126084.056037 0.038729 
29206137.424950 0.038803 
29286190.793863 0.038878 
29366244.162775 0.038953 
29446297.531688 0.039027 
29526350.900600 0.039102 
29606404.269513 0.039178 
29686457.638426 0.039253 
29766511.007338 0.039329 
29846564.376251 0.039404 
29926617.745163 0.039480 
30006671.114076 0.039557 
30086724.482989 0.039633 
30166777.851901 0.039709 
30246831.220814 0.039786 
30326884.589726 0.039863 
30406937.958639 0.039940 
30486991.327552 0.040017 
30567044.696464 0.040095 
30647098.065377 0.040172 
30727151.434290 0.040250 
30807204.803202 0.040328 
30887258.172115 0.040406 
30967311.541027 0.040485 
31047364.909940 0.040563 
31127418.278853 0.040642 
31207471.647765 0.040721 
31287525.016678 0.040800 
31367578.385590 0.040879 
31447631.754503 0.040958 
31527685.123416 0.041038 
31607738.492328 0.041118 
31687791.861241 0.041198 
31767845.230153 0.041278 
31847898.599066 0.041358 
31927951.967979 0.041439 
32008005.336891 0.041519 
32088058.705804 0.041600 
32168112.074716 0.041681 
32248165.443629 0.041763 
32328218.812542 0.041844 
32408272.181454 0.041926 
32488325.550367 0.042007 
32568378.919280 0.042089 
32648432.288192 0.042171 
32728485.657105 0.042254 
32808539.026017 0.042336 
32888592.394930 0.042419 
32968645.763843 0.042502 
33048699.132755 0.042585 
33128752.501668 0.042668 
33208805.870580 0.042751 
33288859.239493 0.042835 
33368912.608406 0.042919 
33448965.977318 0.043003 
33529019.346231 0.043087 
33609072.715143 0.043171 
33689126.084056 0.043255 
33769179.452969 0.043340 
33849232.821881 0.043425 
33929286.190794 0.043510 
34009339.559706 0.043595 
34089392.928619 0.043681 
34169446.297532 0.043766 
34249499.666444 0.043852 
34329553.035357 0.043938 
34409606.404270 0.044024 
34489659.773182 0.044110 
34569713.142095 0.044196 
34649766.511007 0.044283 
34729819.879920 0.044370 
34809873.248833 0.044457 
34889926.617745 0.044544 
34969979.986658 0.044631 
35050033.355570 0.044719 
35130086.724483 0.044807 
35210140.093396 0.044894 
35290193.462308 0.044983 
35370246.831221 0.045071 
35450300.200133 0.045159 
35530353.569046 0.045248 
35610406.937959 0.045337 
35690460.306871 0.045426 
35770513.675784 0.045515 
35850567.044696 0.045604 
35930620.413609 0.045694 
36010673.782522 0.045783 
36090727.151434 0.045873 
36170780.520347 0.045963 
36250833.889260 0.046053 
36330887.258172 0.046144 
36410940.627085 0.046235 
36490993.995997 0.046325 
36571047.364910 0.046416 
36651100.733823 0.046507 
36731154.102735 0.046599 
36811207.471648 0.046690 
36891260.840560 0.046782 
36971314.209473 0.046874 
37051367.578386 0.046966 
37131420.947298 0.047058 
37211474.316211 0.047151 
37291527.685123 0.047243 
37371581.054036 0.047336 
37451634.422949 0.047429 
37531687.791861 0.047522 
37611741.160774 0.047616 
37691794.529686 0.047709 
37771847.898599 0.047803 
37851901.267512 0.047897 
37931954.636424 0.047991 
38012008.005337 0.048085 
38092061.374250 0.048180 
38172114.743162 0.048275 
38252168.112075 0.048369 
38332221.480987 0.048464 
38412274.849900 0.048560 
38492328.218813 0.048655 
38572381.587725 0.048751 
38652434.956638 0.048847 
38732488.325550 0.048943 
38812541.694463 0.049039 
38892595.063376 0.049135 
38972648.432288 0.049232 
39052701.801201 0.049328 
39132755.170113 0.049425 
39212808.539026 0.049523 
39292861.907939 0.049620 
39372915.276851 0.049717 
39452968.645764 0.049815 
39533022.014676 0.049913 
39613075.383589 0.050011 
39693128.752502 0.050109 
39773182.121414 0.050208 
39853235.490327 0.050307 
39933288.859239 0.050406 
40013342.228152 0.050505 
40093395.597065 0.050604 
40173448.965977 0.050703 
40253502.334890 0.050803 
40333555.703803 0.050903 
40413609.072715 0.051003 
40493662.441628 0.051103 
40573715.810540 0.051204 
40653769.179453 0.051304 
40733822.548366 0.051405 
40813875.917278 0.051506 
40893929.286191 0.051607 
40973982.655103 0.051709 
41054036.024016 0.051810 
41134089.392929 0.051912 
41214142.761841 0.052014 
41294196.130754 0.052117 
41374249.499666 0.052219 
41454302.868579 0.052322 
41534356.237492 0.052424 
41614409.606404 0.052527 
41694462.975317 0.052631 
41774516.344229 0.052734 
41854569.713142 0.052838 
41934623.082055 0.052942 
42014676.450967 0.053046 
42094729.819880 0.053150 
42174783.188793 0.053255 
42254836.557705 0.053359 
42334889.926618 0.053464 
42414943.295530 0.053569 
42494996.664443 0.053675 
42575050.033356 0.053780 
42655103.402268 0.053886 
42735156.771181 0.053992 
42815210.140093 0.054098 
42895263.509006 0.054204 
42975316.877919 0.054311 
43055370.246831 0.054418 
43135423.615744 0.054525 
43215476.984656 0.054632 
43295530.353569 0.054739 
43375583.722482 0.054847 
43455637.091394 0.054955 
43535690.460307 0.055063 
43615743.829219 0.055171 
43695797.198132 0.055280 
43775850.567045 0.055388 
43855903.935957 0.055497 
43935957.304870 0.055606 
44016010.673783 0.055716 
44096064.042695 0.055825 
44176117.411608 0.055935 
44256170.780520 0.056045 
44336224.149433 0.056155 
44416277.518346 0.056266 
44496330.887258 0.056377 
44576384.256171 0.056487 
44656437.625083 0.056599 
44736490.993996 0.056710 
44816544.362909 0.056822 
44896597.731821 0.056933 
44976651.100734 0.057045 
45056704.469646 0.057158 
45136757.838559 0.057270 
45216811.207472 0.057383 
45296864.576384 0.057496 
45376917.945297 0.057609 
45456971.314209 0.057723 
45537024.683122 0.057836 
45617078.052035 0.057950 
45697131.420947 0.058064 
45777184.789860 0.058179 
45857238.158773 0.058293 
45937291.527685 0.058408 
46017344.896598 0.058523 
46097398.265510 0.058638 
46177451.634423 0.058754 
46257505.003336 0.058870 
46337558.372248 0.058986 
46417611.741161 0.059102 
46497665.110073 0.059218 
46577718.478986 0.059335 
46657771.847899 0.059452 
46737825.216811 0.059569 
46817878.585724 0.059687 
46897931.954636 0.059804 
46977985.323549 0.059922 
47058038.692462 0.060041 
47138092.061374 0.060159 
47218145.430287 0.060278 
47298198.799199 0.060397 
47378252.168112 0.060516 
47458305.537025 0.060635 
47538358.905937 0.060755 
47618412.274850 0.060875 
47698465.643763 0.060995 
47778519.012675 0.061116 
47858572.381588 0.061236 
47938625.750500 0.061357 
48018679.119413 0.061479 
48098732.488326 0.061600 
48178785.857238 0.061722 
48258839.226151 0.061844 
48338892.595063 0.061966 
48418945.963976 0.062089 
48498999.332889 0.062211 
48579052.701801 0.062335 
48659106.070714 0.062458 
48739159.439626 0.062581 
48819212.808539 0.062705 
48899266.177452 0.062829 
48979319.546364 0.062954 
49059372.915277 0.063079 
49139426.284189 0.063203 
49219479.653102 0.063329 
49299533.022015 0.063454 
49379586.390927 0.063580 
49459639.759840 0.063706 
49539693.128752 0.063832 
49619746.497665 0.063959 
49699799.866578 0.064086 
49779853.235490 0.064213 
49859906.604403 0.064340 
49939959.973316 0.064468 
50020013.342228 0.064596 
50100066.711141 0.064724 
50180120.080053 0.064853 
50260173.448966 0.064982 
50340226.817879 0.065111 
50420280.186791 0.065240 
50500333.555704 0.065370 
50580386.924616 0.065500 
50660440.293529 0.065631 
50740493.662442 0.065761 
50820547.031354 0.065892 
50900600.400267 0.066023 
50980653.769179 0.066155 
51060707.138092 0.066287 
51140760.507005 0.066419 
51220813.875917 0.066551 
51300867.244830 0.066684 
51380920.613743 0.066817 
51460973.982655 0.066950 
51541027.351568 0.067084 
51621080.720480 0.067218 
51701134.089393 0.067352 
51781187.458306 0.067487 
51861240.827218 0.067622 
51941294.196131 0.067757 
52021347.565043 0.067892 
52101400.933956 0.068028 
52181454.302869 0.068164 
52261507.671781 0.068301 
52341561.040694 0.068438 
52421614.409606 0.068575 
52501667.778519 0.068712 
52581721.147432 0.068850 
52661774.516344 0.068988 
52741827.885257 0.069127 
52821881.254169 0.069266 
52901934.623082 0.069405 
52981987.991995 0.069544 
53062041.360907 0.069684 
53142094.729820 0.069824 
53222148.098732 0.069965 
53302201.467645 0.070105 
53382254.836558 0.070246 
53462308.205470 0.070388 
53542361.574383 0.070530 
53622414.943296 0.070672 
53702468.312208 0.070815 
53782521.681121 0.070958 
53862575.050033 0.071101 
53942628.418946 0.071244 
54022681.787859 0.071388 
54102735.156771 0.071533 
54182788.525684 0.071678 
54262841.894596 0.071823 
54342895.263509 0.071968 
54422948.632422 0.072114 
54503002.001334 0.072260 
54583055.370247 0.072407 
54663108.739159 0.072553 
54743162.108072 0.072701 
54823215.476985 0.072848 
54903268.845897 0.072997 
54983322.214810 0.073145 
55063375.583722 0.073294 
55143428.952635 0.073443 
55223482.321548 0.073593 
55303535.690460 0.073743 
55383589.059373 0.073893 
55463642.428286 0.074044 
55543695.797198 0.074195 
55623749.166111 0.074347 
55703802.535023 0.074499 
55783855.903936 0.074651 
55863909.272849 0.074804 
55943962.641761 0.074957 
56024016.010674 0.075111 
56104069.379586 0.075265 
56184122.748499 0.075419 
56264176.117412 0.075574 
56344229.486324 0.075729 
56424282.855237 0.075885 
56504336.224149 0.076041 
56584389.593062 0.076198 
56664442.961975 0.076355 
56744496.330887 0.076512 
56824549.699800 0.076670 
56904603.068712 0.076828 
56984656.437625 0.076987 
57064709.806538 0.077146 
57144763.175450 0.077306 
57224816.544363 0.077466 
57304869.913276 0.077626 
57384923.282188 0.077787 
57464976.651101 0.077949 
57545030.020013 0.078111 
57625083.388926 0.078273 
57705136.757839 0.078436 
57785190.126751 0.078599 
57865243.495664 0.078763 
57945296.864576 0.078927 
58025350.233489 0.079092 
58105403.602402 0.079257 
58185456.971314 0.079423 
58265510.340227 0.079589 
58345563.709139 0.079756 
58425617.078052 0.079923 
58505670.446965 0.080091 
58585723.815877 0.080259 
58665777.184790 0.080428 
58745830.553702 0.080597 
58825883.922615 0.080767 
58905937.291528 0.080937 
58985990.660440 0.081108 
59066044.029353 0.081279 
59146097.398266 0.081451 
59226150.767178 0.081623 
59306204.136091 0.081796 
59386257.505003 0.081969 
59466310.873916 0.082143 
59546364.242829 0.082318 
59626417.611741 0.082493 
59706470.980654 0.082668 
59786524.349566 0.082844 
59866577.718479 0.083021 
59946631.087392 0.083198 
60026684.456304 0.083376 
60106737.825217 0.083555 
60186791.194129 0.083734 
60266844.563042 0.083913 
60346897.931955 0.084093 
60426951.300867 0.084274 
60507004.669780 0.084455 
60587058.038692 0.084637 
60667111.407605 0.084820 
60747164.776518 0.085003 
60827218.145430 0.085187 
60907271.514343 0.085371 
60987324.883256 0.085556 
61067378.252168 0.085742 
61147431.621081 0.085928 
61227484.989993 0.086115 
61307538.358906 0.086302 
61387591.727819 0.086491 
61467645.096731 0.086679 
61547698.465644 0.086869 
61627751.834556 0.087059 
61707805.203469 0.087250 
61787858.572382 0.087441 
61867911.941294 0.087633 
61947965.310207 0.087826 
62028018.679119 0.088020 
62108072.048032 0.088214 
62188125.416945 0.088409 
62268178.785857 0.088605 
62348232.154770 0.088801 
62428285.523682 0.088998 
62508338.892595 0.089196 
62588392.261508 0.089394 
62668445.630420 0.089594 
62748498.999333 0.089794 
62828552.368245 0.089994 
62908605.737158 0.090196 
62988659.106071 0.090398 
63068712.474983 0.090601 
63148765.843896 0.090805 
63228819.212809 0.091010 
63308872.581721 0.091215 
63388925.950634 0.091421 
63468979.319546 0.091628 
63549032.688459 0.091836 
63629086.057372 0.092045 
63709139.426284 0.092254 
63789192.795197 0.092464 
63869246.164109 0.092676 
63949299.533022 0.092888 
64029352.901935 0.093100 
64109406.270847 0.093314 
64189459.639760 0.093529 
64269513.008672 0.093744 
64349566.377585 0.093961 
64429619.746498 0.094178 
64509673.115410 0.094396 
64589726.484323 0.094615 
64669779.853235 0.094835 
64749833.222148 0.095056 
64829886.591061 0.095278 
64909939.959973 0.095501 
64989993.328886 0.095725 
65070046.697799 0.095950 
65150100.066711 0.096175 
65230153.435624 0.096402 
65310206.804536 0.096630 
65390260.173449 0.096859 
65470313.542362 0.097089 
65550366.911274 0.097320 
65630420.280187 0.097552 
65710473.649099 0.097785 
65790527.018012 0.098019 
65870580.386925 0.098254 
65950633.755837 0.098490 
66030687.124750 0.098728 
66110740.493662 0.098966 
66190793.862575 0.099206 
66270847.231488 0.099446 
66350900.600400 0.099688 
66430953.969313 0.099932 
66511007.338225 0.100176 
66591060.707138 0.100421 
66671114.076051 0.100668 
66751167.444963 0.100916 
66831220.813876 0.101165 
66911274.182789 0.101416 
66991327.551701 0.101668 
67071380.920614 0.101921 
67151434.289526 0.102175 
67231487.658439 0.102431 
67311541.027352 0.102688 
67391594.396264 0.102946 
67471647.765177 0.103206 
67551701.134089 0.103467 
67631754.503002 0.103730 
67711807.871915 0.103994 
67791861.240827 0.104259 
67871914.609740 0.104526 
67951967.978652 0.104794 
68032021.347565 0.105064 
68112074.716478 0.105336 
68192128.085390 0.105609 
68272181.454303 0.105883 
68352234.823215 0.106160 
68432288.192128 0.106437 
68512341.561041 0.106717 
68592394.929953 0.106998 
68672448.298866 0.107281 
68752501.667779 0.107565 
68832555.036691 0.107851 
68912608.405604 0.108139 
68992661.774516 0.108429 
69072715.143429 0.108721 
69152768.512342 0.109014 
69232821.881254 0.109309 
69312875.250167 0.109607 
69392928.619079 0.109906 
69472981.987992 0.110207 
69553035.356905 0.110510 
69633088.725817 0.110815 
69713142.094730 0.111122 
69793195.463642 0.111431 
69873248.832555 0.111743 
69953302.201468 0.112056 
70033355.570380 0.112372 
70113408.939293 0.112690 
70193462.308205 0.113011 
70273515.677118 0.113333 
70353569.046031 0.113658 
70433622.414943 0.113986 
70513675.783856 0.114315 
70593729.152769 0.114648 
70673782.521681 0.114983 
70753835.890594 0.115320 
70833889.259506 0.115660 
70913942.628419 0.116003 
70993995.997332 0.116349 
71074049.366244 0.116697 
71154102.735157 0.117048 
71234156.104069 0.117402 
71314209.472982 0.117759 
71394262.841895 0.118119 
71474316.210807 0.118483 
71554369.579720 0.118849 
71634422.948632 0.119219 
71714476.317545 0.119592 
71794529.686458 0.119968 
71874583.055370 0.120348 
71954636.424283 0.120731 
72034689.793195 0.121118 
72114743.162108 0.121509 
72194796.531021 0.121903 
72274849.899933 0.122302 
72354903.268846 0.122704 
72434956.637759 0.123111 
72515010.006671 0.123521 
72595063.375584 0.123936 
72675116.744496 0.124356 
72755170.113409 0.124780 
72835223.482322 0.125208 
72915276.851234 0.125642 
72995330.220147 0.126080 
73075383.589059 0.126523 
73155436.957972 0.126972 
73235490.326885 0.127426 
73315543.695797 0.127886 
73395597.064710 0.128351 
73475650.433622 0.128822 
73555703.802535 0.129300 
73635757.171448 0.129783 
73715810.540360 0.130274 
73795863.909273 0.130771 
73875917.278185 0.131275 
73955970.647098 0.131786 
74036024.016011 0.132305 
74116077.384923 0.132831 
74196130.753836 0.133366 
74276184.122748 0.133909 
74356237.491661 0.134461 
74436290.860574 0.135022 
74516344.229486 0.135593 
74596397.598399 0.136174 
74676450.967312 0.136765 
74756504.336224 0.137367 
74836557.705137 0.137981 
74916611.074049 0.138607 
74996664.442962 0.139245 
75076717.811875 0.139897 
75156771.180787 0.140564 
75236824.549700 0.141245 
75316877.918612 0.141942 
75396931.287525 0.142656 
75476984.656438 0.143389 
75557038.025350 0.144140 
75637091.394263 0.144913 
75717144.763175 0.145708 
75797198.132088 0.146526 
75877251.501001 0.147371 
75957304.869913 0.148245 
76037358.238826 0.149150 
76117411.607738 0.150089 
76197464.976651 0.151066 
76277518.345564 0.152086 
76357571.714476 0.153153 
76437625.083389 0.154276 
76517678.452302 0.155461 
76597731.821214 0.156719 
76677785.190127 0.158065 
76757838.559039 0.159517 
76837891.927952 0.161102 
76917945.296865 0.162860 
76997998.665777 0.164860 
77078052.034690 0.167223 
77158105.403602 0.170243 
77238158.772515 0.175220 
77238158.772515 0.179379 


==> data/VLE_Nitrogen_Hexane_344.6K_vdW_kij_0.dat <==
       p       z
53743743.743744 0.187972 
53743743.743744 0.194326 
53693693.693694 0.199313 
53643643.643644 0.202781 
53593593.593594 0.205631 
53543543.543544 0.208120 
53493493.493493 0.210365 
53443443.443443 0.212432 
53393393.393393 0.214359 
53343343.343343 0.216176 
53293293.293293 0.217900 
53243243.243243 0.219547 
53193193.193193 0.221127 
53143143.143143 0.222649 
53093093.093093 0.224120 
53043043.043043 0.225545 
52992992.992993 0.226930 
52942942.942943 0.228278 
52892892.892893 0.229593 
52842842.842843 0.230877 
52792792.792793 0.232133 
52742742.742743 0.233363 
52692692.692693 0.234569 
52642642.642643 0.235753 
52592592.592593 0.236916 
52542542.542543 0.238059 
52492492.492492 0.239185 
52442442.442442 0.240293 
52392392.392392 0.241385 
52342342.342342 0.242462 
52292292.292292 0.243525 
52242242.242242 0.244573 
52192192.192192 0.245609 
52142142.142142 0.246633 
52092092.092092 0.247645 
52042042.042042 0.248645 
51991991.991992 0.249635 
51941941.941942 0.250615 
51891891.891892 0.251585 
51841841.841842 0.252546 
51791791.791792 0.253497 
51741741.741742 0.254440 
51691691.691692 0.255375 
51641641.641642 0.256301 
51591591.591592 0.257220 
51541541.541542 0.258132 
51491491.491491 0.259036 
51441441.441441 0.259934 
51391391.391391 0.260825 
51341341.341341 0.261709 
51291291.291291 0.262587 
51241241.241241 0.263459 
51191191.191191 0.264325 
51141141.141141 0.265186 
51091091.091091 0.266041 
51041041.041041 0.266891 
50990990.990991 0.267736 
50940940.940941 0.268575 
50890890.890891 0.269410 
50840840.840841 0.270240 
50790790.790791 0.271065 
50740740.740741 0.271886 
50690690.690691 0.272703 
50640640.640641 0.273515 
50590590.590591 0.274324 
50540540.540541 0.275128 
50490490.490490 0.275928 
50440440.440440 0.276725 
50390390.390390 0.277518 
50340340.340340 0.278307 
50290290.290290 0.279092 
50240240.240240 0.279874 
50190190.190190 0.280653 
50140140.140140 0.281429 
50090090.090090 0.282201 
50040040.040040 0.282970 
49989989.989990 0.283736 
49939939.939940 0.284499 
49889889.889890 0.285259 
49839839.839840 0.286017 
49789789.789790 0.286771 
49739739.739740 0.287523 
49689689.689690 0.288272 
49639639.639640 0.289018 
49589589.589590 0.289762 
49539539.539540 0.290503 
49489489.489489 0.291242 
49439439.439439 0.291978 
49389389.389389 0.292712 
49339339.339339 0.293444 
49289289.289289 0.294173 
49239239.239239 0.294900 
49189189.189189 0.295625 
49139139.139139 0.296348 
49089089.089089 0.297069 
49039039.039039 0.297787 
48988988.988989 0.298504 
48938938.938939 0.299218 
48888888.888889 0.299931 
48838838.838839 0.300642 
48788788.788789 0.301351 
48738738.738739 0.302058 
48688688.688689 0.302763 
48638638.638639 0.303466 
48588588.588589 0.304168 
48538538.538539 0.304868 
48488488.488488 0.305566 
48438438.438438 0.306262 
48388388.388388 0.306957 
48338338.338338 0.307651 
48288288.288288 0.308343 
48238238.238238 0.309033 
48188188.188188 0.309721 
48138138.138138 0.310409 
48088088.088088 0.311094 
48038038.038038 0.311779 
47987987.987988 0.312461 
47937937.937938 0.313143 
47887887.887888 0.313823 
47837837.837838 0.314502 
47787787.787788 0.315179 
47737737.737738 0.315855 
47687687.687688 0.316530 
47637637.637638 0.317204 
47587587.587588 0.317876 
47537537.537538 0.318547 
47487487.487487 0.319217 
47437437.437437 0.319885 
47387387.387387 0.320553 
47337337.337337 0.321219 
47287287.287287 0.321885 
47237237.237237 0.322549 
47187187.187187 0.323212 
47137137.137137 0.323874 
47087087.087087 0.324534 
47037037.037037 0.325194 
46986986.986987 0.325853 
46936936.936937 0.326511 
46886886.886887 0.327168 
46836836.836837 0.327823 
46786786.786787 0.328478 
46736736.736737 0.329132 
46686686.686687 0.329785 
46636636.636637 0.330437 
46586586.586587 0.331088 
46536536.536537 0.331738 
46486486.486486 0.332388 
46436436.436436 0.333036 
46386386.386386 0.333684 
46336336.336336 0.334330 
46286286.286286 0.334976 
46236236.236236 0.335621 
46186186.186186 0.336266 
46136136.136136 0.336909 
46086086.086086 0.337552 
46036036.036036 0.338194 
45985985.985986 0.338835 
45935935.935936 0.339475 
45885885.885886 0.340115 
45835835.835836 0.340754 
45785785.785786 0.341392 
45735735.735736 0.342030 
45685685.685686 0.342666 
45635635.635636 0.343302 
45585585.585586 0.343938 
45535535.535536 0.344573 
45485485.485485 0.345207 
45435435.435435 0.345840 
45385385.385385 0.346473 
45335335.335335 0.347105 
45285285.285285 0.347737 
45235235.235235 0.348368 
45185185.185185 0.348998 
45135135.135135 0.349628 
45085085.085085 0.350257 
45035035.035035 0.350886 
44984984.984985 0.351514 
44934934.934935 0.352142 
44884884.884885 0.352769 
44834834.834835 0.353395 
44784784.784785 0.354021 
44734734.734735 0.354646 
44684684.684685 0.355271 
44634634.634635 0.355895 
44584584.584585 0.356519 
44534534.534535 0.357143 
44484484.484484 0.357765 
44434434.434434 0.358388 
44384384.384384 0.359010 
44334334.334334 0.359631 
44284284.284284 0.360252 
44234234.234234 0.360873 
44184184.184184 0.361493 
44134134.134134 0.362112 
44084084.084084 0.362732 
44034034.034034 0.363350 
43983983.983984 0.363969 
43933933.933934 0.364587 
43883883.883884 0.365204 
43833833.833834 0.365821 
43783783.783784 0.366438 
43733733.733734 0.367055 
43683683.683684 0.367671 
43633633.633634 0.368286 
43583583.583584 0.368901 
43533533.533534 0.369516 
43483483.483483 0.370131 
43433433.433433 0.370745 
43383383.383383 0.371359 
43333333.333333 0.371972 
43283283.283283 0.372585 
43233233.233233 0.373198 
43183183.183183 0.373811 
43133133.133133 0.374423 
43083083.083083 0.375035 
43033033.033033 0.375646 
42982982.982983 0.376258 
42932932.932933 0.376869 
42882882.882883 0.377479 
42832832.832833 0.378090 
42782782.782783 0.378700 
42732732.732733 0.379310 
42682682.682683 0.379919 
42632632.632633 0.380528 
42582582.582583 0.381137 
42532532.532533 0.381746 
42482482.482482 0.382355 
42432432.432432 0.382963 
42382382.382382 0.383571 
42332332.332332 0.384179 
42282282.282282 0.384786 
42232232.232232 0.385394 
42182182.182182 0.386001 
42132132.132132 0.386607 
42082082.082082 0.387214 
42032032.032032 0.387820 
41981981.981982 0.388427 
41931931.931932 0.389033 
41881881.881882 0.389638 
41831831.831832 0.390244 
41781781.781782 0.390849 
41731731.731732 0.391455 
41681681.681682 0.392060 
41631631.631632 0.392665 
41581581.581582 0.393269 
41531531.531532 0.393874 
41481481.481481 0.394478 
41431431.431431 0.395082 
41381381.381381 0.395686 
41331331.331331 0.396290 
41281281.281281 0.396894 
41231231.231231 0.397497 
41181181.181181 0.398101 
41131131.131131 0.398704 
41081081.081081 0.399307 
41031031.031031 0.399910 
40980980.980981 0.400513 
40930930.930931 0.401115 
40880880.880881 0.401718 
40830830.830831 0.402320 
40780780.780781 0.402923 
40730730.730731 0.403525 
40680680.680681 0.404127 
40630630.630631 0.404729 
40580580.580581 0.405331 
40530530.530531 0.405933 
40480480.480480 0.406534 
40430430.430430 0.407136 
40380380.380380 0.407737 
40330330.330330 0.408339 
40280280.280280 0.408940 
40230230.230230 0.409541 
40180180.180180 0.410142 
40130130.130130 0.410743 
40080080.080080 0.411344 
40030030.030030 0.411945 
39979979.979980 0.412546 
39929929.929930 0.413147 
39879879.879880 0.413747 
39829829.829830 0.414348 
39779779.779780 0.414949 
39729729.729730 0.415549 
39679679.679680 0.416150 
39629629.629630 0.416750 
39579579.579580 0.417350 
39529529.529530 0.417951 
39479479.479479 0.418551 
39429429.429429 0.419151 
39379379.379379 0.419752 
39329329.329329 0.420352 
39279279.279279 0.420952 
39229229.229229 0.421552 
39179179.179179 0.422152 
39129129.129129 0.422752 
39079079.079079 0.423352 
39029029.029029 0.423952 
38978978.978979 0.424552 
38928928.928929 0.425152 
38878878.878879 0.425752 
38828828.828829 0.426352 
38778778.778779 0.426952 
38728728.728729 0.427552 
38678678.678679 0.428152 
38628628.628629 0.428752 
38578578.578579 0.429352 
38528528.528529 0.429952 
38478478.478478 0.430552 
38428428.428428 0.431152 
38378378.378378 0.431752 
38328328.328328 0.432352 
38278278.278278 0.432952 
38228228.228228 0.433552 
38178178.178178 0.434152 
38128128.128128 0.434752 
38078078.078078 0.435352 
38028028.028028 0.435953 
37977977.977978 0.436553 
37927927.927928 0.437153 
37877877.877878 0.437753 
37827827.827828 0.438354 
37777777.777778 0.438954 
37727727.727728 0.439554 
37677677.677678 0.440155 
37627627.627628 0.440755 
37577577.577578 0.441356 
37527527.527528 0.441956 
37477477.477477 0.442557 
37427427.427427 0.443158 
37377377.377377 0.443758 
37327327.327327 0.444359 
37277277.277277 0.444960 
37227227.227227 0.445561 
37177177.177177 0.446162 
37127127.127127 0.446763 
37077077.077077 0.447364 
37027027.027027 0.447966 
36976976.976977 0.448567 
36926926.926927 0.449168 
36876876.876877 0.449770 
36826826.826827 0.450371 
36776776.776777 0.450973 
36726726.726727 0.451574 
36676676.676677 0.452176 
36626626.626627 0.452778 
36576576.576577 0.453380 
36526526.526527 0.453982 
36476476.476476 0.454584 
36426426.426426 0.455186 
36376376.376376 0.455789 
36326326.326326 0.456391 
36276276.276276 0.456994 
36226226.226226 0.457596 
36176176.176176 0.458199 
36126126.126126 0.458802 
36076076.076076 0.459405 
36026026.026026 0.460008 
35975975.975976 0.460611 
35925925.925926 0.461214 
35875875.875876 0.461818 
35825825.825826 0.462421 
35775775.775776 0.463025 
35725725.725726 0.463629 
35675675.675676 0.464233 
35625625.625626 0.464837 
35575575.575576 0.465441 
35525525.525526 0.466045 
35475475.475475 0.466649 
35425425.425425 0.467254 
35375375.375375 0.467858 
35325325.325325 0.468463 
35275275.275275 0.469068 
35225225.225225 0.469673 
35175175.175175 0.470278 
35125125.125125 0.470884 
35075075.075075 0.471489 
35025025.025025 0.472095 
34974974.974975 0.472700 
34924924.924925 0.473306 
34874874.874875 0.473912 
34824824.824825 0.474519 
34774774.774775 0.475125 
34724724.724725 0.475731 
34674674.674675 0.476338 
34624624.624625 0.476945 
34574574.574575 0.477552 
34524524.524525 0.478159 
34474474.474474 0.478766 
34424424.424424 0.479374 
34374374.374374 0.479981 
34324324.324324 0.480589 
34274274.274274 0.481197 
34224224.224224 0.481805 
34174174.174174 0.482414 
34124124.124124 0.483022 
34074074.074074 0.483631 
34024024.024024 0.484240 
33973973.973974 0.484849 
33923923.923924 0.485458 
33873873.873874 0.486067 
33823823.823824 0.486677 
33773773.773774 0.487286 
33723723.723724 0.487896 
33673673.673674 0.488506 
33623623.623624 0.489117 
33573573.573574 0.489727 
33523523.523524 0.490338 
33473473.473473 0.490949 
33423423.423423 0.491560 
33373373.373373 0.492171 
33323323.323323 0.492782 
33273273.273273 0.493394 
33223223.223223 0.494006 
33173173.173173 0.494618 
33123123.123123 0.495230 
33073073.073073 0.495842 
33023023.023023 0.496455 
32972972.972973 0.497068 
32922922.922923 0.497681 
32872872.872873 0.498294 
32822822.822823 0.498908 
32772772.772773 0.499521 
32722722.722723 0.500135 
32672672.672673 0.500749 
32622622.622623 0.501364 
32572572.572573 0.501978 
32522522.522523 0.502593 
32472472.472472 0.503208 
32422422.422422 0.503823 
32372372.372372 0.504438 
32322322.322322 0.505054 
32272272.272272 0.505670 
32222222.222222 0.506286 
32172172.172172 0.506902 
32122122.122122 0.507519 
32072072.072072 0.508136 
32022022.022022 0.508753 
31971971.971972 0.509370 
31921921.921922 0.509987 
31871871.871872 0.510605 
31821821.821822 0.511223 
31771771.771772 0.511841 
31721721.721722 0.512459 
31671671.671672 0.513078 
31621621.621622 0.513697 
31571571.571572 0.514316 
31521521.521522 0.514936 
31471471.471471 0.515555 
31421421.421421 0.516175 
31371371.371371 0.516795 
31321321.321321 0.517416 
31271271.271271 0.518036 
31221221.221221 0.518657 
31171171.171171 0.519278 
31121121.121121 0.519900 
31071071.071071 0.520521 
31021021.021021 0.521143 
30970970.970971 0.521765 
30920920.920921 0.522388 
30870870.870871 0.523010 
30820820.820821 0.523633 
30770770.770771 0.524256 
30720720.720721 0.524880 
30670670.670671 0.525504 
30620620.620621 0.526128 
30570570.570571 0.526752 
30520520.520521 0.527376 
30470470.470470 0.528001 
30420420.420420 0.528626 
30370370.370370 0.529252 
30320320.320320 0.529877 
30270270.270270 0.530503 
30220220.220220 0.531129 
30170170.170170 0.531756 
30120120.120120 0.532383 
30070070.070070 0.533010 
30020020.020020 0.533637 
29969969.969970 0.534264 
29919919.919920 0.534892 
29869869.869870 0.535521 
29819819.819820 0.536149 
29769769.769770 0.536778 
29719719.719720 0.537407 
29669669.669670 0.538036 
29619619.619620 0.538666 
29569569.569570 0.539295 
29519519.519520 0.539926 
29469469.469469 0.540556 
29419419.419419 0.541187 
29369369.369369 0.541818 
29319319.319319 0.542449 
29269269.269269 0.543081 
29219219.219219 0.543713 
29169169.169169 0.544345 
29119119.119119 0.544978 
29069069.069069 0.545611 
29019019.019019 0.546244 
28968968.968969 0.546877 
28918918.918919 0.547511 
28868868.868869 0.548145 
28818818.818819 0.548780 
28768768.768769 0.549414 
28718718.718719 0.550049 
28668668.668669 0.550685 
28618618.618619 0.551320 
28568568.568569 0.551956 
28518518.518519 0.552593 
28468468.468468 0.553229 
28418418.418418 0.553866 
28368368.368368 0.554503 
28318318.318318 0.555141 
28268268.268268 0.555779 
28218218.218218 0.556417 
28168168.168168 0.557056 
28118118.118118 0.557695 
28068068.068068 0.558334 
28018018.018018 0.558973 
27967967.967968 0.559613 
27917917.917918 0.560253 
27867867.867868 0.560894 
27817817.817818 0.561535 
27767767.767768 0.562176 
27717717.717718 0.562817 
27667667.667668 0.563459 
27617617.617618 0.564101 
27567567.567568 0.564744 
27517517.517518 0.565387 
27467467.467467 0.566030 
27417417.417417 0.566674 
27367367.367367 0.567318 
27317317.317317 0.567962 
27267267.267267 0.568606 
27217217.217217 0.569251 
27167167.167167 0.569897 
27117117.117117 0.570542 
27067067.067067 0.571188 
27017017.017017 0.571834 
26966966.966967 0.572481 
26916916.916917 0.573128 
26866866.866867 0.573776 
26816816.816817 0.574423 
26766766.766767 0.575071 
26716716.716717 0.575720 
26666666.666667 0.576369 
26616616.616617 0.577018 
26566566.566567 0.577667 
26516516.516517 0.578317 
26466466.466466 0.578968 
26416416.416416 0.579618 
26366366.366366 0.580269 
26316316.316316 0.580920 
26266266.266266 0.581572 
26216216.216216 0.582224 
26166166.166166 0.582877 
26116116.116116 0.583530 
26066066.066066 0.584183 
26016016.016016 0.584836 
25965965.965966 0.585490 
25915915.915916 0.586145 
25865865.865866 0.586799 
25815815.815816 0.587454 
25765765.765766 0.588110 
25715715.715716 0.588766 
25665665.665666 0.589422 
25615615.615616 0.590078 
25565565.565566 0.590735 
25515515.515516 0.591393 
25465465.465465 0.592050 
25415415.415415 0.592708 
25365365.365365 0.593367 
25315315.315315 0.594026 
25265265.265265 0.594685 
25215215.215215 0.595345 
25165165.165165 0.596005 
25115115.115115 0.596665 
25065065.065065 0.597326 
25015015.015015 0.597987 
24964964.964965 0.598649 
24914914.914915 0.599311 
24864864.864865 0.599974 
24814814.814815 0.600636 
24764764.764765 0.601300 
24714714.714715 0.601963 
24664664.664665 0.602627 
24614614.614615 0.603292 
24564564.564565 0.603957 
24514514.514515 0.604622 
24464464.464464 0.605287 
24414414.414414 0.605953 
24364364.364364 0.606620 
24314314.314314 0.607287 
24264264.264264 0.607954 
24214214.214214 0.608622 
24164164.164164 0.609290 
24114114.114114 0.609958 
24064064.064064 0.610627 
24014014.014014 0.611297 
23963963.963964 0.611966 
23913913.913914 0.612637 
23863863.863864 0.613307 
23813813.813814 0.613978 
23763763.763764 0.614650 
23713713.713714 0.615322 
23663663.663664 0.615994 
23613613.613614 0.616667 
23563563.563564 0.617340 
23513513.513514 0.618013 
23463463.463463 0.618687 
23413413.413413 0.619362 
23363363.363363 0.620037 
23313313.313313 0.620712 
23263263.263263 0.621388 
23213213.213213 0.622064 
23163163.163163 0.622740 
23113113.113113 0.623417 
23063063.063063 0.624095 
23013013.013013 0.624773 
22962962.962963 0.625451 
22912912.912913 0.626130 
22862862.862863 0.626809 
22812812.812813 0.627489 
22762762.762763 0.628169 
22712712.712713 0.628849 
22662662.662663 0.629530 
22612612.612613 0.630212 
22562562.562563 0.630893 
22512512.512513 0.631576 
22462462.462462 0.632258 
22412412.412412 0.632942 
22362362.362362 0.633625 
22312312.312312 0.634310 
22262262.262262 0.634994 
22212212.212212 0.635679 
22162162.162162 0.636365 
22112112.112112 0.637051 
22062062.062062 0.637737 
22012012.012012 0.638424 
21961961.961962 0.639111 
21911911.911912 0.639799 
21861861.861862 0.640487 
21811811.811812 0.641176 
21761761.761762 0.641865 
21711711.711712 0.642555 
21661661.661662 0.643245 
21611611.611612 0.643935 
21561561.561562 0.644626 
21511511.511512 0.645318 
21461461.461461 0.646010 
21411411.411411 0.646702 
21361361.361361 0.647395 
21311311.311311 0.648089 
21261261.261261 0.648782 
21211211.211211 0.649477 
21161161.161161 0.650172 
21111111.111111 0.650867 
21061061.061061 0.651563 
21011011.011011 0.652259 
20960960.960961 0.652956 
20910910.910911 0.653653 
20860860.860861 0.654351 
20810810.810811 0.655049 
20760760.760761 0.655747 
20710710.710711 0.656447 
20660660.660661 0.657146 
20610610.610611 0.657846 
20560560.560561 0.658547 
20510510.510511 0.659248 
20460460.460460 0.659950 
20410410.410410 0.660652 
20360360.360360 0.661354 
20310310.310310 0.662058 
20260260.260260 0.662761 
20210210.210210 0.663465 
20160160.160160 0.664170 
20110110.110110 0.664875 
20060060.060060 0.665581 
20010010.010010 0.666287 
19959959.959960 0.666993 
19909909.909910 0.667700 
19859859.859860 0.668408 
19809809.809810 0.669116 
19759759.759760 0.669825 
19709709.709710 0.670534 
19659659.659660 0.671243 
19609609.609610 0.671954 
19559559.559560 0.672664 
19509509.509510 0.673375 
19459459.459459 0.674087 
19409409.409409 0.674799 
19359359.359359 0.675512 
19309309.309309 0.676225 
19259259.259259 0.676939 
19209209.209209 0.677653 
19159159.159159 0.678368 
19109109.109109 0.679084 
19059059.059059 0.679799 
19009009.009009 0.680516 
18958958.958959 0.681233 
18908908.908909 0.681950 
18858858.858859 0.682668 
18808808.808809 0.683387 
18758758.758759 0.684106 
18708708.708709 0.684825 
18658658.658659 0.685545 
18608608.608609 0.686266 
18558558.558559 0.686987 
18508508.508509 0.687709 
18458458.458458 0.688431 
18408408.408408 0.689154 
18358358.358358 0.689877 
18308308.308308 0.690601 
18258258.258258 0.691325 
18208208.208208 0.692050 
18158158.158158 0.692776 
18108108.108108 0.693502 
18058058.058058 0.694228 
18008008.008008 0.694955 
17957957.957958 0.695683 
17907907.907908 0.696411 
17857857.857858 0.697140 
17807807.807808 0.697869 
17757757.757758 0.698599 
17707707.707708 0.699329 
17657657.657658 0.700060 
17607607.607608 0.700792 
17557557.557558 0.701524 
17507507.507508 0.702257 
17457457.457457 0.702990 
17407407.407407 0.703724 
17357357.357357 0.704458 
17307307.307307 0.705193 
17257257.257257 0.705928 
17207207.207207 0.706664 
17157157.157157 0.707401 
17107107.107107 0.708138 
17057057.057057 0.708876 
17007007.007007 0.709614 
16956956.956957 0.710353 
16906906.906907 0.711092 
16856856.856857 0.711832 
16806806.806807 0.712573 
16756756.756757 0.713314 
16706706.706707 0.714056 
16656656.656657 0.714798 
16606606.606607 0.715541 
16556556.556557 0.716284 
16506506.506507 0.717029 
16456456.456456 0.717773 
16406406.406406 0.718518 
16356356.356356 0.719264 
16306306.306306 0.720011 
16256256.256256 0.720758 
16206206.206206 0.721505 
16156156.156156 0.722253 
16106106.106106 0.723002 
16056056.056056 0.723751 
16006006.006006 0.724501 
15955955.955956 0.725252 
15905905.905906 0.726003 
15855855.855856 0.726755 
15805805.805806 0.727507 
15755755.755756 0.728260 
15705705.705706 0.729014 
15655655.655656 0.729768 
15605605.605606 0.730522 
15555555.555556 0.731278 
15505505.505506 0.732034 
15455455.455455 0.732790 
15405405.405405 0.733547 
15355355.355355 0.734305 
15305305.305305 0.735064 
15255255.255255 0.735823 
15205205.205205 0.736582 
15155155.155155 0.737342 
15105105.105105 0.738103 
15055055.055055 0.738865 
15005005.005005 0.739627 
14954954.954955 0.740390 
14904904.904905 0.741153 
14854854.854855 0.741917 
14804804.804805 0.742681 
14754754.754755 0.743446 
14704704.704705 0.744212 
14654654.654655 0.744979 
14604604.604605 0.745746 
14554554.554555 0.746513 
14504504.504505 0.747282 
14454454.454454 0.748051 
14404404.404404 0.748820 
14354354.354354 0.749591 
14304304.304304 0.750361 
14254254.254254 0.751133 
14204204.204204 0.751905 
14154154.154154 0.752678 
14104104.104104 0.753451 
14054054.054054 0.754225 
14004004.004004 0.755000 
13953953.953954 0.755775 
13903903.903904 0.756551 
13853853.853854 0.757328 
13803803.803804 0.758105 
13753753.753754 0.758883 
13703703.703704 0.759662 
13653653.653654 0.760441 
13603603.603604 0.761221 
13553553.553554 0.762001 
13503503.503504 0.762783 
13453453.453453 0.763564 
13403403.403403 0.764347 
13353353.353353 0.765130 
13303303.303303 0.765914 
13253253.253253 0.766698 
13203203.203203 0.767484 
13153153.153153 0.768269 
13103103.103103 0.769056 
13053053.053053 0.769843 
13003003.003003 0.770631 
12952952.952953 0.771419 
12902902.902903 0.772208 
12852852.852853 0.772998 
12802802.802803 0.773789 
12752752.752753 0.774580 
12702702.702703 0.775372 
12652652.652653 0.776164 
12602602.602603 0.776958 
12552552.552553 0.777752 
12502502.502503 0.778546 
12452452.452452 0.779341 
12402402.402402 0.780137 
12352352.352352 0.780934 
12302302.302302 0.781731 
12252252.252252 0.782529 
12202202.202202 0.783328 
12152152.152152 0.784127 
12102102.102102 0.784927 
12052052.052052 0.785728 
12002002.002002 0.786530 
11951951.951952 0.787332 
11901901.901902 0.788135 
11851851.851852 0.788938 
11801801.801802 0.789742 
11751751.751752 0.790547 
11701701.701702 0.791353 
11651651.651652 0.792159 
11601601.601602 0.792966 
11551551.551552 0.793774 
11501501.501502 0.794583 
11451451.451451 0.795392 
11401401.401401 0.796202 
11351351.351351 0.797012 
11301301.301301 0.797824 
11251251.251251 0.798636 
11201201.201201 0.799449 
11151151.151151 0.800262 
11101101.101101 0.801076 
11051051.051051 0.801891 
11001001.001001 0.802707 
10950950.950951 0.803523 
10900900.900901 0.804340 
10850850.850851 0.805158 
10800800.800801 0.805977 
10750750.750751 0.806796 
10700700.700701 0.807616 
10650650.650651 0.808437 
10600600.600601 0.809258 
10550550.550551 0.810080 
10500500.500501 0.810903 
10450450.450450 0.811727 
10400400.400400 0.812551 
10350350.350350 0.813376 
10300300.300300 0.814202 
10250250.250250 0.815029 
10200200.200200 0.815856 
10150150.150150 0.816684 
10100100.100100 0.817513 
10050050.050050 0.818343 
10000000.000000 0.819173 
10000000.000000 0.819173 
9990000.000000 0.819339 
9980000.000000 0.819505 
9970000.000000 0.819671 
9960000.000000 0.819838 
9950000.000000 0.820004 
9940000.000000 0.820170 
9930000.000000 0.820336 
9920000.000000 0.820502 
9910000.000000 0.820668 
9900000.000000 0.820835 
9890000.000000 0.821001 
9880000.000000 0.821167 
9870000.000000 0.821334 
9860000.000000 0.821500 
9850000.000000 0.821666 
9840000.000000 0.821833 
9830000.000000 0.821999 
9820000.000000 0.822166 
9810000.000000 0.822332 
9800000.000000 0.822499 
9790000.000000 0.822666 
9780000.000000 0.822832 
9770000.000000 0.822999 
9760000.000000 0.823166 
9750000.000000 0.823332 
9740000.000000 0.823499 
9730000.000000 0.823666 
9720000.000000 0.823833 
9710000.000000 0.823999 
9700000.000000 0.824166 
9690000.000000 0.824333 
9680000.000000 0.824500 
9670000.000000 0.824667 
9660000.000000 0.824834 
9650000.000000 0.825001 
9640000.000000 0.825168 
9630000.000000 0.825335 
9620000.000000 0.825502 
9610000.000000 0.825670 
9600000.000000 0.825837 
9590000.000000 0.826004 
9580000.000000 0.826171 
9570000.000000 0.826338 
9560000.000000 0.826506 
9550000.000000 0.826673 
9540000.000000 0.826840 
9530000.000000 0.827008 
9520000.000000 0.827175 
9510000.000000 0.827343 
9500000.000000 0.827510 
9490000.000000 0.827678 
9480000.000000 0.827845 
9470000.000000 0.828013 
9460000.000000 0.828180 
9450000.000000 0.828348 
9440000.000000 0.828516 
9430000.000000 0.828683 
9420000.000000 0.828851 
9410000.000000 0.829019 
9400000.000000 0.829187 
9390000.000000 0.829355 
9380000.000000 0.829522 
9370000.000000 0.829690 
9360000.000000 0.829858 
9350000.000000 0.830026 
9340000.000000 0.830194 
9330000.000000 0.830362 
9320000.000000 0.830530 
9310000.000000 0.830698 
9300000.000000 0.830866 
9290000.000000 0.831034 
9280000.000000 0.831203 
9270000.000000 0.831371 
9260000.000000 0.831539 
9250000.000000 0.831707 
9240000.000000 0.831875 
9230000.000000 0.832044 
9220000.000000 0.832212 
9210000.000000 0.832380 
9200000.000000 0.832549 
9190000.000000 0.832717 
9180000.000000 0.832886 
9170000.000000 0.833054 
9160000.000000 0.833223 
9150000.000000 0.833391 
9140000.000000 0.833560 
9130000.000000 0.833729 
9120000.000000 0.833897 
9110000.000000 0.834066 
9100000.000000 0.834235 
9090000.000000 0.834403 
9080000.000000 0.834572 
9070000.000000 0.834741 
9060000.000000 0.834910 
9050000.000000 0.835079 
9040000.000000 0.835248 
9030000.000000 0.835416 
9020000.000000 0.835585 
9010000.000000 0.835754 
9000000.000000 0.835923 
8990000.000000 0.836093 
8980000.000000 0.836262 
8970000.000000 0.836431 
8960000.000000 0.836600 
8950000.000000 0.836769 
8940000.000000 0.836938 
8930000.000000 0.837107 
8920000.000000 0.837277 
8910000.000000 0.837446 
8900000.000000 0.837615 
8890000.000000 0.837785 
8880000.000000 0.837954 
8870000.000000 0.838124 
8860000.000000 0.838293 
8850000.000000 0.838463 
8840000.000000 0.838632 
8830000.000000 0.838802 
8820000.000000 0.838971 
8810000.000000 0.839141 
8800000.000000 0.839310 
8790000.000000 0.839480 
8780000.000000 0.839650 
8770000.000000 0.839820 
8760000.000000 0.839989 
8750000.000000 0.840159 
8740000.000000 0.840329 
8730000.000000 0.840499 
8720000.000000 0.840669 
8710000.000000 0.840839 
8700000.000000 0.841009 
8690000.000000 0.841179 
8680000.000000 0.841349 
8670000.000000 0.841519 
8660000.000000 0.841689 
8650000.000000 0.841859 
8640000.000000 0.842029 
8630000.000000 0.842199 
8620000.000000 0.842370 
8610000.000000 0.842540 
8600000.000000 0.842710 
8590000.000000 0.842880 
8580000.000000 0.843051 
8570000.000000 0.843221 
8560000.000000 0.843392 
8550000.000000 0.843562 
8540000.000000 0.843732 
8530000.000000 0.843903 
8520000.000000 0.844073 
8510000.000000 0.844244 
8500000.000000 0.844415 
8490000.000000 0.844585 
8480000.000000 0.844756 
8470000.000000 0.844927 
8460000.000000 0.845097 
8450000.000000 0.845268 
8440000.000000 0.845439 
8430000.000000 0.845610 
8420000.000000 0.845781 
8410000.000000 0.845951 
8400000.000000 0.846122 
8390000.000000 0.846293 
8380000.000000 0.846464 
8370000.000000 0.846635 
8360000.000000 0.846806 
8350000.000000 0.846977 
8340000.000000 0.847148 
8330000.000000 0.847320 
8320000.000000 0.847491 
8310000.000000 0.847662 
8300000.000000 0.847833 
8290000.000000 0.848004 
8280000.000000 0.848176 
8270000.000000 0.848347 
8260000.000000 0.848518 
8250000.000000 0.848690 
8240000.000000 0.848861 
8230000.000000 0.849033 
8220000.000000 0.849204 
8210000.000000 0.849376 
8200000.000000 0.849547 
8190000.000000 0.849719 
8180000.000000 0.849890 
8170000.000000 0.850062 
8160000.000000 0.850234 
8150000.000000 0.850406 
8140000.000000 0.850577 
8130000.000000 0.850749 
8120000.000000 0.850921 
8110000.000000 0.851093 
8100000.000000 0.851265 
8090000.000000 0.851436 
8080000.000000 0.851608 
8070000.000000 0.851780 
8060000.000000 0.851952 
8050000.000000 0.852124 
8040000.000000 0.852296 
8030000.000000 0.852469 
8020000.000000 0.852641 
8010000.000000 0.852813 
8000000.000000 0.852985 
7990000.000000 0.853157 
7980000.000000 0.853330 
7970000.000000 0.853502 
7960000.000000 0.853674 
7950000.000000 0.853847 
7940000.000000 0.854019 
7930000.000000 0.854191 
7920000.000000 0.854364 
7910000.000000 0.854536 
7900000.000000 0.854709 
7890000.000000 0.854881 
7880000.000000 0.855054 
7870000.000000 0.855227 
7860000.000000 0.855399 
7850000.000000 0.855572 
7840000.000000 0.855745 
7830000.000000 0.855917 
7820000.000000 0.856090 
7810000.000000 0.856263 
7800000.000000 0.856436 
7790000.000000 0.856609 
7780000.000000 0.856782 
7770000.000000 0.856955 
7760000.000000 0.857128 
7750000.000000 0.857301 
7740000.000000 0.857474 
7730000.000000 0.857647 
7720000.000000 0.857820 
7710000.000000 0.857993 
7700000.000000 0.858166 
7690000.000000 0.858339 
7680000.000000 0.858513 
7670000.000000 0.858686 
7660000.000000 0.858859 
7650000.000000 0.859032 
7640000.000000 0.859206 
7630000.000000 0.859379 
7620000.000000 0.859553 
7610000.000000 0.859726 
7600000.000000 0.859900 
7590000.000000 0.860073 
7580000.000000 0.860247 
7570000.000000 0.860420 
7560000.000000 0.860594 
7550000.000000 0.860768 
7540000.000000 0.860941 
7530000.000000 0.861115 
7520000.000000 0.861289 
7510000.000000 0.861463 
7500000.000000 0.861636 
7490000.000000 0.861810 
7480000.000000 0.861984 
7470000.000000 0.862158 
7460000.000000 0.862332 
7450000.000000 0.862506 
7440000.000000 0.862680 
7430000.000000 0.862854 
7420000.000000 0.863028 
7410000.000000 0.863202 
7400000.000000 0.863377 
7390000.000000 0.863551 
7380000.000000 0.863725 
7370000.000000 0.863899 
7360000.000000 0.864074 
7350000.000000 0.864248 
7340000.000000 0.864422 
7330000.000000 0.864597 
7320000.000000 0.864771 
7310000.000000 0.864945 
7300000.000000 0.865120 
7290000.000000 0.865294 
7280000.000000 0.865469 
7270000.000000 0.865644 
7260000.000000 0.865818 
7250000.000000 0.865993 
7240000.000000 0.866168 
7230000.000000 0.866342 
7220000.000000 0.866517 
7210000.000000 0.866692 
7200000.000000 0.866867 
7190000.000000 0.867042 
7180000.000000 0.867216 
7170000.000000 0.867391 
7160000.000000 0.867566 
7150000.000000 0.867741 
7140000.000000 0.867916 
7130000.000000 0.868091 
7120000.000000 0.868267 
7110000.000000 0.868442 
7100000.000000 0.868617 
7090000.000000 0.868792 
7080000.000000 0.868967 
7070000.000000 0.869142 
7060000.000000 0.869318 
7050000.000000 0.869493 
7040000.000000 0.869668 
7030000.000000 0.869844 
7020000.000000 0.870019 
7010000.000000 0.870195 
7000000.000000 0.870370 
6990000.000000 0.870546 
6980000.000000 0.870721 
6970000.000000 0.870897 
6960000.000000 0.871073 
6950000.000000 0.871248 
6940000.000000 0.871424 
6930000.000000 0.871600 
6920000.000000 0.871775 
6910000.000000 0.871951 
6900000.000000 0.872127 
6890000.000000 0.872303 
6880000.000000 0.872479 
6870000.000000 0.872655 
6860000.000000 0.872831 
6850000.000000 0.873007 
6840000.000000 0.873183 
6830000.000000 0.873359 
6820000.000000 0.873535 
6810000.000000 0.873711 
6800000.000000 0.873887 
6790000.000000 0.874063 
6780000.000000 0.874240 
6770000.000000 0.874416 
6760000.000000 0.874592 
6750000.000000 0.874768 
6740000.000000 0.874945 
6730000.000000 0.875121 
6720000.000000 0.875298 
6710000.000000 0.875474 
6700000.000000 0.875651 
6690000.000000 0.875827 
6680000.000000 0.876004 
6670000.000000 0.876180 
6660000.000000 0.876357 
6650000.000000 0.876534 
6640000.000000 0.876710 
6630000.000000 0.876887 
6620000.000000 0.877064 
6610000.000000 0.877241 
6600000.000000 0.877418 
6590000.000000 0.877594 
6580000.000000 0.877771 
6570000.000000 0.877948 
6560000.000000 0.878125 
6550000.000000 0.878302 
6540000.000000 0.878479 
6530000.000000 0.878656 
6520000.000000 0.878834 
6510000.000000 0.879011 
6500000.000000 0.879188 
6490000.000000 0.879365 
6480000.000000 0.879542 
6470000.000000 0.879720 
6460000.000000 0.879897 
6450000.000000 0.880074 
6440000.000000 0.880252 
6430000.000000 0.880429 
6420000.000000 0.880607 
6410000.000000 0.880784 
6400000.000000 0.880962 
6390000.000000 0.881139 
6380000.000000 0.881317 
6370000.000000 0.881494 
6360000.000000 0.881672 
6350000.000000 0.881850 
6340000.000000 0.882028 
6330000.000000 0.882205 
6320000.000000 0.882383 
6310000.000000 0.882561 
6300000.000000 0.882739 
6290000.000000 0.882917 
6280000.000000 0.883095 
6270000.000000 0.883273 
6260000.000000 0.883451 
6250000.000000 0.883629 
6240000.000000 0.883807 
6230000.000000 0.883985 
6220000.000000 0.884163 
6210000.000000 0.884341 
6200000.000000 0.884520 
6190000.000000 0.884698 
6180000.000000 0.884876 
6170000.000000 0.885054 
6160000.000000 0.885233 
6150000.000000 0.885411 
6140000.000000 0.885590 
6130000.000000 0.885768 
6120000.000000 0.885947 
6110000.000000 0.886125 
6100000.000000 0.886304 
6090000.000000 0.886482 
6080000.000000 0.886661 
6070000.000000 0.886840 
6060000.000000 0.887018 
6050000.000000 0.887197 
6040000.000000 0.887376 
6030000.000000 0.887555 
6020000.000000 0.887733 
6010000.000000 0.887912 
6000000.000000 0.888091 
5990000.000000 0.888270 
5980000.000000 0.888449 
5970000.000000 0.888628 
5960000.000000 0.888807 
5950000.000000 0.888986 
5940000.000000 0.889165 
5930000.000000 0.889345 
5920000.000000 0.889524 
5910000.000000 0.889703 
5900000.000000 0.889882 
5890000.000000 0.890062 
5880000.000000 0.890241 
5870000.000000 0.890420 
5860000.000000 0.890600 
5850000.000000 0.890779 
5840000.000000 0.890959 
5830000.000000 0.891138 
5820000.000000 0.891318 
5810000.000000 0.891497 
5800000.000000 0.891677 
5790000.000000 0.891856 
5780000.000000 0.892036 
5770000.000000 0.892216 
5760000.000000 0.892396 
5750000.000000 0.892575 
5740000.000000 0.892755 
5730000.000000 0.892935 
5720000.000000 0.893115 
5710000.000000 0.893295 
5700000.000000 0.893475 
5690000.000000 0.893655 
5680000.000000 0.893835 
5670000.000000 0.894015 
5660000.000000 0.894195 
5650000.000000 0.894375 
5640000.000000 0.894555 
5630000.000000 0.894736 
5620000.000000 0.894916 
5610000.000000 0.895096 
5600000.000000 0.895276 
5590000.000000 0.895457 
5580000.000000 0.895637 
5570000.000000 0.895818 
5560000.000000 0.895998 
5550000.000000 0.896179 
5540000.000000 0.896359 
5530000.000000 0.896540 
5520000.000000 0.896720 
5510000.000000 0.896901 
5500000.000000 0.897082 
5490000.000000 0.897262 
5480000.000000 0.897443 
5470000.000000 0.897624 
5460000.000000 0.897805 
5450000.000000 0.897986 
5440000.000000 0.898166 
5430000.000000 0.898347 
5420000.000000 0.898528 
5410000.000000 0.898709 
5400000.000000 0.898890 
5390000.000000 0.899071 
5380000.000000 0.899252 
5370000.000000 0.899434 
5360000.000000 0.899615 
5350000.000000 0.899796 
5340000.000000 0.899977 
5330000.000000 0.900159 
5320000.000000 0.900340 
5310000.000000 0.900521 
5300000.000000 0.900703 
5290000.000000 0.900884 
5280000.000000 0.901065 
5270000.000000 0.901247 
5260000.000000 0.901428 
5250000.000000 0.901610 
5240000.000000 0.901792 
5230000.000000 0.901973 
5220000.000000 0.902155 
5210000.000000 0.902337 
5200000.000000 0.902518 
5190000.000000 0.902700 
5180000.000000 0.902882 
5170000.000000 0.903064 
5160000.000000 0.903246 
5150000.000000 0.903428 
5140000.000000 0.903610 
5130000.000000 0.903792 
5120000.000000 0.903974 
5110000.000000 0.904156 
5100000.000000 0.904338 
5090000.000000 0.904520 
5080000.000000 0.904702 
5070000.000000 0.904884 
5060000.000000 0.905067 
5050000.000000 0.905249 
5040000.000000 0.905431 
5030000.000000 0.905614 
5020000.000000 0.905796 
5010000.000000 0.905978 
5000000.000000 0.906161 
4990000.000000 0.906343 
4980000.000000 0.906526 
4970000.000000 0.906709 
4960000.000000 0.906891 
4950000.000000 0.907074 
4940000.000000 0.907256 
4930000.000000 0.907439 
4920000.000000 0.907622 
4910000.000000 0.907805 
4900000.000000 0.907988 
4890000.000000 0.908170 
4880000.000000 0.908353 
4870000.000000 0.908536 
4860000.000000 0.908719 
4850000.000000 0.908902 
4840000.000000 0.909085 
4830000.000000 0.909268 
4820000.000000 0.909452 
4810000.000000 0.909635 
4800000.000000 0.909818 
4790000.000000 0.910001 
4780000.000000 0.910184 
4770000.000000 0.910368 
4760000.000000 0.910551 
4750000.000000 0.910734 
4740000.000000 0.910918 
4730000.000000 0.911101 
4720000.000000 0.911285 
4710000.000000 0.911468 
4700000.000000 0.911652 
4690000.000000 0.911835 
4680000.000000 0.912019 
4670000.000000 0.912203 
4660000.000000 0.912386 
4650000.000000 0.912570 
4640000.000000 0.912754 
4630000.000000 0.912938 
4620000.000000 0.913122 
4610000.000000 0.913305 
4600000.000000 0.913489 
4590000.000000 0.913673 
4580000.000000 0.913857 
4570000.000000 0.914041 
4560000.000000 0.914225 
4550000.000000 0.914410 
4540000.000000 0.914594 
4530000.000000 0.914778 
4520000.000000 0.914962 
4510000.000000 0.915146 
4500000.000000 0.915331 
4490000.000000 0.915515 
4480000.000000 0.915699 
4470000.000000 0.915884 
4460000.000000 0.916068 
4450000.000000 0.916253 
4440000.000000 0.916437 
4430000.000000 0.916622 
4420000.000000 0.916806 
4410000.000000 0.916991 
4400000.000000 0.917176 
4390000.000000 0.917360 
4380000.000000 0.917545 
4370000.000000 0.917730 
4360000.000000 0.917915 
4350000.000000 0.918100 
4340000.000000 0.918284 
4330000.000000 0.918469 
4320000.000000 0.918654 
4310000.000000 0.918839 
4300000.000000 0.919024 
4290000.000000 0.919209 
4280000.000000 0.919394 
4270000.000000 0.919580 
4260000.000000 0.919765 
4250000.000000 0.919950 
4240000.000000 0.920135 
4230000.000000 0.920321 
4220000.000000 0.920506 
4210000.000000 0.920691 
4200000.000000 0.920877 
4190000.000000 0.921062 
4180000.000000 0.921248 
4170000.000000 0.921433 
4160000.000000 0.921619 
4150000.000000 0.921804 
4140000.000000 0.921990 
4130000.000000 0.922176 
4120000.000000 0.922361 
4110000.000000 0.922547 
4100000.000000 0.922733 
4090000.000000 0.922919 
4080000.000000 0.923104 
4070000.000000 0.923290 
4060000.000000 0.923476 
4050000.000000 0.923662 
4040000.000000 0.923848 
4030000.000000 0.924034 
4020000.000000 0.924220 
4010000.000000 0.924407 
4000000.000000 0.924593 
3990000.000000 0.924779 
3980000.000000 0.924965 
3970000.000000 0.925151 
3960000.000000 0.925338 
3950000.000000 0.925524 
3940000.000000 0.925710 
3930000.000000 0.925897 
3920000.000000 0.926083 
3910000.000000 0.926270 
3900000.000000 0.926456 
3890000.000000 0.926643 
3880000.000000 0.926829 
3870000.000000 0.927016 
3860000.000000 0.927203 
3850000.000000 0.927390 
3840000.000000 0.927576 
3830000.000000 0.927763 
3820000.000000 0.927950 
3810000.000000 0.928137 
3800000.000000 0.928324 
3790000.000000 0.928511 
3780000.000000 0.928698 
3770000.000000 0.928885 
3760000.000000 0.929072 
3750000.000000 0.929259 
3740000.000000 0.929446 
3730000.000000 0.929633 
3720000.000000 0.929820 
3710000.000000 0.930008 
3700000.000000 0.930195 
3690000.000000 0.930382 
3680000.000000 0.930570 
3670000.000000 0.930757 
3660000.000000 0.930944 
3650000.000000 0.931132 
3640000.000000 0.931319 
3630000.000000 0.931507 
3620000.000000 0.931695 
3610000.000000 0.931882 
3600000.000000 0.932070 
3590000.000000 0.932258 
3580000.000000 0.932445 
3570000.000000 0.932633 
3560000.000000 0.932821 
3550000.000000 0.933009 
3540000.000000 0.933197 
3530000.000000 0.933385 
3520000.000000 0.933573 
3510000.000000 0.933761 
3500000.000000 0.933949 
3490000.000000 0.934137 
3480000.000000 0.934325 
3470000.000000 0.934513 
3460000.000000 0.934701 
3450000.000000 0.934889 
3440000.000000 0.935078 
3430000.000000 0.935266 
3420000.000000 0.935454 
3410000.000000 0.935643 
3400000.000000 0.935831 
3390000.000000 0.936020 
3380000.000000 0.936208 
3370000.000000 0.936397 
3360000.000000 0.936585 
3350000.000000 0.936774 
3340000.000000 0.936963 
3330000.000000 0.937151 
3320000.000000 0.937340 
3310000.000000 0.937529 
3300000.000000 0.937718 
3290000.000000 0.937907 
3280000.000000 0.938095 
3270000.000000 0.938284 
3260000.000000 0.938473 
3250000.000000 0.938662 
3240000.000000 0.938851 
3230000.000000 0.939041 
3220000.000000 0.939230 
3210000.000000 0.939419 
3200000.000000 0.939608 
3190000.000000 0.939797 
3180000.000000 0.939987 
3170000.000000 0.940176 
3160000.000000 0.940365 
3150000.000000 0.940555 
3140000.000000 0.940744 
3130000.000000 0.940934 
3120000.000000 0.941123 
3110000.000000 0.941313 
3100000.000000 0.941502 
3090000.000000 0.941692 
3080000.000000 0.941882 
3070000.000000 0.942071 
3060000.000000 0.942261 
3050000.000000 0.942451 
3040000.000000 0.942641 
3030000.000000 0.942830 
3020000.000000 0.943020 
3010000.000000 0.943210 
3000000.000000 0.943400 
2990000.000000 0.943590 
2980000.000000 0.943780 
2970000.000000 0.943970 
2960000.000000 0.944161 
2950000.000000 0.944351 
2940000.000000 0.944541 
2930000.000000 0.944731 
2920000.000000 0.944922 
2910000.000000 0.945112 
2900000.000000 0.945302 
2890000.000000 0.945493 
2880000.000000 0.945683 
2870000.000000 0.945874 
2860000.000000 0.946064 
2850000.000000 0.946255 
2840000.000000 0.946445 
2830000.000000 0.946636 
2820000.000000 0.946827 
2810000.000000 0.947017 
2800000.000000 0.947208 
2790000.000000 0.947399 
2780000.000000 0.947590 
2770000.000000 0.947781 
2760000.000000 0.947972 
2750000.000000 0.948163 
2740000.000000 0.948354 
2730000.000000 0.948545 
2720000.000000 0.948736 
2710000.000000 0.948927 
2700000.000000 0.949118 
2690000.000000 0.949309 
2680000.000000 0.949500 
2670000.000000 0.949692 
2660000.000000 0.949883 
2650000.000000 0.950074 
2640000.000000 0.950266 
2630000.000000 0.950457 
2620000.000000 0.950649 
2610000.000000 0.950840 
2600000.000000 0.951032 
2590000.000000 0.951223 
2580000.000000 0.951415 
2570000.000000 0.951607 
2560000.000000 0.951798 
2550000.000000 0.951990 
2540000.000000 0.952182 
2530000.000000 0.952374 
2520000.000000 0.952566 
2510000.000000 0.952758 
2500000.000000 0.952950 
2490000.000000 0.953142 
2480000.000000 0.953334 
2470000.000000 0.953526 
2460000.000000 0.953718 
2450000.000000 0.953910 
2440000.000000 0.954102 
2430000.000000 0.954294 
2420000.000000 0.954487 
2410000.000000 0.954679 
2400000.000000 0.954871 
2390000.000000 0.955064 
2380000.000000 0.955256 
2370000.000000 0.955449 
2360000.000000 0.955641 
2350000.000000 0.955834 
2340000.000000 0.956026 
2330000.000000 0.956219 
2320000.000000 0.956411 
2310000.000000 0.956604 
2300000.000000 0.956797 
2290000.000000 0.956990 
2280000.000000 0.957183 
2270000.000000 0.957375 
2260000.000000 0.957568 
2250000.000000 0.957761 
2240000.000000 0.957954 
2230000.000000 0.958147 
2220000.000000 0.958340 
2210000.000000 0.958533 
2200000.000000 0.958727 
2190000.000000 0.958920 
2180000.000000 0.959113 
2170000.000000 0.959306 
2160000.000000 0.959500 
2150000.000000 0.959693 
2140000.000000 0.959886 
2130000.000000 0.960080 
2120000.000000 0.960273 
2110000.000000 0.960467 
2100000.000000 0.960660 
2090000.000000 0.960854 
2080000.000000 0.961048 
2070000.000000 0.961241 
2060000.000000 0.961435 
2050000.000000 0.961629 
2040000.000000 0.961823 
2030000.000000 0.962016 
2020000.000000 0.962210 
2010000.000000 0.962404 
2000000.000000 0.962598 
1990000.000000 0.962792 
1980000.000000 0.962986 
1970000.000000 0.963180 
1960000.000000 0.963374 
1950000.000000 0.963569 
1940000.000000 0.963763 
1930000.000000 0.963957 
1920000.000000 0.964151 
1910000.000000 0.964346 
1900000.000000 0.964540 
1890000.000000 0.964734 
1880000.000000 0.964929 
1870000.000000 0.965123 
1860000.000000 0.965318 
1850000.000000 0.965512 
1840000.000000 0.965707 
1830000.000000 0.965902 
1820000.000000 0.966096 
1810000.000000 0.966291 
1800000.000000 0.966486 
1790000.000000 0.966681 
1780000.000000 0.966875 
1770000.000000 0.967070 
1760000.000000 0.967265 
1750000.000000 0.967460 
1740000.000000 0.967655 
1730000.000000 0.967850 
1720000.000000 0.968045 
1710000.000000 0.968241 
1700000.000000 0.968436 
1690000.000000 0.968631 
1680000.000000 0.968826 
1670000.000000 0.969022 
1660000.000000 0.969217 
1650000.000000 0.969412 
1640000.000000 0.969608 
1630000.000000 0.969803 
1620000.000000 0.969999 
1610000.000000 0.970194 
1600000.000000 0.970390 
1590000.000000 0.970585 
1580000.000000 0.970781 
1570000.000000 0.970977 
1560000.000000 0.971173 
1550000.000000 0.971368 
1540000.000000 0.971564 
1530000.000000 0.971760 
1520000.000000 0.971956 
1510000.000000 0.972152 
1500000.000000 0.972348 
1490000.000000 0.972544 
1480000.000000 0.972740 
1470000.000000 0.972936 
1460000.000000 0.973132 
1450000.000000 0.973329 
1440000.000000 0.973525 
1430000.000000 0.973721 
1420000.000000 0.973917 
1410000.000000 0.974114 
1400000.000000 0.974310 
1390000.000000 0.974507 
1380000.000000 0.974703 
1370000.000000 0.974900 
1360000.000000 0.975096 
1350000.000000 0.975293 
1340000.000000 0.975490 
1330000.000000 0.975686 
1320000.000000 0.975883 
1310000.000000 0.976080 
1300000.000000 0.976277 
1290000.000000 0.976474 
1280000.000000 0.976670 
1270000.000000 0.976867 
1260000.000000 0.977064 
1250000.000000 0.977261 
1240000.000000 0.977459 
1230000.000000 0.977656 
1220000.000000 0.977853 
1210000.000000 0.978050 
1200000.000000 0.978247 
1190000.000000 0.978445 
1180000.000000 0.978642 
1170000.000000 0.978839 
1160000.000000 0.979037 
1150000.000000 0.979234 
1140000.000000 0.979432 
1130000.000000 0.979629 
1120000.000000 0.979827 
1110000.000000 0.980024 
1100000.000000 0.980222 
1090000.000000 0.980420 
1080000.000000 0.980618 
1070000.000000 0.980815 
1060000.000000 0.981013 
1050000.000000 0.981211 
1040000.000000 0.981409 
1030000.000000 0.981607 
1020000.000000 0.981805 
1010000.000000 0.982003 
1000000.000000 0.982201 
990000.000000 0.982399 
980000.000000 0.982597 
970000.000000 0.982796 
960000.000000 0.982994 
950000.000000 0.983192 
940000.000000 0.983390 
930000.000000 0.983589 
920000.000000 0.983787 
910000.000000 0.983986 
900000.000000 0.984184 
890000.000000 0.984383 
880000.000000 0.984581 
870000.000000 0.984780 
860000.000000 0.984979 
850000.000000 0.985177 
840000.000000 0.985376 
830000.000000 0.985575 
820000.000000 0.985774 
810000.000000 0.985973 
800000.000000 0.986172 
790000.000000 0.986371 
780000.000000 0.986570 
770000.000000 0.986769 
760000.000000 0.986968 
750000.000000 0.987167 
740000.000000 0.987366 
730000.000000 0.987565 
720000.000000 0.987764 
710000.000000 0.987964 
700000.000000 0.988163 
690000.000000 0.988363 
680000.000000 0.988562 
670000.000000 0.988761 
660000.000000 0.988961 
650000.000000 0.989161 
640000.000000 0.989360 
630000.000000 0.989560 
620000.000000 0.989759 
610000.000000 0.989959 
600000.000000 0.990159 
590000.000000 0.990359 
580000.000000 0.990559 
570000.000000 0.990759 
560000.000000 0.990959 
550000.000000 0.991159 
540000.000000 0.991359 
530000.000000 0.991559 
520000.000000 0.991759 
510000.000000 0.991959 
500000.000000 0.992159 
490000.000000 0.992359 
480000.000000 0.992560 
470000.000000 0.992760 
460000.000000 0.992960 
450000.000000 0.993161 
440000.000000 0.993361 
430000.000000 0.993562 
420000.000000 0.993762 
410000.000000 0.993963 
400000.000000 0.994164 
390000.000000 0.994364 
380000.000000 0.994565 
370000.000000 0.994766 
360000.000000 0.994967 
350000.000000 0.995167 
340000.000000 0.995368 
330000.000000 0.995569 
320000.000000 0.995770 
310000.000000 0.995971 
300000.000000 0.996172 
290000.000000 0.996373 
280000.000000 0.996575 
270000.000000 0.996776 
260000.000000 0.996977 
250000.000000 0.997178 
240000.000000 0.997380 
230000.000000 0.997581 
220000.000000 0.997782 
210000.000000 0.997984 
200000.000000 0.998185 
190000.000000 0.998387 
180000.000000 0.998588 
170000.000000 0.998790 
160000.000000 0.998992 
150000.000000 0.999193 
140000.000000 0.999395 
130000.000000 0.999597 
120000.000000 0.999799 
120000.000000 0.960486 
120000.000000 0.960486 
120000.000000 0.920688 
130000.000000 0.852949 
140000.000000 0.794620 
150000.000000 0.743868 
160000.000000 0.699306 
170000.000000 0.659868 
180000.000000 0.624717 
190000.000000 0.593191 
200000.000000 0.564757 
210000.000000 0.538981 
220000.000000 0.515507 
230000.000000 0.494040 
240000.000000 0.474333 
250000.000000 0.456179 
260000.000000 0.439400 
270000.000000 0.423847 
280000.000000 0.409390 
290000.000000 0.395916 
300000.000000 0.383329 
310000.000000 0.371545 
320000.000000 0.360488 
330000.000000 0.350094 
340000.000000 0.340305 
350000.000000 0.331069 
360000.000000 0.322340 
370000.000000 0.314079 
380000.000000 0.306249 
390000.000000 0.298816 
400000.000000 0.291752 
410000.000000 0.285029 
420000.000000 0.278624 
430000.000000 0.272514 
440000.000000 0.266680 
450000.000000 0.261103 
460000.000000 0.255766 
470000.000000 0.250655 
480000.000000 0.245756 
490000.000000 0.241055 
500000.000000 0.236541 
510000.000000 0.232203 
520000.000000 0.228031 
530000.000000 0.224015 
540000.000000 0.220147 
550000.000000 0.216419 
560000.000000 0.212823 
570000.000000 0.209353 
580000.000000 0.206002 
590000.000000 0.202764 
600000.000000 0.199634 
610000.000000 0.196605 
620000.000000 0.193674 
630000.000000 0.190836 
640000.000000 0.188086 
650000.000000 0.185420 
660000.000000 0.182835 
670000.000000 0.180326 
680000.000000 0.177892 
690000.000000 0.175527 
700000.000000 0.173230 
710000.000000 0.170997 
720000.000000 0.168827 
730000.000000 0.166715 
740000.000000 0.164661 
750000.000000 0.162661 
760000.000000 0.160714 
770000.000000 0.158817 
780000.000000 0.156969 
790000.000000 0.155167 
800000.000000 0.153411 
810000.000000 0.151698 
820000.000000 0.150026 
830000.000000 0.148395 
840000.000000 0.146802 
850000.000000 0.145247 
860000.000000 0.143729 
870000.000000 0.142245 
880000.000000 0.140794 
890000.000000 0.139377 
900000.000000 0.137991 
910000.000000 0.136635 
920000.000000 0.135309 
930000.000000 0.134011 
940000.000000 0.132741 
950000.000000 0.131498 
960000.000000 0.130281 
970000.000000 0.129089 
980000.000000 0.127921 
990000.000000 0.126777 
1000000.000000 0.125656 
1010000.000000 0.124557 
1020000.000000 0.123479 
1030000.000000 0.122423 
1040000.000000 0.121387 
1050000.000000 0.120371 
1060000.000000 0.119374 
1070000.000000 0.118395 
1080000.000000 0.117435 
1090000.000000 0.116493 
1100000.000000 0.115567 
1110000.000000 0.114659 
1120000.000000 0.113766 
1130000.000000 0.112890 
1140000.000000 0.112029 
1150000.000000 0.111183 
1160000.000000 0.110352 
1170000.000000 0.109535 
1180000.000000 0.108732 
1190000.000000 0.107942 
1200000.000000 0.107166 
1210000.000000 0.106402 
1220000.000000 0.105652 
1230000.000000 0.104913 
1240000.000000 0.104186 
1250000.000000 0.103472 
1260000.000000 0.102768 
1270000.000000 0.102076 
1280000.000000 0.101394 
1290000.000000 0.100724 
1300000.000000 0.100063 
1310000.000000 0.099413 
1320000.000000 0.098773 
1330000.000000 0.098142 
1340000.000000 0.097521 
1350000.000000 0.096909 
1360000.000000 0.096306 
1370000.000000 0.095712 
1380000.000000 0.095127 
1390000.000000 0.094550 
1400000.000000 0.093982 
1410000.000000 0.093422 
1420000.000000 0.092869 
1430000.000000 0.092325 
1440000.000000 0.091788 
1450000.000000 0.091259 
1460000.000000 0.090737 
1470000.000000 0.090222 
1480000.000000 0.089714 
1490000.000000 0.089213 
1500000.000000 0.088719 
1510000.000000 0.088231 
1520000.000000 0.087750 
1530000.000000 0.087275 
1540000.000000 0.086807 
1550000.000000 0.086344 
1560000.000000 0.085888 
1570000.000000 0.085437 
1580000.000000 0.084993 
1590000.000000 0.084554 
1600000.000000 0.084120 
1610000.000000 0.083692 
1620000.000000 0.083269 
1630000.000000 0.082852 
1640000.000000 0.082440 
1650000.000000 0.082032 
1660000.000000 0.081630 
1670000.000000 0.081233 
1680000.000000 0.080840 
1690000.000000 0.080452 
1700000.000000 0.080069 
1710000.000000 0.079691 
1720000.000000 0.079316 
1730000.000000 0.078947 
1740000.000000 0.078581 
1750000.000000 0.078220 
1760000.000000 0.077863 
1770000.000000 0.077510 
1780000.000000 0.077161 
1790000.000000 0.076816 
1800000.000000 0.076475 
1810000.000000 0.076138 
1820000.000000 0.075805 
1830000.000000 0.075475 
1840000.000000 0.075149 
1850000.000000 0.074827 
1860000.000000 0.074508 
1870000.000000 0.074192 
1880000.000000 0.073880 
1890000.000000 0.073572 
1900000.000000 0.073266 
1910000.000000 0.072964 
1920000.000000 0.072665 
1930000.000000 0.072370 
1940000.000000 0.072077 
1950000.000000 0.071788 
1960000.000000 0.071501 
1970000.000000 0.071218 
1980000.000000 0.070937 
1990000.000000 0.070659 
2000000.000000 0.070384 
2010000.000000 0.070112 
2020000.000000 0.069843 
2030000.000000 0.069577 
2040000.000000 0.069313 
2050000.000000 0.069051 
2060000.000000 0.068793 
2070000.000000 0.068537 
2080000.000000 0.068283 
2090000.000000 0.068032 
2100000.000000 0.067783 
2110000.000000 0.067537 
2120000.000000 0.067293 
2130000.000000 0.067052 
2140000.000000 0.066813 
2150000.000000 0.066576 
2160000.000000 0.066341 
2170000.000000 0.066109 
2180000.000000 0.065879 
2190000.000000 0.065651 
2200000.000000 0.065425 
2210000.000000 0.065201 
2220000.000000 0.064979 
2230000.000000 0.064760 
2240000.000000 0.064542 
2250000.000000 0.064326 
2260000.000000 0.064113 
2270000.000000 0.063901 
2280000.000000 0.063691 
2290000.000000 0.063483 
2300000.000000 0.063277 
2310000.000000 0.063073 
2320000.000000 0.062871 
2330000.000000 0.062670 
2340000.000000 0.062471 
2350000.000000 0.062274 
2360000.000000 0.062079 
2370000.000000 0.061885 
2380000.000000 0.061693 
2390000.000000 0.061503 
2400000.000000 0.061314 
2410000.000000 0.061127 
2420000.000000 0.060942 
2430000.000000 0.060758 
2440000.000000 0.060576 
2450000.000000 0.060395 
2460000.000000 0.060216 
2470000.000000 0.060038 
2480000.000000 0.059862 
2490000.000000 0.059687 
2500000.000000 0.059514 
2510000.000000 0.059342 
2520000.000000 0.059172 
2530000.000000 0.059003 
2540000.000000 0.058835 
2550000.000000 0.058669 
2560000.000000 0.058504 
2570000.000000 0.058340 
2580000.000000 0.058178 
2590000.000000 0.058017 
2600000.000000 0.057857 
2610000.000000 0.057699 
2620000.000000 0.057542 
2630000.000000 0.057386 
2640000.000000 0.057231 
2650000.000000 0.057078 
2660000.000000 0.056926 
2670000.000000 0.056775 
2680000.000000 0.056625 
2690000.000000 0.056476 
2700000.000000 0.056329 
2710000.000000 0.056183 
2720000.000000 0.056037 
2730000.000000 0.055893 
2740000.000000 0.055750 
2750000.000000 0.055608 
2760000.000000 0.055467 
2770000.000000 0.055328 
2780000.000000 0.055189 
2790000.000000 0.055051 
2800000.000000 0.054915 
2810000.000000 0.054779 
2820000.000000 0.054644 
2830000.000000 0.054511 
2840000.000000 0.054378 
2850000.000000 0.054247 
2860000.000000 0.054116 
2870000.000000 0.053986 
2880000.000000 0.053858 
2890000.000000 0.053730 
2900000.000000 0.053603 
2910000.000000 0.053477 
2920000.000000 0.053352 
2930000.000000 0.053228 
2940000.000000 0.053105 
2950000.000000 0.052982 
2960000.000000 0.052861 
2970000.000000 0.052740 
2980000.000000 0.052621 
2990000.000000 0.052502 
3000000.000000 0.052384 
3010000.000000 0.052266 
3020000.000000 0.052150 
3030000.000000 0.052035 
3040000.000000 0.051920 
3050000.000000 0.051806 
3060000.000000 0.051693 
3070000.000000 0.051580 
3080000.000000 0.051469 
3090000.000000 0.051358 
3100000.000000 0.051248 
3110000.000000 0.051138 
3120000.000000 0.051030 
3130000.000000 0.050922 
3140000.000000 0.050815 
3150000.000000 0.050709 
3160000.000000 0.050603 
3170000.000000 0.050498 
3180000.000000 0.050394 
3190000.000000 0.050290 
3200000.000000 0.050187 
3210000.000000 0.050085 
3220000.000000 0.049984 
3230000.000000 0.049883 
3240000.000000 0.049783 
3250000.000000 0.049684 
3260000.000000 0.049585 
3270000.000000 0.049487 
3280000.000000 0.049389 
3290000.000000 0.049292 
3300000.000000 0.049196 
3310000.000000 0.049100 
3320000.000000 0.049005 
3330000.000000 0.048911 
3340000.000000 0.048817 
3350000.000000 0.048724 
3360000.000000 0.048632 
3370000.000000 0.048540 
3380000.000000 0.048448 
3390000.000000 0.048358 
3400000.000000 0.048267 
3410000.000000 0.048178 
3420000.000000 0.048089 
3430000.000000 0.048000 
3440000.000000 0.047912 
3450000.000000 0.047825 
3460000.000000 0.047738 
3470000.000000 0.047652 
3480000.000000 0.047566 
3490000.000000 0.047481 
3500000.000000 0.047396 
3510000.000000 0.047312 
3520000.000000 0.047228 
3530000.000000 0.047145 
3540000.000000 0.047063 
3550000.000000 0.046980 
3560000.000000 0.046899 
3570000.000000 0.046818 
3580000.000000 0.046737 
3590000.000000 0.046657 
3600000.000000 0.046577 
3610000.000000 0.046498 
3620000.000000 0.046420 
3630000.000000 0.046342 
3640000.000000 0.046264 
3650000.000000 0.046187 
3660000.000000 0.046110 
3670000.000000 0.046034 
3680000.000000 0.045958 
3690000.000000 0.045882 
3700000.000000 0.045807 
3710000.000000 0.045733 
3720000.000000 0.045659 
3730000.000000 0.045585 
3740000.000000 0.045512 
3750000.000000 0.045439 
3760000.000000 0.045367 
3770000.000000 0.045295 
3780000.000000 0.045223 
3790000.000000 0.045152 
3800000.000000 0.045082 
3810000.000000 0.045012 
3820000.000000 0.044942 
3830000.000000 0.044872 
3840000.000000 0.044803 
3850000.000000 0.044735 
3860000.000000 0.044666 
3870000.000000 0.044599 
3880000.000000 0.044531 
3890000.000000 0.044464 
3900000.000000 0.044397 
3910000.000000 0.044331 
3920000.000000 0.044265 
3930000.000000 0.044200 
3940000.000000 0.044135 
3950000.000000 0.044070 
3960000.000000 0.044005 
3970000.000000 0.043941 
3980000.000000 0.043878 
3990000.000000 0.043814 
4000000.000000 0.043751 
4010000.000000 0.043689 
4020000.000000 0.043626 
4030000.000000 0.043564 
4040000.000000 0.043503 
4050000.000000 0.043442 
4060000.000000 0.043381 
4070000.000000 0.043320 
4080000.000000 0.043260 
4090000.000000 0.043200 
4100000.000000 0.043141 
4110000.000000 0.043081 
4120000.000000 0.043022 
4130000.000000 0.042964 
4140000.000000 0.042906 
4150000.000000 0.042848 
4160000.000000 0.042790 
4170000.000000 0.042733 
4180000.000000 0.042676 
4190000.000000 0.042619 
4200000.000000 0.042563 
4210000.000000 0.042507 
4220000.000000 0.042451 
4230000.000000 0.042395 
4240000.000000 0.042340 
4250000.000000 0.042285 
4260000.000000 0.042231 
4270000.000000 0.042177 
4280000.000000 0.042123 
4290000.000000 0.042069 
4300000.000000 0.042015 
4310000.000000 0.041962 
4320000.000000 0.041910 
4330000.000000 0.041857 
4340000.000000 0.041805 
4350000.000000 0.041753 
4360000.000000 0.041701 
4370000.000000 0.041650 
4380000.000000 0.041598 
4390000.000000 0.041547 
4400000.000000 0.041497 
4410000.000000 0.041446 
4420000.000000 0.041396 
4430000.000000 0.041347 
4440000.000000 0.041297 
4450000.000000 0.041248 
4460000.000000 0.041199 
4470000.000000 0.041150 
4480000.000000 0.041101 
4490000.000000 0.041053 
4500000.000000 0.041005 
4510000.000000 0.040957 
4520000.000000 0.040909 
4530000.000000 0.040862 
4540000.000000 0.040815 
4550000.000000 0.040768 
4560000.000000 0.040722 
4570000.000000 0.040675 
4580000.000000 0.040629 
4590000.000000 0.040583 
4600000.000000 0.040538 
4610000.000000 0.040492 
4620000.000000 0.040447 
4630000.000000 0.040402 
4640000.000000 0.040358 
4650000.000000 0.040313 
4660000.000000 0.040269 
4670000.000000 0.040225 
4680000.000000 0.040181 
4690000.000000 0.040138 
4700000.000000 0.040094 
4710000.000000 0.040051 
4720000.000000 0.040008 
4730000.000000 0.039965 
4740000.000000 0.039923 
4750000.000000 0.039881 
4760000.000000 0.039839 
4770000.000000 0.039797 
4780000.000000 0.039755 
4790000.000000 0.039714 
4800000.000000 0.039672 
4810000.000000 0.039631 
4820000.000000 0.039591 
4830000.000000 0.039550 
4840000.000000 0.039510 
4850000.000000 0.039469 
4860000.000000 0.039429 
4870000.000000 0.039390 
4880000.000000 0.039350 
4890000.000000 0.039311 
4900000.000000 0.039271 
4910000.000000 0.039232 
4920000.000000 0.039194 
4930000.000000 0.039155 
4940000.000000 0.039116 
4950000.000000 0.039078 
4960000.000000 0.039040 
4970000.000000 0.039002 
4980000.000000 0.038965 
4990000.000000 0.038927 
5000000.000000 0.038890 
5010000.000000 0.038853 
5020000.000000 0.038816 
5030000.000000 0.038779 
5040000.000000 0.038742 
5050000.000000 0.038706 
5060000.000000 0.038670 
5070000.000000 0.038634 
5080000.000000 0.038598 
5090000.000000 0.038562 
5100000.000000 0.038526 
5110000.000000 0.038491 
5120000.000000 0.038456 
5130000.000000 0.038421 
5140000.000000 0.038386 
5150000.000000 0.038351 
5160000.000000 0.038317 
5170000.000000 0.038282 
5180000.000000 0.038248 
5190000.000000 0.038214 
5200000.000000 0.038180 
5210000.000000 0.038147 
5220000.000000 0.038113 
5230000.000000 0.038080 
5240000.000000 0.038046 
5250000.000000 0.038013 
5260000.000000 0.037980 
5270000.000000 0.037948 
5280000.000000 0.037915 
5290000.000000 0.037883 
5300000.000000 0.037850 
5310000.000000 0.037818 
5320000.000000 0.037786 
5330000.000000 0.037755 
5340000.000000 0.037723 
5350000.000000 0.037691 
5360000.000000 0.037660 
5370000.000000 0.037629 
5380000.000000 0.037598 
5390000.000000 0.037567 
5400000.000000 0.037536 
5410000.000000 0.037505 
5420000.000000 0.037475 
5430000.000000 0.037445 
5440000.000000 0.037414 
5450000.000000 0.037384 
5460000.000000 0.037354 
5470000.000000 0.037325 
5480000.000000 0.037295 
5490000.000000 0.037266 
5500000.000000 0.037236 
5510000.000000 0.037207 
5520000.000000 0.037178 
5530000.000000 0.037149 
5540000.000000 0.037120 
5550000.000000 0.037092 
5560000.000000 0.037063 
5570000.000000 0.037035 
5580000.000000 0.037006 
5590000.000000 0.036978 
5600000.000000 0.036950 
5610000.000000 0.036922 
5620000.000000 0.036895 
5630000.000000 0.036867 
5640000.000000 0.036840 
5650000.000000 0.036812 
5660000.000000 0.036785 
5670000.000000 0.036758 
5680000.000000 0.036731 
5690000.000000 0.036704 
5700000.000000 0.036677 
5710000.000000 0.036651 
5720000.000000 0.036624 
5730000.000000 0.036598 
5740000.000000 0.036572 
5750000.000000 0.036546 
5760000.000000 0.036520 
5770000.000000 0.036494 
5780000.000000 0.036468 
5790000.000000 0.036442 
5800000.000000 0.036417 
5810000.000000 0.036392 
5820000.000000 0.036366 
5830000.000000 0.036341 
5840000.000000 0.036316 
5850000.000000 0.036291 
5860000.000000 0.036266 
5870000.000000 0.036242 
5880000.000000 0.036217 
5890000.000000 0.036193 
5900000.000000 0.036168 
5910000.000000 0.036144 
5920000.000000 0.036120 
5930000.000000 0.036096 
5940000.000000 0.036072 
5950000.000000 0.036048 
5960000.000000 0.036025 
5970000.000000 0.036001 
5980000.000000 0.035978 
5990000.000000 0.035954 
6000000.000000 0.035931 
6010000.000000 0.035908 
6020000.000000 0.035885 
6030000.000000 0.035862 
6040000.000000 0.035839 
6050000.000000 0.035816 
6060000.000000 0.035794 
6070000.000000 0.035771 
6080000.000000 0.035749 
6090000.000000 0.035727 
6100000.000000 0.035704 
6110000.000000 0.035682 
6120000.000000 0.035660 
6130000.000000 0.035638 
6140000.000000 0.035617 
6150000.000000 0.035595 
6160000.000000 0.035573 
6170000.000000 0.035552 
6180000.000000 0.035531 
6190000.000000 0.035509 
6200000.000000 0.035488 
6210000.000000 0.035467 
6220000.000000 0.035446 
6230000.000000 0.035425 
6240000.000000 0.035404 
6250000.000000 0.035384 
6260000.000000 0.035363 
6270000.000000 0.035342 
6280000.000000 0.035322 
6290000.000000 0.035302 
6300000.000000 0.035281 
6310000.000000 0.035261 
6320000.000000 0.035241 
6330000.000000 0.035221 
6340000.000000 0.035201 
6350000.000000 0.035182 
6360000.000000 0.035162 
6370000.000000 0.035142 
6380000.000000 0.035123 
6390000.000000 0.035103 
6400000.000000 0.035084 
6410000.000000 0.035065 
6420000.000000 0.035046 
6430000.000000 0.035027 
6440000.000000 0.035008 
6450000.000000 0.034989 
6460000.000000 0.034970 
6470000.000000 0.034951 
6480000.000000 0.034933 
6490000.000000 0.034914 
6500000.000000 0.034896 
6510000.000000 0.034877 
6520000.000000 0.034859 
6530000.000000 0.034841 
6540000.000000 0.034823 
6550000.000000 0.034805 
6560000.000000 0.034787 
6570000.000000 0.034769 
6580000.000000 0.034751 
6590000.000000 0.034733 
6600000.000000 0.034716 
6610000.000000 0.034698 
6620000.000000 0.034681 
6630000.000000 0.034663 
6640000.000000 0.034646 
6650000.000000 0.034629 
6660000.000000 0.034612 
6670000.000000 0.034595 
6680000.000000 0.034578 
6690000.000000 0.034561 
6700000.000000 0.034544 
6710000.000000 0.034527 
6720000.000000 0.034511 
6730000.000000 0.034494 
6740000.000000 0.034478 
6750000.000000 0.034461 
6760000.000000 0.034445 
6770000.000000 0.034429 
6780000.000000 0.034412 
6790000.000000 0.034396 
6800000.000000 0.034380 
6810000.000000 0.034364 
6820000.000000 0.034348 
6830000.000000 0.034332 
6840000.000000 0.034317 
6850000.000000 0.034301 
6860000.000000 0.034285 
6870000.000000 0.034270 
6880000.000000 0.034254 
6890000.000000 0.034239 
6900000.000000 0.034224 
6910000.000000 0.034208 
6920000.000000 0.034193 
6930000.000000 0.034178 
6940000.000000 0.034163 
6950000.000000 0.034148 
6960000.000000 0.034133 
6970000.000000 0.034118 
6980000.000000 0.034104 
6990000.000000 0.034089 
7000000.000000 0.034074 
7010000.000000 0.034060 
7020000.000000 0.034045 
7030000.000000 0.034031 
7040000.000000 0.034017 
7050000.000000 0.034002 
7060000.000000 0.033988 
7070000.000000 0.033974 
7080000.000000 0.033960 
7090000.000000 0.033946 
7100000.000000 0.033932 
7110000.000000 0.033918 
7120000.000000 0.033904 
7130000.000000 0.033891 
7140000.000000 0.033877 
7150000.000000 0.033863 
7160000.000000 0.033850 
7170000.000000 0.033836 
7180000.000000 0.033823 
7190000.000000 0.033809 
7200000.000000 0.033796 
7210000.000000 0.033783 
7220000.000000 0.033770 
7230000.000000 0.033757 
7240000.000000 0.033744 
7250000.000000 0.033731 
7260000.000000 0.033718 
7270000.000000 0.033705 
7280000.000000 0.033692 
7290000.000000 0.033679 
7300000.000000 0.033667 
7310000.000000 0.033654 
7320000.000000 0.033642 
7330000.000000 0.033629 
7340000.000000 0.033617 
7350000.000000 0.033604 
7360000.000000 0.033592 
7370000.000000 0.033580 
7380000.000000 0.033568 
7390000.000000 0.033555 
7400000.000000 0.033543 
7410000.000000 0.033531 
7420000.000000 0.033519 
7430000.000000 0.033507 
7440000.000000 0.033496 
7450000.000000 0.033484 
7460000.000000 0.033472 
7470000.000000 0.033460 
7480000.000000 0.033449 
7490000.000000 0.033437 
7500000.000000 0.033426 
7510000.000000 0.033414 
7520000.000000 0.033403 
7530000.000000 0.033392 
7540000.000000 0.033380 
7550000.000000 0.033369 
7560000.000000 0.033358 
7570000.000000 0.033347 
7580000.000000 0.033336 
7590000.000000 0.033325 
7600000.000000 0.033314 
7610000.000000 0.033303 
7620000.000000 0.033292 
7630000.000000 0.033282 
7640000.000000 0.033271 
7650000.000000 0.033260 
7660000.000000 0.033250 
7670000.000000 0.033239 
7680000.000000 0.033229 
7690000.000000 0.033218 
7700000.000000 0.033208 
7710000.000000 0.033197 
7720000.000000 0.033187 
7730000.000000 0.033177 
7740000.000000 0.033167 
7750000.000000 0.033157 
7760000.000000 0.033146 
7770000.000000 0.033136 
7780000.000000 0.033126 
7790000.000000 0.033116 
7800000.000000 0.033107 
7810000.000000 0.033097 
7820000.000000 0.033087 
7830000.000000 0.033077 
7840000.000000 0.033068 
7850000.000000 0.033058 
7860000.000000 0.033048 
7870000.000000 0.033039 
7880000.000000 0.033029 
7890000.000000 0.033020 
7900000.000000 0.033011 
7910000.000000 0.033001 
7920000.000000 0.032992 
7930000.000000 0.032983 
7940000.000000 0.032974 
7950000.000000 0.032964 
7960000.000000 0.032955 
7970000.000000 0.032946 
7980000.000000 0.032937 
7990000.000000 0.032928 
8000000.000000 0.032919 
8010000.000000 0.032911 
8020000.000000 0.032902 
8030000.000000 0.032893 
8040000.000000 0.032884 
8050000.000000 0.032876 
8060000.000000 0.032867 
8070000.000000 0.032858 
8080000.000000 0.032850 
8090000.000000 0.032841 
8100000.000000 0.032833 
8110000.000000 0.032825 
8120000.000000 0.032816 
8130000.000000 0.032808 
8140000.000000 0.032800 
8150000.000000 0.032792 
8160000.000000 0.032783 
8170000.000000 0.032775 
8180000.000000 0.032767 
8190000.000000 0.032759 
8200000.000000 0.032751 
8210000.000000 0.032743 
8220000.000000 0.032735 
8230000.000000 0.032728 
8240000.000000 0.032720 
8250000.000000 0.032712 
8260000.000000 0.032704 
8270000.000000 0.032697 
8280000.000000 0.032689 
8290000.000000 0.032681 
8300000.000000 0.032674 
8310000.000000 0.032666 
8320000.000000 0.032659 
8330000.000000 0.032651 
8340000.000000 0.032644 
8350000.000000 0.032637 
8360000.000000 0.032629 
8370000.000000 0.032622 
8380000.000000 0.032615 
8390000.000000 0.032608 
8400000.000000 0.032601 
8410000.000000 0.032594 
8420000.000000 0.032587 
8430000.000000 0.032580 
8440000.000000 0.032573 
8450000.000000 0.032566 
8460000.000000 0.032559 
8470000.000000 0.032552 
8480000.000000 0.032545 
8490000.000000 0.032538 
8500000.000000 0.032532 
8510000.000000 0.032525 
8520000.000000 0.032518 
8530000.000000 0.032512 
8540000.000000 0.032505 
8550000.000000 0.032499 
8560000.000000 0.032492 
8570000.000000 0.032486 
8580000.000000 0.032479 
8590000.000000 0.032473 
8600000.000000 0.032467 
8610000.000000 0.032460 
8620000.000000 0.032454 
8630000.000000 0.032448 
8640000.000000 0.032442 
8650000.000000 0.032436 
8660000.000000 0.032430 
8670000.000000 0.032423 
8680000.000000 0.032417 
8690000.000000 0.032411 
8700000.000000 0.032406 
8710000.000000 0.032400 
8720000.000000 0.032394 
8730000.000000 0.032388 
8740000.000000 0.032382 
8750000.000000 0.032376 
8760000.000000 0.032371 
8770000.000000 0.032365 
8780000.000000 0.032359 
8790000.000000 0.032354 
8800000.000000 0.032348 
8810000.000000 0.032343 
8820000.000000 0.032337 
8830000.000000 0.032332 
8840000.000000 0.032326 
8850000.000000 0.032321 
8860000.000000 0.032315 
8870000.000000 0.032310 
8880000.000000 0.032305 
8890000.000000 0.032300 
8900000.000000 0.032294 
8910000.000000 0.032289 
8920000.000000 0.032284 
8930000.000000 0.032279 
8940000.000000 0.032274 
8950000.000000 0.032269 
8960000.000000 0.032264 
8970000.000000 0.032259 
8980000.000000 0.032254 
8990000.000000 0.032249 
9000000.000000 0.032244 
9010000.000000 0.032239 
9020000.000000 0.032235 
9030000.000000 0.032230 
9040000.000000 0.032225 
9050000.000000 0.032220 
9060000.000000 0.032216 
9070000.000000 0.032211 
9080000.000000 0.032207 
9090000.000000 0.032202 
9100000.000000 0.032197 
9110000.000000 0.032193 
9120000.000000 0.032188 
9130000.000000 0.032184 
9140000.000000 0.032180 
9150000.000000 0.032175 
9160000.000000 0.032171 
9170000.000000 0.032167 
9180000.000000 0.032162 
9190000.000000 0.032158 
9200000.000000 0.032154 
9210000.000000 0.032150 
9220000.000000 0.032146 
9230000.000000 0.032142 
9240000.000000 0.032138 
9250000.000000 0.032133 
9260000.000000 0.032129 
9270000.000000 0.032126 
9280000.000000 0.032122 
9290000.000000 0.032118 
9300000.000000 0.032114 
9310000.000000 0.032110 
9320000.000000 0.032106 
9330000.000000 0.032102 
9340000.000000 0.032099 
9350000.000000 0.032095 
9360000.000000 0.032091 
9370000.000000 0.032087 
9380000.000000 0.032084 
9390000.000000 0.032080 
9400000.000000 0.032077 
9410000.000000 0.032073 
9420000.000000 0.032070 
9430000.000000 0.032066 
9440000.000000 0.032063 
9450000.000000 0.032059 
9460000.000000 0.032056 
9470000.000000 0.032053 
9480000.000000 0.032049 
9490000.000000 0.032046 
9500000.000000 0.032043 
9510000.000000 0.032039 
9520000.000000 0.032036 
9530000.000000 0.032033 
9540000.000000 0.032030 
9550000.000000 0.032027 
9560000.000000 0.032024 
9570000.000000 0.032021 
9580000.000000 0.032018 
9590000.000000 0.032015 
9600000.000000 0.032012 
9610000.000000 0.032009 
9620000.000000 0.032006 
9630000.000000 0.032003 
9640000.000000 0.032000 
9650000.000000 0.031997 
9660000.000000 0.031994 
9670000.000000 0.031992 
9680000.000000 0.031989 
9690000.000000 0.031986 
9700000.000000 0.031983 
9710000.000000 0.031981 
9720000.000000 0.031978 
9730000.000000 0.031976 
9740000.000000 0.031973 
9750000.000000 0.031970 
9760000.000000 0.031968 
9770000.000000 0.031965 
9780000.000000 0.031963 
9790000.000000 0.031961 
9800000.000000 0.031958 
9810000.000000 0.031956 
9820000.000000 0.031953 
9830000.000000 0.031951 
9840000.000000 0.031949 
9850000.000000 0.031946 
9860000.000000 0.031944 
9870000.000000 0.031942 
9880000.000000 0.031940 
9890000.000000 0.031938 
9900000.000000 0.031936 
9910000.000000 0.031933 
9920000.000000 0.031931 
9930000.000000 0.031929 
9940000.000000 0.031927 
9950000.000000 0.031925 
9960000.000000 0.031923 
9970000.000000 0.031921 
9980000.000000 0.031919 
9990000.000000 0.031917 
10000000.000000 0.031916 
10000000.000000 0.031916 
10050050.050050 0.031907 
10100100.100100 0.031898 
10150150.150150 0.031891 
10200200.200200 0.031883 
10250250.250250 0.031877 
10300300.300300 0.031871 
10350350.350350 0.031866 
10400400.400400 0.031861 
10450450.450450 0.031857 
10500500.500501 0.031854 
10550550.550551 0.031851 
10600600.600601 0.031848 
10650650.650651 0.031847 
10700700.700701 0.031845 
10750750.750751 0.031845 
10800800.800801 0.031845 
10850850.850851 0.031845 
10900900.900901 0.031846 
10950950.950951 0.031847 
11001001.001001 0.031849 
11051051.051051 0.031852 
11101101.101101 0.031855 
11151151.151151 0.031858 
11201201.201201 0.031862 
11251251.251251 0.031867 
11301301.301301 0.031872 
11351351.351351 0.031877 
11401401.401401 0.031883 
11451451.451451 0.031889 
11501501.501502 0.031896 
11551551.551552 0.031904 
11601601.601602 0.031911 
11651651.651652 0.031920 
11701701.701702 0.031928 
11751751.751752 0.031937 
11801801.801802 0.031947 
11851851.851852 0.031957 
11901901.901902 0.031967 
11951951.951952 0.031978 
12002002.002002 0.031990 
12052052.052052 0.032001 
12102102.102102 0.032013 
12152152.152152 0.032026 
12202202.202202 0.032039 
12252252.252252 0.032052 
12302302.302302 0.032066 
12352352.352352 0.032080 
12402402.402402 0.032095 
12452452.452452 0.032109 
12502502.502503 0.032125 
12552552.552553 0.032140 
12602602.602603 0.032156 
12652652.652653 0.032173 
12702702.702703 0.032190 
12752752.752753 0.032207 
12802802.802803 0.032224 
12852852.852853 0.032242 
12902902.902903 0.032260 
12952952.952953 0.032279 
13003003.003003 0.032298 
13053053.053053 0.032317 
13103103.103103 0.032337 
13153153.153153 0.032357 
13203203.203203 0.032377 
13253253.253253 0.032398 
13303303.303303 0.032419 
13353353.353353 0.032440 
13403403.403403 0.032462 
13453453.453453 0.032484 
13503503.503504 0.032506 
13553553.553554 0.032529 
13603603.603604 0.032552 
13653653.653654 0.032575 
13703703.703704 0.032599 
13753753.753754 0.032623 
13803803.803804 0.032647 
13853853.853854 0.032672 
13903903.903904 0.032697 
13953953.953954 0.032722 
14004004.004004 0.032747 
14054054.054054 0.032773 
14104104.104104 0.032799 
14154154.154154 0.032826 
14204204.204204 0.032852 
14254254.254254 0.032879 
14304304.304304 0.032906 
14354354.354354 0.032934 
14404404.404404 0.032962 
14454454.454454 0.032990 
14504504.504505 0.033018 
14554554.554555 0.033047 
14604604.604605 0.033076 
14654654.654655 0.033105 
14704704.704705 0.033135 
14754754.754755 0.033165 
14804804.804805 0.033195 
14854854.854855 0.033225 
14904904.904905 0.033256 
14954954.954955 0.033287 
15005005.005005 0.033318 
15055055.055055 0.033349 
15105105.105105 0.033381 
15155155.155155 0.033413 
15205205.205205 0.033445 
15255255.255255 0.033478 
15305305.305305 0.033510 
15355355.355355 0.033543 
15405405.405405 0.033577 
15455455.455455 0.033610 
15505505.505506 0.033644 
15555555.555556 0.033678 
15605605.605606 0.033712 
15655655.655656 0.033747 
15705705.705706 0.033781 
15755755.755756 0.033816 
15805805.805806 0.033852 
15855855.855856 0.033887 
15905905.905906 0.033923 
15955955.955956 0.033959 
16006006.006006 0.033995 
16056056.056056 0.034032 
16106106.106106 0.034068 
16156156.156156 0.034105 
16206206.206206 0.034142 
16256256.256256 0.034180 
16306306.306306 0.034217 
16356356.356356 0.034255 
16406406.406406 0.034293 
16456456.456456 0.034332 
16506506.506507 0.034370 
16556556.556557 0.034409 
16606606.606607 0.034448 
16656656.656657 0.034487 
16706706.706707 0.034527 
16756756.756757 0.034567 
16806806.806807 0.034606 
16856856.856857 0.034647 
16906906.906907 0.034687 
16956956.956957 0.034728 
17007007.007007 0.034768 
17057057.057057 0.034809 
17107107.107107 0.034851 
17157157.157157 0.034892 
17207207.207207 0.034934 
17257257.257257 0.034976 
17307307.307307 0.035018 
17357357.357357 0.035060 
17407407.407407 0.035103 
17457457.457457 0.035146 
17507507.507508 0.035189 
17557557.557558 0.035232 
17607607.607608 0.035275 
17657657.657658 0.035319 
17707707.707708 0.035363 
17757757.757758 0.035407 
17807807.807808 0.035451 
17857857.857858 0.035495 
17907907.907908 0.035540 
17957957.957958 0.035585 
18008008.008008 0.035630 
18058058.058058 0.035675 
18108108.108108 0.035721 
18158158.158158 0.035766 
18208208.208208 0.035812 
18258258.258258 0.035858 
18308308.308308 0.035905 
18358358.358358 0.035951 
18408408.408408 0.035998 
18458458.458458 0.036045 
18508508.508509 0.036092 
18558558.558559 0.036139 
18608608.608609 0.036187 
18658658.658659 0.036234 
18708708.708709 0.036282 
18758758.758759 0.036330 
18808808.808809 0.036379 
18858858.858859 0.036427 
18908908.908909 0.036476 
18958958.958959 0.036525 
19009009.009009 0.036574 
19059059.059059 0.036623 
19109109.109109 0.036672 
19159159.159159 0.036722 
19209209.209209 0.036772 
19259259.259259 0.036822 
19309309.309309 0.036872 
19359359.359359 0.036922 
19409409.409409 0.036973 
19459459.459459 0.037024 
19509509.509510 0.037075 
19559559.559560 0.037126 
19609609.609610 0.037177 
19659659.659660 0.037229 
19709709.709710 0.037281 
19759759.759760 0.037333 
19809809.809810 0.037385 
19859859.859860 0.037437 
19909909.909910 0.037490 
19959959.959960 0.037542 
20010010.010010 0.037595 
20060060.060060 0.037648 
20110110.110110 0.037702 
20160160.160160 0.037755 
20210210.210210 0.037809 
20260260.260260 0.037862 
20310310.310310 0.037916 
20360360.360360 0.037971 
20410410.410410 0.038025 
20460460.460460 0.038079 
20510510.510511 0.038134 
20560560.560561 0.038189 
20610610.610611 0.038244 
20660660.660661 0.038300 
20710710.710711 0.038355 
20760760.760761 0.038411 
20810810.810811 0.038466 
20860860.860861 0.038522 
20910910.910911 0.038579 
20960960.960961 0.038635 
21011011.011011 0.038692 
21061061.061061 0.038748 
21111111.111111 0.038805 
21161161.161161 0.038862 
21211211.211211 0.038920 
21261261.261261 0.038977 
21311311.311311 0.039035 
21361361.361361 0.039093 
21411411.411411 0.039151 
21461461.461461 0.039209 
21511511.511512 0.039267 
21561561.561562 0.039326 
21611611.611612 0.039384 
21661661.661662 0.039443 
21711711.711712 0.039502 
21761761.761762 0.039562 
21811811.811812 0.039621 
21861861.861862 0.039681 
21911911.911912 0.039741 
21961961.961962 0.039801 
22012012.012012 0.039861 
22062062.062062 0.039921 
22112112.112112 0.039982 
22162162.162162 0.040042 
22212212.212212 0.040103 
22262262.262262 0.040164 
22312312.312312 0.040225 
22362362.362362 0.040287 
22412412.412412 0.040348 
22462462.462462 0.040410 
22512512.512513 0.040472 
22562562.562563 0.040534 
22612612.612613 0.040597 
22662662.662663 0.040659 
22712712.712713 0.040722 
22762762.762763 0.040785 
22812812.812813 0.040848 
22862862.862863 0.040911 
22912912.912913 0.040974 
22962962.962963 0.041038 
23013013.013013 0.041101 
23063063.063063 0.041165 
23113113.113113 0.041229 
23163163.163163 0.041294 
23213213.213213 0.041358 
23263263.263263 0.041423 
23313313.313313 0.041487 
23363363.363363 0.041552 
23413413.413413 0.041617 
23463463.463463 0.041683 
23513513.513514 0.041748 
23563563.563564 0.041814 
23613613.613614 0.041880 
23663663.663664 0.041946 
23713713.713714 0.042012 
23763763.763764 0.042078 
23813813.813814 0.042145 
23863863.863864 0.042212 
23913913.913914 0.042279 
23963963.963964 0.042346 
24014014.014014 0.042413 
24064064.064064 0.042480 
24114114.114114 0.042548 
24164164.164164 0.042616 
24214214.214214 0.042684 
24264264.264264 0.042752 
24314314.314314 0.042820 
24364364.364364 0.042889 
24414414.414414 0.042957 
24464464.464464 0.043026 
24514514.514515 0.043095 
24564564.564565 0.043165 
24614614.614615 0.043234 
24664664.664665 0.043304 
24714714.714715 0.043373 
24764764.764765 0.043443 
24814814.814815 0.043513 
24864864.864865 0.043584 
24914914.914915 0.043654 
24964964.964965 0.043725 
25015015.015015 0.043796 
25065065.065065 0.043867 
25115115.115115 0.043938 
25165165.165165 0.044009 
25215215.215215 0.044081 
25265265.265265 0.044153 
25315315.315315 0.044224 
25365365.365365 0.044297 
25415415.415415 0.044369 
25465465.465465 0.044441 
25515515.515516 0.044514 
25565565.565566 0.044587 
25615615.615616 0.044660 
25665665.665666 0.044733 
25715715.715716 0.044806 
25765765.765766 0.044880 
25815815.815816 0.044954 
25865865.865866 0.045027 
25915915.915916 0.045102 
25965965.965966 0.045176 
26016016.016016 0.045250 
26066066.066066 0.045325 
26116116.116116 0.045400 
26166166.166166 0.045475 
26216216.216216 0.045550 
26266266.266266 0.045625 
26316316.316316 0.045701 
26366366.366366 0.045777 
26416416.416416 0.045852 
26466466.466466 0.045929 
26516516.516517 0.046005 
26566566.566567 0.046081 
26616616.616617 0.046158 
26666666.666667 0.046235 
26716716.716717 0.046312 
26766766.766767 0.046389 
26816816.816817 0.046466 
26866866.866867 0.046544 
26916916.916917 0.046622 
26966966.966967 0.046700 
27017017.017017 0.046778 
27067067.067067 0.046856 
27117117.117117 0.046935 
27167167.167167 0.047014 
27217217.217217 0.047092 
27267267.267267 0.047171 
27317317.317317 0.047251 
27367367.367367 0.047330 
27417417.417417 0.047410 
27467467.467467 0.047490 
27517517.517518 0.047570 
27567567.567568 0.047650 
27617617.617618 0.047730 
27667667.667668 0.047811 
27717717.717718 0.047892 
27767767.767768 0.047973 
27817817.817818 0.048054 
27867867.867868 0.048135 
27917917.917918 0.048217 
27967967.967968 0.048299 
28018018.018018 0.048381 
28068068.068068 0.048463 
28118118.118118 0.048545 
28168168.168168 0.048628 
28218218.218218 0.048710 
28268268.268268 0.048793 
28318318.318318 0.048876 
28368368.368368 0.048960 
28418418.418418 0.049043 
28468468.468468 0.049127 
28518518.518519 0.049211 
28568568.568569 0.049295 
28618618.618619 0.049379 
28668668.668669 0.049464 
28718718.718719 0.049548 
28768768.768769 0.049633 
28818818.818819 0.049718 
28868868.868869 0.049804 
28918918.918919 0.049889 
28968968.968969 0.049975 
29019019.019019 0.050061 
29069069.069069 0.050147 
29119119.119119 0.050233 
29169169.169169 0.050319 
29219219.219219 0.050406 
29269269.269269 0.050493 
29319319.319319 0.050580 
29369369.369369 0.050667 
29419419.419419 0.050755 
29469469.469469 0.050843 
29519519.519520 0.050930 
29569569.569570 0.051019 
29619619.619620 0.051107 
29669669.669670 0.051195 
29719719.719720 0.051284 
29769769.769770 0.051373 
29819819.819820 0.051462 
29869869.869870 0.051552 
29919919.919920 0.051641 
29969969.969970 0.051731 
30020020.020020 0.051821 
30070070.070070 0.051911 
30120120.120120 0.052001 
30170170.170170 0.052092 
30220220.220220 0.052183 
30270270.270270 0.052274 
30320320.320320 0.052365 
30370370.370370 0.052457 
30420420.420420 0.052548 
30470470.470470 0.052640 
30520520.520521 0.052732 
30570570.570571 0.052824 
30620620.620621 0.052917 
30670670.670671 0.053010 
30720720.720721 0.053103 
30770770.770771 0.053196 
30820820.820821 0.053289 
30870870.870871 0.053383 
30920920.920921 0.053477 
30970970.970971 0.053571 
31021021.021021 0.053665 
31071071.071071 0.053759 
31121121.121121 0.053854 
31171171.171171 0.053949 
31221221.221221 0.054044 
31271271.271271 0.054140 
31321321.321321 0.054235 
31371371.371371 0.054331 
31421421.421421 0.054427 
31471471.471471 0.054523 
31521521.521522 0.054620 
31571571.571572 0.054716 
31621621.621622 0.054813 
31671671.671672 0.054910 
31721721.721722 0.055008 
31771771.771772 0.055105 
31821821.821822 0.055203 
31871871.871872 0.055301 
31921921.921922 0.055400 
31971971.971972 0.055498 
32022022.022022 0.055597 
32072072.072072 0.055696 
32122122.122122 0.055795 
32172172.172172 0.055895 
32222222.222222 0.055994 
32272272.272272 0.056094 
32322322.322322 0.056195 
32372372.372372 0.056295 
32422422.422422 0.056396 
32472472.472472 0.056496 
32522522.522523 0.056598 
32572572.572573 0.056699 
32622622.622623 0.056801 
32672672.672673 0.056902 
32722722.722723 0.057005 
32772772.772773 0.057107 
32822822.822823 0.057209 
32872872.872873 0.057312 
32922922.922923 0.057415 
32972972.972973 0.057519 
33023023.023023 0.057622 
33073073.073073 0.057726 
33123123.123123 0.057830 
33173173.173173 0.057934 
33223223.223223 0.058039 
33273273.273273 0.058144 
33323323.323323 0.058249 
33373373.373373 0.058354 
33423423.423423 0.058459 
33473473.473473 0.058565 
33523523.523524 0.058671 
33573573.573574 0.058778 
33623623.623624 0.058884 
33673673.673674 0.058991 
33723723.723724 0.059098 
33773773.773774 0.059205 
33823823.823824 0.059313 
33873873.873874 0.059421 
33923923.923924 0.059529 
33973973.973974 0.059637 
34024024.024024 0.059746 
34074074.074074 0.059855 
34124124.124124 0.059964 
34174174.174174 0.060073 
34224224.224224 0.060183 
34274274.274274 0.060293 
34324324.324324 0.060403 
34374374.374374 0.060514 
34424424.424424 0.060625 
34474474.474474 0.060736 
34524524.524525 0.060847 
34574574.574575 0.060959 
34624624.624625 0.061070 
34674674.674675 0.061183 
34724724.724725 0.061295 
34774774.774775 0.061408 
34824824.824825 0.061521 
34874874.874875 0.061634 
34924924.924925 0.061747 
34974974.974975 0.061861 
35025025.025025 0.061975 
35075075.075075 0.062090 
35125125.125125 0.062204 
35175175.175175 0.062319 
35225225.225225 0.062434 
35275275.275275 0.062550 
35325325.325325 0.062666 
35375375.375375 0.062782 
35425425.425425 0.062898 
35475475.475475 0.063015 
35525525.525526 0.063132 
35575575.575576 0.063249 
35625625.625626 0.063367 
35675675.675676 0.063485 
35725725.725726 0.063603 
35775775.775776 0.063721 
35825825.825826 0.063840 
35875875.875876 0.063959 
35925925.925926 0.064078 
35975975.975976 0.064198 
36026026.026026 0.064318 
36076076.076076 0.064438 
36126126.126126 0.064559 
36176176.176176 0.064680 
36226226.226226 0.064801 
36276276.276276 0.064922 
36326326.326326 0.065044 
36376376.376376 0.065166 
36426426.426426 0.065289 
36476476.476476 0.065411 
36526526.526527 0.065534 
36576576.576577 0.065658 
36626626.626627 0.065782 
36676676.676677 0.065906 
36726726.726727 0.066030 
36776776.776777 0.066155 
36826826.826827 0.066280 
36876876.876877 0.066405 
36926926.926927 0.066531 
36976976.976977 0.066657 
37027027.027027 0.066783 
37077077.077077 0.066910 
37127127.127127 0.067037 
37177177.177177 0.067164 
37227227.227227 0.067292 
37277277.277277 0.067420 
37327327.327327 0.067548 
37377377.377377 0.067677 
37427427.427427 0.067806 
37477477.477477 0.067935 
37527527.527528 0.068065 
37577577.577578 0.068195 
37627627.627628 0.068325 
37677677.677678 0.068456 
37727727.727728 0.068587 
37777777.777778 0.068719 
37827827.827828 0.068850 
37877877.877878 0.068983 
37927927.927928 0.069115 
37977977.977978 0.069248 
38028028.028028 0.069381 
38078078.078078 0.069515 
38128128.128128 0.069649 
38178178.178178 0.069783 
38228228.228228 0.069918 
38278278.278278 0.070053 
38328328.328328 0.070189 
38378378.378378 0.070324 
38428428.428428 0.070461 
38478478.478478 0.070597 
38528528.528529 0.070734 
38578578.578579 0.070872 
38628628.628629 0.071009 
38678678.678679 0.071148 
38728728.728729 0.071286 
38778778.778779 0.071425 
38828828.828829 0.071564 
38878878.878879 0.071704 
38928928.928929 0.071844 
38978978.978979 0.071985 
39029029.029029 0.072125 
39079079.079079 0.072267 
39129129.129129 0.072408 
39179179.179179 0.072551 
39229229.229229 0.072693 
39279279.279279 0.072836 
39329329.329329 0.072979 
39379379.379379 0.073123 
39429429.429429 0.073267 
39479479.479479 0.073412 
39529529.529530 0.073557 
39579579.579580 0.073702 
39629629.629630 0.073848 
39679679.679680 0.073995 
39729729.729730 0.074141 
39779779.779780 0.074288 
39829829.829830 0.074436 
39879879.879880 0.074584 
39929929.929930 0.074732 
39979979.979980 0.074881 
40030030.030030 0.075031 
40080080.080080 0.075181 
40130130.130130 0.075331 
40180180.180180 0.075481 
40230230.230230 0.075633 
40280280.280280 0.075784 
40330330.330330 0.075936 
40380380.380380 0.076089 
40430430.430430 0.076242 
40480480.480480 0.076395 
40530530.530531 0.076549 
40580580.580581 0.076704 
40630630.630631 0.076859 
40680680.680681 0.077014 
40730730.730731 0.077170 
40780780.780781 0.077326 
40830830.830831 0.077483 
40880880.880881 0.077640 
40930930.930931 0.077798 
40980980.980981 0.077956 
41031031.031031 0.078115 
41081081.081081 0.078274 
41131131.131131 0.078434 
41181181.181181 0.078594 
41231231.231231 0.078755 
41281281.281281 0.078917 
41331331.331331 0.079078 
41381381.381381 0.079241 
41431431.431431 0.079404 
41481481.481481 0.079567 
41531531.531532 0.079731 
41581581.581582 0.079896 
41631631.631632 0.080061 
41681681.681682 0.080226 
41731731.731732 0.080392 
41781781.781782 0.080559 
41831831.831832 0.080726 
41881881.881882 0.080894 
41931931.931932 0.081062 
41981981.981982 0.081231 
42032032.032032 0.081401 
42082082.082082 0.081571 
42132132.132132 0.081741 
42182182.182182 0.081912 
42232232.232232 0.082084 
42282282.282282 0.082256 
42332332.332332 0.082429 
42382382.382382 0.082603 
42432432.432432 0.082777 
42482482.482482 0.082952 
42532532.532533 0.083127 
42582582.582583 0.083303 
42632632.632633 0.083479 
42682682.682683 0.083656 
42732732.732733 0.083834 
42782782.782783 0.084013 
42832832.832833 0.084192 
42882882.882883 0.084371 
42932932.932933 0.084552 
42982982.982983 0.084733 
43033033.033033 0.084914 
43083083.083083 0.085096 
43133133.133133 0.085279 
43183183.183183 0.085463 
43233233.233233 0.085647 
43283283.283283 0.085832 
43333333.333333 0.086018 
43383383.383383 0.086204 
43433433.433433 0.086391 
43483483.483483 0.086578 
43533533.533534 0.086767 
43583583.583584 0.086956 
43633633.633634 0.087146 
43683683.683684 0.087336 
43733733.733734 0.087527 
43783783.783784 0.087719 
43833833.833834 0.087912 
43883883.883884 0.088105 
43933933.933934 0.088299 
43983983.983984 0.088494 
44034034.034034 0.088690 
44084084.084084 0.088886 
44134134.134134 0.089083 
44184184.184184 0.089281 
44234234.234234 0.089480 
44284284.284284 0.089679 
44334334.334334 0.089880 
44384384.384384 0.090081 
44434434.434434 0.090283 
44484484.484484 0.090485 
44534534.534535 0.090689 
44584584.584585 0.090893 
44634634.634635 0.091098 
44684684.684685 0.091304 
44734734.734735 0.091511 
44784784.784785 0.091719 
44834834.834835 0.091928 
44884884.884885 0.092137 
44934934.934935 0.092347 
44984984.984985 0.092558 
45035035.035035 0.092771 
45085085.085085 0.092984 
45135135.135135 0.093197 
45185185.185185 0.093412 
45235235.235235 0.093628 
45285285.285285 0.093845 
45335335.335335 0.094062 
45385385.385385 0.094281 
45435435.435435 0.094500 
45485485.485485 0.094721 
45535535.535536 0.094942 
45585585.585586 0.095165 
45635635.635636 0.095388 
45685685.685686 0.095613 
45735735.735736 0.095838 
45785785.785786 0.096065 
45835835.835836 0.096292 
45885885.885886 0.096521 
45935935.935936 0.096750 
45985985.985986 0.096981 
46036036.036036 0.097213 
46086086.086086 0.097446 
46136136.136136 0.097680 
46186186.186186 0.097915 
46236236.236236 0.098151 
46286286.286286 0.098388 
46336336.336336 0.098627 
46386386.386386 0.098866 
46436436.436436 0.099107 
46486486.486486 0.099349 
46536536.536537 0.099592 
46586586.586587 0.099837 
46636636.636637 0.100082 
46686686.686687 0.100329 
46736736.736737 0.100577 
46786786.786787 0.100827 
46836836.836837 0.101077 
46886886.886887 0.101329 
46936936.936937 0.101582 
46986986.986987 0.101837 
47037037.037037 0.102093 
47087087.087087 0.102350 
47137137.137137 0.102608 
47187187.187187 0.102868 
47237237.237237 0.103130 
47287287.287287 0.103393 
47337337.337337 0.103657 
47387387.387387 0.103922 
47437437.437437 0.104190 
47487487.487487 0.104458 
47537537.537538 0.104728 
47587587.587588 0.105000 
47637637.637638 0.105273 
47687687.687688 0.105548 
47737737.737738 0.105824 
47787787.787788 0.106102 
47837837.837838 0.106382 
47887887.887888 0.106663 
47937937.937938 0.106946 
47987987.987988 0.107230 
48038038.038038 0.107516 
48088088.088088 0.107804 
48138138.138138 0.108094 
48188188.188188 0.108386 
48238238.238238 0.108679 
48288288.288288 0.108974 
48338338.338338 0.109271 
48388388.388388 0.109570 
48438438.438438 0.109871 
48488488.488488 0.110173 
48538538.538539 0.110478 
48588588.588589 0.110785 
48638638.638639 0.111094 
48688688.688689 0.111404 
48738738.738739 0.111717 
48788788.788789 0.112032 
48838838.838839 0.112349 
48888888.888889 0.112669 
48938938.938939 0.112990 
48988988.988989 0.113314 
49039039.039039 0.113640 
49089089.089089 0.113969 
49139139.139139 0.114300 
49189189.189189 0.114633 
49239239.239239 0.114969 
49289289.289289 0.115307 
49339339.339339 0.115647 
49389389.389389 0.115991 
49439439.439439 0.116337 
49489489.489489 0.116685 
49539539.539540 0.117037 
49589589.589590 0.117391 
49639639.639640 0.117748 
49689689.689690 0.118108 
49739739.739740 0.118470 
49789789.789790 0.118836 
49839839.839840 0.119205 
49889889.889890 0.119577 
49939939.939940 0.119952 
49989989.989990 0.120330 
50040040.040040 0.120712 
50090090.090090 0.121097 
50140140.140140 0.121485 
50190190.190190 0.121877 
50240240.240240 0.122273 
50290290.290290 0.122672 
50340340.340340 0.123075 
50390390.390390 0.123482 
50440440.440440 0.123893 
50490490.490490 0.124307 
50540540.540541 0.124726 
50590590.590591 0.125149 
50640640.640641 0.125577 
50690690.690691 0.126008 
50740740.740741 0.126445 
50790790.790791 0.126886 
50840840.840841 0.127331 
50890890.890891 0.127782 
50940940.940941 0.128238 
50990990.990991 0.128699 
51041041.041041 0.129165 
51091091.091091 0.129636 
51141141.141141 0.130113 
51191191.191191 0.130596 
51241241.241241 0.131085 
51291291.291291 0.131580 
51341341.341341 0.132082 
51391391.391391 0.132589 
51441441.441441 0.133104 
51491491.491491 0.133626 
51541541.541542 0.134154 
51591591.591592 0.134691 
51641641.641642 0.135234 
51691691.691692 0.135786 
51741741.741742 0.136346 
51791791.791792 0.136915 
51841841.841842 0.137493 
51891891.891892 0.138080 
51941941.941942 0.138676 
51991991.991992 0.139283 
52042042.042042 0.139900 
52092092.092092 0.140528 
52142142.142142 0.141168 
52192192.192192 0.141820 
52242242.242242 0.142484 
52292292.292292 0.143162 
52342342.342342 0.143853 
52392392.392392 0.144559 
52442442.442442 0.145281 
52492492.492492 0.146019 
52542542.542543 0.146775 
52592592.592593 0.147549 
52642642.642643 0.148342 
52692692.692693 0.149157 
52742742.742743 0.149994 
52792792.792793 0.150856 
52842842.842843 0.151743 
52892892.892893 0.152659 
52942942.942943 0.153606 
52992992.992993 0.154587 
53043043.043043 0.155605 
53093093.093093 0.156663 
53143143.143143 0.157768 
53193193.193193 0.158923 
53243243.243243 0.160137 
53293293.293293 0.161418 
53343343.343343 0.162777 
53393393.393393 0.164228 
53443443.443443 0.165791 
53493493.493493 0.167493 
53543543.543544 0.169374 
53593593.593594 0.171499 
53643643.643644 0.173985 
53693693.693694 0.177090 
53743743.743744 0.181714 
53743743.743744 0.187972 


==> data/VLE_Nitrogen_Hexane_377.59K_kij_0.09.dat <==
       p       z
64496330.887258 0.202926 
64496330.887258 0.207751 
64429619.746498 0.213339 
64362908.605737 0.216837 
64296197.464977 0.219646 
64229486.324216 0.222074 
64162775.183456 0.224251 
64096064.042695 0.226247 
64029352.901935 0.228105 
63962641.761174 0.229852 
63895930.620414 0.231509 
63829219.479653 0.233090 
63762508.338893 0.234606 
63695797.198132 0.236065 
63629086.057372 0.237475 
63562374.916611 0.238841 
63495663.775851 0.240167 
63428952.635090 0.241458 
63362241.494330 0.242717 
63295530.353569 0.243947 
63228819.212809 0.245150 
63162108.072048 0.246329 
63095396.931288 0.247484 
63028685.790527 0.248618 
62961974.649767 0.249732 
62895263.509006 0.250828 
62828552.368245 0.251907 
62761841.227485 0.252970 
62695130.086724 0.254017 
62628418.945964 0.255050 
62561707.805203 0.256069 
62494996.664443 0.257075 
62428285.523682 0.258069 
62361574.382922 0.259052 
62294863.242161 0.260023 
62228152.101401 0.260984 
62161440.960640 0.261935 
62094729.819880 0.262876 
62028018.679119 0.263808 
61961307.538359 0.264732 
61894596.397598 0.265646 
61827885.256838 0.266553 
61761174.116077 0.267452 
61694462.975317 0.268344 
61627751.834556 0.269229 
61561040.693796 0.270106 
61494329.553035 0.270977 
61427618.412275 0.271842 
61360907.271514 0.272700 
61294196.130754 0.273553 
61227484.989993 0.274399 
61160773.849233 0.275240 
61094062.708472 0.276076 
61027351.567712 0.276907 
60960640.426951 0.277732 
60893929.286191 0.278553 
60827218.145430 0.279368 
60760507.004670 0.280180 
60693795.863909 0.280986 
60627084.723149 0.281789 
60560373.582388 0.282587 
60493662.441628 0.283381 
60426951.300867 0.284171 
60360240.160107 0.284958 
60293529.019346 0.285740 
60226817.878586 0.286519 
60160106.737825 0.287294 
60093395.597065 0.288066 
60026684.456304 0.288835 
59959973.315544 0.289600 
59893262.174783 0.290362 
59826551.034023 0.291121 
59759839.893262 0.291877 
59693128.752502 0.292630 
59626417.611741 0.293380 
59559706.470981 0.294127 
59492995.330220 0.294871 
59426284.189460 0.295613 
59359573.048699 0.296352 
59292861.907939 0.297089 
59226150.767178 0.297823 
59159439.626418 0.298554 
59092728.485657 0.299284 
59026017.344897 0.300011 
58959306.204136 0.300735 
58892595.063376 0.301457 
58825883.922615 0.302178 
58759172.781855 0.302896 
58692461.641094 0.303612 
58625750.500334 0.304326 
58559039.359573 0.305037 
58492328.218813 0.305747 
58425617.078052 0.306455 
58358905.937292 0.307162 
58292194.796531 0.307866 
58225483.655771 0.308569 
58158772.515010 0.309269 
58092061.374250 0.309968 
58025350.233489 0.310666 
57958639.092728 0.311361 
57891927.951968 0.312055 
57825216.811207 0.312748 
57758505.670447 0.313439 
57691794.529686 0.314128 
57625083.388926 0.314816 
57558372.248165 0.315503 
57491661.107405 0.316188 
57424949.966644 0.316871 
57358238.825884 0.317554 
57291527.685123 0.318234 
57224816.544363 0.318914 
57158105.403602 0.319592 
57091394.262842 0.320269 
57024683.122081 0.320945 
56957971.981321 0.321619 
56891260.840560 0.322293 
56824549.699800 0.322965 
56757838.559039 0.323636 
56691127.418279 0.324306 
56624416.277518 0.324974 
56557705.136758 0.325642 
56490993.995997 0.326308 
56424282.855237 0.326974 
56357571.714476 0.327638 
56290860.573716 0.328302 
56224149.432955 0.328964 
56157438.292195 0.329626 
56090727.151434 0.330286 
56024016.010674 0.330946 
55957304.869913 0.331604 
55890593.729153 0.332262 
55823882.588392 0.332919 
55757171.447632 0.333575 
55690460.306871 0.334230 
55623749.166111 0.334884 
55557038.025350 0.335538 
55490326.884590 0.336190 
55423615.743829 0.336842 
55356904.603069 0.337493 
55290193.462308 0.338144 
55223482.321548 0.338793 
55156771.180787 0.339442 
55090060.040027 0.340090 
55023348.899266 0.340738 
54956637.758506 0.341384 
54889926.617745 0.342030 
54823215.476985 0.342676 
54756504.336224 0.343320 
54689793.195464 0.343965 
54623082.054703 0.344608 
54556370.913943 0.345251 
54489659.773182 0.345893 
54422948.632422 0.346535 
54356237.491661 0.347176 
54289526.350901 0.347816 
54222815.210140 0.348456 
54156104.069380 0.349095 
54089392.928619 0.349734 
54022681.787859 0.350373 
53955970.647098 0.351010 
53889259.506338 0.351648 
53822548.365577 0.352285 
53755837.224817 0.352921 
53689126.084056 0.353557 
53622414.943296 0.354192 
53555703.802535 0.354827 
53488992.661775 0.355461 
53422281.521014 0.356096 
53355570.380254 0.356729 
53288859.239493 0.357362 
53222148.098732 0.357995 
53155436.957972 0.358627 
53088725.817211 0.359259 
53022014.676451 0.359891 
52955303.535690 0.360522 
52888592.394930 0.361153 
52821881.254169 0.361784 
52755170.113409 0.362414 
52688458.972648 0.363044 
52621747.831888 0.363673 
52555036.691127 0.364302 
52488325.550367 0.364931 
52421614.409606 0.365560 
52354903.268846 0.366188 
52288192.128085 0.366816 
52221480.987325 0.367443 
52154769.846564 0.368071 
52088058.705804 0.368698 
52021347.565043 0.369325 
51954636.424283 0.369951 
51887925.283522 0.370578 
51821214.142762 0.371204 
51754503.002001 0.371829 
51687791.861241 0.372455 
51621080.720480 0.373080 
51554369.579720 0.373706 
51487658.438959 0.374330 
51420947.298199 0.374955 
51354236.157438 0.375580 
51287525.016678 0.376204 
51220813.875917 0.376828 
51154102.735157 0.377452 
51087391.594396 0.378076 
51020680.453636 0.378700 
50953969.312875 0.379323 
50887258.172115 0.379946 
50820547.031354 0.380569 
50753835.890594 0.381192 
50687124.749833 0.381815 
50620413.609073 0.382438 
50553702.468312 0.383061 
50486991.327552 0.383683 
50420280.186791 0.384305 
50353569.046031 0.384928 
50286857.905270 0.385550 
50220146.764510 0.386172 
50153435.623749 0.386794 
50086724.482989 0.387416 
50020013.342228 0.388037 
49953302.201468 0.388659 
49886591.060707 0.389281 
49819879.919947 0.389902 
49753168.779186 0.390524 
49686457.638426 0.391145 
49619746.497665 0.391766 
49553035.356905 0.392388 
49486324.216144 0.393009 
49419613.075384 0.393630 
49352901.934623 0.394251 
49286190.793863 0.394872 
49219479.653102 0.395493 
49152768.512342 0.396114 
49086057.371581 0.396735 
49019346.230821 0.397356 
48952635.090060 0.397977 
48885923.949300 0.398598 
48819212.808539 0.399219 
48752501.667779 0.399840 
48685790.527018 0.400461 
48619079.386257 0.401082 
48552368.245497 0.401703 
48485657.104736 0.402324 
48418945.963976 0.402945 
48352234.823215 0.403566 
48285523.682455 0.404188 
48218812.541694 0.404809 
48152101.400934 0.405430 
48085390.260173 0.406051 
48018679.119413 0.406672 
47951967.978652 0.407294 
47885256.837892 0.407915 
47818545.697131 0.408536 
47751834.556371 0.409158 
47685123.415610 0.409780 
47618412.274850 0.410401 
47551701.134089 0.411023 
47484989.993329 0.411645 
47418278.852568 0.412266 
47351567.711808 0.412888 
47284856.571047 0.413510 
47218145.430287 0.414132 
47151434.289526 0.414755 
47084723.148766 0.415377 
47018012.008005 0.415999 
46951300.867245 0.416622 
46884589.726484 0.417244 
46817878.585724 0.417867 
46751167.444963 0.418490 
46684456.304203 0.419113 
46617745.163442 0.419736 
46551034.022682 0.420359 
46484322.881921 0.420982 
46417611.741161 0.421606 
46350900.600400 0.422229 
46284189.459640 0.422853 
46217478.318879 0.423477 
46150767.178119 0.424101 
46084056.037358 0.424725 
46017344.896598 0.425349 
45950633.755837 0.425974 
45883922.615077 0.426598 
45817211.474316 0.427223 
45750500.333556 0.427848 
45683789.192795 0.428473 
45617078.052035 0.429098 
45550366.911274 0.429724 
45483655.770514 0.430349 
45416944.629753 0.430975 
45350233.488993 0.431601 
45283522.348232 0.432227 
45216811.207472 0.432853 
45150100.066711 0.433480 
45083388.925951 0.434106 
45016677.785190 0.434733 
44949966.644430 0.435360 
44883255.503669 0.435988 
44816544.362909 0.436615 
44749833.222148 0.437243 
44683122.081388 0.437871 
44616410.940627 0.438499 
44549699.799867 0.439127 
44482988.659106 0.439756 
44416277.518346 0.440384 
44349566.377585 0.441013 
44282855.236825 0.441642 
44216144.096064 0.442272 
44149432.955304 0.442901 
44082721.814543 0.443531 
44016010.673783 0.444161 
43949299.533022 0.444792 
43882588.392262 0.445422 
43815877.251501 0.446053 
43749166.110740 0.446684 
43682454.969980 0.447315 
43615743.829219 0.447947 
43549032.688459 0.448579 
43482321.547698 0.449211 
43415610.406938 0.449843 
43348899.266177 0.450476 
43282188.125417 0.451109 
43215476.984656 0.451742 
43148765.843896 0.452375 
43082054.703135 0.453009 
43015343.562375 0.453643 
42948632.421614 0.454277 
42881921.280854 0.454911 
42815210.140093 0.455546 
42748498.999333 0.456181 
42681787.858572 0.456816 
42615076.717812 0.457452 
42548365.577051 0.458088 
42481654.436291 0.458724 
42414943.295530 0.459360 
42348232.154770 0.459997 
42281521.014009 0.460634 
42214809.873249 0.461272 
42148098.732488 0.461909 
42081387.591728 0.462547 
42014676.450967 0.463186 
41947965.310207 0.463824 
41881254.169446 0.464463 
41814543.028686 0.465102 
41747831.887925 0.465742 
41681120.747165 0.466382 
41614409.606404 0.467022 
41547698.465644 0.467662 
41480987.324883 0.468303 
41414276.184123 0.468944 
41347565.043362 0.469586 
41280853.902602 0.470227 
41214142.761841 0.470870 
41147431.621081 0.471512 
41080720.480320 0.472155 
41014009.339560 0.472798 
40947298.198799 0.473442 
40880587.058039 0.474085 
40813875.917278 0.474730 
40747164.776518 0.475374 
40680453.635757 0.476019 
40613742.494997 0.476664 
40547031.354236 0.477310 
40480320.213476 0.477956 
40413609.072715 0.478602 
40346897.931955 0.479249 
40280186.791194 0.479896 
40213475.650434 0.480543 
40146764.509673 0.481191 
40080053.368913 0.481839 
40013342.228152 0.482488 
39946631.087392 0.483136 
39879919.946631 0.483786 
39813208.805871 0.484435 
39746497.665110 0.485085 
39679786.524350 0.485736 
39613075.383589 0.486387 
39546364.242829 0.487038 
39479653.102068 0.487689 
39412941.961308 0.488341 
39346230.820547 0.488994 
39279519.679787 0.489646 
39212808.539026 0.490299 
39146097.398266 0.490953 
39079386.257505 0.491607 
39012675.116744 0.492261 
38945963.975984 0.492916 
38879252.835223 0.493571 
38812541.694463 0.494227 
38745830.553702 0.494883 
38679119.412942 0.495539 
38612408.272181 0.496196 
38545697.131421 0.496853 
38478985.990660 0.497511 
38412274.849900 0.498169 
38345563.709139 0.498827 
38278852.568379 0.499486 
38212141.427618 0.500145 
38145430.286858 0.500805 
38078719.146097 0.501465 
38012008.005337 0.502126 
37945296.864576 0.502787 
37878585.723816 0.503448 
37811874.583055 0.504110 
37745163.442295 0.504772 
37678452.301534 0.505435 
37611741.160774 0.506098 
37545030.020013 0.506762 
37478318.879253 0.507426 
37411607.738492 0.508091 
37344896.597732 0.508756 
37278185.456971 0.509421 
37211474.316211 0.510087 
37144763.175450 0.510753 
37078052.034690 0.511420 
37011340.893929 0.512088 
36944629.753169 0.512755 
36877918.612408 0.513424 
36811207.471648 0.514092 
36744496.330887 0.514761 
36677785.190127 0.515431 
36611074.049366 0.516101 
36544362.908606 0.516772 
36477651.767845 0.517443 
36410940.627085 0.518114 
36344229.486324 0.518786 
36277518.345564 0.519458 
36210807.204803 0.520131 
36144096.064043 0.520805 
36077384.923282 0.521479 
36010673.782522 0.522153 
35943962.641761 0.522828 
35877251.501001 0.523503 
35810540.360240 0.524179 
35743829.219480 0.524856 
35677118.078719 0.525532 
35610406.937959 0.526210 
35543695.797198 0.526888 
35476984.656438 0.527566 
35410273.515677 0.528245 
35343562.374917 0.528924 
35276851.234156 0.529604 
35210140.093396 0.530284 
35143428.952635 0.530965 
35076717.811875 0.531647 
35010006.671114 0.532329 
34943295.530354 0.533011 
34876584.389593 0.533694 
34809873.248833 0.534377 
34743162.108072 0.535061 
34676450.967312 0.535746 
34609739.826551 0.536431 
34543028.685791 0.537116 
34476317.545030 0.537802 
34409606.404270 0.538489 
34342895.263509 0.539176 
34276184.122749 0.539864 
34209472.981988 0.540552 
34142761.841227 0.541241 
34076050.700467 0.541930 
34009339.559706 0.542620 
33942628.418946 0.543310 
33875917.278185 0.544001 
33809206.137425 0.544692 
33742494.996664 0.545384 
33675783.855904 0.546077 
33609072.715143 0.546770 
33542361.574383 0.547464 
33475650.433622 0.548158 
33408939.292862 0.548853 
33342228.152101 0.549548 
33275517.011341 0.550244 
33208805.870580 0.550940 
33142094.729820 0.551637 
33075383.589059 0.552335 
33008672.448299 0.553033 
32941961.307538 0.553731 
32875250.166778 0.554431 
32808539.026017 0.555130 
32741827.885257 0.555831 
32675116.744496 0.556532 
32608405.603736 0.557233 
32541694.462975 0.557935 
32474983.322215 0.558638 
32408272.181454 0.559341 
32341561.040694 0.560045 
32274849.899933 0.560750 
32208138.759173 0.561455 
32141427.618412 0.562160 
32074716.477652 0.562867 
32008005.336891 0.563573 
31941294.196131 0.564281 
31874583.055370 0.564989 
31807871.914610 0.565697 
31741160.773849 0.566406 
31674449.633089 0.567116 
31607738.492328 0.567827 
31541027.351568 0.568538 
31474316.210807 0.569249 
31407605.070047 0.569961 
31340893.929286 0.570674 
31274182.788526 0.571388 
31207471.647765 0.572102 
31140760.507005 0.572816 
31074049.366244 0.573531 
31007338.225484 0.574247 
30940627.084723 0.574964 
30873915.943963 0.575681 
30807204.803202 0.576399 
30740493.662442 0.577117 
30673782.521681 0.577836 
30607071.380921 0.578555 
30540360.240160 0.579276 
30473649.099400 0.579997 
30406937.958639 0.580718 
30340226.817879 0.581440 
30273515.677118 0.582163 
30206804.536358 0.582886 
30140093.395597 0.583610 
30073382.254837 0.584335 
30006671.114076 0.585060 
29939959.973316 0.585786 
29873248.832555 0.586513 
29806537.691795 0.587240 
29739826.551034 0.587968 
29673115.410274 0.588697 
29606404.269513 0.589426 
29539693.128752 0.590156 
29472981.987992 0.590886 
29406270.847231 0.591617 
29339559.706471 0.592349 
29272848.565710 0.593082 
29206137.424950 0.593815 
29139426.284189 0.594549 
29072715.143429 0.595283 
29006004.002668 0.596018 
28939292.861908 0.596754 
28872581.721147 0.597491 
28805870.580387 0.598228 
28739159.439626 0.598966 
28672448.298866 0.599704 
28605737.158105 0.600443 
28539026.017345 0.601183 
28472314.876584 0.601924 
28405603.735824 0.602665 
28338892.595063 0.603407 
28272181.454303 0.604150 
28205470.313542 0.604893 
28138759.172782 0.605637 
28072048.032021 0.606381 
28005336.891261 0.607127 
27938625.750500 0.607873 
27871914.609740 0.608620 
27805203.468979 0.609367 
27738492.328219 0.610115 
27671781.187458 0.610864 
27605070.046698 0.611614 
27538358.905937 0.612364 
27471647.765177 0.613115 
27404936.624416 0.613867 
27338225.483656 0.614619 
27271514.342895 0.615372 
27204803.202135 0.616126 
27138092.061374 0.616881 
27071380.920614 0.617636 
27004669.779853 0.618392 
26937958.639093 0.619148 
26871247.498332 0.619906 
26804536.357572 0.620664 
26737825.216811 0.621423 
26671114.076051 0.622182 
26604402.935290 0.622943 
26537691.794530 0.623704 
26470980.653769 0.624466 
26404269.513009 0.625228 
26337558.372248 0.625991 
26270847.231488 0.626755 
26204136.090727 0.627520 
26137424.949967 0.628286 
26070713.809206 0.629052 
26004002.668446 0.629819 
25937291.527685 0.630587 
25870580.386925 0.631355 
25803869.246164 0.632124 
25737158.105404 0.632894 
25670446.964643 0.633665 
25603735.823883 0.634436 
25537024.683122 0.635209 
25470313.542362 0.635982 
25403602.401601 0.636755 
25336891.260841 0.637530 
25270180.120080 0.638305 
25203468.979320 0.639081 
25136757.838559 0.639858 
25070046.697799 0.640636 
25003335.557038 0.641414 
24936624.416278 0.642193 
24869913.275517 0.642973 
24803202.134757 0.643754 
24736490.993996 0.644535 
24669779.853235 0.645317 
24603068.712475 0.646100 
24536357.571714 0.646884 
24469646.430954 0.647669 
24402935.290193 0.648454 
24336224.149433 0.649240 
24269513.008672 0.650027 
24202801.867912 0.650815 
24136090.727151 0.651604 
24069379.586391 0.652393 
24002668.445630 0.653183 
23935957.304870 0.653974 
23869246.164109 0.654766 
23802535.023349 0.655558 
23735823.882588 0.656352 
23669112.741828 0.657146 
23602401.601067 0.657941 
23535690.460307 0.658736 
23468979.319546 0.659533 
23402268.178786 0.660330 
23335557.038025 0.661129 
23268845.897265 0.661928 
23202134.756504 0.662728 
23135423.615744 0.663528 
23068712.474983 0.664330 
23002001.334223 0.665132 
22935290.193462 0.665935 
22868579.052702 0.666739 
22801867.911941 0.667544 
22735156.771181 0.668350 
22668445.630420 0.669156 
22601734.489660 0.669963 
22535023.348899 0.670771 
22468312.208139 0.671580 
22401601.067378 0.672390 
22334889.926618 0.673201 
22268178.785857 0.674012 
22201467.645097 0.674825 
22134756.504336 0.675638 
22068045.363576 0.676452 
22001334.222815 0.677267 
21934623.082055 0.678083 
21867911.941294 0.678899 
21801200.800534 0.679717 
21734489.659773 0.680535 
21667778.519013 0.681354 
21601067.378252 0.682174 
21534356.237492 0.682995 
21467645.096731 0.683817 
21400933.955971 0.684640 
21334222.815210 0.685463 
21267511.674450 0.686288 
21200800.533689 0.687113 
21134089.392929 0.687939 
21067378.252168 0.688766 
21000667.111408 0.689594 
20933955.970647 0.690423 
20867244.829887 0.691253 
20800533.689126 0.692083 
20733822.548366 0.692915 
20667111.407605 0.693747 
20600400.266845 0.694580 
20533689.126084 0.695414 
20466977.985324 0.696249 
20400266.844563 0.697085 
20333555.703803 0.697922 
20266844.563042 0.698760 
20200133.422282 0.699598 
20133422.281521 0.700438 
20066711.140761 0.701278 
20000000.000000 0.702120 
20000000.000000 0.702120 
19986671.114076 0.702288 
19973342.228152 0.702456 
19960013.342228 0.702624 
19946684.456304 0.702793 
19933355.570380 0.702961 
19920026.684456 0.703129 
19906697.798532 0.703298 
19893368.912608 0.703466 
19880040.026684 0.703635 
19866711.140761 0.703803 
19853382.254837 0.703972 
19840053.368913 0.704140 
19826724.482989 0.704309 
19813395.597065 0.704478 
19800066.711141 0.704647 
19786737.825217 0.704815 
19773408.939293 0.704984 
19760080.053369 0.705153 
19746751.167445 0.705322 
19733422.281521 0.705491 
19720093.395597 0.705660 
19706764.509673 0.705829 
19693435.623749 0.705998 
19680106.737825 0.706167 
19666777.851901 0.706336 
19653448.965977 0.706505 
19640120.080053 0.706674 
19626791.194129 0.706843 
19613462.308205 0.707012 
19600133.422282 0.707182 
19586804.536358 0.707351 
19573475.650434 0.707520 
19560146.764510 0.707690 
19546817.878586 0.707859 
19533488.992662 0.708029 
19520160.106738 0.708198 
19506831.220814 0.708368 
19493502.334890 0.708537 
19480173.448966 0.708707 
19466844.563042 0.708876 
19453515.677118 0.709046 
19440186.791194 0.709216 
19426857.905270 0.709385 
19413529.019346 0.709555 
19400200.133422 0.709725 
19386871.247498 0.709895 
19373542.361574 0.710065 
19360213.475650 0.710235 
19346884.589726 0.710405 
19333555.703803 0.710575 
19320226.817879 0.710745 
19306897.931955 0.710915 
19293569.046031 0.711085 
19280240.160107 0.711255 
19266911.274183 0.711425 
19253582.388259 0.711596 
19240253.502335 0.711766 
19226924.616411 0.711936 
19213595.730487 0.712106 
19200266.844563 0.712277 
19186937.958639 0.712447 
19173609.072715 0.712618 
19160280.186791 0.712788 
19146951.300867 0.712959 
19133622.414943 0.713129 
19120293.529019 0.713300 
19106964.643095 0.713471 
19093635.757171 0.713641 
19080306.871248 0.713812 
19066977.985324 0.713983 
19053649.099400 0.714153 
19040320.213476 0.714324 
19026991.327552 0.714495 
19013662.441628 0.714666 
19000333.555704 0.714837 
18987004.669780 0.715008 
18973675.783856 0.715179 
18960346.897932 0.715350 
18947018.012008 0.715521 
18933689.126084 0.715692 
18920360.240160 0.715863 
18907031.354236 0.716035 
18893702.468312 0.716206 
18880373.582388 0.716377 
18867044.696464 0.716548 
18853715.810540 0.716720 
18840386.924616 0.716891 
18827058.038692 0.717063 
18813729.152769 0.717234 
18800400.266845 0.717406 
18787071.380921 0.717577 
18773742.494997 0.717749 
18760413.609073 0.717920 
18747084.723149 0.718092 
18733755.837225 0.718264 
18720426.951301 0.718435 
18707098.065377 0.718607 
18693769.179453 0.718779 
18680440.293529 0.718951 
18667111.407605 0.719123 
18653782.521681 0.719295 
18640453.635757 0.719467 
18627124.749833 0.719639 
18613795.863909 0.719811 
18600466.977985 0.719983 
18587138.092061 0.720155 
18573809.206137 0.720327 
18560480.320213 0.720499 
18547151.434290 0.720671 
18533822.548366 0.720844 
18520493.662442 0.721016 
18507164.776518 0.721188 
18493835.890594 0.721361 
18480507.004670 0.721533 
18467178.118746 0.721705 
18453849.232822 0.721878 
18440520.346898 0.722050 
18427191.460974 0.722223 
18413862.575050 0.722396 
18400533.689126 0.722568 
18387204.803202 0.722741 
18373875.917278 0.722914 
18360547.031354 0.723086 
18347218.145430 0.723259 
18333889.259506 0.723432 
18320560.373582 0.723605 
18307231.487658 0.723778 
18293902.601734 0.723951 
18280573.715811 0.724124 
18267244.829887 0.724297 
18253915.943963 0.724470 
18240587.058039 0.724643 
18227258.172115 0.724816 
18213929.286191 0.724989 
18200600.400267 0.725162 
18187271.514343 0.725336 
18173942.628419 0.725509 
18160613.742495 0.725682 
18147284.856571 0.725856 
18133955.970647 0.726029 
18120627.084723 0.726203 
18107298.198799 0.726376 
18093969.312875 0.726550 
18080640.426951 0.726723 
18067311.541027 0.726897 
18053982.655103 0.727070 
18040653.769179 0.727244 
18027324.883256 0.727418 
18013995.997332 0.727591 
18000667.111408 0.727765 
17987338.225484 0.727939 
17974009.339560 0.728113 
17960680.453636 0.728287 
17947351.567712 0.728461 
17934022.681788 0.728635 
17920693.795864 0.728809 
17907364.909940 0.728983 
17894036.024016 0.729157 
17880707.138092 0.729331 
17867378.252168 0.729505 
17854049.366244 0.729680 
17840720.480320 0.729854 
17827391.594396 0.730028 
17814062.708472 0.730202 
17800733.822548 0.730377 
17787404.936624 0.730551 
17774076.050700 0.730726 
17760747.164777 0.730900 
17747418.278853 0.731075 
17734089.392929 0.731249 
17720760.507005 0.731424 
17707431.621081 0.731599 
17694102.735157 0.731773 
17680773.849233 0.731948 
17667444.963309 0.732123 
17654116.077385 0.732298 
17640787.191461 0.732472 
17627458.305537 0.732647 
17614129.419613 0.732822 
17600800.533689 0.732997 
17587471.647765 0.733172 
17574142.761841 0.733347 
17560813.875917 0.733522 
17547484.989993 0.733697 
17534156.104069 0.733872 
17520827.218145 0.734048 
17507498.332221 0.734223 
17494169.446298 0.734398 
17480840.560374 0.734574 
17467511.674450 0.734749 
17454182.788526 0.734924 
17440853.902602 0.735100 
17427525.016678 0.735275 
17414196.130754 0.735451 
17400867.244830 0.735626 
17387538.358906 0.735802 
17374209.472982 0.735977 
17360880.587058 0.736153 
17347551.701134 0.736329 
17334222.815210 0.736505 
17320893.929286 0.736680 
17307565.043362 0.736856 
17294236.157438 0.737032 
17280907.271514 0.737208 
17267578.385590 0.737384 
17254249.499666 0.737560 
17240920.613742 0.737736 
17227591.727819 0.737912 
17214262.841895 0.738088 
17200933.955971 0.738264 
17187605.070047 0.738440 
17174276.184123 0.738617 
17160947.298199 0.738793 
17147618.412275 0.738969 
17134289.526351 0.739145 
17120960.640427 0.739322 
17107631.754503 0.739498 
17094302.868579 0.739675 
17080973.982655 0.739851 
17067645.096731 0.740028 
17054316.210807 0.740204 
17040987.324883 0.740381 
17027658.438959 0.740558 
17014329.553035 0.740734 
17001000.667111 0.740911 
16987671.781187 0.741088 
16974342.895264 0.741265 
16961014.009340 0.741441 
16947685.123416 0.741618 
16934356.237492 0.741795 
16921027.351568 0.741972 
16907698.465644 0.742149 
16894369.579720 0.742326 
16881040.693796 0.742503 
16867711.807872 0.742681 
16854382.921948 0.742858 
16841054.036024 0.743035 
16827725.150100 0.743212 
16814396.264176 0.743389 
16801067.378252 0.743567 
16787738.492328 0.743744 
16774409.606404 0.743922 
16761080.720480 0.744099 
16747751.834556 0.744277 
16734422.948632 0.744454 
16721094.062708 0.744632 
16707765.176785 0.744809 
16694436.290861 0.744987 
16681107.404937 0.745165 
16667778.519013 0.745342 
16654449.633089 0.745520 
16641120.747165 0.745698 
16627791.861241 0.745876 
16614462.975317 0.746054 
16601134.089393 0.746232 
16587805.203469 0.746410 
16574476.317545 0.746588 
16561147.431621 0.746766 
16547818.545697 0.746944 
16534489.659773 0.747122 
16521160.773849 0.747300 
16507831.887925 0.747478 
16494503.002001 0.747657 
16481174.116077 0.747835 
16467845.230153 0.748013 
16454516.344229 0.748192 
16441187.458306 0.748370 
16427858.572382 0.748549 
16414529.686458 0.748727 
16401200.800534 0.748906 
16387871.914610 0.749084 
16374543.028686 0.749263 
16361214.142762 0.749441 
16347885.256838 0.749620 
16334556.370914 0.749799 
16321227.484990 0.749978 
16307898.599066 0.750157 
16294569.713142 0.750335 
16281240.827218 0.750514 
16267911.941294 0.750693 
16254583.055370 0.750872 
16241254.169446 0.751051 
16227925.283522 0.751230 
16214596.397598 0.751410 
16201267.511674 0.751589 
16187938.625751 0.751768 
16174609.739827 0.751947 
16161280.853903 0.752126 
16147951.967979 0.752306 
16134623.082055 0.752485 
16121294.196131 0.752664 
16107965.310207 0.752844 
16094636.424283 0.753023 
16081307.538359 0.753203 
16067978.652435 0.753382 
16054649.766511 0.753562 
16041320.880587 0.753742 
16027991.994663 0.753921 
16014663.108739 0.754101 
16001334.222815 0.754281 
15988005.336891 0.754461 
15974676.450967 0.754641 
15961347.565043 0.754820 
15948018.679119 0.755000 
15934689.793195 0.755180 
15921360.907272 0.755360 
15908032.021348 0.755540 
15894703.135424 0.755721 
15881374.249500 0.755901 
15868045.363576 0.756081 
15854716.477652 0.756261 
15841387.591728 0.756441 
15828058.705804 0.756622 
15814729.819880 0.756802 
15801400.933956 0.756982 
15788072.048032 0.757163 
15774743.162108 0.757343 
15761414.276184 0.757524 
15748085.390260 0.757704 
15734756.504336 0.757885 
15721427.618412 0.758066 
15708098.732488 0.758246 
15694769.846564 0.758427 
15681440.960640 0.758608 
15668112.074716 0.758789 
15654783.188793 0.758969 
15641454.302869 0.759150 
15628125.416945 0.759331 
15614796.531021 0.759512 
15601467.645097 0.759693 
15588138.759173 0.759874 
15574809.873249 0.760055 
15561480.987325 0.760236 
15548152.101401 0.760418 
15534823.215477 0.760599 
15521494.329553 0.760780 
15508165.443629 0.760961 
15494836.557705 0.761143 
15481507.671781 0.761324 
15468178.785857 0.761506 
15454849.899933 0.761687 
15441521.014009 0.761869 
15428192.128085 0.762050 
15414863.242161 0.762232 
15401534.356237 0.762413 
15388205.470314 0.762595 
15374876.584390 0.762777 
15361547.698466 0.762958 
15348218.812542 0.763140 
15334889.926618 0.763322 
15321561.040694 0.763504 
15308232.154770 0.763686 
15294903.268846 0.763868 
15281574.382922 0.764050 
15268245.496998 0.764232 
15254916.611074 0.764414 
15241587.725150 0.764596 
15228258.839226 0.764778 
15214929.953302 0.764961 
15201601.067378 0.765143 
15188272.181454 0.765325 
15174943.295530 0.765508 
15161614.409606 0.765690 
15148285.523682 0.765872 
15134956.637759 0.766055 
15121627.751835 0.766237 
15108298.865911 0.766420 
15094969.979987 0.766603 
15081641.094063 0.766785 
15068312.208139 0.766968 
15054983.322215 0.767151 
15041654.436291 0.767333 
15028325.550367 0.767516 
15014996.664443 0.767699 
15001667.778519 0.767882 
14988338.892595 0.768065 
14975010.006671 0.768248 
14961681.120747 0.768431 
14948352.234823 0.768614 
14935023.348899 0.768797 
14921694.462975 0.768980 
14908365.577051 0.769163 
14895036.691127 0.769347 
14881707.805203 0.769530 
14868378.919280 0.769713 
14855050.033356 0.769897 
14841721.147432 0.770080 
14828392.261508 0.770263 
14815063.375584 0.770447 
14801734.489660 0.770630 
14788405.603736 0.770814 
14775076.717812 0.770998 
14761747.831888 0.771181 
14748418.945964 0.771365 
14735090.060040 0.771549 
14721761.174116 0.771733 
14708432.288192 0.771916 
14695103.402268 0.772100 
14681774.516344 0.772284 
14668445.630420 0.772468 
14655116.744496 0.772652 
14641787.858572 0.772836 
14628458.972648 0.773020 
14615130.086724 0.773204 
14601801.200801 0.773389 
14588472.314877 0.773573 
14575143.428953 0.773757 
14561814.543029 0.773941 
14548485.657105 0.774126 
14535156.771181 0.774310 
14521827.885257 0.774495 
14508498.999333 0.774679 
14495170.113409 0.774864 
14481841.227485 0.775048 
14468512.341561 0.775233 
14455183.455637 0.775417 
14441854.569713 0.775602 
14428525.683789 0.775787 
14415196.797865 0.775972 
14401867.911941 0.776156 
14388539.026017 0.776341 
14375210.140093 0.776526 
14361881.254169 0.776711 
14348552.368245 0.776896 
14335223.482322 0.777081 
14321894.596398 0.777266 
14308565.710474 0.777451 
14295236.824550 0.777636 
14281907.938626 0.777822 
14268579.052702 0.778007 
14255250.166778 0.778192 
14241921.280854 0.778378 
14228592.394930 0.778563 
14215263.509006 0.778748 
14201934.623082 0.778934 
14188605.737158 0.779119 
14175276.851234 0.779305 
14161947.965310 0.779490 
14148619.079386 0.779676 
14135290.193462 0.779862 
14121961.307538 0.780048 
14108632.421614 0.780233 
14095303.535690 0.780419 
14081974.649767 0.780605 
14068645.763843 0.780791 
14055316.877919 0.780977 
14041987.991995 0.781163 
14028659.106071 0.781349 
14015330.220147 0.781535 
14002001.334223 0.781721 
13988672.448299 0.781907 
13975343.562375 0.782093 
13962014.676451 0.782280 
13948685.790527 0.782466 
13935356.904603 0.782652 
13922028.018679 0.782839 
13908699.132755 0.783025 
13895370.246831 0.783212 
13882041.360907 0.783398 
13868712.474983 0.783585 
13855383.589059 0.783771 
13842054.703135 0.783958 
13828725.817211 0.784145 
13815396.931288 0.784331 
13802068.045364 0.784518 
13788739.159440 0.784705 
13775410.273516 0.784892 
13762081.387592 0.785079 
13748752.501668 0.785266 
13735423.615744 0.785453 
13722094.729820 0.785640 
13708765.843896 0.785827 
13695436.957972 0.786014 
13682108.072048 0.786201 
13668779.186124 0.786388 
13655450.300200 0.786575 
13642121.414276 0.786763 
13628792.528352 0.786950 
13615463.642428 0.787138 
13602134.756504 0.787325 
13588805.870580 0.787512 
13575476.984656 0.787700 
13562148.098732 0.787888 
13548819.212809 0.788075 
13535490.326885 0.788263 
13522161.440961 0.788450 
13508832.555037 0.788638 
13495503.669113 0.788826 
13482174.783189 0.789014 
13468845.897265 0.789202 
13455517.011341 0.789390 
13442188.125417 0.789578 
13428859.239493 0.789766 
13415530.353569 0.789954 
13402201.467645 0.790142 
13388872.581721 0.790330 
13375543.695797 0.790518 
13362214.809873 0.790706 
13348885.923949 0.790895 
13335557.038025 0.791083 
13322228.152101 0.791271 
13308899.266177 0.791460 
13295570.380254 0.791648 
13282241.494330 0.791837 
13268912.608406 0.792025 
13255583.722482 0.792214 
13242254.836558 0.792402 
13228925.950634 0.792591 
13215597.064710 0.792780 
13202268.178786 0.792969 
13188939.292862 0.793157 
13175610.406938 0.793346 
13162281.521014 0.793535 
13148952.635090 0.793724 
13135623.749166 0.793913 
13122294.863242 0.794102 
13108965.977318 0.794291 
13095637.091394 0.794480 
13082308.205470 0.794670 
13068979.319546 0.794859 
13055650.433622 0.795048 
13042321.547698 0.795237 
13028992.661775 0.795427 
13015663.775851 0.795616 
13002334.889927 0.795805 
12989006.004003 0.795995 
12975677.118079 0.796184 
12962348.232155 0.796374 
12949019.346231 0.796564 
12935690.460307 0.796753 
12922361.574383 0.796943 
12909032.688459 0.797133 
12895703.802535 0.797323 
12882374.916611 0.797512 
12869046.030687 0.797702 
12855717.144763 0.797892 
12842388.258839 0.798082 
12829059.372915 0.798272 
12815730.486991 0.798462 
12802401.601067 0.798652 
12789072.715143 0.798843 
12775743.829219 0.799033 
12762414.943296 0.799223 
12749086.057372 0.799413 
12735757.171448 0.799604 
12722428.285524 0.799794 
12709099.399600 0.799985 
12695770.513676 0.800175 
12682441.627752 0.800366 
12669112.741828 0.800556 
12655783.855904 0.800747 
12642454.969980 0.800937 
12629126.084056 0.801128 
12615797.198132 0.801319 
12602468.312208 0.801510 
12589139.426284 0.801700 
12575810.540360 0.801891 
12562481.654436 0.802082 
12549152.768512 0.802273 
12535823.882588 0.802464 
12522494.996664 0.802655 
12509166.110740 0.802846 
12495837.224817 0.803038 
12482508.338893 0.803229 
12469179.452969 0.803420 
12455850.567045 0.803611 
12442521.681121 0.803803 
12429192.795197 0.803994 
12415863.909273 0.804185 
12402535.023349 0.804377 
12389206.137425 0.804569 
12375877.251501 0.804760 
12362548.365577 0.804952 
12349219.479653 0.805143 
12335890.593729 0.805335 
12322561.707805 0.805527 
12309232.821881 0.805719 
12295903.935957 0.805910 
12282575.050033 0.806102 
12269246.164109 0.806294 
12255917.278185 0.806486 
12242588.392262 0.806678 
12229259.506338 0.806870 
12215930.620414 0.807062 
12202601.734490 0.807255 
12189272.848566 0.807447 
12175943.962642 0.807639 
12162615.076718 0.807831 
12149286.190794 0.808024 
12135957.304870 0.808216 
12122628.418946 0.808409 
12109299.533022 0.808601 
12095970.647098 0.808794 
12082641.761174 0.808986 
12069312.875250 0.809179 
12055983.989326 0.809372 
12042655.103402 0.809564 
12029326.217478 0.809757 
12015997.331554 0.809950 
12002668.445630 0.810143 
11989339.559706 0.810336 
11976010.673783 0.810529 
11962681.787859 0.810722 
11949352.901935 0.810915 
11936024.016011 0.811108 
11922695.130087 0.811301 
11909366.244163 0.811494 
11896037.358239 0.811687 
11882708.472315 0.811880 
11869379.586391 0.812074 
11856050.700467 0.812267 
11842721.814543 0.812461 
11829392.928619 0.812654 
11816064.042695 0.812848 
11802735.156771 0.813041 
11789406.270847 0.813235 
11776077.384923 0.813428 
11762748.498999 0.813622 
11749419.613075 0.813816 
11736090.727151 0.814010 
11722761.841227 0.814203 
11709432.955304 0.814397 
11696104.069380 0.814591 
11682775.183456 0.814785 
11669446.297532 0.814979 
11656117.411608 0.815173 
11642788.525684 0.815367 
11629459.639760 0.815562 
11616130.753836 0.815756 
11602801.867912 0.815950 
11589472.981988 0.816144 
11576144.096064 0.816339 
11562815.210140 0.816533 
11549486.324216 0.816727 
11536157.438292 0.816922 
11522828.552368 0.817116 
11509499.666444 0.817311 
11496170.780520 0.817506 
11482841.894596 0.817700 
11469513.008672 0.817895 
11456184.122748 0.818090 
11442855.236825 0.818285 
11429526.350901 0.818480 
11416197.464977 0.818674 
11402868.579053 0.818869 
11389539.693129 0.819064 
11376210.807205 0.819259 
11362881.921281 0.819455 
11349553.035357 0.819650 
11336224.149433 0.819845 
11322895.263509 0.820040 
11309566.377585 0.820235 
11296237.491661 0.820431 
11282908.605737 0.820626 
11269579.719813 0.820822 
11256250.833889 0.821017 
11242921.947965 0.821213 
11229593.062041 0.821408 
11216264.176117 0.821604 
11202935.290193 0.821799 
11189606.404270 0.821995 
11176277.518346 0.822191 
11162948.632422 0.822387 
11149619.746498 0.822583 
11136290.860574 0.822779 
11122961.974650 0.822974 
11109633.088726 0.823170 
11096304.202802 0.823366 
11082975.316878 0.823563 
11069646.430954 0.823759 
11056317.545030 0.823955 
11042988.659106 0.824151 
11029659.773182 0.824347 
11016330.887258 0.824544 
11003002.001334 0.824740 
10989673.115410 0.824937 
10976344.229486 0.825133 
10963015.343562 0.825330 
10949686.457638 0.825526 
10936357.571714 0.825723 
10923028.685791 0.825919 
10909699.799867 0.826116 
10896370.913943 0.826313 
10883042.028019 0.826510 
10869713.142095 0.826707 
10856384.256171 0.826903 
10843055.370247 0.827100 
10829726.484323 0.827297 
10816397.598399 0.827494 
10803068.712475 0.827692 
10789739.826551 0.827889 
10776410.940627 0.828086 
10763082.054703 0.828283 
10749753.168779 0.828480 
10736424.282855 0.828678 
10723095.396931 0.828875 
10709766.511007 0.829073 
10696437.625083 0.829270 
10683108.739159 0.829468 
10669779.853235 0.829665 
10656450.967312 0.829863 
10643122.081388 0.830060 
10629793.195464 0.830258 
10616464.309540 0.830456 
10603135.423616 0.830654 
10589806.537692 0.830852 
10576477.651768 0.831050 
10563148.765844 0.831248 
10549819.879920 0.831446 
10536490.993996 0.831644 
10523162.108072 0.831842 
10509833.222148 0.832040 
10496504.336224 0.832238 
10483175.450300 0.832436 
10469846.564376 0.832635 
10456517.678452 0.832833 
10443188.792528 0.833031 
10429859.906604 0.833230 
10416531.020680 0.833428 
10403202.134757 0.833627 
10389873.248833 0.833825 
10376544.362909 0.834024 
10363215.476985 0.834223 
10349886.591061 0.834421 
10336557.705137 0.834620 
10323228.819213 0.834819 
10309899.933289 0.835018 
10296571.047365 0.835217 
10283242.161441 0.835416 
10269913.275517 0.835615 
10256584.389593 0.835814 
10243255.503669 0.836013 
10229926.617745 0.836212 
10216597.731821 0.836411 
10203268.845897 0.836611 
10189939.959973 0.836810 
10176611.074049 0.837009 
10163282.188125 0.837209 
10149953.302201 0.837408 
10136624.416278 0.837608 
10123295.530354 0.837807 
10109966.644430 0.838007 
10096637.758506 0.838207 
10083308.872582 0.838406 
10069979.986658 0.838606 
10056651.100734 0.838806 
10043322.214810 0.839006 
10029993.328886 0.839206 
10016664.442962 0.839406 
10003335.557038 0.839606 
9990006.671114 0.839806 
9976677.785190 0.840006 
9963348.899266 0.840206 
9950020.013342 0.840406 
9936691.127418 0.840606 
9923362.241494 0.840807 
9910033.355570 0.841007 
9896704.469646 0.841208 
9883375.583722 0.841408 
9870046.697799 0.841608 
9856717.811875 0.841809 
9843388.925951 0.842010 
9830060.040027 0.842210 
9816731.154103 0.842411 
9803402.268179 0.842612 
9790073.382255 0.842812 
9776744.496331 0.843013 
9763415.610407 0.843214 
9750086.724483 0.843415 
9736757.838559 0.843616 
9723428.952635 0.843817 
9710100.066711 0.844018 
9696771.180787 0.844219 
9683442.294863 0.844421 
9670113.408939 0.844622 
9656784.523015 0.844823 
9643455.637091 0.845024 
9630126.751167 0.845226 
9616797.865243 0.845427 
9603468.979320 0.845629 
9590140.093396 0.845830 
9576811.207472 0.846032 
9563482.321548 0.846234 
9550153.435624 0.846435 
9536824.549700 0.846637 
9523495.663776 0.846839 
9510166.777852 0.847041 
9496837.891928 0.847242 
9483509.006004 0.847444 
9470180.120080 0.847646 
9456851.234156 0.847848 
9443522.348232 0.848050 
9430193.462308 0.848253 
9416864.576384 0.848455 
9403535.690460 0.848657 
9390206.804536 0.848859 
9376877.918612 0.849062 
9363549.032688 0.849264 
9350220.146765 0.849466 
9336891.260841 0.849669 
9323562.374917 0.849871 
9310233.488993 0.850074 
9296904.603069 0.850277 
9283575.717145 0.850479 
9270246.831221 0.850682 
9256917.945297 0.850885 
9243589.059373 0.851088 
9230260.173449 0.851291 
9216931.287525 0.851494 
9203602.401601 0.851696 
9190273.515677 0.851900 
9176944.629753 0.852103 
9163615.743829 0.852306 
9150286.857905 0.852509 
9136957.971981 0.852712 
9123629.086057 0.852915 
9110300.200133 0.853119 
9096971.314209 0.853322 
9083642.428286 0.853526 
9070313.542362 0.853729 
9056984.656438 0.853933 
9043655.770514 0.854136 
9030326.884590 0.854340 
9016997.998666 0.854544 
9003669.112742 0.854747 
8990340.226818 0.854951 
8977011.340894 0.855155 
8963682.454970 0.855359 
8950353.569046 0.855563 
8937024.683122 0.855767 
8923695.797198 0.855971 
8910366.911274 0.856175 
8897038.025350 0.856379 
8883709.139426 0.856583 
8870380.253502 0.856787 
8857051.367578 0.856992 
8843722.481654 0.857196 
8830393.595730 0.857400 
8817064.709807 0.857605 
8803735.823883 0.857809 
8790406.937959 0.858014 
8777078.052035 0.858219 
8763749.166111 0.858423 
8750420.280187 0.858628 
8737091.394263 0.858833 
8723762.508339 0.859037 
8710433.622415 0.859242 
8697104.736491 0.859447 
8683775.850567 0.859652 
8670446.964643 0.859857 
8657118.078719 0.860062 
8643789.192795 0.860267 
8630460.306871 0.860473 
8617131.420947 0.860678 
8603802.535023 0.860883 
8590473.649099 0.861088 
8577144.763175 0.861294 
8563815.877252 0.861499 
8550486.991328 0.861705 
8537158.105404 0.861910 
8523829.219480 0.862116 
8510500.333556 0.862321 
8497171.447632 0.862527 
8483842.561708 0.862733 
8470513.675784 0.862938 
8457184.789860 0.863144 
8443855.903936 0.863350 
8430527.018012 0.863556 
8417198.132088 0.863762 
8403869.246164 0.863968 
8390540.360240 0.864174 
8377211.474316 0.864380 
8363882.588392 0.864586 
8350553.702468 0.864793 
8337224.816544 0.864999 
8323895.930620 0.865205 
8310567.044696 0.865412 
8297238.158773 0.865618 
8283909.272849 0.865825 
8270580.386925 0.866031 
8257251.501001 0.866238 
8243922.615077 0.866444 
8230593.729153 0.866651 
8217264.843229 0.866858 
8203935.957305 0.867065 
8190607.071381 0.867272 
8177278.185457 0.867478 
8163949.299533 0.867685 
8150620.413609 0.867892 
8137291.527685 0.868100 
8123962.641761 0.868307 
8110633.755837 0.868514 
8097304.869913 0.868721 
8083975.983989 0.868928 
8070647.098065 0.869136 
8057318.212141 0.869343 
8043989.326217 0.869550 
8030660.440294 0.869758 
8017331.554370 0.869965 
8004002.668446 0.870173 
7990673.782522 0.870381 
7977344.896598 0.870588 
7964016.010674 0.870796 
7950687.124750 0.871004 
7937358.238826 0.871212 
7924029.352902 0.871420 
7910700.466978 0.871628 
7897371.581054 0.871836 
7884042.695130 0.872044 
7870713.809206 0.872252 
7857384.923282 0.872460 
7844056.037358 0.872668 
7830727.151434 0.872876 
7817398.265510 0.873085 
7804069.379586 0.873293 
7790740.493662 0.873501 
7777411.607738 0.873710 
7764082.721815 0.873918 
7750753.835891 0.874127 
7737424.949967 0.874336 
7724096.064043 0.874544 
7710767.178119 0.874753 
7697438.292195 0.874962 
7684109.406271 0.875171 
7670780.520347 0.875380 
7657451.634423 0.875588 
7644122.748499 0.875797 
7630793.862575 0.876007 
7617464.976651 0.876216 
7604136.090727 0.876425 
7590807.204803 0.876634 
7577478.318879 0.876843 
7564149.432955 0.877053 
7550820.547031 0.877262 
7537491.661107 0.877471 
7524162.775183 0.877681 
7510833.889260 0.877890 
7497505.003336 0.878100 
7484176.117412 0.878309 
7470847.231488 0.878519 
7457518.345564 0.878729 
7444189.459640 0.878939 
7430860.573716 0.879149 
7417531.687792 0.879358 
7404202.801868 0.879568 
7390873.915944 0.879778 
7377545.030020 0.879988 
7364216.144096 0.880198 
7350887.258172 0.880409 
7337558.372248 0.880619 
7324229.486324 0.880829 
7310900.600400 0.881039 
7297571.714476 0.881250 
7284242.828552 0.881460 
7270913.942628 0.881671 
7257585.056704 0.881881 
7244256.170781 0.882092 
7230927.284857 0.882302 
7217598.398933 0.882513 
7204269.513009 0.882724 
7190940.627085 0.882935 
7177611.741161 0.883145 
7164282.855237 0.883356 
7150953.969313 0.883567 
7137625.083389 0.883778 
7124296.197465 0.883989 
7110967.311541 0.884201 
7097638.425617 0.884412 
7084309.539693 0.884623 
7070980.653769 0.884834 
7057651.767845 0.885045 
7044322.881921 0.885257 
7030993.995997 0.885468 
7017665.110073 0.885680 
7004336.224149 0.885891 
6991007.338225 0.886103 
6977678.452302 0.886315 
6964349.566378 0.886526 
6951020.680454 0.886738 
6937691.794530 0.886950 
6924362.908606 0.887162 
6911034.022682 0.887374 
6897705.136758 0.887586 
6884376.250834 0.887798 
6871047.364910 0.888010 
6857718.478986 0.888222 
6844389.593062 0.888434 
6831060.707138 0.888646 
6817731.821214 0.888858 
6804402.935290 0.889071 
6791074.049366 0.889283 
6777745.163442 0.889496 
6764416.277518 0.889708 
6751087.391594 0.889921 
6737758.505670 0.890133 
6724429.619746 0.890346 
6711100.733823 0.890559 
6697771.847899 0.890772 
6684442.961975 0.890984 
6671114.076051 0.891197 
6657785.190127 0.891410 
6644456.304203 0.891623 
6631127.418279 0.891836 
6617798.532355 0.892049 
6604469.646431 0.892262 
6591140.760507 0.892476 
6577811.874583 0.892689 
6564482.988659 0.892902 
6551154.102735 0.893116 
6537825.216811 0.893329 
6524496.330887 0.893543 
6511167.444963 0.893756 
6497838.559039 0.893970 
6484509.673115 0.894183 
6471180.787191 0.894397 
6457851.901268 0.894611 
6444523.015344 0.894825 
6431194.129420 0.895038 
6417865.243496 0.895252 
6404536.357572 0.895466 
6391207.471648 0.895680 
6377878.585724 0.895894 
6364549.699800 0.896109 
6351220.813876 0.896323 
6337891.927952 0.896537 
6324563.042028 0.896751 
6311234.156104 0.896966 
6297905.270180 0.897180 
6284576.384256 0.897394 
6271247.498332 0.897609 
6257918.612408 0.897824 
6244589.726484 0.898038 
6231260.840560 0.898253 
6217931.954636 0.898468 
6204603.068712 0.898682 
6191274.182789 0.898897 
6177945.296865 0.899112 
6164616.410941 0.899327 
6151287.525017 0.899542 
6137958.639093 0.899757 
6124629.753169 0.899972 
6111300.867245 0.900187 
6097971.981321 0.900403 
6084643.095397 0.900618 
6071314.209473 0.900833 
6057985.323549 0.901049 
6044656.437625 0.901264 
6031327.551701 0.901480 
6017998.665777 0.901695 
6004669.779853 0.901911 
5991340.893929 0.902126 
5978012.008005 0.902342 
5964683.122081 0.902558 
5951354.236157 0.902774 
5938025.350233 0.902990 
5924696.464310 0.903206 
5911367.578386 0.903422 
5898038.692462 0.903638 
5884709.806538 0.903854 
5871380.920614 0.904070 
5858052.034690 0.904286 
5844723.148766 0.904502 
5831394.262842 0.904719 
5818065.376918 0.904935 
5804736.490994 0.905152 
5791407.605070 0.905368 
5778078.719146 0.905585 
5764749.833222 0.905801 
5751420.947298 0.906018 
5738092.061374 0.906235 
5724763.175450 0.906451 
5711434.289526 0.906668 
5698105.403602 0.906885 
5684776.517678 0.907102 
5671447.631755 0.907319 
5658118.745831 0.907536 
5644789.859907 0.907753 
5631460.973983 0.907970 
5618132.088059 0.908188 
5604803.202135 0.908405 
5591474.316211 0.908622 
5578145.430287 0.908840 
5564816.544363 0.909057 
5551487.658439 0.909275 
5538158.772515 0.909492 
5524829.886591 0.909710 
5511501.000667 0.909927 
5498172.114743 0.910145 
5484843.228819 0.910363 
5471514.342895 0.910581 
5458185.456971 0.910799 
5444856.571047 0.911017 
5431527.685123 0.911235 
5418198.799199 0.911453 
5404869.913276 0.911671 
5391541.027352 0.911889 
5378212.141428 0.912107 
5364883.255504 0.912325 
5351554.369580 0.912544 
5338225.483656 0.912762 
5324896.597732 0.912981 
5311567.711808 0.913199 
5298238.825884 0.913418 
5284909.939960 0.913636 
5271581.054036 0.913855 
5258252.168112 0.914074 
5244923.282188 0.914292 
5231594.396264 0.914511 
5218265.510340 0.914730 
5204936.624416 0.914949 
5191607.738492 0.915168 
5178278.852568 0.915387 
5164949.966644 0.915606 
5151621.080720 0.915825 
5138292.194797 0.916045 
5124963.308873 0.916264 
5111634.422949 0.916483 
5098305.537025 0.916703 
5084976.651101 0.916922 
5071647.765177 0.917142 
5058318.879253 0.917361 
5044989.993329 0.917581 
5031661.107405 0.917801 
5018332.221481 0.918020 
5005003.335557 0.918240 
4991674.449633 0.918460 
4978345.563709 0.918680 
4965016.677785 0.918900 
4951687.791861 0.919120 
4938358.905937 0.919340 
4925030.020013 0.919560 
4911701.134089 0.919780 
4898372.248165 0.920001 
4885043.362241 0.920221 
4871714.476318 0.920441 
4858385.590394 0.920662 
4845056.704470 0.920882 
4831727.818546 0.921103 
4818398.932622 0.921323 
4805070.046698 0.921544 
4791741.160774 0.921765 
4778412.274850 0.921986 
4765083.388926 0.922206 
4751754.503002 0.922427 
4738425.617078 0.922648 
4725096.731154 0.922869 
4711767.845230 0.923090 
4698438.959306 0.923311 
4685110.073382 0.923533 
4671781.187458 0.923754 
4658452.301534 0.923975 
4645123.415610 0.924196 
4631794.529686 0.924418 
4618465.643763 0.924639 
4605136.757839 0.924861 
4591807.871915 0.925082 
4578478.985991 0.925304 
4565150.100067 0.925526 
4551821.214143 0.925747 
4538492.328219 0.925969 
4525163.442295 0.926191 
4511834.556371 0.926413 
4498505.670447 0.926635 
4485176.784523 0.926857 
4471847.898599 0.927079 
4458519.012675 0.927301 
4445190.126751 0.927523 
4431861.240827 0.927746 
4418532.354903 0.927968 
4405203.468979 0.928190 
4391874.583055 0.928413 
4378545.697131 0.928635 
4365216.811207 0.928858 
4351887.925284 0.929081 
4338559.039360 0.929303 
4325230.153436 0.929526 
4311901.267512 0.929749 
4298572.381588 0.929972 
4285243.495664 0.930194 
4271914.609740 0.930417 
4258585.723816 0.930640 
4245256.837892 0.930863 
4231927.951968 0.931087 
4218599.066044 0.931310 
4205270.180120 0.931533 
4191941.294196 0.931756 
4178612.408272 0.931980 
4165283.522348 0.932203 
4151954.636424 0.932427 
4138625.750500 0.932650 
4125296.864576 0.932874 
4111967.978652 0.933097 
4098639.092728 0.933321 
4085310.206805 0.933545 
4071981.320881 0.933769 
4058652.434957 0.933993 
4045323.549033 0.934217 
4031994.663109 0.934441 
4018665.777185 0.934665 
4005336.891261 0.934889 
3992008.005337 0.935113 
3978679.119413 0.935337 
3965350.233489 0.935561 
3952021.347565 0.935786 
3938692.461641 0.936010 
3925363.575717 0.936235 
3912034.689793 0.936459 
3898705.803869 0.936684 
3885376.917945 0.936908 
3872048.032021 0.937133 
3858719.146097 0.937358 
3845390.260173 0.937583 
3832061.374249 0.937808 
3818732.488326 0.938033 
3805403.602402 0.938258 
3792074.716478 0.938483 
3778745.830554 0.938708 
3765416.944630 0.938933 
3752088.058706 0.939158 
3738759.172782 0.939383 
3725430.286858 0.939609 
3712101.400934 0.939834 
3698772.515010 0.940060 
3685443.629086 0.940285 
3672114.743162 0.940511 
3658785.857238 0.940736 
3645456.971314 0.940962 
3632128.085390 0.941188 
3618799.199466 0.941414 
3605470.313542 0.941640 
3592141.427618 0.941865 
3578812.541694 0.942091 
3565483.655771 0.942318 
3552154.769847 0.942544 
3538825.883923 0.942770 
3525496.997999 0.942996 
3512168.112075 0.943222 
3498839.226151 0.943449 
3485510.340227 0.943675 
3472181.454303 0.943902 
3458852.568379 0.944128 
3445523.682455 0.944355 
3432194.796531 0.944581 
3418865.910607 0.944808 
3405537.024683 0.945035 
3392208.138759 0.945262 
3378879.252835 0.945489 
3365550.366911 0.945715 
3352221.480987 0.945943 
3338892.595063 0.946170 
3325563.709139 0.946397 
3312234.823215 0.946624 
3298905.937292 0.946851 
3285577.051368 0.947078 
3272248.165444 0.947306 
3258919.279520 0.947533 
3245590.393596 0.947761 
3232261.507672 0.947988 
3218932.621748 0.948216 
3205603.735824 0.948443 
3192274.849900 0.948671 
3178945.963976 0.948899 
3165617.078052 0.949127 
3152288.192128 0.949355 
3138959.306204 0.949583 
3125630.420280 0.949811 
3112301.534356 0.950039 
3098972.648432 0.950267 
3085643.762508 0.950495 
3072314.876584 0.950723 
3058985.990660 0.950952 
3045657.104736 0.951180 
3032328.218813 0.951409 
3018999.332889 0.951637 
3005670.446965 0.951866 
2992341.561041 0.952094 
2979012.675117 0.952323 
2965683.789193 0.952552 
2952354.903269 0.952780 
2939026.017345 0.953009 
2925697.131421 0.953238 
2912368.245497 0.953467 
2899039.359573 0.953696 
2885710.473649 0.953925 
2872381.587725 0.954155 
2859052.701801 0.954384 
2845723.815877 0.954613 
2832394.929953 0.954842 
2819066.044029 0.955072 
2805737.158105 0.955301 
2792408.272181 0.955531 
2779079.386258 0.955760 
2765750.500334 0.955990 
2752421.614410 0.956220 
2739092.728486 0.956449 
2725763.842562 0.956679 
2712434.956638 0.956909 
2699106.070714 0.957139 
2685777.184790 0.957369 
2672448.298866 0.957599 
2659119.412942 0.957829 
2645790.527018 0.958059 
2632461.641094 0.958290 
2619132.755170 0.958520 
2605803.869246 0.958750 
2592474.983322 0.958981 
2579146.097398 0.959211 
2565817.211474 0.959442 
2552488.325550 0.959673 
2539159.439626 0.959903 
2525830.553702 0.960134 
2512501.667779 0.960365 
2499172.781855 0.960596 
2485843.895931 0.960827 
2472515.010007 0.961057 
2459186.124083 0.961289 
2445857.238159 0.961520 
2432528.352235 0.961751 
2419199.466311 0.961982 
2405870.580387 0.962213 
2392541.694463 0.962445 
2379212.808539 0.962676 
2365883.922615 0.962908 
2352555.036691 0.963139 
2339226.150767 0.963371 
2325897.264843 0.963602 
2312568.378919 0.963834 
2299239.492995 0.964066 
2285910.607071 0.964298 
2272581.721147 0.964530 
2259252.835223 0.964761 
2245923.949300 0.964994 
2232595.063376 0.965226 
2219266.177452 0.965458 
2205937.291528 0.965690 
2192608.405604 0.965922 
2179279.519680 0.966155 
2165950.633756 0.966387 
2152621.747832 0.966619 
2139292.861908 0.966852 
2125963.975984 0.967084 
2112635.090060 0.967317 
2099306.204136 0.967550 
2085977.318212 0.967783 
2072648.432288 0.968015 
2059319.546364 0.968248 
2045990.660440 0.968481 
2032661.774516 0.968714 
2019332.888592 0.968947 
2006004.002668 0.969180 
1992675.116744 0.969414 
1979346.230821 0.969647 
1966017.344897 0.969880 
1952688.458973 0.970114 
1939359.573049 0.970347 
1926030.687125 0.970580 
1912701.801201 0.970814 
1899372.915277 0.971048 
1886044.029353 0.971281 
1872715.143429 0.971515 
1859386.257505 0.971749 
1846057.371581 0.971983 
1832728.485657 0.972217 
1819399.599733 0.972451 
1806070.713809 0.972685 
1792741.827885 0.972919 
1779412.941961 0.973153 
1766084.056037 0.973387 
1752755.170113 0.973622 
1739426.284189 0.973856 
1726097.398266 0.974090 
1712768.512342 0.974325 
1699439.626418 0.974559 
1686110.740494 0.974794 
1672781.854570 0.975029 
1659452.968646 0.975264 
1646124.082722 0.975498 
1632795.196798 0.975733 
1619466.310874 0.975968 
1606137.424950 0.976203 
1592808.539026 0.976438 
1579479.653102 0.976673 
1566150.767178 0.976908 
1552821.881254 0.977144 
1539492.995330 0.977379 
1526164.109406 0.977614 
1512835.223482 0.977850 
1499506.337558 0.978085 
1486177.451634 0.978321 
1472848.565710 0.978557 
1459519.679787 0.978792 
1446190.793863 0.979028 
1432861.907939 0.979264 
1419533.022015 0.979500 
1406204.136091 0.979736 
1392875.250167 0.979972 
1379546.364243 0.980208 
1366217.478319 0.980444 
1352888.592395 0.980680 
1339559.706471 0.980916 
1326230.820547 0.981152 
1312901.934623 0.981389 
1299573.048699 0.981625 
1286244.162775 0.981862 
1272915.276851 0.982098 
1259586.390927 0.982335 
1246257.505003 0.982572 
1232928.619079 0.982808 
1219599.733155 0.983045 
1206270.847231 0.983282 
1192941.961308 0.983519 
1179613.075384 0.983756 
1166284.189460 0.983993 
1152955.303536 0.984230 
1139626.417612 0.984468 
1126297.531688 0.984705 
1112968.645764 0.984942 
1099639.759840 0.985179 
1086310.873916 0.985417 
1072981.987992 0.985654 
1059653.102068 0.985892 
1046324.216144 0.986130 
1032995.330220 0.986367 
1019666.444296 0.986605 
1006337.558372 0.986843 
993008.672448 0.987081 
979679.786524 0.987319 
966350.900600 0.987557 
953022.014676 0.987795 
939693.128752 0.988033 
926364.242829 0.988271 
913035.356905 0.988510 
899706.470981 0.988748 
886377.585057 0.988986 
873048.699133 0.989225 
859719.813209 0.989463 
846390.927285 0.989702 
833062.041361 0.989941 
819733.155437 0.990179 
806404.269513 0.990418 
793075.383589 0.990657 
779746.497665 0.990896 
766417.611741 0.991135 
753088.725817 0.991374 
739759.839893 0.991613 
726430.953969 0.991852 
713102.068045 0.992091 
699773.182121 0.992331 
686444.296197 0.992570 
673115.410274 0.992810 
659786.524350 0.993049 
646457.638426 0.993289 
633128.752502 0.993528 
619799.866578 0.993768 
606470.980654 0.994008 
593142.094730 0.994247 
579813.208806 0.994487 
566484.322882 0.994727 
553155.436958 0.994967 
539826.551034 0.995207 
526497.665110 0.995447 
513168.779186 0.995688 
499839.893262 0.995928 
486511.007338 0.996168 
473182.121414 0.996409 
459853.235490 0.996649 
446524.349566 0.996890 
433195.463642 0.997130 
419866.577718 0.997371 
406537.691795 0.997612 
393208.805871 0.997852 
379879.919947 0.998093 
366551.034023 0.998334 
353222.148099 0.998575 
339893.262175 0.998816 
326564.376251 0.999057 
313235.490327 0.999298 
299906.604403 0.999540 
286577.718479 0.999781 
286577.718479 0.981786 
286577.718479 0.981786 
286577.718479 0.961771 
299906.604403 0.922967 
313235.490327 0.887249 
326564.376251 0.854265 
339893.262175 0.823712 
353222.148099 0.795330 
366551.034023 0.768897 
379879.919947 0.744218 
393208.805871 0.721124 
406537.691795 0.699468 
419866.577718 0.679119 
433195.463642 0.659963 
446524.349566 0.641898 
459853.235490 0.624832 
473182.121414 0.608686 
486511.007338 0.593387 
499839.893262 0.578871 
513168.779186 0.565078 
526497.665110 0.551955 
539826.551034 0.539457 
553155.436958 0.527538 
566484.322882 0.516159 
579813.208806 0.505285 
593142.094730 0.494883 
606470.980654 0.484923 
619799.866578 0.475376 
633128.752502 0.466219 
646457.638426 0.457427 
659786.524350 0.448980 
673115.410274 0.440857 
686444.296197 0.433040 
699773.182121 0.425512 
713102.068045 0.418258 
726430.953969 0.411262 
739759.839893 0.404512 
753088.725817 0.397994 
766417.611741 0.391697 
779746.497665 0.385609 
793075.383589 0.379722 
806404.269513 0.374024 
819733.155437 0.368506 
833062.041361 0.363162 
846390.927285 0.357981 
859719.813209 0.352958 
873048.699133 0.348084 
886377.585057 0.343354 
899706.470981 0.338761 
913035.356905 0.334299 
926364.242829 0.329963 
939693.128752 0.325748 
953022.014676 0.321648 
966350.900600 0.317659 
979679.786524 0.313776 
993008.672448 0.309996 
1006337.558372 0.306314 
1019666.444296 0.302726 
1032995.330220 0.299230 
1046324.216144 0.295821 
1059653.102068 0.292496 
1072981.987992 0.289253 
1086310.873916 0.286087 
1099639.759840 0.282998 
1112968.645764 0.279981 
1126297.531688 0.277034 
1139626.417612 0.274155 
1152955.303536 0.271342 
1166284.189460 0.268592 
1179613.075384 0.265904 
1192941.961308 0.263274 
1206270.847231 0.260702 
1219599.733155 0.258186 
1232928.619079 0.255723 
1246257.505003 0.253312 
1259586.390927 0.250952 
1272915.276851 0.248640 
1286244.162775 0.246376 
1299573.048699 0.244158 
1312901.934623 0.241984 
1326230.820547 0.239853 
1339559.706471 0.237764 
1352888.592395 0.235716 
1366217.478319 0.233708 
1379546.364243 0.231738 
1392875.250167 0.229805 
1406204.136091 0.227909 
1419533.022015 0.226047 
1432861.907939 0.224221 
1446190.793863 0.222427 
1459519.679787 0.220666 
1472848.565710 0.218937 
1486177.451634 0.217238 
1499506.337558 0.215570 
1512835.223482 0.213930 
1526164.109406 0.212319 
1539492.995330 0.210736 
1552821.881254 0.209179 
1566150.767178 0.207649 
1579479.653102 0.206145 
1592808.539026 0.204665 
1606137.424950 0.203211 
1619466.310874 0.201779 
1632795.196798 0.200371 
1646124.082722 0.198986 
1659452.968646 0.197623 
1672781.854570 0.196282 
1686110.740494 0.194961 
1699439.626418 0.193662 
1712768.512342 0.192382 
1726097.398266 0.191122 
1739426.284189 0.189881 
1752755.170113 0.188660 
1766084.056037 0.187456 
1779412.941961 0.186271 
1792741.827885 0.185103 
1806070.713809 0.183952 
1819399.599733 0.182818 
1832728.485657 0.181701 
1846057.371581 0.180600 
1859386.257505 0.179514 
1872715.143429 0.178444 
1886044.029353 0.177389 
1899372.915277 0.176349 
1912701.801201 0.175323 
1926030.687125 0.174311 
1939359.573049 0.173314 
1952688.458973 0.172330 
1966017.344897 0.171359 
1979346.230821 0.170402 
1992675.116744 0.169457 
2006004.002668 0.168525 
2019332.888592 0.167605 
2032661.774516 0.166697 
2045990.660440 0.165801 
2059319.546364 0.164917 
2072648.432288 0.164044 
2085977.318212 0.163182 
2099306.204136 0.162332 
2112635.090060 0.161492 
2125963.975984 0.160662 
2139292.861908 0.159843 
2152621.747832 0.159034 
2165950.633756 0.158236 
2179279.519680 0.157447 
2192608.405604 0.156667 
2205937.291528 0.155897 
2219266.177452 0.155137 
2232595.063376 0.154385 
2245923.949300 0.153643 
2259252.835223 0.152909 
2272581.721147 0.152184 
2285910.607071 0.151467 
2299239.492995 0.150759 
2312568.378919 0.150059 
2325897.264843 0.149367 
2339226.150767 0.148683 
2352555.036691 0.148007 
2365883.922615 0.147339 
2379212.808539 0.146678 
2392541.694463 0.146024 
2405870.580387 0.145378 
2419199.466311 0.144739 
2432528.352235 0.144107 
2445857.238159 0.143482 
2459186.124083 0.142864 
2472515.010007 0.142253 
2485843.895931 0.141648 
2499172.781855 0.141050 
2512501.667779 0.140458 
2525830.553702 0.139872 
2539159.439626 0.139293 
2552488.325550 0.138720 
2565817.211474 0.138153 
2579146.097398 0.137591 
2592474.983322 0.137036 
2605803.869246 0.136486 
2619132.755170 0.135942 
2632461.641094 0.135404 
2645790.527018 0.134871 
2659119.412942 0.134344 
2672448.298866 0.133821 
2685777.184790 0.133305 
2699106.070714 0.132793 
2712434.956638 0.132286 
2725763.842562 0.131785 
2739092.728486 0.131288 
2752421.614410 0.130796 
2765750.500334 0.130309 
2779079.386258 0.129827 
2792408.272181 0.129350 
2805737.158105 0.128877 
2819066.044029 0.128408 
2832394.929953 0.127945 
2845723.815877 0.127485 
2859052.701801 0.127030 
2872381.587725 0.126579 
2885710.473649 0.126133 
2899039.359573 0.125690 
2912368.245497 0.125252 
2925697.131421 0.124818 
2939026.017345 0.124388 
2952354.903269 0.123962 
2965683.789193 0.123540 
2979012.675117 0.123121 
2992341.561041 0.122707 
3005670.446965 0.122296 
3018999.332889 0.121889 
3032328.218813 0.121485 
3045657.104736 0.121085 
3058985.990660 0.120689 
3072314.876584 0.120296 
3085643.762508 0.119907 
3098972.648432 0.119521 
3112301.534356 0.119138 
3125630.420280 0.118759 
3138959.306204 0.118383 
3152288.192128 0.118011 
3165617.078052 0.117641 
3178945.963976 0.117275 
3192274.849900 0.116912 
3205603.735824 0.116552 
3218932.621748 0.116195 
3232261.507672 0.115841 
3245590.393596 0.115490 
3258919.279520 0.115142 
3272248.165444 0.114797 
3285577.051368 0.114455 
3298905.937292 0.114116 
3312234.823215 0.113779 
3325563.709139 0.113446 
3338892.595063 0.113115 
3352221.480987 0.112786 
3365550.366911 0.112461 
3378879.252835 0.112138 
3392208.138759 0.111817 
3405537.024683 0.111500 
3418865.910607 0.111184 
3432194.796531 0.110872 
3445523.682455 0.110561 
3458852.568379 0.110254 
3472181.454303 0.109948 
3485510.340227 0.109646 
3498839.226151 0.109345 
3512168.112075 0.109047 
3525496.997999 0.108751 
3538825.883923 0.108458 
3552154.769847 0.108166 
3565483.655771 0.107877 
3578812.541694 0.107591 
3592141.427618 0.107306 
3605470.313542 0.107024 
3618799.199466 0.106744 
3632128.085390 0.106466 
3645456.971314 0.106190 
3658785.857238 0.105916 
3672114.743162 0.105644 
3685443.629086 0.105374 
3698772.515010 0.105107 
3712101.400934 0.104841 
3725430.286858 0.104577 
3738759.172782 0.104315 
3752088.058706 0.104055 
3765416.944630 0.103797 
3778745.830554 0.103541 
3792074.716478 0.103287 
3805403.602402 0.103035 
3818732.488326 0.102784 
3832061.374249 0.102536 
3845390.260173 0.102289 
3858719.146097 0.102044 
3872048.032021 0.101800 
3885376.917945 0.101559 
3898705.803869 0.101319 
3912034.689793 0.101081 
3925363.575717 0.100844 
3938692.461641 0.100610 
3952021.347565 0.100376 
3965350.233489 0.100145 
3978679.119413 0.099915 
3992008.005337 0.099687 
4005336.891261 0.099460 
4018665.777185 0.099235 
4031994.663109 0.099012 
4045323.549033 0.098790 
4058652.434957 0.098569 
4071981.320881 0.098350 
4085310.206805 0.098133 
4098639.092728 0.097917 
4111967.978652 0.097702 
4125296.864576 0.097489 
4138625.750500 0.097278 
4151954.636424 0.097068 
4165283.522348 0.096859 
4178612.408272 0.096652 
4191941.294196 0.096446 
4205270.180120 0.096241 
4218599.066044 0.096038 
4231927.951968 0.095836 
4245256.837892 0.095636 
4258585.723816 0.095436 
4271914.609740 0.095239 
4285243.495664 0.095042 
4298572.381588 0.094847 
4311901.267512 0.094653 
4325230.153436 0.094460 
4338559.039360 0.094269 
4351887.925284 0.094078 
4365216.811207 0.093889 
4378545.697131 0.093702 
4391874.583055 0.093515 
4405203.468979 0.093330 
4418532.354903 0.093145 
4431861.240827 0.092962 
4445190.126751 0.092781 
4458519.012675 0.092600 
4471847.898599 0.092420 
4485176.784523 0.092242 
4498505.670447 0.092065 
4511834.556371 0.091889 
4525163.442295 0.091714 
4538492.328219 0.091540 
4551821.214143 0.091367 
4565150.100067 0.091195 
4578478.985991 0.091024 
4591807.871915 0.090855 
4605136.757839 0.090686 
4618465.643763 0.090518 
4631794.529686 0.090352 
4645123.415610 0.090186 
4658452.301534 0.090022 
4671781.187458 0.089858 
4685110.073382 0.089696 
4698438.959306 0.089534 
4711767.845230 0.089374 
4725096.731154 0.089214 
4738425.617078 0.089056 
4751754.503002 0.088898 
4765083.388926 0.088741 
4778412.274850 0.088586 
4791741.160774 0.088431 
4805070.046698 0.088277 
4818398.932622 0.088124 
4831727.818546 0.087972 
4845056.704470 0.087821 
4858385.590394 0.087670 
4871714.476318 0.087521 
4885043.362241 0.087373 
4898372.248165 0.087225 
4911701.134089 0.087078 
4925030.020013 0.086932 
4938358.905937 0.086787 
4951687.791861 0.086643 
4965016.677785 0.086500 
4978345.563709 0.086357 
4991674.449633 0.086215 
5005003.335557 0.086075 
5018332.221481 0.085935 
5031661.107405 0.085795 
5044989.993329 0.085657 
5058318.879253 0.085519 
5071647.765177 0.085382 
5084976.651101 0.085246 
5098305.537025 0.085111 
5111634.422949 0.084976 
5124963.308873 0.084842 
5138292.194797 0.084709 
5151621.080720 0.084577 
5164949.966644 0.084446 
5178278.852568 0.084315 
5191607.738492 0.084185 
5204936.624416 0.084055 
5218265.510340 0.083927 
5231594.396264 0.083799 
5244923.282188 0.083672 
5258252.168112 0.083545 
5271581.054036 0.083419 
5284909.939960 0.083294 
5298238.825884 0.083170 
5311567.711808 0.083046 
5324896.597732 0.082923 
5338225.483656 0.082801 
5351554.369580 0.082679 
5364883.255504 0.082558 
5378212.141428 0.082438 
5391541.027352 0.082318 
5404869.913276 0.082199 
5418198.799199 0.082081 
5431527.685123 0.081963 
5444856.571047 0.081846 
5458185.456971 0.081729 
5471514.342895 0.081614 
5484843.228819 0.081498 
5498172.114743 0.081384 
5511501.000667 0.081270 
5524829.886591 0.081156 
5538158.772515 0.081044 
5551487.658439 0.080931 
5564816.544363 0.080820 
5578145.430287 0.080709 
5591474.316211 0.080598 
5604803.202135 0.080489 
5618132.088059 0.080379 
5631460.973983 0.080271 
5644789.859907 0.080163 
5658118.745831 0.080055 
5671447.631755 0.079948 
5684776.517678 0.079842 
5698105.403602 0.079736 
5711434.289526 0.079631 
5724763.175450 0.079526 
5738092.061374 0.079422 
5751420.947298 0.079318 
5764749.833222 0.079215 
5778078.719146 0.079112 
5791407.605070 0.079010 
5804736.490994 0.078909 
5818065.376918 0.078808 
5831394.262842 0.078707 
5844723.148766 0.078607 
5858052.034690 0.078508 
5871380.920614 0.078409 
5884709.806538 0.078311 
5898038.692462 0.078213 
5911367.578386 0.078115 
5924696.464310 0.078018 
5938025.350233 0.077922 
5951354.236157 0.077826 
5964683.122081 0.077730 
5978012.008005 0.077635 
5991340.893929 0.077541 
6004669.779853 0.077447 
6017998.665777 0.077353 
6031327.551701 0.077260 
6044656.437625 0.077168 
6057985.323549 0.077075 
6071314.209473 0.076984 
6084643.095397 0.076892 
6097971.981321 0.076802 
6111300.867245 0.076711 
6124629.753169 0.076621 
6137958.639093 0.076532 
6151287.525017 0.076443 
6164616.410941 0.076354 
6177945.296865 0.076266 
6191274.182789 0.076179 
6204603.068712 0.076091 
6217931.954636 0.076005 
6231260.840560 0.075918 
6244589.726484 0.075832 
6257918.612408 0.075747 
6271247.498332 0.075662 
6284576.384256 0.075577 
6297905.270180 0.075493 
6311234.156104 0.075409 
6324563.042028 0.075325 
6337891.927952 0.075242 
6351220.813876 0.075159 
6364549.699800 0.075077 
6377878.585724 0.074995 
6391207.471648 0.074914 
6404536.357572 0.074833 
6417865.243496 0.074752 
6431194.129420 0.074672 
6444523.015344 0.074592 
6457851.901268 0.074512 
6471180.787191 0.074433 
6484509.673115 0.074354 
6497838.559039 0.074276 
6511167.444963 0.074198 
6524496.330887 0.074120 
6537825.216811 0.074043 
6551154.102735 0.073966 
6564482.988659 0.073890 
6577811.874583 0.073813 
6591140.760507 0.073738 
6604469.646431 0.073662 
6617798.532355 0.073587 
6631127.418279 0.073512 
6644456.304203 0.073438 
6657785.190127 0.073364 
6671114.076051 0.073290 
6684442.961975 0.073217 
6697771.847899 0.073144 
6711100.733823 0.073071 
6724429.619746 0.072999 
6737758.505670 0.072927 
6751087.391594 0.072855 
6764416.277518 0.072784 
6777745.163442 0.072713 
6791074.049366 0.072642 
6804402.935290 0.072572 
6817731.821214 0.072502 
6831060.707138 0.072432 
6844389.593062 0.072363 
6857718.478986 0.072294 
6871047.364910 0.072225 
6884376.250834 0.072157 
6897705.136758 0.072089 
6911034.022682 0.072021 
6924362.908606 0.071953 
6937691.794530 0.071886 
6951020.680454 0.071819 
6964349.566378 0.071753 
6977678.452302 0.071687 
6991007.338225 0.071621 
7004336.224149 0.071555 
7017665.110073 0.071490 
7030993.995997 0.071425 
7044322.881921 0.071360 
7057651.767845 0.071296 
7070980.653769 0.071232 
7084309.539693 0.071168 
7097638.425617 0.071104 
7110967.311541 0.071041 
7124296.197465 0.070978 
7137625.083389 0.070915 
7150953.969313 0.070853 
7164282.855237 0.070791 
7177611.741161 0.070729 
7190940.627085 0.070667 
7204269.513009 0.070606 
7217598.398933 0.070545 
7230927.284857 0.070484 
7244256.170781 0.070424 
7257585.056704 0.070364 
7270913.942628 0.070304 
7284242.828552 0.070244 
7297571.714476 0.070185 
7310900.600400 0.070126 
7324229.486324 0.070067 
7337558.372248 0.070008 
7350887.258172 0.069950 
7364216.144096 0.069892 
7377545.030020 0.069834 
7390873.915944 0.069776 
7404202.801868 0.069719 
7417531.687792 0.069662 
7430860.573716 0.069605 
7444189.459640 0.069549 
7457518.345564 0.069492 
7470847.231488 0.069436 
7484176.117412 0.069381 
7497505.003336 0.069325 
7510833.889260 0.069270 
7524162.775183 0.069215 
7537491.661107 0.069160 
7550820.547031 0.069105 
7564149.432955 0.069051 
7577478.318879 0.068997 
7590807.204803 0.068943 
7604136.090727 0.068889 
7617464.976651 0.068836 
7630793.862575 0.068783 
7644122.748499 0.068730 
7657451.634423 0.068677 
7670780.520347 0.068625 
7684109.406271 0.068573 
7697438.292195 0.068521 
7710767.178119 0.068469 
7724096.064043 0.068417 
7737424.949967 0.068366 
7750753.835891 0.068315 
7764082.721815 0.068264 
7777411.607738 0.068213 
7790740.493662 0.068163 
7804069.379586 0.068113 
7817398.265510 0.068063 
7830727.151434 0.068013 
7844056.037358 0.067963 
7857384.923282 0.067914 
7870713.809206 0.067865 
7884042.695130 0.067816 
7897371.581054 0.067767 
7910700.466978 0.067719 
7924029.352902 0.067670 
7937358.238826 0.067622 
7950687.124750 0.067575 
7964016.010674 0.067527 
7977344.896598 0.067479 
7990673.782522 0.067432 
8004002.668446 0.067385 
8017331.554370 0.067338 
8030660.440294 0.067292 
8043989.326217 0.067245 
8057318.212141 0.067199 
8070647.098065 0.067153 
8083975.983989 0.067107 
8097304.869913 0.067061 
8110633.755837 0.067016 
8123962.641761 0.066971 
8137291.527685 0.066926 
8150620.413609 0.066881 
8163949.299533 0.066836 
8177278.185457 0.066792 
8190607.071381 0.066747 
8203935.957305 0.066703 
8217264.843229 0.066659 
8230593.729153 0.066616 
8243922.615077 0.066572 
8257251.501001 0.066529 
8270580.386925 0.066485 
8283909.272849 0.066442 
8297238.158773 0.066400 
8310567.044696 0.066357 
8323895.930620 0.066315 
8337224.816544 0.066272 
8350553.702468 0.066230 
8363882.588392 0.066188 
8377211.474316 0.066147 
8390540.360240 0.066105 
8403869.246164 0.066064 
8417198.132088 0.066022 
8430527.018012 0.065981 
8443855.903936 0.065941 
8457184.789860 0.065900 
8470513.675784 0.065859 
8483842.561708 0.065819 
8497171.447632 0.065779 
8510500.333556 0.065739 
8523829.219480 0.065699 
8537158.105404 0.065659 
8550486.991328 0.065620 
8563815.877252 0.065581 
8577144.763175 0.065541 
8590473.649099 0.065502 
8603802.535023 0.065464 
8617131.420947 0.065425 
8630460.306871 0.065386 
8643789.192795 0.065348 
8657118.078719 0.065310 
8670446.964643 0.065272 
8683775.850567 0.065234 
8697104.736491 0.065196 
8710433.622415 0.065159 
8723762.508339 0.065121 
8737091.394263 0.065084 
8750420.280187 0.065047 
8763749.166111 0.065010 
8777078.052035 0.064973 
8790406.937959 0.064937 
8803735.823883 0.064900 
8817064.709807 0.064864 
8830393.595730 0.064828 
8843722.481654 0.064792 
8857051.367578 0.064756 
8870380.253502 0.064720 
8883709.139426 0.064685 
8897038.025350 0.064650 
8910366.911274 0.064614 
8923695.797198 0.064579 
8937024.683122 0.064544 
8950353.569046 0.064510 
8963682.454970 0.064475 
8977011.340894 0.064440 
8990340.226818 0.064406 
9003669.112742 0.064372 
9016997.998666 0.064338 
9030326.884590 0.064304 
9043655.770514 0.064270 
9056984.656438 0.064236 
9070313.542362 0.064203 
9083642.428286 0.064169 
9096971.314209 0.064136 
9110300.200133 0.064103 
9123629.086057 0.064070 
9136957.971981 0.064037 
9150286.857905 0.064005 
9163615.743829 0.063972 
9176944.629753 0.063940 
9190273.515677 0.063908 
9203602.401601 0.063875 
9216931.287525 0.063843 
9230260.173449 0.063812 
9243589.059373 0.063780 
9256917.945297 0.063748 
9270246.831221 0.063717 
9283575.717145 0.063685 
9296904.603069 0.063654 
9310233.488993 0.063623 
9323562.374917 0.063592 
9336891.260841 0.063561 
9350220.146765 0.063531 
9363549.032688 0.063500 
9376877.918612 0.063470 
9390206.804536 0.063440 
9403535.690460 0.063409 
9416864.576384 0.063379 
9430193.462308 0.063349 
9443522.348232 0.063320 
9456851.234156 0.063290 
9470180.120080 0.063260 
9483509.006004 0.063231 
9496837.891928 0.063202 
9510166.777852 0.063173 
9523495.663776 0.063144 
9536824.549700 0.063115 
9550153.435624 0.063086 
9563482.321548 0.063057 
9576811.207472 0.063029 
9590140.093396 0.063000 
9603468.979320 0.062972 
9616797.865243 0.062944 
9630126.751167 0.062916 
9643455.637091 0.062888 
9656784.523015 0.062860 
9670113.408939 0.062832 
9683442.294863 0.062804 
9696771.180787 0.062777 
9710100.066711 0.062750 
9723428.952635 0.062722 
9736757.838559 0.062695 
9750086.724483 0.062668 
9763415.610407 0.062641 
9776744.496331 0.062614 
9790073.382255 0.062588 
9803402.268179 0.062561 
9816731.154103 0.062535 
9830060.040027 0.062508 
9843388.925951 0.062482 
9856717.811875 0.062456 
9870046.697799 0.062430 
9883375.583722 0.062404 
9896704.469646 0.062378 
9910033.355570 0.062352 
9923362.241494 0.062327 
9936691.127418 0.062301 
9950020.013342 0.062276 
9963348.899266 0.062251 
9976677.785190 0.062226 
9990006.671114 0.062200 
10003335.557038 0.062176 
10016664.442962 0.062151 
10029993.328886 0.062126 
10043322.214810 0.062101 
10056651.100734 0.062077 
10069979.986658 0.062052 
10083308.872582 0.062028 
10096637.758506 0.062004 
10109966.644430 0.061980 
10123295.530354 0.061956 
10136624.416278 0.061932 
10149953.302201 0.061908 
10163282.188125 0.061884 
10176611.074049 0.061861 
10189939.959973 0.061837 
10203268.845897 0.061814 
10216597.731821 0.061790 
10229926.617745 0.061767 
10243255.503669 0.061744 
10256584.389593 0.061721 
10269913.275517 0.061698 
10283242.161441 0.061675 
10296571.047365 0.061653 
10309899.933289 0.061630 
10323228.819213 0.061608 
10336557.705137 0.061585 
10349886.591061 0.061563 
10363215.476985 0.061541 
10376544.362909 0.061519 
10389873.248833 0.061496 
10403202.134757 0.061475 
10416531.020680 0.061453 
10429859.906604 0.061431 
10443188.792528 0.061409 
10456517.678452 0.061388 
10469846.564376 0.061366 
10483175.450300 0.061345 
10496504.336224 0.061324 
10509833.222148 0.061302 
10523162.108072 0.061281 
10536490.993996 0.061260 
10549819.879920 0.061239 
10563148.765844 0.061219 
10576477.651768 0.061198 
10589806.537692 0.061177 
10603135.423616 0.061157 
10616464.309540 0.061136 
10629793.195464 0.061116 
10643122.081388 0.061095 
10656450.967312 0.061075 
10669779.853235 0.061055 
10683108.739159 0.061035 
10696437.625083 0.061015 
10709766.511007 0.060995 
10723095.396931 0.060975 
10736424.282855 0.060956 
10749753.168779 0.060936 
10763082.054703 0.060917 
10776410.940627 0.060897 
10789739.826551 0.060878 
10803068.712475 0.060859 
10816397.598399 0.060840 
10829726.484323 0.060820 
10843055.370247 0.060801 
10856384.256171 0.060783 
10869713.142095 0.060764 
10883042.028019 0.060745 
10896370.913943 0.060726 
10909699.799867 0.060708 
10923028.685791 0.060689 
10936357.571714 0.060671 
10949686.457638 0.060652 
10963015.343562 0.060634 
10976344.229486 0.060616 
10989673.115410 0.060598 
11003002.001334 0.060580 
11016330.887258 0.060562 
11029659.773182 0.060544 
11042988.659106 0.060526 
11056317.545030 0.060509 
11069646.430954 0.060491 
11082975.316878 0.060474 
11096304.202802 0.060456 
11109633.088726 0.060439 
11122961.974650 0.060421 
11136290.860574 0.060404 
11149619.746498 0.060387 
11162948.632422 0.060370 
11176277.518346 0.060353 
11189606.404270 0.060336 
11202935.290193 0.060319 
11216264.176117 0.060303 
11229593.062041 0.060286 
11242921.947965 0.060269 
11256250.833889 0.060253 
11269579.719813 0.060236 
11282908.605737 0.060220 
11296237.491661 0.060204 
11309566.377585 0.060187 
11322895.263509 0.060171 
11336224.149433 0.060155 
11349553.035357 0.060139 
11362881.921281 0.060123 
11376210.807205 0.060107 
11389539.693129 0.060092 
11402868.579053 0.060076 
11416197.464977 0.060060 
11429526.350901 0.060045 
11442855.236825 0.060029 
11456184.122748 0.060014 
11469513.008672 0.059998 
11482841.894596 0.059983 
11496170.780520 0.059968 
11509499.666444 0.059953 
11522828.552368 0.059938 
11536157.438292 0.059923 
11549486.324216 0.059908 
11562815.210140 0.059893 
11576144.096064 0.059878 
11589472.981988 0.059863 
11602801.867912 0.059849 
11616130.753836 0.059834 
11629459.639760 0.059820 
11642788.525684 0.059805 
11656117.411608 0.059791 
11669446.297532 0.059777 
11682775.183456 0.059762 
11696104.069380 0.059748 
11709432.955304 0.059734 
11722761.841227 0.059720 
11736090.727151 0.059706 
11749419.613075 0.059692 
11762748.498999 0.059678 
11776077.384923 0.059665 
11789406.270847 0.059651 
11802735.156771 0.059637 
11816064.042695 0.059624 
11829392.928619 0.059610 
11842721.814543 0.059597 
11856050.700467 0.059584 
11869379.586391 0.059570 
11882708.472315 0.059557 
11896037.358239 0.059544 
11909366.244163 0.059531 
11922695.130087 0.059518 
11936024.016011 0.059505 
11949352.901935 0.059492 
11962681.787859 0.059479 
11976010.673783 0.059466 
11989339.559706 0.059453 
12002668.445630 0.059441 
12015997.331554 0.059428 
12029326.217478 0.059416 
12042655.103402 0.059403 
12055983.989326 0.059391 
12069312.875250 0.059378 
12082641.761174 0.059366 
12095970.647098 0.059354 
12109299.533022 0.059342 
12122628.418946 0.059330 
12135957.304870 0.059318 
12149286.190794 0.059306 
12162615.076718 0.059294 
12175943.962642 0.059282 
12189272.848566 0.059270 
12202601.734490 0.059258 
12215930.620414 0.059247 
12229259.506338 0.059235 
12242588.392262 0.059223 
12255917.278185 0.059212 
12269246.164109 0.059201 
12282575.050033 0.059189 
12295903.935957 0.059178 
12309232.821881 0.059167 
12322561.707805 0.059155 
12335890.593729 0.059144 
12349219.479653 0.059133 
12362548.365577 0.059122 
12375877.251501 0.059111 
12389206.137425 0.059100 
12402535.023349 0.059089 
12415863.909273 0.059079 
12429192.795197 0.059068 
12442521.681121 0.059057 
12455850.567045 0.059047 
12469179.452969 0.059036 
12482508.338893 0.059025 
12495837.224817 0.059015 
12509166.110740 0.059005 
12522494.996664 0.058994 
12535823.882588 0.058984 
12549152.768512 0.058974 
12562481.654436 0.058964 
12575810.540360 0.058953 
12589139.426284 0.058943 
12602468.312208 0.058933 
12615797.198132 0.058923 
12629126.084056 0.058914 
12642454.969980 0.058904 
12655783.855904 0.058894 
12669112.741828 0.058884 
12682441.627752 0.058874 
12695770.513676 0.058865 
12709099.399600 0.058855 
12722428.285524 0.058846 
12735757.171448 0.058836 
12749086.057372 0.058827 
12762414.943296 0.058818 
12775743.829219 0.058808 
12789072.715143 0.058799 
12802401.601067 0.058790 
12815730.486991 0.058781 
12829059.372915 0.058772 
12842388.258839 0.058762 
12855717.144763 0.058753 
12869046.030687 0.058745 
12882374.916611 0.058736 
12895703.802535 0.058727 
12909032.688459 0.058718 
12922361.574383 0.058709 
12935690.460307 0.058701 
12949019.346231 0.058692 
12962348.232155 0.058683 
12975677.118079 0.058675 
12989006.004003 0.058666 
13002334.889927 0.058658 
13015663.775851 0.058650 
13028992.661775 0.058641 
13042321.547698 0.058633 
13055650.433622 0.058625 
13068979.319546 0.058617 
13082308.205470 0.058608 
13095637.091394 0.058600 
13108965.977318 0.058592 
13122294.863242 0.058584 
13135623.749166 0.058576 
13148952.635090 0.058569 
13162281.521014 0.058561 
13175610.406938 0.058553 
13188939.292862 0.058545 
13202268.178786 0.058538 
13215597.064710 0.058530 
13228925.950634 0.058522 
13242254.836558 0.058515 
13255583.722482 0.058507 
13268912.608406 0.058500 
13282241.494330 0.058492 
13295570.380254 0.058485 
13308899.266177 0.058478 
13322228.152101 0.058470 
13335557.038025 0.058463 
13348885.923949 0.058456 
13362214.809873 0.058449 
13375543.695797 0.058442 
13388872.581721 0.058435 
13402201.467645 0.058428 
13415530.353569 0.058421 
13428859.239493 0.058414 
13442188.125417 0.058407 
13455517.011341 0.058400 
13468845.897265 0.058394 
13482174.783189 0.058387 
13495503.669113 0.058380 
13508832.555037 0.058374 
13522161.440961 0.058367 
13535490.326885 0.058361 
13548819.212809 0.058354 
13562148.098732 0.058348 
13575476.984656 0.058341 
13588805.870580 0.058335 
13602134.756504 0.058329 
13615463.642428 0.058323 
13628792.528352 0.058316 
13642121.414276 0.058310 
13655450.300200 0.058304 
13668779.186124 0.058298 
13682108.072048 0.058292 
13695436.957972 0.058286 
13708765.843896 0.058280 
13722094.729820 0.058274 
13735423.615744 0.058268 
13748752.501668 0.058262 
13762081.387592 0.058257 
13775410.273516 0.058251 
13788739.159440 0.058245 
13802068.045364 0.058240 
13815396.931288 0.058234 
13828725.817211 0.058229 
13842054.703135 0.058223 
13855383.589059 0.058218 
13868712.474983 0.058212 
13882041.360907 0.058207 
13895370.246831 0.058201 
13908699.132755 0.058196 
13922028.018679 0.058191 
13935356.904603 0.058186 
13948685.790527 0.058180 
13962014.676451 0.058175 
13975343.562375 0.058170 
13988672.448299 0.058165 
14002001.334223 0.058160 
14015330.220147 0.058155 
14028659.106071 0.058150 
14041987.991995 0.058145 
14055316.877919 0.058141 
14068645.763843 0.058136 
14081974.649767 0.058131 
14095303.535690 0.058126 
14108632.421614 0.058122 
14121961.307538 0.058117 
14135290.193462 0.058112 
14148619.079386 0.058108 
14161947.965310 0.058103 
14175276.851234 0.058099 
14188605.737158 0.058094 
14201934.623082 0.058090 
14215263.509006 0.058086 
14228592.394930 0.058081 
14241921.280854 0.058077 
14255250.166778 0.058073 
14268579.052702 0.058069 
14281907.938626 0.058064 
14295236.824550 0.058060 
14308565.710474 0.058056 
14321894.596398 0.058052 
14335223.482322 0.058048 
14348552.368245 0.058044 
14361881.254169 0.058040 
14375210.140093 0.058036 
14388539.026017 0.058032 
14401867.911941 0.058029 
14415196.797865 0.058025 
14428525.683789 0.058021 
14441854.569713 0.058017 
14455183.455637 0.058014 
14468512.341561 0.058010 
14481841.227485 0.058007 
14495170.113409 0.058003 
14508498.999333 0.058000 
14521827.885257 0.057996 
14535156.771181 0.057993 
14548485.657105 0.057989 
14561814.543029 0.057986 
14575143.428953 0.057983 
14588472.314877 0.057979 
14601801.200801 0.057976 
14615130.086724 0.057973 
14628458.972648 0.057970 
14641787.858572 0.057966 
14655116.744496 0.057963 
14668445.630420 0.057960 
14681774.516344 0.057957 
14695103.402268 0.057954 
14708432.288192 0.057951 
14721761.174116 0.057948 
14735090.060040 0.057945 
14748418.945964 0.057943 
14761747.831888 0.057940 
14775076.717812 0.057937 
14788405.603736 0.057934 
14801734.489660 0.057932 
14815063.375584 0.057929 
14828392.261508 0.057926 
14841721.147432 0.057924 
14855050.033356 0.057921 
14868378.919280 0.057919 
14881707.805203 0.057916 
14895036.691127 0.057914 
14908365.577051 0.057911 
14921694.462975 0.057909 
14935023.348899 0.057906 
14948352.234823 0.057904 
14961681.120747 0.057902 
14975010.006671 0.057900 
14988338.892595 0.057897 
15001667.778519 0.057895 
15014996.664443 0.057893 
15028325.550367 0.057891 
15041654.436291 0.057889 
15054983.322215 0.057887 
15068312.208139 0.057885 
15081641.094063 0.057883 
15094969.979987 0.057881 
15108298.865911 0.057879 
15121627.751835 0.057877 
15134956.637759 0.057875 
15148285.523682 0.057873 
15161614.409606 0.057872 
15174943.295530 0.057870 
15188272.181454 0.057868 
15201601.067378 0.057866 
15214929.953302 0.057865 
15228258.839226 0.057863 
15241587.725150 0.057862 
15254916.611074 0.057860 
15268245.496998 0.057859 
15281574.382922 0.057857 
15294903.268846 0.057856 
15308232.154770 0.057854 
15321561.040694 0.057853 
15334889.926618 0.057851 
15348218.812542 0.057850 
15361547.698466 0.057849 
15374876.584390 0.057848 
15388205.470314 0.057846 
15401534.356237 0.057845 
15414863.242161 0.057844 
15428192.128085 0.057843 
15441521.014009 0.057842 
15454849.899933 0.057841 
15468178.785857 0.057840 
15481507.671781 0.057839 
15494836.557705 0.057838 
15508165.443629 0.057837 
15521494.329553 0.057836 
15534823.215477 0.057835 
15548152.101401 0.057834 
15561480.987325 0.057833 
15574809.873249 0.057833 
15588138.759173 0.057832 
15601467.645097 0.057831 
15614796.531021 0.057830 
15628125.416945 0.057830 
15641454.302869 0.057829 
15654783.188793 0.057829 
15668112.074716 0.057828 
15681440.960640 0.057827 
15694769.846564 0.057827 
15708098.732488 0.057826 
15721427.618412 0.057826 
15734756.504336 0.057826 
15748085.390260 0.057825 
15761414.276184 0.057825 
15774743.162108 0.057825 
15788072.048032 0.057824 
15801400.933956 0.057824 
15814729.819880 0.057824 
15828058.705804 0.057824 
15841387.591728 0.057823 
15854716.477652 0.057823 
15868045.363576 0.057823 
15881374.249500 0.057823 
15894703.135424 0.057823 
15908032.021348 0.057823 
15921360.907272 0.057823 
15934689.793195 0.057823 
15948018.679119 0.057823 
15961347.565043 0.057823 
15974676.450967 0.057823 
15988005.336891 0.057823 
16001334.222815 0.057824 
16014663.108739 0.057824 
16027991.994663 0.057824 
16041320.880587 0.057824 
16054649.766511 0.057825 
16067978.652435 0.057825 
16081307.538359 0.057825 
16094636.424283 0.057826 
16107965.310207 0.057826 
16121294.196131 0.057827 
16134623.082055 0.057827 
16147951.967979 0.057828 
16161280.853903 0.057828 
16174609.739827 0.057829 
16187938.625751 0.057829 
16201267.511674 0.057830 
16214596.397598 0.057830 
16227925.283522 0.057831 
16241254.169446 0.057832 
16254583.055370 0.057833 
16267911.941294 0.057833 
16281240.827218 0.057834 
16294569.713142 0.057835 
16307898.599066 0.057836 
16321227.484990 0.057837 
16334556.370914 0.057837 
16347885.256838 0.057838 
16361214.142762 0.057839 
16374543.028686 0.057840 
16387871.914610 0.057841 
16401200.800534 0.057842 
16414529.686458 0.057843 
16427858.572382 0.057844 
16441187.458306 0.057846 
16454516.344229 0.057847 
16467845.230153 0.057848 
16481174.116077 0.057849 
16494503.002001 0.057850 
16507831.887925 0.057852 
16521160.773849 0.057853 
16534489.659773 0.057854 
16547818.545697 0.057855 
16561147.431621 0.057857 
16574476.317545 0.057858 
16587805.203469 0.057860 
16601134.089393 0.057861 
16614462.975317 0.057862 
16627791.861241 0.057864 
16641120.747165 0.057865 
16654449.633089 0.057867 
16667778.519013 0.057869 
16681107.404937 0.057870 
16694436.290861 0.057872 
16707765.176785 0.057873 
16721094.062708 0.057875 
16734422.948632 0.057877 
16747751.834556 0.057878 
16761080.720480 0.057880 
16774409.606404 0.057882 
16787738.492328 0.057884 
16801067.378252 0.057886 
16814396.264176 0.057887 
16827725.150100 0.057889 
16841054.036024 0.057891 
16854382.921948 0.057893 
16867711.807872 0.057895 
16881040.693796 0.057897 
16894369.579720 0.057899 
16907698.465644 0.057901 
16921027.351568 0.057903 
16934356.237492 0.057905 
16947685.123416 0.057907 
16961014.009340 0.057909 
16974342.895264 0.057912 
16987671.781187 0.057914 
17001000.667111 0.057916 
17014329.553035 0.057918 
17027658.438959 0.057920 
17040987.324883 0.057923 
17054316.210807 0.057925 
17067645.096731 0.057927 
17080973.982655 0.057930 
17094302.868579 0.057932 
17107631.754503 0.057934 
17120960.640427 0.057937 
17134289.526351 0.057939 
17147618.412275 0.057942 
17160947.298199 0.057944 
17174276.184123 0.057947 
17187605.070047 0.057949 
17200933.955971 0.057952 
17214262.841895 0.057954 
17227591.727819 0.057957 
17240920.613742 0.057960 
17254249.499666 0.057962 
17267578.385590 0.057965 
17280907.271514 0.057968 
17294236.157438 0.057971 
17307565.043362 0.057973 
17320893.929286 0.057976 
17334222.815210 0.057979 
17347551.701134 0.057982 
17360880.587058 0.057985 
17374209.472982 0.057987 
17387538.358906 0.057990 
17400867.244830 0.057993 
17414196.130754 0.057996 
17427525.016678 0.057999 
17440853.902602 0.058002 
17454182.788526 0.058005 
17467511.674450 0.058008 
17480840.560374 0.058011 
17494169.446298 0.058014 
17507498.332221 0.058018 
17520827.218145 0.058021 
17534156.104069 0.058024 
17547484.989993 0.058027 
17560813.875917 0.058030 
17574142.761841 0.058033 
17587471.647765 0.058037 
17600800.533689 0.058040 
17614129.419613 0.058043 
17627458.305537 0.058047 
17640787.191461 0.058050 
17654116.077385 0.058053 
17667444.963309 0.058057 
17680773.849233 0.058060 
17694102.735157 0.058064 
17707431.621081 0.058067 
17720760.507005 0.058071 
17734089.392929 0.058074 
17747418.278853 0.058078 
17760747.164777 0.058081 
17774076.050700 0.058085 
17787404.936624 0.058088 
17800733.822548 0.058092 
17814062.708472 0.058096 
17827391.594396 0.058099 
17840720.480320 0.058103 
17854049.366244 0.058107 
17867378.252168 0.058110 
17880707.138092 0.058114 
17894036.024016 0.058118 
17907364.909940 0.058122 
17920693.795864 0.058125 
17934022.681788 0.058129 
17947351.567712 0.058133 
17960680.453636 0.058137 
17974009.339560 0.058141 
17987338.225484 0.058145 
18000667.111408 0.058149 
18013995.997332 0.058153 
18027324.883256 0.058157 
18040653.769179 0.058161 
18053982.655103 0.058165 
18067311.541027 0.058169 
18080640.426951 0.058173 
18093969.312875 0.058177 
18107298.198799 0.058181 
18120627.084723 0.058185 
18133955.970647 0.058189 
18147284.856571 0.058194 
18160613.742495 0.058198 
18173942.628419 0.058202 
18187271.514343 0.058206 
18200600.400267 0.058211 
18213929.286191 0.058215 
18227258.172115 0.058219 
18240587.058039 0.058223 
18253915.943963 0.058228 
18267244.829887 0.058232 
18280573.715811 0.058237 
18293902.601734 0.058241 
18307231.487658 0.058245 
18320560.373582 0.058250 
18333889.259506 0.058254 
18347218.145430 0.058259 
18360547.031354 0.058263 
18373875.917278 0.058268 
18387204.803202 0.058273 
18400533.689126 0.058277 
18413862.575050 0.058282 
18427191.460974 0.058286 
18440520.346898 0.058291 
18453849.232822 0.058296 
18467178.118746 0.058300 
18480507.004670 0.058305 
18493835.890594 0.058310 
18507164.776518 0.058314 
18520493.662442 0.058319 
18533822.548366 0.058324 
18547151.434290 0.058329 
18560480.320213 0.058334 
18573809.206137 0.058339 
18587138.092061 0.058343 
18600466.977985 0.058348 
18613795.863909 0.058353 
18627124.749833 0.058358 
18640453.635757 0.058363 
18653782.521681 0.058368 
18667111.407605 0.058373 
18680440.293529 0.058378 
18693769.179453 0.058383 
18707098.065377 0.058388 
18720426.951301 0.058393 
18733755.837225 0.058398 
18747084.723149 0.058403 
18760413.609073 0.058408 
18773742.494997 0.058414 
18787071.380921 0.058419 
18800400.266845 0.058424 
18813729.152769 0.058429 
18827058.038692 0.058434 
18840386.924616 0.058440 
18853715.810540 0.058445 
18867044.696464 0.058450 
18880373.582388 0.058456 
18893702.468312 0.058461 
18907031.354236 0.058466 
18920360.240160 0.058472 
18933689.126084 0.058477 
18947018.012008 0.058482 
18960346.897932 0.058488 
18973675.783856 0.058493 
18987004.669780 0.058499 
19000333.555704 0.058504 
19013662.441628 0.058510 
19026991.327552 0.058515 
19040320.213476 0.058521 
19053649.099400 0.058526 
19066977.985324 0.058532 
19080306.871248 0.058537 
19093635.757171 0.058543 
19106964.643095 0.058549 
19120293.529019 0.058554 
19133622.414943 0.058560 
19146951.300867 0.058566 
19160280.186791 0.058571 
19173609.072715 0.058577 
19186937.958639 0.058583 
19200266.844563 0.058589 
19213595.730487 0.058594 
19226924.616411 0.058600 
19240253.502335 0.058606 
19253582.388259 0.058612 
19266911.274183 0.058618 
19280240.160107 0.058624 
19293569.046031 0.058629 
19306897.931955 0.058635 
19320226.817879 0.058641 
19333555.703803 0.058647 
19346884.589726 0.058653 
19360213.475650 0.058659 
19373542.361574 0.058665 
19386871.247498 0.058671 
19400200.133422 0.058677 
19413529.019346 0.058683 
19426857.905270 0.058689 
19440186.791194 0.058695 
19453515.677118 0.058702 
19466844.563042 0.058708 
19480173.448966 0.058714 
19493502.334890 0.058720 
19506831.220814 0.058726 
19520160.106738 0.058732 
19533488.992662 0.058739 
19546817.878586 0.058745 
19560146.764510 0.058751 
19573475.650434 0.058757 
19586804.536358 0.058764 
19600133.422282 0.058770 
19613462.308205 0.058776 
19626791.194129 0.058783 
19640120.080053 0.058789 
19653448.965977 0.058795 
19666777.851901 0.058802 
19680106.737825 0.058808 
19693435.623749 0.058815 
19706764.509673 0.058821 
19720093.395597 0.058828 
19733422.281521 0.058834 
19746751.167445 0.058841 
19760080.053369 0.058847 
19773408.939293 0.058854 
19786737.825217 0.058860 
19800066.711141 0.058867 
19813395.597065 0.058873 
19826724.482989 0.058880 
19840053.368913 0.058887 
19853382.254837 0.058893 
19866711.140761 0.058900 
19880040.026684 0.058907 
19893368.912608 0.058913 
19906697.798532 0.058920 
19920026.684456 0.058927 
19933355.570380 0.058934 
19946684.456304 0.058940 
19960013.342228 0.058947 
19973342.228152 0.058954 
19986671.114076 0.058961 
20000000.000000 0.058968 
20000000.000000 0.058968 
20066711.140761 0.059002 
20133422.281521 0.059037 
20200133.422282 0.059072 
20266844.563042 0.059108 
20333555.703803 0.059144 
20400266.844563 0.059181 
20466977.985324 0.059218 
20533689.126084 0.059255 
20600400.266845 0.059293 
20667111.407605 0.059331 
20733822.548366 0.059370 
20800533.689126 0.059409 
20867244.829887 0.059448 
20933955.970647 0.059488 
21000667.111408 0.059528 
21067378.252168 0.059569 
21134089.392929 0.059610 
21200800.533689 0.059651 
21267511.674450 0.059693 
21334222.815210 0.059735 
21400933.955971 0.059777 
21467645.096731 0.059820 
21534356.237492 0.059864 
21601067.378252 0.059907 
21667778.519013 0.059951 
21734489.659773 0.059995 
21801200.800534 0.060040 
21867911.941294 0.060085 
21934623.082055 0.060131 
22001334.222815 0.060176 
22068045.363576 0.060222 
22134756.504336 0.060269 
22201467.645097 0.060316 
22268178.785857 0.060363 
22334889.926618 0.060410 
22401601.067378 0.060458 
22468312.208139 0.060507 
22535023.348899 0.060555 
22601734.489660 0.060604 
22668445.630420 0.060653 
22735156.771181 0.060703 
22801867.911941 0.060753 
22868579.052702 0.060803 
22935290.193462 0.060854 
23002001.334223 0.060904 
23068712.474983 0.060956 
23135423.615744 0.061007 
23202134.756504 0.061059 
23268845.897265 0.061111 
23335557.038025 0.061164 
23402268.178786 0.061217 
23468979.319546 0.061270 
23535690.460307 0.061323 
23602401.601067 0.061377 
23669112.741828 0.061431 
23735823.882588 0.061486 
23802535.023349 0.061540 
23869246.164109 0.061595 
23935957.304870 0.061651 
24002668.445630 0.061706 
24069379.586391 0.061762 
24136090.727151 0.061819 
24202801.867912 0.061875 
24269513.008672 0.061932 
24336224.149433 0.061989 
24402935.290193 0.062047 
24469646.430954 0.062104 
24536357.571714 0.062163 
24603068.712475 0.062221 
24669779.853235 0.062280 
24736490.993996 0.062339 
24803202.134757 0.062398 
24869913.275517 0.062457 
24936624.416278 0.062517 
25003335.557038 0.062577 
25070046.697799 0.062638 
25136757.838559 0.062698 
25203468.979320 0.062759 
25270180.120080 0.062821 
25336891.260841 0.062882 
25403602.401601 0.062944 
25470313.542362 0.063006 
25537024.683122 0.063068 
25603735.823883 0.063131 
25670446.964643 0.063194 
25737158.105404 0.063257 
25803869.246164 0.063321 
25870580.386925 0.063385 
25937291.527685 0.063449 
26004002.668446 0.063513 
26070713.809206 0.063578 
26137424.949967 0.063642 
26204136.090727 0.063708 
26270847.231488 0.063773 
26337558.372248 0.063839 
26404269.513009 0.063905 
26470980.653769 0.063971 
26537691.794530 0.064037 
26604402.935290 0.064104 
26671114.076051 0.064171 
26737825.216811 0.064239 
26804536.357572 0.064306 
26871247.498332 0.064374 
26937958.639093 0.064442 
27004669.779853 0.064510 
27071380.920614 0.064579 
27138092.061374 0.064648 
27204803.202135 0.064717 
27271514.342895 0.064787 
27338225.483656 0.064856 
27404936.624416 0.064926 
27471647.765177 0.064996 
27538358.905937 0.065067 
27605070.046698 0.065138 
27671781.187458 0.065208 
27738492.328219 0.065280 
27805203.468979 0.065351 
27871914.609740 0.065423 
27938625.750500 0.065495 
28005336.891261 0.065567 
28072048.032021 0.065640 
28138759.172782 0.065712 
28205470.313542 0.065785 
28272181.454303 0.065859 
28338892.595063 0.065932 
28405603.735824 0.066006 
28472314.876584 0.066080 
28539026.017345 0.066154 
28605737.158105 0.066229 
28672448.298866 0.066303 
28739159.439626 0.066378 
28805870.580387 0.066454 
28872581.721147 0.066529 
28939292.861908 0.066605 
29006004.002668 0.066681 
29072715.143429 0.066757 
29139426.284189 0.066834 
29206137.424950 0.066911 
29272848.565710 0.066988 
29339559.706471 0.067065 
29406270.847231 0.067142 
29472981.987992 0.067220 
29539693.128752 0.067298 
29606404.269513 0.067376 
29673115.410274 0.067455 
29739826.551034 0.067533 
29806537.691795 0.067612 
29873248.832555 0.067692 
29939959.973316 0.067771 
30006671.114076 0.067851 
30073382.254837 0.067931 
30140093.395597 0.068011 
30206804.536358 0.068091 
30273515.677118 0.068172 
30340226.817879 0.068253 
30406937.958639 0.068334 
30473649.099400 0.068415 
30540360.240160 0.068497 
30607071.380921 0.068579 
30673782.521681 0.068661 
30740493.662442 0.068743 
30807204.803202 0.068826 
30873915.943963 0.068909 
30940627.084723 0.068992 
31007338.225484 0.069075 
31074049.366244 0.069159 
31140760.507005 0.069243 
31207471.647765 0.069327 
31274182.788526 0.069411 
31340893.929286 0.069495 
31407605.070047 0.069580 
31474316.210807 0.069665 
31541027.351568 0.069750 
31607738.492328 0.069836 
31674449.633089 0.069922 
31741160.773849 0.070008 
31807871.914610 0.070094 
31874583.055370 0.070180 
31941294.196131 0.070267 
32008005.336891 0.070354 
32074716.477652 0.070441 
32141427.618412 0.070529 
32208138.759173 0.070616 
32274849.899933 0.070704 
32341561.040694 0.070792 
32408272.181454 0.070881 
32474983.322215 0.070969 
32541694.462975 0.071058 
32608405.603736 0.071147 
32675116.744496 0.071236 
32741827.885257 0.071326 
32808539.026017 0.071416 
32875250.166778 0.071506 
32941961.307538 0.071596 
33008672.448299 0.071687 
33075383.589059 0.071777 
33142094.729820 0.071868 
33208805.870580 0.071960 
33275517.011341 0.072051 
33342228.152101 0.072143 
33408939.292862 0.072235 
33475650.433622 0.072327 
33542361.574383 0.072420 
33609072.715143 0.072512 
33675783.855904 0.072605 
33742494.996664 0.072698 
33809206.137425 0.072792 
33875917.278185 0.072886 
33942628.418946 0.072979 
34009339.559706 0.073074 
34076050.700467 0.073168 
34142761.841227 0.073263 
34209472.981988 0.073358 
34276184.122749 0.073453 
34342895.263509 0.073548 
34409606.404270 0.073644 
34476317.545030 0.073740 
34543028.685791 0.073836 
34609739.826551 0.073932 
34676450.967312 0.074029 
34743162.108072 0.074125 
34809873.248833 0.074223 
34876584.389593 0.074320 
34943295.530354 0.074417 
35010006.671114 0.074515 
35076717.811875 0.074613 
35143428.952635 0.074712 
35210140.093396 0.074810 
35276851.234156 0.074909 
35343562.374917 0.075008 
35410273.515677 0.075107 
35476984.656438 0.075207 
35543695.797198 0.075307 
35610406.937959 0.075407 
35677118.078719 0.075507 
35743829.219480 0.075608 
35810540.360240 0.075709 
35877251.501001 0.075810 
35943962.641761 0.075911 
36010673.782522 0.076013 
36077384.923282 0.076114 
36144096.064043 0.076216 
36210807.204803 0.076319 
36277518.345564 0.076421 
36344229.486324 0.076524 
36410940.627085 0.076627 
36477651.767845 0.076731 
36544362.908606 0.076834 
36611074.049366 0.076938 
36677785.190127 0.077042 
36744496.330887 0.077146 
36811207.471648 0.077251 
36877918.612408 0.077356 
36944629.753169 0.077461 
37011340.893929 0.077566 
37078052.034690 0.077672 
37144763.175450 0.077778 
37211474.316211 0.077884 
37278185.456971 0.077991 
37344896.597732 0.078097 
37411607.738492 0.078204 
37478318.879253 0.078311 
37545030.020013 0.078419 
37611741.160774 0.078527 
37678452.301534 0.078635 
37745163.442295 0.078743 
37811874.583055 0.078851 
37878585.723816 0.078960 
37945296.864576 0.079069 
38012008.005337 0.079179 
38078719.146097 0.079288 
38145430.286858 0.079398 
38212141.427618 0.079508 
38278852.568379 0.079619 
38345563.709139 0.079729 
38412274.849900 0.079840 
38478985.990660 0.079951 
38545697.131421 0.080063 
38612408.272181 0.080175 
38679119.412942 0.080287 
38745830.553702 0.080399 
38812541.694463 0.080512 
38879252.835223 0.080624 
38945963.975984 0.080738 
39012675.116744 0.080851 
39079386.257505 0.080965 
39146097.398266 0.081079 
39212808.539026 0.081193 
39279519.679787 0.081307 
39346230.820547 0.081422 
39412941.961308 0.081537 
39479653.102068 0.081653 
39546364.242829 0.081768 
39613075.383589 0.081884 
39679786.524350 0.082001 
39746497.665110 0.082117 
39813208.805871 0.082234 
39879919.946631 0.082351 
39946631.087392 0.082468 
40013342.228152 0.082586 
40080053.368913 0.082704 
40146764.509673 0.082822 
40213475.650434 0.082941 
40280186.791194 0.083059 
40346897.931955 0.083179 
40413609.072715 0.083298 
40480320.213476 0.083418 
40547031.354236 0.083538 
40613742.494997 0.083658 
40680453.635757 0.083779 
40747164.776518 0.083899 
40813875.917278 0.084021 
40880587.058039 0.084142 
40947298.198799 0.084264 
41014009.339560 0.084386 
41080720.480320 0.084508 
41147431.621081 0.084631 
41214142.761841 0.084754 
41280853.902602 0.084877 
41347565.043362 0.085001 
41414276.184123 0.085125 
41480987.324883 0.085249 
41547698.465644 0.085374 
41614409.606404 0.085499 
41681120.747165 0.085624 
41747831.887925 0.085749 
41814543.028686 0.085875 
41881254.169446 0.086001 
41947965.310207 0.086128 
42014676.450967 0.086255 
42081387.591728 0.086382 
42148098.732488 0.086509 
42214809.873249 0.086637 
42281521.014009 0.086765 
42348232.154770 0.086893 
42414943.295530 0.087022 
42481654.436291 0.087151 
42548365.577051 0.087280 
42615076.717812 0.087410 
42681787.858572 0.087540 
42748498.999333 0.087670 
42815210.140093 0.087801 
42881921.280854 0.087932 
42948632.421614 0.088064 
43015343.562375 0.088195 
43082054.703135 0.088327 
43148765.843896 0.088460 
43215476.984656 0.088592 
43282188.125417 0.088725 
43348899.266177 0.088859 
43415610.406938 0.088993 
43482321.547698 0.089127 
43549032.688459 0.089261 
43615743.829219 0.089396 
43682454.969980 0.089531 
43749166.110740 0.089667 
43815877.251501 0.089803 
43882588.392262 0.089939 
43949299.533022 0.090075 
44016010.673783 0.090212 
44082721.814543 0.090350 
44149432.955304 0.090487 
44216144.096064 0.090625 
44282855.236825 0.090764 
44349566.377585 0.090903 
44416277.518346 0.091042 
44482988.659106 0.091181 
44549699.799867 0.091321 
44616410.940627 0.091461 
44683122.081388 0.091602 
44749833.222148 0.091743 
44816544.362909 0.091884 
44883255.503669 0.092026 
44949966.644430 0.092168 
45016677.785190 0.092311 
45083388.925951 0.092454 
45150100.066711 0.092597 
45216811.207472 0.092741 
45283522.348232 0.092885 
45350233.488993 0.093030 
45416944.629753 0.093175 
45483655.770514 0.093320 
45550366.911274 0.093466 
45617078.052035 0.093612 
45683789.192795 0.093758 
45750500.333556 0.093905 
45817211.474316 0.094052 
45883922.615077 0.094200 
45950633.755837 0.094348 
46017344.896598 0.094497 
46084056.037358 0.094646 
46150767.178119 0.094795 
46217478.318879 0.094945 
46284189.459640 0.095095 
46350900.600400 0.095246 
46417611.741161 0.095397 
46484322.881921 0.095549 
46551034.022682 0.095701 
46617745.163442 0.095853 
46684456.304203 0.096006 
46751167.444963 0.096159 
46817878.585724 0.096313 
46884589.726484 0.096467 
46951300.867245 0.096622 
47018012.008005 0.096777 
47084723.148766 0.096932 
47151434.289526 0.097088 
47218145.430287 0.097245 
47284856.571047 0.097402 
47351567.711808 0.097559 
47418278.852568 0.097717 
47484989.993329 0.097875 
47551701.134089 0.098034 
47618412.274850 0.098193 
47685123.415610 0.098353 
47751834.556371 0.098513 
47818545.697131 0.098674 
47885256.837892 0.098835 
47951967.978652 0.098997 
48018679.119413 0.099159 
48085390.260173 0.099321 
48152101.400934 0.099485 
48218812.541694 0.099648 
48285523.682455 0.099812 
48352234.823215 0.099977 
48418945.963976 0.100142 
48485657.104736 0.100308 
48552368.245497 0.100474 
48619079.386257 0.100641 
48685790.527018 0.100808 
48752501.667779 0.100976 
48819212.808539 0.101144 
48885923.949300 0.101313 
48952635.090060 0.101482 
49019346.230821 0.101652 
49086057.371581 0.101822 
49152768.512342 0.101993 
49219479.653102 0.102165 
49286190.793863 0.102337 
49352901.934623 0.102509 
49419613.075384 0.102683 
49486324.216144 0.102856 
49553035.356905 0.103031 
49619746.497665 0.103205 
49686457.638426 0.103381 
49753168.779186 0.103557 
49819879.919947 0.103734 
49886591.060707 0.103911 
49953302.201468 0.104089 
50020013.342228 0.104267 
50086724.482989 0.104446 
50153435.623749 0.104625 
50220146.764510 0.104806 
50286857.905270 0.104987 
50353569.046031 0.105168 
50420280.186791 0.105350 
50486991.327552 0.105533 
50553702.468312 0.105716 
50620413.609073 0.105900 
50687124.749833 0.106084 
50753835.890594 0.106270 
50820547.031354 0.106456 
50887258.172115 0.106642 
50953969.312875 0.106829 
51020680.453636 0.107017 
51087391.594396 0.107206 
51154102.735157 0.107395 
51220813.875917 0.107585 
51287525.016678 0.107775 
51354236.157438 0.107966 
51420947.298199 0.108158 
51487658.438959 0.108351 
51554369.579720 0.108544 
51621080.720480 0.108738 
51687791.861241 0.108933 
51754503.002001 0.109129 
51821214.142762 0.109325 
51887925.283522 0.109522 
51954636.424283 0.109720 
52021347.565043 0.109918 
52088058.705804 0.110117 
52154769.846564 0.110317 
52221480.987325 0.110518 
52288192.128085 0.110719 
52354903.268846 0.110922 
52421614.409606 0.111125 
52488325.550367 0.111328 
52555036.691127 0.111533 
52621747.831888 0.111739 
52688458.972648 0.111945 
52755170.113409 0.112152 
52821881.254169 0.112360 
52888592.394930 0.112569 
52955303.535690 0.112778 
53022014.676451 0.112989 
53088725.817211 0.113200 
53155436.957972 0.113412 
53222148.098732 0.113625 
53288859.239493 0.113839 
53355570.380254 0.114054 
53422281.521014 0.114269 
53488992.661775 0.114486 
53555703.802535 0.114703 
53622414.943296 0.114922 
53689126.084056 0.115141 
53755837.224817 0.115361 
53822548.365577 0.115583 
53889259.506338 0.115805 
53955970.647098 0.116028 
54022681.787859 0.116252 
54089392.928619 0.116477 
54156104.069380 0.116703 
54222815.210140 0.116931 
54289526.350901 0.117159 
54356237.491661 0.117388 
54422948.632422 0.117618 
54489659.773182 0.117849 
54556370.913943 0.118082 
54623082.054703 0.118315 
54689793.195464 0.118550 
54756504.336224 0.118785 
54823215.476985 0.119022 
54889926.617745 0.119260 
54956637.758506 0.119498 
55023348.899266 0.119739 
55090060.040027 0.119980 
55156771.180787 0.120222 
55223482.321548 0.120466 
55290193.462308 0.120710 
55356904.603069 0.120956 
55423615.743829 0.121203 
55490326.884590 0.121452 
55557038.025350 0.121701 
55623749.166111 0.121952 
55690460.306871 0.122205 
55757171.447632 0.122458 
55823882.588392 0.122713 
55890593.729153 0.122969 
55957304.869913 0.123226 
56024016.010674 0.123485 
56090727.151434 0.123745 
56157438.292195 0.124007 
56224149.432955 0.124270 
56290860.573716 0.124534 
56357571.714476 0.124800 
56424282.855237 0.125067 
56490993.995997 0.125336 
56557705.136758 0.125606 
56624416.277518 0.125878 
56691127.418279 0.126151 
56757838.559039 0.126426 
56824549.699800 0.126703 
56891260.840560 0.126981 
56957971.981321 0.127260 
57024683.122081 0.127542 
57091394.262842 0.127825 
57158105.403602 0.128109 
57224816.544363 0.128396 
57291527.685123 0.128684 
57358238.825884 0.128974 
57424949.966644 0.129265 
57491661.107405 0.129559 
57558372.248165 0.129854 
57625083.388926 0.130152 
57691794.529686 0.130451 
57758505.670447 0.130752 
57825216.811207 0.131055 
57891927.951968 0.131360 
57958639.092728 0.131667 
58025350.233489 0.131976 
58092061.374250 0.132287 
58158772.515010 0.132600 
58225483.655771 0.132916 
58292194.796531 0.133233 
58358905.937292 0.133553 
58425617.078052 0.133875 
58492328.218813 0.134199 
58559039.359573 0.134526 
58625750.500334 0.134855 
58692461.641094 0.135187 
58759172.781855 0.135521 
58825883.922615 0.135857 
58892595.063376 0.136196 
58959306.204136 0.136538 
59026017.344897 0.136882 
59092728.485657 0.137229 
59159439.626418 0.137579 
59226150.767178 0.137932 
59292861.907939 0.138287 
59359573.048699 0.138646 
59426284.189460 0.139007 
59492995.330220 0.139371 
59559706.470981 0.139739 
59626417.611741 0.140110 
59693128.752502 0.140484 
59759839.893262 0.140861 
59826551.034023 0.141241 
59893262.174783 0.141625 
59959973.315544 0.142013 
60026684.456304 0.142404 
60093395.597065 0.142799 
60160106.737825 0.143198 
60226817.878586 0.143600 
60293529.019346 0.144007 
60360240.160107 0.144417 
60426951.300867 0.144832 
60493662.441628 0.145251 
60560373.582388 0.145674 
60627084.723149 0.146102 
60693795.863909 0.146535 
60760507.004670 0.146972 
60827218.145430 0.147414 
60893929.286191 0.147861 
60960640.426951 0.148313 
61027351.567712 0.148771 
61094062.708472 0.149234 
61160773.849233 0.149702 
61227484.989993 0.150177 
61294196.130754 0.150657 
61360907.271514 0.151144 
61427618.412275 0.151636 
61494329.553035 0.152136 
61561040.693796 0.152642 
61627751.834556 0.153155 
61694462.975317 0.153676 
61761174.116077 0.154204 
61827885.256838 0.154740 
61894596.397598 0.155284 
61961307.538359 0.155837 
62028018.679119 0.156398 
62094729.819880 0.156969 
62161440.960640 0.157549 
62228152.101401 0.158139 
62294863.242161 0.158740 
62361574.382922 0.159351 
62428285.523682 0.159974 
62494996.664443 0.160609 
62561707.805203 0.161256 
62628418.945964 0.161917 
62695130.086724 0.162592 
62761841.227485 0.163281 
62828552.368245 0.163986 
62895263.509006 0.164708 
62961974.649767 0.165448 
63028685.790527 0.166206 
63095396.931288 0.166984 
63162108.072048 0.167784 
63228819.212809 0.168608 
63295530.353569 0.169456 
63362241.494330 0.170332 
63428952.635090 0.171237 
63495663.775851 0.172175 
63562374.916611 0.173148 
63629086.057372 0.174162 
63695797.198132 0.175219 
63762508.338893 0.176326 
63829219.479653 0.177491 
63895930.620414 0.178720 
63962641.761174 0.180026 
64029352.901935 0.181423 
64096064.042695 0.182931 
64162775.183456 0.184578 
64229486.324216 0.186406 
64296197.464977 0.188485 
64362908.605737 0.190945 
64429619.746498 0.194095 
64496330.887258 0.199335 
64496330.887258 0.202926 


==> data/VLE_Nitrogen_Hexane_377.59K_kij_0.dat <==
       p       z
38571428.571429 0.225048 
38571428.571429 0.232588 
38518024.032043 0.239583 
38464619.492657 0.244315 
38411214.953271 0.248183 
38357810.413885 0.251557 
38304405.874499 0.254599 
38251001.335113 0.257399 
38197596.795728 0.260013 
38144192.256342 0.262478 
38090787.716956 0.264819 
38037383.177570 0.267057 
37983978.638184 0.269207 
37930574.098798 0.271279 
37877169.559413 0.273283 
37823765.020027 0.275227 
37770360.480641 0.277117 
37716955.941255 0.278958 
37663551.401869 0.280755 
37610146.862483 0.282512 
37556742.323097 0.284232 
37503337.783712 0.285918 
37449933.244326 0.287572 
37396528.704940 0.289196 
37343124.165554 0.290794 
37289719.626168 0.292366 
37236315.086782 0.293914 
37182910.547397 0.295439 
37129506.008011 0.296944 
37076101.468625 0.298428 
37022696.929239 0.299894 
36969292.389853 0.301341 
36915887.850467 0.302772 
36862483.311081 0.304187 
36809078.771696 0.305586 
36755674.232310 0.306971 
36702269.692924 0.308342 
36648865.153538 0.309699 
36595460.614152 0.311044 
36542056.074766 0.312377 
36488651.535381 0.313698 
36435246.995995 0.315007 
36381842.456609 0.316306 
36328437.917223 0.317595 
36275033.377837 0.318873 
36221628.838451 0.320142 
36168224.299065 0.321402 
36114819.759680 0.322653 
36061415.220294 0.323895 
36008010.680908 0.325129 
35954606.141522 0.326355 
35901201.602136 0.327573 
35847797.062750 0.328784 
35794392.523364 0.329987 
35740987.983979 0.331184 
35687583.444593 0.332373 
35634178.905207 0.333556 
35580774.365821 0.334733 
35527369.826435 0.335903 
35473965.287049 0.337067 
35420560.747664 0.338225 
35367156.208278 0.339378 
35313751.668892 0.340525 
35260347.129506 0.341667 
35206942.590120 0.342803 
35153538.050734 0.343935 
35100133.511348 0.345061 
35046728.971963 0.346183 
34993324.432577 0.347300 
34939919.893191 0.348412 
34886515.353805 0.349520 
34833110.814419 0.350623 
34779706.275033 0.351722 
34726301.735648 0.352817 
34672897.196262 0.353908 
34619492.656876 0.354995 
34566088.117490 0.356078 
34512683.578104 0.357158 
34459279.038718 0.358234 
34405874.499332 0.359306 
34352469.959947 0.360374 
34299065.420561 0.361440 
34245660.881175 0.362501 
34192256.341789 0.363560 
34138851.802403 0.364615 
34085447.263017 0.365668 
34032042.723632 0.366717 
33978638.184246 0.367763 
33925233.644860 0.368806 
33871829.105474 0.369846 
33818424.566088 0.370884 
33765020.026702 0.371919 
33711615.487316 0.372951 
33658210.947931 0.373980 
33604806.408545 0.375007 
33551401.869159 0.376032 
33497997.329773 0.377054 
33444592.790387 0.378073 
33391188.251001 0.379090 
33337783.711615 0.380105 
33284379.172230 0.381117 
33230974.632844 0.382127 
33177570.093458 0.383135 
33124165.554072 0.384141 
33070761.014686 0.385145 
33017356.475300 0.386147 
32963951.935915 0.387146 
32910547.396529 0.388144 
32857142.857143 0.389140 
32803738.317757 0.390133 
32750333.778371 0.391125 
32696929.238985 0.392115 
32643524.699599 0.393104 
32590120.160214 0.394090 
32536715.620828 0.395075 
32483311.081442 0.396058 
32429906.542056 0.397039 
32376502.002670 0.398019 
32323097.463284 0.398997 
32269692.923899 0.399974 
32216288.384513 0.400948 
32162883.845127 0.401922 
32109479.305741 0.402894 
32056074.766355 0.403864 
32002670.226969 0.404833 
31949265.687583 0.405801 
31895861.148198 0.406767 
31842456.608812 0.407732 
31789052.069426 0.408695 
31735647.530040 0.409658 
31682242.990654 0.410618 
31628838.451268 0.411578 
31575433.911883 0.412536 
31522029.372497 0.413494 
31468624.833111 0.414450 
31415220.293725 0.415404 
31361815.754339 0.416358 
31308411.214953 0.417310 
31255006.675567 0.418262 
31201602.136182 0.419212 
31148197.596796 0.420161 
31094793.057410 0.421109 
31041388.518024 0.422056 
30987983.978638 0.423002 
30934579.439252 0.423947 
30881174.899866 0.424891 
30827770.360481 0.425835 
30774365.821095 0.426777 
30720961.281709 0.427718 
30667556.742323 0.428658 
30614152.202937 0.429598 
30560747.663551 0.430536 
30507343.124166 0.431474 
30453938.584780 0.432411 
30400534.045394 0.433347 
30347129.506008 0.434282 
30293724.966622 0.435216 
30240320.427236 0.436150 
30186915.887850 0.437083 
30133511.348465 0.438015 
30080106.809079 0.438946 
30026702.269693 0.439877 
29973297.730307 0.440806 
29919893.190921 0.441736 
29866488.651535 0.442664 
29813084.112150 0.443592 
29759679.572764 0.444519 
29706275.033378 0.445446 
29652870.493992 0.446371 
29599465.954606 0.447297 
29546061.415220 0.448221 
29492656.875834 0.449145 
29439252.336449 0.450069 
29385847.797063 0.450992 
29332443.257677 0.451914 
29279038.718291 0.452836 
29225634.178905 0.453757 
29172229.639519 0.454678 
29118825.100134 0.455598 
29065420.560748 0.456517 
29012016.021362 0.457437 
28958611.481976 0.458355 
28905206.942590 0.459274 
28851802.403204 0.460191 
28798397.863818 0.461109 
28744993.324433 0.462025 
28691588.785047 0.462942 
28638184.245661 0.463858 
28584779.706275 0.464773 
28531375.166889 0.465689 
28477970.627503 0.466603 
28424566.088117 0.467518 
28371161.548732 0.468432 
28317757.009346 0.469345 
28264352.469960 0.470259 
28210947.930574 0.471172 
28157543.391188 0.472084 
28104138.851802 0.472996 
28050734.312417 0.473908 
27997329.773031 0.474820 
27943925.233645 0.475731 
27890520.694259 0.476642 
27837116.154873 0.477553 
27783711.615487 0.478463 
27730307.076101 0.479374 
27676902.536716 0.480284 
27623497.997330 0.481193 
27570093.457944 0.482103 
27516688.918558 0.483012 
27463284.379172 0.483921 
27409879.839786 0.484829 
27356475.300401 0.485738 
27303070.761015 0.486646 
27249666.221629 0.487554 
27196261.682243 0.488462 
27142857.142857 0.489370 
27089452.603471 0.490277 
27036048.064085 0.491184 
26982643.524700 0.492091 
26929238.985314 0.492998 
26875834.445928 0.493905 
26822429.906542 0.494812 
26769025.367156 0.495718 
26715620.827770 0.496625 
26662216.288385 0.497531 
26608811.748999 0.498437 
26555407.209613 0.499343 
26502002.670227 0.500249 
26448598.130841 0.501155 
26395193.591455 0.502060 
26341789.052069 0.502966 
26288384.512684 0.503872 
26234979.973298 0.504777 
26181575.433912 0.505682 
26128170.894526 0.506588 
26074766.355140 0.507493 
26021361.815754 0.508398 
25967957.276368 0.509303 
25914552.736983 0.510208 
25861148.197597 0.511113 
25807743.658211 0.512018 
25754339.118825 0.512923 
25700934.579439 0.513828 
25647530.040053 0.514733 
25594125.500668 0.515638 
25540720.961282 0.516543 
25487316.421896 0.517448 
25433911.882510 0.518353 
25380507.343124 0.519257 
25327102.803738 0.520162 
25273698.264352 0.521067 
25220293.724967 0.521972 
25166889.185581 0.522877 
25113484.646195 0.523782 
25060080.106809 0.524687 
25006675.567423 0.525592 
24953271.028037 0.526498 
24899866.488652 0.527403 
24846461.949266 0.528308 
24793057.409880 0.529213 
24739652.870494 0.530119 
24686248.331108 0.531024 
24632843.791722 0.531930 
24579439.252336 0.532835 
24526034.712951 0.533741 
24472630.173565 0.534647 
24419225.634179 0.535553 
24365821.094793 0.536459 
24312416.555407 0.537365 
24259012.016021 0.538271 
24205607.476636 0.539178 
24152202.937250 0.540084 
24098798.397864 0.540991 
24045393.858478 0.541897 
23991989.319092 0.542804 
23938584.779706 0.543711 
23885180.240320 0.544618 
23831775.700935 0.545525 
23778371.161549 0.546433 
23724966.622163 0.547340 
23671562.082777 0.548248 
23618157.543391 0.549156 
23564753.004005 0.550064 
23511348.464619 0.550972 
23457943.925234 0.551880 
23404539.385848 0.552789 
23351134.846462 0.553698 
23297730.307076 0.554607 
23244325.767690 0.555516 
23190921.228304 0.556425 
23137516.688919 0.557335 
23084112.149533 0.558244 
23030707.610147 0.559154 
22977303.070761 0.560064 
22923898.531375 0.560974 
22870493.991989 0.561885 
22817089.452603 0.562796 
22763684.913218 0.563707 
22710280.373832 0.564618 
22656875.834446 0.565529 
22603471.295060 0.566441 
22550066.755674 0.567353 
22496662.216288 0.568265 
22443257.676903 0.569177 
22389853.137517 0.570090 
22336448.598131 0.571003 
22283044.058745 0.571916 
22229639.519359 0.572829 
22176234.979973 0.573743 
22122830.440587 0.574657 
22069425.901202 0.575571 
22016021.361816 0.576485 
21962616.822430 0.577400 
21909212.283044 0.578315 
21855807.743658 0.579230 
21802403.204272 0.580146 
21748998.664887 0.581062 
21695594.125501 0.581978 
21642189.586115 0.582894 
21588785.046729 0.583811 
21535380.507343 0.584728 
21481975.967957 0.585645 
21428571.428571 0.586563 
21375166.889186 0.587481 
21321762.349800 0.588399 
21268357.810414 0.589317 
21214953.271028 0.590236 
21161548.731642 0.591156 
21108144.192256 0.592075 
21054739.652870 0.592995 
21001335.113485 0.593915 
20947930.574099 0.594836 
20894526.034713 0.595756 
20841121.495327 0.596678 
20787716.955941 0.597599 
20734312.416555 0.598521 
20680907.877170 0.599443 
20627503.337784 0.600366 
20574098.798398 0.601289 
20520694.259012 0.602212 
20467289.719626 0.603136 
20413885.180240 0.604060 
20360480.640854 0.604984 
20307076.101469 0.605909 
20253671.562083 0.606834 
20200267.022697 0.607760 
20146862.483311 0.608686 
20093457.943925 0.609612 
20040053.404539 0.610539 
19986648.865154 0.611466 
19933244.325768 0.612393 
19879839.786382 0.613321 
19826435.246996 0.614249 
19773030.707610 0.615178 
19719626.168224 0.616107 
19666221.628838 0.617036 
19612817.089453 0.617966 
19559412.550067 0.618897 
19506008.010681 0.619827 
19452603.471295 0.620758 
19399198.931909 0.621690 
19345794.392523 0.622622 
19292389.853138 0.623554 
19238985.313752 0.624487 
19185580.774366 0.625420 
19132176.234980 0.626354 
19078771.695594 0.627288 
19025367.156208 0.628222 
18971962.616822 0.629157 
18918558.077437 0.630093 
18865153.538051 0.631029 
18811748.998665 0.631965 
18758344.459279 0.632902 
18704939.919893 0.633839 
18651535.380507 0.634777 
18598130.841121 0.635715 
18544726.301736 0.636653 
18491321.762350 0.637592 
18437917.222964 0.638532 
18384512.683578 0.639472 
18331108.144192 0.640412 
18277703.604806 0.641353 
18224299.065421 0.642295 
18170894.526035 0.643236 
18117489.986649 0.644179 
18064085.447263 0.645122 
18010680.907877 0.646065 
17957276.368491 0.647009 
17903871.829105 0.647953 
17850467.289720 0.648898 
17797062.750334 0.649843 
17743658.210948 0.650789 
17690253.671562 0.651735 
17636849.132176 0.652682 
17583444.592790 0.653629 
17530040.053405 0.654577 
17476635.514019 0.655525 
17423230.974633 0.656474 
17369826.435247 0.657424 
17316421.895861 0.658373 
17263017.356475 0.659324 
17209612.817089 0.660275 
17156208.277704 0.661226 
17102803.738318 0.662178 
17049399.198932 0.663131 
16995994.659546 0.664084 
16942590.120160 0.665037 
16889185.580774 0.665991 
16835781.041389 0.666946 
16782376.502003 0.667901 
16728971.962617 0.668857 
16675567.423231 0.669813 
16622162.883845 0.670770 
16568758.344459 0.671727 
16515353.805073 0.672685 
16461949.265688 0.673644 
16408544.726302 0.674603 
16355140.186916 0.675562 
16301735.647530 0.676523 
16248331.108144 0.677483 
16194926.568758 0.678445 
16141522.029372 0.679406 
16088117.489987 0.680369 
16034712.950601 0.681332 
15981308.411215 0.682295 
15927903.871829 0.683260 
15874499.332443 0.684224 
15821094.793057 0.685190 
15767690.253672 0.686156 
15714285.714286 0.687122 
15660881.174900 0.688089 
15607476.635514 0.689057 
15554072.096128 0.690025 
15500667.556742 0.690994 
15447263.017356 0.691964 
15393858.477971 0.692934 
15340453.938585 0.693904 
15287049.399199 0.694876 
15233644.859813 0.695847 
15180240.320427 0.696820 
15126835.781041 0.697793 
15073431.241656 0.698767 
15020026.702270 0.699741 
14966622.162884 0.700716 
14913217.623498 0.701692 
14859813.084112 0.702668 
14806408.544726 0.703645 
14753004.005340 0.704622 
14699599.465955 0.705600 
14646194.926569 0.706579 
14592790.387183 0.707559 
14539385.847797 0.708539 
14485981.308411 0.709519 
14432576.769025 0.710501 
14379172.229640 0.711482 
14325767.690254 0.712465 
14272363.150868 0.713448 
14218958.611482 0.714432 
14165554.072096 0.715417 
14112149.532710 0.716402 
14058744.993324 0.717388 
14005340.453939 0.718374 
13951935.914553 0.719361 
13898531.375167 0.720349 
13845126.835781 0.721338 
13791722.296395 0.722327 
13738317.757009 0.723317 
13684913.217623 0.724307 
13631508.678238 0.725298 
13578104.138852 0.726290 
13524699.599466 0.727283 
13471295.060080 0.728276 
13417890.520694 0.729270 
13364485.981308 0.730264 
13311081.441923 0.731260 
13257676.902537 0.732256 
13204272.363151 0.733252 
13150867.823765 0.734250 
13097463.284379 0.735248 
13044058.744993 0.736246 
12990654.205607 0.737246 
12937249.666222 0.738246 
12883845.126836 0.739247 
12830440.587450 0.740248 
12777036.048064 0.741251 
12723631.508678 0.742254 
12670226.969292 0.743257 
12616822.429907 0.744262 
12563417.890521 0.745267 
12510013.351135 0.746273 
12456608.811749 0.747279 
12403204.272363 0.748286 
12349799.732977 0.749294 
12296395.193591 0.750303 
12242990.654206 0.751313 
12189586.114820 0.752323 
12136181.575434 0.753334 
12082777.036048 0.754345 
12029372.496662 0.755358 
11975967.957276 0.756371 
11922563.417891 0.757385 
11869158.878505 0.758399 
11815754.339119 0.759415 
11762349.799733 0.760431 
11708945.260347 0.761448 
11655540.720961 0.762465 
11602136.181575 0.763484 
11548731.642190 0.764503 
11495327.102804 0.765523 
11441922.563418 0.766543 
11388518.024032 0.767565 
11335113.484646 0.768587 
11281708.945260 0.769610 
11228304.405875 0.770634 
11174899.866489 0.771658 
11121495.327103 0.772683 
11068090.787717 0.773709 
11014686.248331 0.774736 
10961281.708945 0.775764 
10907877.169559 0.776792 
10854472.630174 0.777821 
10801068.090788 0.778851 
10747663.551402 0.779882 
10694259.012016 0.780913 
10640854.472630 0.781946 
10587449.933244 0.782979 
10534045.393858 0.784013 
10480640.854473 0.785048 
10427236.315087 0.786083 
10373831.775701 0.787119 
10320427.236315 0.788157 
10267022.696929 0.789194 
10213618.157543 0.790233 
10160213.618158 0.791273 
10106809.078772 0.792313 
10053404.539386 0.793354 
10000000.000000 0.794396 
10000000.000000 0.794396 
9986715.620828 0.794656 
9973431.241656 0.794915 
9960146.862483 0.795174 
9946862.483311 0.795434 
9933578.104139 0.795693 
9920293.724967 0.795953 
9907009.345794 0.796213 
9893724.966622 0.796472 
9880440.587450 0.796732 
9867156.208278 0.796992 
9853871.829105 0.797252 
9840587.449933 0.797512 
9827303.070761 0.797771 
9814018.691589 0.798031 
9800734.312417 0.798291 
9787449.933244 0.798552 
9774165.554072 0.798812 
9760881.174900 0.799072 
9747596.795728 0.799332 
9734312.416555 0.799592 
9721028.037383 0.799853 
9707743.658211 0.800113 
9694459.279039 0.800374 
9681174.899866 0.800634 
9667890.520694 0.800895 
9654606.141522 0.801155 
9641321.762350 0.801416 
9628037.383178 0.801677 
9614753.004005 0.801937 
9601468.624833 0.802198 
9588184.245661 0.802459 
9574899.866489 0.802720 
9561615.487316 0.802981 
9548331.108144 0.803242 
9535046.728972 0.803503 
9521762.349800 0.803764 
9508477.970628 0.804025 
9495193.591455 0.804287 
9481909.212283 0.804548 
9468624.833111 0.804809 
9455340.453939 0.805071 
9442056.074766 0.805332 
9428771.695594 0.805593 
9415487.316422 0.805855 
9402202.937250 0.806117 
9388918.558077 0.806378 
9375634.178905 0.806640 
9362349.799733 0.806902 
9349065.420561 0.807163 
9335781.041389 0.807425 
9322496.662216 0.807687 
9309212.283044 0.807949 
9295927.903872 0.808211 
9282643.524700 0.808473 
9269359.145527 0.808735 
9256074.766355 0.808998 
9242790.387183 0.809260 
9229506.008011 0.809522 
9216221.628838 0.809784 
9202937.249666 0.810047 
9189652.870494 0.810309 
9176368.491322 0.810572 
9163084.112150 0.810834 
9149799.732977 0.811097 
9136515.353805 0.811359 
9123230.974633 0.811622 
9109946.595461 0.811885 
9096662.216288 0.812148 
9083377.837116 0.812410 
9070093.457944 0.812673 
9056809.078772 0.812936 
9043524.699599 0.813199 
9030240.320427 0.813462 
9016955.941255 0.813726 
9003671.562083 0.813989 
8990387.182911 0.814252 
8977102.803738 0.814515 
8963818.424566 0.814779 
8950534.045394 0.815042 
8937249.666222 0.815305 
8923965.287049 0.815569 
8910680.907877 0.815832 
8897396.528705 0.816096 
8884112.149533 0.816360 
8870827.770360 0.816623 
8857543.391188 0.816887 
8844259.012016 0.817151 
8830974.632844 0.817415 
8817690.253672 0.817679 
8804405.874499 0.817943 
8791121.495327 0.818207 
8777837.116155 0.818471 
8764552.736983 0.818735 
8751268.357810 0.818999 
8737983.978638 0.819263 
8724699.599466 0.819528 
8711415.220294 0.819792 
8698130.841121 0.820056 
8684846.461949 0.820321 
8671562.082777 0.820585 
8658277.703605 0.820850 
8644993.324433 0.821115 
8631708.945260 0.821379 
8618424.566088 0.821644 
8605140.186916 0.821909 
8591855.807744 0.822174 
8578571.428571 0.822438 
8565287.049399 0.822703 
8552002.670227 0.822968 
8538718.291055 0.823233 
8525433.911883 0.823498 
8512149.532710 0.823764 
8498865.153538 0.824029 
8485580.774366 0.824294 
8472296.395194 0.824559 
8459012.016021 0.824825 
8445727.636849 0.825090 
8432443.257677 0.825356 
8419158.878505 0.825621 
8405874.499332 0.825887 
8392590.120160 0.826153 
8379305.740988 0.826418 
8366021.361816 0.826684 
8352736.982644 0.826950 
8339452.603471 0.827216 
8326168.224299 0.827482 
8312883.845127 0.827748 
8299599.465955 0.828014 
8286315.086782 0.828280 
8273030.707610 0.828546 
8259746.328438 0.828812 
8246461.949266 0.829078 
8233177.570093 0.829345 
8219893.190921 0.829611 
8206608.811749 0.829877 
8193324.432577 0.830144 
8180040.053405 0.830410 
8166755.674232 0.830677 
8153471.295060 0.830944 
8140186.915888 0.831210 
8126902.536716 0.831477 
8113618.157543 0.831744 
8100333.778371 0.832011 
8087049.399199 0.832278 
8073765.020027 0.832545 
8060480.640854 0.832812 
8047196.261682 0.833079 
8033911.882510 0.833346 
8020627.503338 0.833613 
8007343.124166 0.833880 
7994058.744993 0.834148 
7980774.365821 0.834415 
7967489.986649 0.834682 
7954205.607477 0.834950 
7940921.228304 0.835217 
7927636.849132 0.835485 
7914352.469960 0.835753 
7901068.090788 0.836020 
7887783.711615 0.836288 
7874499.332443 0.836556 
7861214.953271 0.836824 
7847930.574099 0.837092 
7834646.194927 0.837360 
7821361.815754 0.837628 
7808077.436582 0.837896 
7794793.057410 0.838164 
7781508.678238 0.838432 
7768224.299065 0.838700 
7754939.919893 0.838969 
7741655.540721 0.839237 
7728371.161549 0.839505 
7715086.782377 0.839774 
7701802.403204 0.840042 
7688518.024032 0.840311 
7675233.644860 0.840580 
7661949.265688 0.840848 
7648664.886515 0.841117 
7635380.507343 0.841386 
7622096.128171 0.841655 
7608811.748999 0.841924 
7595527.369826 0.842193 
7582242.990654 0.842462 
7568958.611482 0.842731 
7555674.232310 0.843000 
7542389.853138 0.843269 
7529105.473965 0.843539 
7515821.094793 0.843808 
7502536.715621 0.844077 
7489252.336449 0.844347 
7475967.957276 0.844616 
7462683.578104 0.844886 
7449399.198932 0.845155 
7436114.819760 0.845425 
7422830.440587 0.845695 
7409546.061415 0.845965 
7396261.682243 0.846234 
7382977.303071 0.846504 
7369692.923899 0.846774 
7356408.544726 0.847044 
7343124.165554 0.847314 
7329839.786382 0.847584 
7316555.407210 0.847855 
7303271.028037 0.848125 
7289986.648865 0.848395 
7276702.269693 0.848666 
7263417.890521 0.848936 
7250133.511348 0.849206 
7236849.132176 0.849477 
7223564.753004 0.849748 
7210280.373832 0.850018 
7196995.994660 0.850289 
7183711.615487 0.850560 
7170427.236315 0.850831 
7157142.857143 0.851101 
7143858.477971 0.851372 
7130574.098798 0.851643 
7117289.719626 0.851914 
7104005.340454 0.852185 
7090720.961282 0.852457 
7077436.582109 0.852728 
7064152.202937 0.852999 
7050867.823765 0.853270 
7037583.444593 0.853542 
7024299.065421 0.853813 
7011014.686248 0.854085 
6997730.307076 0.854356 
6984445.927904 0.854628 
6971161.548732 0.854900 
6957877.169559 0.855171 
6944592.790387 0.855443 
6931308.411215 0.855715 
6918024.032043 0.855987 
6904739.652870 0.856259 
6891455.273698 0.856531 
6878170.894526 0.856803 
6864886.515354 0.857075 
6851602.136182 0.857348 
6838317.757009 0.857620 
6825033.377837 0.857892 
6811748.998665 0.858165 
6798464.619493 0.858437 
6785180.240320 0.858709 
6771895.861148 0.858982 
6758611.481976 0.859255 
6745327.102804 0.859527 
6732042.723632 0.859800 
6718758.344459 0.860073 
6705473.965287 0.860346 
6692189.586115 0.860619 
6678905.206943 0.860892 
6665620.827770 0.861165 
6652336.448598 0.861438 
6639052.069426 0.861711 
6625767.690254 0.861984 
6612483.311081 0.862257 
6599198.931909 0.862531 
6585914.552737 0.862804 
6572630.173565 0.863078 
6559345.794393 0.863351 
6546061.415220 0.863625 
6532777.036048 0.863898 
6519492.656876 0.864172 
6506208.277704 0.864446 
6492923.898531 0.864720 
6479639.519359 0.864993 
6466355.140187 0.865267 
6453070.761015 0.865541 
6439786.381842 0.865815 
6426502.002670 0.866089 
6413217.623498 0.866364 
6399933.244326 0.866638 
6386648.865154 0.866912 
6373364.485981 0.867186 
6360080.106809 0.867461 
6346795.727637 0.867735 
6333511.348465 0.868010 
6320226.969292 0.868284 
6306942.590120 0.868559 
6293658.210948 0.868834 
6280373.831776 0.869108 
6267089.452603 0.869383 
6253805.073431 0.869658 
6240520.694259 0.869933 
6227236.315087 0.870208 
6213951.935915 0.870483 
6200667.556742 0.870758 
6187383.177570 0.871033 
6174098.798398 0.871309 
6160814.419226 0.871584 
6147530.040053 0.871859 
6134245.660881 0.872135 
6120961.281709 0.872410 
6107676.902537 0.872686 
6094392.523364 0.872961 
6081108.144192 0.873237 
6067823.765020 0.873513 
6054539.385848 0.873789 
6041255.006676 0.874064 
6027970.627503 0.874340 
6014686.248331 0.874616 
6001401.869159 0.874892 
5988117.489987 0.875168 
5974833.110814 0.875445 
5961548.731642 0.875721 
5948264.352470 0.875997 
5934979.973298 0.876273 
5921695.594126 0.876550 
5908411.214953 0.876826 
5895126.835781 0.877103 
5881842.456609 0.877379 
5868558.077437 0.877656 
5855273.698264 0.877933 
5841989.319092 0.878209 
5828704.939920 0.878486 
5815420.560748 0.878763 
5802136.181575 0.879040 
5788851.802403 0.879317 
5775567.423231 0.879594 
5762283.044059 0.879871 
5748998.664887 0.880148 
5735714.285714 0.880426 
5722429.906542 0.880703 
5709145.527370 0.880980 
5695861.148198 0.881258 
5682576.769025 0.881535 
5669292.389853 0.881813 
5656008.010681 0.882090 
5642723.631509 0.882368 
5629439.252336 0.882646 
5616154.873164 0.882924 
5602870.493992 0.883201 
5589586.114820 0.883479 
5576301.735648 0.883757 
5563017.356475 0.884035 
5549732.977303 0.884313 
5536448.598131 0.884592 
5523164.218959 0.884870 
5509879.839786 0.885148 
5496595.460614 0.885426 
5483311.081442 0.885705 
5470026.702270 0.885983 
5456742.323097 0.886262 
5443457.943925 0.886541 
5430173.564753 0.886819 
5416889.185581 0.887098 
5403604.806409 0.887377 
5390320.427236 0.887656 
5377036.048064 0.887934 
5363751.668892 0.888213 
5350467.289720 0.888492 
5337182.910547 0.888772 
5323898.531375 0.889051 
5310614.152203 0.889330 
5297329.773031 0.889609 
5284045.393858 0.889889 
5270761.014686 0.890168 
5257476.635514 0.890447 
5244192.256342 0.890727 
5230907.877170 0.891007 
5217623.497997 0.891286 
5204339.118825 0.891566 
5191054.739653 0.891846 
5177770.360481 0.892126 
5164485.981308 0.892406 
5151201.602136 0.892686 
5137917.222964 0.892966 
5124632.843792 0.893246 
5111348.464619 0.893526 
5098064.085447 0.893806 
5084779.706275 0.894086 
5071495.327103 0.894367 
5058210.947931 0.894647 
5044926.568758 0.894928 
5031642.189586 0.895208 
5018357.810414 0.895489 
5005073.431242 0.895769 
4991789.052069 0.896050 
4978504.672897 0.896331 
4965220.293725 0.896612 
4951935.914553 0.896893 
4938651.535381 0.897174 
4925367.156208 0.897455 
4912082.777036 0.897736 
4898798.397864 0.898017 
4885514.018692 0.898298 
4872229.639519 0.898580 
4858945.260347 0.898861 
4845660.881175 0.899142 
4832376.502003 0.899424 
4819092.122830 0.899705 
4805807.743658 0.899987 
4792523.364486 0.900269 
4779238.985314 0.900550 
4765954.606142 0.900832 
4752670.226969 0.901114 
4739385.847797 0.901396 
4726101.468625 0.901678 
4712817.089453 0.901960 
4699532.710280 0.902242 
4686248.331108 0.902524 
4672963.951936 0.902807 
4659679.572764 0.903089 
4646395.193591 0.903371 
4633110.814419 0.903654 
4619826.435247 0.903936 
4606542.056075 0.904219 
4593257.676903 0.904502 
4579973.297730 0.904784 
4566688.918558 0.905067 
4553404.539386 0.905350 
4540120.160214 0.905633 
4526835.781041 0.905916 
4513551.401869 0.906199 
4500267.022697 0.906482 
4486982.643525 0.906765 
4473698.264352 0.907048 
4460413.885180 0.907332 
4447129.506008 0.907615 
4433845.126836 0.907898 
4420560.747664 0.908182 
4407276.368491 0.908465 
4393991.989319 0.908749 
4380707.610147 0.909033 
4367423.230975 0.909316 
4354138.851802 0.909600 
4340854.472630 0.909884 
4327570.093458 0.910168 
4314285.714286 0.910452 
4301001.335113 0.910736 
4287716.955941 0.911020 
4274432.576769 0.911304 
4261148.197597 0.911589 
4247863.818425 0.911873 
4234579.439252 0.912157 
4221295.060080 0.912442 
4208010.680908 0.912726 
4194726.301736 0.913011 
4181441.922563 0.913296 
4168157.543391 0.913580 
4154873.164219 0.913865 
4141588.785047 0.914150 
4128304.405874 0.914435 
4115020.026702 0.914720 
4101735.647530 0.915005 
4088451.268358 0.915290 
4075166.889186 0.915575 
4061882.510013 0.915860 
4048598.130841 0.916146 
4035313.751669 0.916431 
4022029.372497 0.916717 
4008744.993324 0.917002 
3995460.614152 0.917288 
3982176.234980 0.917573 
3968891.855808 0.917859 
3955607.476636 0.918145 
3942323.097463 0.918431 
3929038.718291 0.918716 
3915754.339119 0.919002 
3902469.959947 0.919288 
3889185.580774 0.919575 
3875901.201602 0.919861 
3862616.822430 0.920147 
3849332.443258 0.920433 
3836048.064085 0.920720 
3822763.684913 0.921006 
3809479.305741 0.921293 
3796194.926569 0.921579 
3782910.547397 0.921866 
3769626.168224 0.922152 
3756341.789052 0.922439 
3743057.409880 0.922726 
3729773.030708 0.923013 
3716488.651535 0.923300 
3703204.272363 0.923587 
3689919.893191 0.923874 
3676635.514019 0.924161 
3663351.134846 0.924448 
3650066.755674 0.924736 
3636782.376502 0.925023 
3623497.997330 0.925310 
3610213.618158 0.925598 
3596929.238985 0.925885 
3583644.859813 0.926173 
3570360.480641 0.926461 
3557076.101469 0.926749 
3543791.722296 0.927036 
3530507.343124 0.927324 
3517222.963952 0.927612 
3503938.584780 0.927900 
3490654.205607 0.928188 
3477369.826435 0.928477 
3464085.447263 0.928765 
3450801.068091 0.929053 
3437516.688919 0.929341 
3424232.309746 0.929630 
3410947.930574 0.929918 
3397663.551402 0.930207 
3384379.172230 0.930496 
3371094.793057 0.930784 
3357810.413885 0.931073 
3344526.034713 0.931362 
3331241.655541 0.931651 
3317957.276368 0.931940 
3304672.897196 0.932229 
3291388.518024 0.932518 
3278104.138852 0.932807 
3264819.759680 0.933096 
3251535.380507 0.933386 
3238251.001335 0.933675 
3224966.622163 0.933964 
3211682.242991 0.934254 
3198397.863818 0.934544 
3185113.484646 0.934833 
3171829.105474 0.935123 
3158544.726302 0.935413 
3145260.347130 0.935703 
3131975.967957 0.935993 
3118691.588785 0.936283 
3105407.209613 0.936573 
3092122.830441 0.936863 
3078838.451268 0.937153 
3065554.072096 0.937443 
3052269.692924 0.937734 
3038985.313752 0.938024 
3025700.934579 0.938314 
3012416.555407 0.938605 
2999132.176235 0.938896 
2985847.797063 0.939186 
2972563.417891 0.939477 
2959279.038718 0.939768 
2945994.659546 0.940059 
2932710.280374 0.940350 
2919425.901202 0.940641 
2906141.522029 0.940932 
2892857.142857 0.941223 
2879572.763685 0.941514 
2866288.384513 0.941805 
2853004.005340 0.942097 
2839719.626168 0.942388 
2826435.246996 0.942680 
2813150.867824 0.942971 
2799866.488652 0.943263 
2786582.109479 0.943555 
2773297.730307 0.943846 
2760013.351135 0.944138 
2746728.971963 0.944430 
2733444.592790 0.944722 
2720160.213618 0.945014 
2706875.834446 0.945306 
2693591.455274 0.945598 
2680307.076101 0.945891 
2667022.696929 0.946183 
2653738.317757 0.946475 
2640453.938585 0.946768 
2627169.559413 0.947060 
2613885.180240 0.947353 
2600600.801068 0.947646 
2587316.421896 0.947939 
2574032.042724 0.948231 
2560747.663551 0.948524 
2547463.284379 0.948817 
2534178.905207 0.949110 
2520894.526035 0.949403 
2507610.146862 0.949696 
2494325.767690 0.949990 
2481041.388518 0.950283 
2467757.009346 0.950576 
2454472.630174 0.950870 
2441188.251001 0.951163 
2427903.871829 0.951457 
2414619.492657 0.951751 
2401335.113485 0.952044 
2388050.734312 0.952338 
2374766.355140 0.952632 
2361481.975968 0.952926 
2348197.596796 0.953220 
2334913.217623 0.953514 
2321628.838451 0.953808 
2308344.459279 0.954102 
2295060.080107 0.954397 
2281775.700935 0.954691 
2268491.321762 0.954985 
2255206.942590 0.955280 
2241922.563418 0.955574 
2228638.184246 0.955869 
2215353.805073 0.956164 
2202069.425901 0.956459 
2188785.046729 0.956753 
2175500.667557 0.957048 
2162216.288385 0.957343 
2148931.909212 0.957638 
2135647.530040 0.957934 
2122363.150868 0.958229 
2109078.771696 0.958524 
2095794.392523 0.958819 
2082510.013351 0.959115 
2069225.634179 0.959410 
2055941.255007 0.959706 
2042656.875834 0.960002 
2029372.496662 0.960297 
2016088.117490 0.960593 
2002803.738318 0.960889 
1989519.359146 0.961185 
1976234.979973 0.961481 
1962950.600801 0.961777 
1949666.221629 0.962073 
1936381.842457 0.962369 
1923097.463284 0.962665 
1909813.084112 0.962962 
1896528.704940 0.963258 
1883244.325768 0.963555 
1869959.946595 0.963851 
1856675.567423 0.964148 
1843391.188251 0.964445 
1830106.809079 0.964741 
1816822.429907 0.965038 
1803538.050734 0.965335 
1790253.671562 0.965632 
1776969.292390 0.965929 
1763684.913218 0.966226 
1750400.534045 0.966523 
1737116.154873 0.966821 
1723831.775701 0.967118 
1710547.396529 0.967416 
1697263.017356 0.967713 
1683978.638184 0.968011 
1670694.259012 0.968308 
1657409.879840 0.968606 
1644125.500668 0.968904 
1630841.121495 0.969202 
1617556.742323 0.969500 
1604272.363151 0.969798 
1590987.983979 0.970096 
1577703.604806 0.970394 
1564419.225634 0.970692 
1551134.846462 0.970990 
1537850.467290 0.971289 
1524566.088117 0.971587 
1511281.708945 0.971886 
1497997.329773 0.972184 
1484712.950601 0.972483 
1471428.571429 0.972781 
1458144.192256 0.973080 
1444859.813084 0.973379 
1431575.433912 0.973678 
1418291.054740 0.973977 
1405006.675567 0.974276 
1391722.296395 0.974575 
1378437.917223 0.974875 
1365153.538051 0.975174 
1351869.158879 0.975473 
1338584.779706 0.975773 
1325300.400534 0.976072 
1312016.021362 0.976372 
1298731.642190 0.976672 
1285447.263017 0.976971 
1272162.883845 0.977271 
1258878.504673 0.977571 
1245594.125501 0.977871 
1232309.746328 0.978171 
1219025.367156 0.978471 
1205740.987984 0.978771 
1192456.608812 0.979072 
1179172.229640 0.979372 
1165887.850467 0.979672 
1152603.471295 0.979973 
1139319.092123 0.980273 
1126034.712951 0.980574 
1112750.333778 0.980875 
1099465.954606 0.981175 
1086181.575434 0.981476 
1072897.196262 0.981777 
1059612.817089 0.982078 
1046328.437917 0.982379 
1033044.058745 0.982680 
1019759.679573 0.982982 
1006475.300401 0.983283 
993190.921228 0.983584 
979906.542056 0.983886 
966622.162884 0.984187 
953337.783712 0.984489 
940053.404539 0.984790 
926769.025367 0.985092 
913484.646195 0.985394 
900200.267023 0.985696 
886915.887850 0.985998 
873631.508678 0.986300 
860347.129506 0.986602 
847062.750334 0.986904 
833778.371162 0.987206 
820493.991989 0.987509 
807209.612817 0.987811 
793925.233645 0.988114 
780640.854473 0.988416 
767356.475300 0.988719 
754072.096128 0.989022 
740787.716956 0.989324 
727503.337784 0.989627 
714218.958611 0.989930 
700934.579439 0.990233 
687650.200267 0.990536 
674365.821095 0.990839 
661081.441923 0.991143 
647797.062750 0.991446 
634512.683578 0.991749 
621228.304406 0.992053 
607943.925234 0.992356 
594659.546061 0.992660 
581375.166889 0.992963 
568090.787717 0.993267 
554806.408545 0.993571 
541522.029372 0.993875 
528237.650200 0.994179 
514953.271028 0.994483 
501668.891856 0.994787 
488384.512684 0.995091 
475100.133511 0.995396 
461815.754339 0.995700 
448531.375167 0.996004 
435246.995995 0.996309 
421962.616822 0.996614 
408678.237650 0.996918 
395393.858478 0.997223 
382109.479306 0.997528 
368825.100134 0.997833 
355540.720961 0.998138 
342256.341789 0.998443 
328971.962617 0.998748 
315687.583445 0.999053 
302403.204272 0.999358 
289118.825100 0.999664 
275834.445928 0.999969 
275834.445928 0.997771 
275834.445928 0.997771 
275834.445928 0.995571 
289118.825100 0.954061 
302403.204272 0.915969 
315687.583445 0.880891 
328971.962617 0.848483 
342256.341789 0.818450 
355540.720961 0.790541 
368825.100134 0.764539 
382109.479306 0.740255 
395393.858478 0.717524 
408678.237650 0.696202 
421962.616822 0.676161 
435246.995995 0.657290 
448531.375167 0.639489 
461815.754339 0.622671 
475100.133511 0.606755 
488384.512684 0.591671 
501668.891856 0.577355 
514953.271028 0.563751 
528237.650200 0.550807 
541522.029372 0.538476 
554806.408545 0.526714 
568090.787717 0.515485 
581375.166889 0.504752 
594659.546061 0.494484 
607943.925234 0.484651 
621228.304406 0.475225 
634512.683578 0.466182 
647797.062750 0.457500 
661081.441923 0.449157 
674365.821095 0.441134 
687650.200267 0.433412 
700934.579439 0.425975 
714218.958611 0.418808 
727503.337784 0.411896 
740787.716956 0.405226 
754072.096128 0.398785 
767356.475300 0.392562 
780640.854473 0.386546 
793925.233645 0.380727 
807209.612817 0.375095 
820493.991989 0.369642 
833778.371162 0.364359 
847062.750334 0.359238 
860347.129506 0.354272 
873631.508678 0.349454 
886915.887850 0.344778 
900200.267023 0.340237 
913484.646195 0.335826 
926769.025367 0.331539 
940053.404539 0.327371 
953337.783712 0.323317 
966622.162884 0.319373 
979906.542056 0.315534 
993190.921228 0.311796 
1006475.300401 0.308155 
1019759.679573 0.304608 
1033044.058745 0.301150 
1046328.437917 0.297779 
1059612.817089 0.294492 
1072897.196262 0.291284 
1086181.575434 0.288154 
1099465.954606 0.285099 
1112750.333778 0.282116 
1126034.712951 0.279202 
1139319.092123 0.276355 
1152603.471295 0.273574 
1165887.850467 0.270855 
1179172.229640 0.268196 
1192456.608812 0.265596 
1205740.987984 0.263053 
1219025.367156 0.260565 
1232309.746328 0.258129 
1245594.125501 0.255746 
1258878.504673 0.253412 
1272162.883845 0.251126 
1285447.263017 0.248887 
1298731.642190 0.246694 
1312016.021362 0.244545 
1325300.400534 0.242438 
1338584.779706 0.240373 
1351869.158879 0.238348 
1365153.538051 0.236363 
1378437.917223 0.234415 
1391722.296395 0.232505 
1405006.675567 0.230630 
1418291.054740 0.228790 
1431575.433912 0.226985 
1444859.813084 0.225212 
1458144.192256 0.223471 
1471428.571429 0.221762 
1484712.950601 0.220083 
1497997.329773 0.218434 
1511281.708945 0.216814 
1524566.088117 0.215222 
1537850.467290 0.213657 
1551134.846462 0.212119 
1564419.225634 0.210607 
1577703.604806 0.209121 
1590987.983979 0.207659 
1604272.363151 0.206222 
1617556.742323 0.204808 
1630841.121495 0.203417 
1644125.500668 0.202049 
1657409.879840 0.200702 
1670694.259012 0.199377 
1683978.638184 0.198073 
1697263.017356 0.196790 
1710547.396529 0.195526 
1723831.775701 0.194282 
1737116.154873 0.193056 
1750400.534045 0.191850 
1763684.913218 0.190662 
1776969.292390 0.189491 
1790253.671562 0.188338 
1803538.050734 0.187202 
1816822.429907 0.186083 
1830106.809079 0.184980 
1843391.188251 0.183893 
1856675.567423 0.182821 
1869959.946595 0.181765 
1883244.325768 0.180724 
1896528.704940 0.179698 
1909813.084112 0.178685 
1923097.463284 0.177687 
1936381.842457 0.176703 
1949666.221629 0.175732 
1962950.600801 0.174775 
1976234.979973 0.173830 
1989519.359146 0.172898 
2002803.738318 0.171979 
2016088.117490 0.171072 
2029372.496662 0.170177 
2042656.875834 0.169293 
2055941.255007 0.168421 
2069225.634179 0.167561 
2082510.013351 0.166711 
2095794.392523 0.165873 
2109078.771696 0.165045 
2122363.150868 0.164227 
2135647.530040 0.163420 
2148931.909212 0.162623 
2162216.288385 0.161836 
2175500.667557 0.161058 
2188785.046729 0.160291 
2202069.425901 0.159532 
2215353.805073 0.158783 
2228638.184246 0.158043 
2241922.563418 0.157311 
2255206.942590 0.156589 
2268491.321762 0.155875 
2281775.700935 0.155169 
2295060.080107 0.154472 
2308344.459279 0.153783 
2321628.838451 0.153102 
2334913.217623 0.152429 
2348197.596796 0.151763 
2361481.975968 0.151105 
2374766.355140 0.150455 
2388050.734312 0.149812 
2401335.113485 0.149176 
2414619.492657 0.148548 
2427903.871829 0.147926 
2441188.251001 0.147311 
2454472.630174 0.146704 
2467757.009346 0.146102 
2481041.388518 0.145508 
2494325.767690 0.144920 
2507610.146862 0.144338 
2520894.526035 0.143762 
2534178.905207 0.143193 
2547463.284379 0.142630 
2560747.663551 0.142072 
2574032.042724 0.141521 
2587316.421896 0.140975 
2600600.801068 0.140435 
2613885.180240 0.139901 
2627169.559413 0.139372 
2640453.938585 0.138849 
2653738.317757 0.138331 
2667022.696929 0.137818 
2680307.076101 0.137311 
2693591.455274 0.136809 
2706875.834446 0.136312 
2720160.213618 0.135819 
2733444.592790 0.135332 
2746728.971963 0.134850 
2760013.351135 0.134372 
2773297.730307 0.133899 
2786582.109479 0.133431 
2799866.488652 0.132967 
2813150.867824 0.132508 
2826435.246996 0.132053 
2839719.626168 0.131603 
2853004.005340 0.131157 
2866288.384513 0.130715 
2879572.763685 0.130278 
2892857.142857 0.129844 
2906141.522029 0.129415 
2919425.901202 0.128990 
2932710.280374 0.128569 
2945994.659546 0.128151 
2959279.038718 0.127738 
2972563.417891 0.127328 
2985847.797063 0.126923 
2999132.176235 0.126521 
3012416.555407 0.126122 
3025700.934579 0.125727 
3038985.313752 0.125336 
3052269.692924 0.124949 
3065554.072096 0.124564 
3078838.451268 0.124184 
3092122.830441 0.123806 
3105407.209613 0.123433 
3118691.588785 0.123062 
3131975.967957 0.122695 
3145260.347130 0.122331 
3158544.726302 0.121970 
3171829.105474 0.121612 
3185113.484646 0.121257 
3198397.863818 0.120906 
3211682.242991 0.120557 
3224966.622163 0.120212 
3238251.001335 0.119869 
3251535.380507 0.119530 
3264819.759680 0.119193 
3278104.138852 0.118859 
3291388.518024 0.118528 
3304672.897196 0.118200 
3317957.276368 0.117875 
3331241.655541 0.117552 
3344526.034713 0.117232 
3357810.413885 0.116914 
3371094.793057 0.116600 
3384379.172230 0.116288 
3397663.551402 0.115978 
3410947.930574 0.115671 
3424232.309746 0.115367 
3437516.688919 0.115065 
3450801.068091 0.114765 
3464085.447263 0.114468 
3477369.826435 0.114173 
3490654.205607 0.113881 
3503938.584780 0.113591 
3517222.963952 0.113303 
3530507.343124 0.113018 
3543791.722296 0.112734 
3557076.101469 0.112453 
3570360.480641 0.112175 
3583644.859813 0.111898 
3596929.238985 0.111624 
3610213.618158 0.111352 
3623497.997330 0.111082 
3636782.376502 0.110814 
3650066.755674 0.110548 
3663351.134846 0.110284 
3676635.514019 0.110022 
3689919.893191 0.109763 
3703204.272363 0.109505 
3716488.651535 0.109249 
3729773.030708 0.108995 
3743057.409880 0.108743 
3756341.789052 0.108493 
3769626.168224 0.108245 
3782910.547397 0.107999 
3796194.926569 0.107754 
3809479.305741 0.107512 
3822763.684913 0.107271 
3836048.064085 0.107032 
3849332.443258 0.106795 
3862616.822430 0.106559 
3875901.201602 0.106325 
3889185.580774 0.106093 
3902469.959947 0.105863 
3915754.339119 0.105634 
3929038.718291 0.105407 
3942323.097463 0.105182 
3955607.476636 0.104958 
3968891.855808 0.104736 
3982176.234980 0.104516 
3995460.614152 0.104297 
4008744.993324 0.104080 
4022029.372497 0.103864 
4035313.751669 0.103650 
4048598.130841 0.103437 
4061882.510013 0.103226 
4075166.889186 0.103016 
4088451.268358 0.102808 
4101735.647530 0.102601 
4115020.026702 0.102396 
4128304.405874 0.102192 
4141588.785047 0.101989 
4154873.164219 0.101788 
4168157.543391 0.101589 
4181441.922563 0.101391 
4194726.301736 0.101194 
4208010.680908 0.100998 
4221295.060080 0.100804 
4234579.439252 0.100611 
4247863.818425 0.100420 
4261148.197597 0.100230 
4274432.576769 0.100041 
4287716.955941 0.099853 
4301001.335113 0.099667 
4314285.714286 0.099482 
4327570.093458 0.099298 
4340854.472630 0.099115 
4354138.851802 0.098934 
4367423.230975 0.098754 
4380707.610147 0.098575 
4393991.989319 0.098397 
4407276.368491 0.098221 
4420560.747664 0.098046 
4433845.126836 0.097871 
4447129.506008 0.097698 
4460413.885180 0.097526 
4473698.264352 0.097356 
4486982.643525 0.097186 
4500267.022697 0.097017 
4513551.401869 0.096850 
4526835.781041 0.096684 
4540120.160214 0.096518 
4553404.539386 0.096354 
4566688.918558 0.096191 
4579973.297730 0.096029 
4593257.676903 0.095868 
4606542.056075 0.095708 
4619826.435247 0.095549 
4633110.814419 0.095391 
4646395.193591 0.095235 
4659679.572764 0.095079 
4672963.951936 0.094924 
4686248.331108 0.094770 
4699532.710280 0.094617 
4712817.089453 0.094465 
4726101.468625 0.094314 
4739385.847797 0.094164 
4752670.226969 0.094015 
4765954.606142 0.093867 
4779238.985314 0.093720 
4792523.364486 0.093573 
4805807.743658 0.093428 
4819092.122830 0.093283 
4832376.502003 0.093140 
4845660.881175 0.092997 
4858945.260347 0.092855 
4872229.639519 0.092715 
4885514.018692 0.092575 
4898798.397864 0.092435 
4912082.777036 0.092297 
4925367.156208 0.092160 
4938651.535381 0.092023 
4951935.914553 0.091887 
4965220.293725 0.091752 
4978504.672897 0.091618 
4991789.052069 0.091485 
5005073.431242 0.091353 
5018357.810414 0.091221 
5031642.189586 0.091090 
5044926.568758 0.090960 
5058210.947931 0.090831 
5071495.327103 0.090702 
5084779.706275 0.090574 
5098064.085447 0.090447 
5111348.464619 0.090321 
5124632.843792 0.090196 
5137917.222964 0.090071 
5151201.602136 0.089947 
5164485.981308 0.089824 
5177770.360481 0.089702 
5191054.739653 0.089580 
5204339.118825 0.089459 
5217623.497997 0.089339 
5230907.877170 0.089219 
5244192.256342 0.089100 
5257476.635514 0.088982 
5270761.014686 0.088865 
5284045.393858 0.088748 
5297329.773031 0.088632 
5310614.152203 0.088516 
5323898.531375 0.088402 
5337182.910547 0.088288 
5350467.289720 0.088174 
5363751.668892 0.088062 
5377036.048064 0.087949 
5390320.427236 0.087838 
5403604.806409 0.087727 
5416889.185581 0.087617 
5430173.564753 0.087508 
5443457.943925 0.087399 
5456742.323097 0.087291 
5470026.702270 0.087183 
5483311.081442 0.087076 
5496595.460614 0.086970 
5509879.839786 0.086864 
5523164.218959 0.086759 
5536448.598131 0.086654 
5549732.977303 0.086551 
5563017.356475 0.086447 
5576301.735648 0.086344 
5589586.114820 0.086242 
5602870.493992 0.086141 
5616154.873164 0.086040 
5629439.252336 0.085939 
5642723.631509 0.085840 
5656008.010681 0.085740 
5669292.389853 0.085642 
5682576.769025 0.085543 
5695861.148198 0.085446 
5709145.527370 0.085349 
5722429.906542 0.085252 
5735714.285714 0.085156 
5748998.664887 0.085061 
5762283.044059 0.084966 
5775567.423231 0.084872 
5788851.802403 0.084778 
5802136.181575 0.084685 
5815420.560748 0.084592 
5828704.939920 0.084500 
5841989.319092 0.084408 
5855273.698264 0.084317 
5868558.077437 0.084226 
5881842.456609 0.084136 
5895126.835781 0.084046 
5908411.214953 0.083957 
5921695.594126 0.083868 
5934979.973298 0.083780 
5948264.352470 0.083692 
5961548.731642 0.083605 
5974833.110814 0.083518 
5988117.489987 0.083432 
6001401.869159 0.083346 
6014686.248331 0.083261 
6027970.627503 0.083176 
6041255.006676 0.083092 
6054539.385848 0.083008 
6067823.765020 0.082924 
6081108.144192 0.082841 
6094392.523364 0.082759 
6107676.902537 0.082677 
6120961.281709 0.082595 
6134245.660881 0.082514 
6147530.040053 0.082433 
6160814.419226 0.082353 
6174098.798398 0.082273 
6187383.177570 0.082193 
6200667.556742 0.082114 
6213951.935915 0.082036 
6227236.315087 0.081958 
6240520.694259 0.081880 
6253805.073431 0.081803 
6267089.452603 0.081726 
6280373.831776 0.081649 
6293658.210948 0.081573 
6306942.590120 0.081498 
6320226.969292 0.081422 
6333511.348465 0.081348 
6346795.727637 0.081273 
6360080.106809 0.081199 
6373364.485981 0.081126 
6386648.865154 0.081052 
6399933.244326 0.080980 
6413217.623498 0.080907 
6426502.002670 0.080835 
6439786.381842 0.080763 
6453070.761015 0.080692 
6466355.140187 0.080621 
6479639.519359 0.080551 
6492923.898531 0.080481 
6506208.277704 0.080411 
6519492.656876 0.080342 
6532777.036048 0.080273 
6546061.415220 0.080204 
6559345.794393 0.080136 
6572630.173565 0.080068 
6585914.552737 0.080000 
6599198.931909 0.079933 
6612483.311081 0.079866 
6625767.690254 0.079800 
6639052.069426 0.079734 
6652336.448598 0.079668 
6665620.827770 0.079603 
6678905.206943 0.079538 
6692189.586115 0.079473 
6705473.965287 0.079409 
6718758.344459 0.079345 
6732042.723632 0.079281 
6745327.102804 0.079218 
6758611.481976 0.079155 
6771895.861148 0.079092 
6785180.240320 0.079030 
6798464.619493 0.078968 
6811748.998665 0.078906 
6825033.377837 0.078845 
6838317.757009 0.078784 
6851602.136182 0.078723 
6864886.515354 0.078663 
6878170.894526 0.078603 
6891455.273698 0.078543 
6904739.652870 0.078483 
6918024.032043 0.078424 
6931308.411215 0.078366 
6944592.790387 0.078307 
6957877.169559 0.078249 
6971161.548732 0.078191 
6984445.927904 0.078134 
6997730.307076 0.078076 
7011014.686248 0.078019 
7024299.065421 0.077963 
7037583.444593 0.077906 
7050867.823765 0.077850 
7064152.202937 0.077795 
7077436.582109 0.077739 
7090720.961282 0.077684 
7104005.340454 0.077629 
7117289.719626 0.077575 
7130574.098798 0.077520 
7143858.477971 0.077466 
7157142.857143 0.077413 
7170427.236315 0.077359 
7183711.615487 0.077306 
7196995.994660 0.077253 
7210280.373832 0.077201 
7223564.753004 0.077149 
7236849.132176 0.077096 
7250133.511348 0.077045 
7263417.890521 0.076993 
7276702.269693 0.076942 
7289986.648865 0.076891 
7303271.028037 0.076841 
7316555.407210 0.076790 
7329839.786382 0.076740 
7343124.165554 0.076690 
7356408.544726 0.076641 
7369692.923899 0.076591 
7382977.303071 0.076542 
7396261.682243 0.076493 
7409546.061415 0.076445 
7422830.440587 0.076397 
7436114.819760 0.076349 
7449399.198932 0.076301 
7462683.578104 0.076253 
7475967.957276 0.076206 
7489252.336449 0.076159 
7502536.715621 0.076112 
7515821.094793 0.076066 
7529105.473965 0.076019 
7542389.853138 0.075973 
7555674.232310 0.075928 
7568958.611482 0.075882 
7582242.990654 0.075837 
7595527.369826 0.075792 
7608811.748999 0.075747 
7622096.128171 0.075702 
7635380.507343 0.075658 
7648664.886515 0.075614 
7661949.265688 0.075570 
7675233.644860 0.075526 
7688518.024032 0.075483 
7701802.403204 0.075440 
7715086.782377 0.075397 
7728371.161549 0.075354 
7741655.540721 0.075312 
7754939.919893 0.075270 
7768224.299065 0.075228 
7781508.678238 0.075186 
7794793.057410 0.075144 
7808077.436582 0.075103 
7821361.815754 0.075062 
7834646.194927 0.075021 
7847930.574099 0.074980 
7861214.953271 0.074940 
7874499.332443 0.074899 
7887783.711615 0.074859 
7901068.090788 0.074820 
7914352.469960 0.074780 
7927636.849132 0.074741 
7940921.228304 0.074701 
7954205.607477 0.074662 
7967489.986649 0.074624 
7980774.365821 0.074585 
7994058.744993 0.074547 
8007343.124166 0.074509 
8020627.503338 0.074471 
8033911.882510 0.074433 
8047196.261682 0.074396 
8060480.640854 0.074358 
8073765.020027 0.074321 
8087049.399199 0.074284 
8100333.778371 0.074248 
8113618.157543 0.074211 
8126902.536716 0.074175 
8140186.915888 0.074139 
8153471.295060 0.074103 
8166755.674232 0.074067 
8180040.053405 0.074032 
8193324.432577 0.073996 
8206608.811749 0.073961 
8219893.190921 0.073926 
8233177.570093 0.073891 
8246461.949266 0.073857 
8259746.328438 0.073823 
8273030.707610 0.073788 
8286315.086782 0.073754 
8299599.465955 0.073721 
8312883.845127 0.073687 
8326168.224299 0.073654 
8339452.603471 0.073620 
8352736.982644 0.073587 
8366021.361816 0.073554 
8379305.740988 0.073522 
8392590.120160 0.073489 
8405874.499332 0.073457 
8419158.878505 0.073425 
8432443.257677 0.073393 
8445727.636849 0.073361 
8459012.016021 0.073330 
8472296.395194 0.073298 
8485580.774366 0.073267 
8498865.153538 0.073236 
8512149.532710 0.073205 
8525433.911883 0.073174 
8538718.291055 0.073144 
8552002.670227 0.073113 
8565287.049399 0.073083 
8578571.428571 0.073053 
8591855.807744 0.073023 
8605140.186916 0.072994 
8618424.566088 0.072964 
8631708.945260 0.072935 
8644993.324433 0.072905 
8658277.703605 0.072876 
8671562.082777 0.072848 
8684846.461949 0.072819 
8698130.841121 0.072790 
8711415.220294 0.072762 
8724699.599466 0.072734 
8737983.978638 0.072706 
8751268.357810 0.072678 
8764552.736983 0.072650 
8777837.116155 0.072623 
8791121.495327 0.072595 
8804405.874499 0.072568 
8817690.253672 0.072541 
8830974.632844 0.072514 
8844259.012016 0.072487 
8857543.391188 0.072461 
8870827.770360 0.072434 
8884112.149533 0.072408 
8897396.528705 0.072382 
8910680.907877 0.072356 
8923965.287049 0.072330 
8937249.666222 0.072305 
8950534.045394 0.072279 
8963818.424566 0.072254 
8977102.803738 0.072228 
8990387.182911 0.072203 
9003671.562083 0.072179 
9016955.941255 0.072154 
9030240.320427 0.072129 
9043524.699599 0.072105 
9056809.078772 0.072080 
9070093.457944 0.072056 
9083377.837116 0.072032 
9096662.216288 0.072008 
9109946.595461 0.071985 
9123230.974633 0.071961 
9136515.353805 0.071938 
9149799.732977 0.071914 
9163084.112150 0.071891 
9176368.491322 0.071868 
9189652.870494 0.071845 
9202937.249666 0.071823 
9216221.628838 0.071800 
9229506.008011 0.071778 
9242790.387183 0.071755 
9256074.766355 0.071733 
9269359.145527 0.071711 
9282643.524700 0.071689 
9295927.903872 0.071667 
9309212.283044 0.071646 
9322496.662216 0.071624 
9335781.041389 0.071603 
9349065.420561 0.071582 
9362349.799733 0.071561 
9375634.178905 0.071540 
9388918.558077 0.071519 
9402202.937250 0.071498 
9415487.316422 0.071478 
9428771.695594 0.071457 
9442056.074766 0.071437 
9455340.453939 0.071417 
9468624.833111 0.071397 
9481909.212283 0.071377 
9495193.591455 0.071357 
9508477.970628 0.071338 
9521762.349800 0.071318 
9535046.728972 0.071299 
9548331.108144 0.071280 
9561615.487316 0.071261 
9574899.866489 0.071242 
9588184.245661 0.071223 
9601468.624833 0.071204 
9614753.004005 0.071185 
9628037.383178 0.071167 
9641321.762350 0.071149 
9654606.141522 0.071130 
9667890.520694 0.071112 
9681174.899866 0.071094 
9694459.279039 0.071077 
9707743.658211 0.071059 
9721028.037383 0.071041 
9734312.416555 0.071024 
9747596.795728 0.071006 
9760881.174900 0.070989 
9774165.554072 0.070972 
9787449.933244 0.070955 
9800734.312417 0.070938 
9814018.691589 0.070921 
9827303.070761 0.070905 
9840587.449933 0.070888 
9853871.829105 0.070872 
9867156.208278 0.070855 
9880440.587450 0.070839 
9893724.966622 0.070823 
9907009.345794 0.070807 
9920293.724967 0.070791 
9933578.104139 0.070776 
9946862.483311 0.070760 
9960146.862483 0.070745 
9973431.241656 0.070729 
9986715.620828 0.070714 
10000000.000000 0.070699 
10000000.000000 0.070699 
10053404.539386 0.070639 
10106809.078772 0.070581 
10160213.618158 0.070525 
10213618.157543 0.070471 
10267022.696929 0.070418 
10320427.236315 0.070367 
10373831.775701 0.070318 
10427236.315087 0.070270 
10480640.854473 0.070224 
10534045.393858 0.070180 
10587449.933244 0.070137 
10640854.472630 0.070096 
10694259.012016 0.070056 
10747663.551402 0.070018 
10801068.090788 0.069982 
10854472.630174 0.069947 
10907877.169559 0.069913 
10961281.708945 0.069881 
11014686.248331 0.069850 
11068090.787717 0.069821 
11121495.327103 0.069793 
11174899.866489 0.069767 
11228304.405875 0.069742 
11281708.945260 0.069718 
11335113.484646 0.069696 
11388518.024032 0.069675 
11441922.563418 0.069655 
11495327.102804 0.069636 
11548731.642190 0.069619 
11602136.181575 0.069603 
11655540.720961 0.069589 
11708945.260347 0.069576 
11762349.799733 0.069564 
11815754.339119 0.069553 
11869158.878505 0.069543 
11922563.417891 0.069534 
11975967.957276 0.069527 
12029372.496662 0.069521 
12082777.036048 0.069516 
12136181.575434 0.069512 
12189586.114820 0.069510 
12242990.654206 0.069508 
12296395.193591 0.069508 
12349799.732977 0.069508 
12403204.272363 0.069510 
12456608.811749 0.069513 
12510013.351135 0.069517 
12563417.890521 0.069522 
12616822.429907 0.069528 
12670226.969292 0.069535 
12723631.508678 0.069543 
12777036.048064 0.069552 
12830440.587450 0.069562 
12883845.126836 0.069573 
12937249.666222 0.069585 
12990654.205607 0.069599 
13044058.744993 0.069613 
13097463.284379 0.069628 
13150867.823765 0.069644 
13204272.363151 0.069661 
13257676.902537 0.069679 
13311081.441923 0.069698 
13364485.981308 0.069717 
13417890.520694 0.069738 
13471295.060080 0.069760 
13524699.599466 0.069782 
13578104.138852 0.069806 
13631508.678238 0.069830 
13684913.217623 0.069855 
13738317.757009 0.069882 
13791722.296395 0.069909 
13845126.835781 0.069936 
13898531.375167 0.069965 
13951935.914553 0.069995 
14005340.453939 0.070025 
14058744.993324 0.070056 
14112149.532710 0.070089 
14165554.072096 0.070122 
14218958.611482 0.070155 
14272363.150868 0.070190 
14325767.690254 0.070225 
14379172.229640 0.070262 
14432576.769025 0.070299 
14485981.308411 0.070336 
14539385.847797 0.070375 
14592790.387183 0.070414 
14646194.926569 0.070455 
14699599.465955 0.070496 
14753004.005340 0.070537 
14806408.544726 0.070580 
14859813.084112 0.070623 
14913217.623498 0.070667 
14966622.162884 0.070712 
15020026.702270 0.070758 
15073431.241656 0.070804 
15126835.781041 0.070851 
15180240.320427 0.070899 
15233644.859813 0.070947 
15287049.399199 0.070997 
15340453.938585 0.071047 
15393858.477971 0.071097 
15447263.017356 0.071149 
15500667.556742 0.071201 
15554072.096128 0.071254 
15607476.635514 0.071307 
15660881.174900 0.071362 
15714285.714286 0.071417 
15767690.253672 0.071472 
15821094.793057 0.071529 
15874499.332443 0.071586 
15927903.871829 0.071644 
15981308.411215 0.071702 
16034712.950601 0.071761 
16088117.489987 0.071821 
16141522.029372 0.071881 
16194926.568758 0.071943 
16248331.108144 0.072004 
16301735.647530 0.072067 
16355140.186916 0.072130 
16408544.726302 0.072194 
16461949.265688 0.072259 
16515353.805073 0.072324 
16568758.344459 0.072390 
16622162.883845 0.072456 
16675567.423231 0.072523 
16728971.962617 0.072591 
16782376.502003 0.072659 
16835781.041389 0.072729 
16889185.580774 0.072798 
16942590.120160 0.072869 
16995994.659546 0.072940 
17049399.198932 0.073011 
17102803.738318 0.073084 
17156208.277704 0.073157 
17209612.817089 0.073230 
17263017.356475 0.073304 
17316421.895861 0.073379 
17369826.435247 0.073455 
17423230.974633 0.073531 
17476635.514019 0.073607 
17530040.053405 0.073685 
17583444.592790 0.073763 
17636849.132176 0.073841 
17690253.671562 0.073920 
17743658.210948 0.074000 
17797062.750334 0.074080 
17850467.289720 0.074161 
17903871.829105 0.074243 
17957276.368491 0.074325 
18010680.907877 0.074408 
18064085.447263 0.074492 
18117489.986649 0.074576 
18170894.526035 0.074660 
18224299.065421 0.074746 
18277703.604806 0.074832 
18331108.144192 0.074918 
18384512.683578 0.075005 
18437917.222964 0.075093 
18491321.762350 0.075181 
18544726.301736 0.075270 
18598130.841121 0.075359 
18651535.380507 0.075450 
18704939.919893 0.075540 
18758344.459279 0.075632 
18811748.998665 0.075723 
18865153.538051 0.075816 
18918558.077437 0.075909 
18971962.616822 0.076003 
19025367.156208 0.076097 
19078771.695594 0.076192 
19132176.234980 0.076287 
19185580.774366 0.076383 
19238985.313752 0.076480 
19292389.853138 0.076577 
19345794.392523 0.076675 
19399198.931909 0.076773 
19452603.471295 0.076872 
19506008.010681 0.076972 
19559412.550067 0.077072 
19612817.089453 0.077173 
19666221.628838 0.077274 
19719626.168224 0.077376 
19773030.707610 0.077479 
19826435.246996 0.077582 
19879839.786382 0.077685 
19933244.325768 0.077790 
19986648.865154 0.077895 
20040053.404539 0.078000 
20093457.943925 0.078106 
20146862.483311 0.078213 
20200267.022697 0.078320 
20253671.562083 0.078428 
20307076.101469 0.078536 
20360480.640854 0.078645 
20413885.180240 0.078755 
20467289.719626 0.078865 
20520694.259012 0.078976 
20574098.798398 0.079087 
20627503.337784 0.079199 
20680907.877170 0.079312 
20734312.416555 0.079425 
20787716.955941 0.079539 
20841121.495327 0.079653 
20894526.034713 0.079768 
20947930.574099 0.079884 
21001335.113485 0.080000 
21054739.652870 0.080117 
21108144.192256 0.080234 
21161548.731642 0.080352 
21214953.271028 0.080470 
21268357.810414 0.080590 
21321762.349800 0.080709 
21375166.889186 0.080830 
21428571.428571 0.080951 
21481975.967957 0.081072 
21535380.507343 0.081194 
21588785.046729 0.081317 
21642189.586115 0.081440 
21695594.125501 0.081564 
21748998.664887 0.081689 
21802403.204272 0.081814 
21855807.743658 0.081940 
21909212.283044 0.082066 
21962616.822430 0.082193 
22016021.361816 0.082321 
22069425.901202 0.082449 
22122830.440587 0.082578 
22176234.979973 0.082708 
22229639.519359 0.082838 
22283044.058745 0.082968 
22336448.598131 0.083100 
22389853.137517 0.083232 
22443257.676903 0.083364 
22496662.216288 0.083498 
22550066.755674 0.083631 
22603471.295060 0.083766 
22656875.834446 0.083901 
22710280.373832 0.084037 
22763684.913218 0.084173 
22817089.452603 0.084310 
22870493.991989 0.084448 
22923898.531375 0.084586 
22977303.070761 0.084725 
23030707.610147 0.084865 
23084112.149533 0.085005 
23137516.688919 0.085146 
23190921.228304 0.085287 
23244325.767690 0.085429 
23297730.307076 0.085572 
23351134.846462 0.085716 
23404539.385848 0.085860 
23457943.925234 0.086005 
23511348.464619 0.086150 
23564753.004005 0.086296 
23618157.543391 0.086443 
23671562.082777 0.086590 
23724966.622163 0.086738 
23778371.161549 0.086887 
23831775.700935 0.087037 
23885180.240320 0.087187 
23938584.779706 0.087338 
23991989.319092 0.087489 
24045393.858478 0.087641 
24098798.397864 0.087794 
24152202.937250 0.087948 
24205607.476636 0.088102 
24259012.016021 0.088257 
24312416.555407 0.088412 
24365821.094793 0.088569 
24419225.634179 0.088726 
24472630.173565 0.088883 
24526034.712951 0.089042 
24579439.252336 0.089201 
24632843.791722 0.089361 
24686248.331108 0.089521 
24739652.870494 0.089683 
24793057.409880 0.089845 
24846461.949266 0.090007 
24899866.488652 0.090171 
24953271.028037 0.090335 
25006675.567423 0.090500 
25060080.106809 0.090666 
25113484.646195 0.090832 
25166889.185581 0.090999 
25220293.724967 0.091167 
25273698.264352 0.091336 
25327102.803738 0.091505 
25380507.343124 0.091675 
25433911.882510 0.091846 
25487316.421896 0.092018 
25540720.961282 0.092190 
25594125.500668 0.092364 
25647530.040053 0.092538 
25700934.579439 0.092713 
25754339.118825 0.092888 
25807743.658211 0.093064 
25861148.197597 0.093242 
25914552.736983 0.093420 
25967957.276368 0.093598 
26021361.815754 0.093778 
26074766.355140 0.093958 
26128170.894526 0.094139 
26181575.433912 0.094321 
26234979.973298 0.094504 
26288384.512684 0.094688 
26341789.052069 0.094872 
26395193.591455 0.095058 
26448598.130841 0.095244 
26502002.670227 0.095431 
26555407.209613 0.095619 
26608811.748999 0.095807 
26662216.288385 0.095997 
26715620.827770 0.096187 
26769025.367156 0.096379 
26822429.906542 0.096571 
26875834.445928 0.096764 
26929238.985314 0.096958 
26982643.524700 0.097153 
27036048.064085 0.097349 
27089452.603471 0.097545 
27142857.142857 0.097743 
27196261.682243 0.097941 
27249666.221629 0.098141 
27303070.761015 0.098341 
27356475.300401 0.098542 
27409879.839786 0.098744 
27463284.379172 0.098947 
27516688.918558 0.099151 
27570093.457944 0.099356 
27623497.997330 0.099562 
27676902.536716 0.099769 
27730307.076101 0.099977 
27783711.615487 0.100186 
27837116.154873 0.100396 
27890520.694259 0.100607 
27943925.233645 0.100819 
27997329.773031 0.101032 
28050734.312417 0.101245 
28104138.851802 0.101460 
28157543.391188 0.101676 
28210947.930574 0.101893 
28264352.469960 0.102111 
28317757.009346 0.102330 
28371161.548732 0.102551 
28424566.088117 0.102772 
28477970.627503 0.102994 
28531375.166889 0.103217 
28584779.706275 0.103442 
28638184.245661 0.103667 
28691588.785047 0.103894 
28744993.324433 0.104122 
28798397.863818 0.104351 
28851802.403204 0.104581 
28905206.942590 0.104812 
28958611.481976 0.105044 
29012016.021362 0.105278 
29065420.560748 0.105512 
29118825.100134 0.105748 
29172229.639519 0.105985 
29225634.178905 0.106223 
29279038.718291 0.106463 
29332443.257677 0.106704 
29385847.797063 0.106945 
29439252.336449 0.107189 
29492656.875834 0.107433 
29546061.415220 0.107679 
29599465.954606 0.107925 
29652870.493992 0.108174 
29706275.033378 0.108423 
29759679.572764 0.108674 
29813084.112150 0.108926 
29866488.651535 0.109179 
29919893.190921 0.109434 
29973297.730307 0.109690 
30026702.269693 0.109948 
30080106.809079 0.110207 
30133511.348465 0.110467 
30186915.887850 0.110729 
30240320.427236 0.110992 
30293724.966622 0.111256 
30347129.506008 0.111522 
30400534.045394 0.111790 
30453938.584780 0.112058 
30507343.124166 0.112329 
30560747.663551 0.112601 
30614152.202937 0.112874 
30667556.742323 0.113149 
30720961.281709 0.113425 
30774365.821095 0.113703 
30827770.360481 0.113983 
30881174.899866 0.114264 
30934579.439252 0.114547 
30987983.978638 0.114831 
31041388.518024 0.115118 
31094793.057410 0.115405 
31148197.596796 0.115695 
31201602.136182 0.115986 
31255006.675567 0.116279 
31308411.214953 0.116573 
31361815.754339 0.116870 
31415220.293725 0.117168 
31468624.833111 0.117468 
31522029.372497 0.117769 
31575433.911883 0.118073 
31628838.451268 0.118378 
31682242.990654 0.118685 
31735647.530040 0.118995 
31789052.069426 0.119306 
31842456.608812 0.119619 
31895861.148198 0.119934 
31949265.687583 0.120251 
32002670.226969 0.120570 
32056074.766355 0.120891 
32109479.305741 0.121214 
32162883.845127 0.121539 
32216288.384513 0.121867 
32269692.923899 0.122196 
32323097.463284 0.122528 
32376502.002670 0.122862 
32429906.542056 0.123198 
32483311.081442 0.123536 
32536715.620828 0.123877 
32590120.160214 0.124220 
32643524.699599 0.124565 
32696929.238985 0.124913 
32750333.778371 0.125263 
32803738.317757 0.125616 
32857142.857143 0.125971 
32910547.396529 0.126328 
32963951.935915 0.126689 
33017356.475300 0.127051 
33070761.014686 0.127417 
33124165.554072 0.127785 
33177570.093458 0.128156 
33230974.632844 0.128529 
33284379.172230 0.128906 
33337783.711615 0.129285 
33391188.251001 0.129667 
33444592.790387 0.130052 
33497997.329773 0.130440 
33551401.869159 0.130831 
33604806.408545 0.131225 
33658210.947931 0.131622 
33711615.487316 0.132023 
33765020.026702 0.132427 
33818424.566088 0.132833 
33871829.105474 0.133244 
33925233.644860 0.133657 
33978638.184246 0.134075 
34032042.723632 0.134495 
34085447.263017 0.134920 
34138851.802403 0.135347 
34192256.341789 0.135779 
34245660.881175 0.136215 
34299065.420561 0.136654 
34352469.959947 0.137097 
34405874.499332 0.137544 
34459279.038718 0.137996 
34512683.578104 0.138451 
34566088.117490 0.138911 
34619492.656876 0.139375 
34672897.196262 0.139844 
34726301.735648 0.140317 
34779706.275033 0.140794 
34833110.814419 0.141277 
34886515.353805 0.141764 
34939919.893191 0.142256 
34993324.432577 0.142754 
35046728.971963 0.143256 
35100133.511348 0.143764 
35153538.050734 0.144277 
35206942.590120 0.144795 
35260347.129506 0.145320 
35313751.668892 0.145850 
35367156.208278 0.146386 
35420560.747664 0.146928 
35473965.287049 0.147477 
35527369.826435 0.148031 
35580774.365821 0.148593 
35634178.905207 0.149161 
35687583.444593 0.149737 
35740987.983979 0.150319 
35794392.523364 0.150909 
35847797.062750 0.151506 
35901201.602136 0.152112 
35954606.141522 0.152725 
36008010.680908 0.153347 
36061415.220294 0.153977 
36114819.759680 0.154616 
36168224.299065 0.155264 
36221628.838451 0.155922 
36275033.377837 0.156590 
36328437.917223 0.157267 
36381842.456609 0.157955 
36435246.995995 0.158655 
36488651.535381 0.159365 
36542056.074766 0.160087 
36595460.614152 0.160822 
36648865.153538 0.161569 
36702269.692924 0.162329 
36755674.232310 0.163104 
36809078.771696 0.163892 
36862483.311081 0.164696 
36915887.850467 0.165516 
36969292.389853 0.166353 
37022696.929239 0.167207 
37076101.468625 0.168079 
37129506.008011 0.168971 
37182910.547397 0.169883 
37236315.086782 0.170817 
37289719.626168 0.171774 
37343124.165554 0.172755 
37396528.704940 0.173763 
37449933.244326 0.174798 
37503337.783712 0.175863 
37556742.323097 0.176960 
37610146.862483 0.178092 
37663551.401869 0.179261 
37716955.941255 0.180472 
37770360.480641 0.181727 
37823765.020027 0.183031 
37877169.559413 0.184390 
37930574.098798 0.185810 
37983978.638184 0.187297 
38037383.177570 0.188863 
38090787.716956 0.190518 
38144192.256342 0.192277 
38197596.795728 0.194160 
38251001.335113 0.196192 
38304405.874499 0.198412 
38357810.413885 0.200874 
38411214.953271 0.203667 
38464619.492657 0.206956 
38518024.032043 0.211109 
38571428.571429 0.217526 
38571428.571429 0.225048 


==> data/VLE_Nitrogen_Hexane_377.59K_vdW_kij_0.09.dat <==
       p       z
57787787.787788 0.208808 
57787787.787788 0.214827 
57717717.717718 0.220589 
57647647.647648 0.224454 
57577577.577578 0.227604 
57507507.507508 0.230347 
57437437.437437 0.232818 
57367367.367367 0.235090 
57297297.297297 0.237210 
57227227.227227 0.239207 
57157157.157157 0.241104 
57087087.087087 0.242916 
57017017.017017 0.244656 
56946946.946947 0.246332 
56876876.876877 0.247953 
56806806.806807 0.249525 
56736736.736737 0.251053 
56666666.666667 0.252541 
56596596.596597 0.253994 
56526526.526527 0.255413 
56456456.456456 0.256802 
56386386.386386 0.258163 
56316316.316316 0.259499 
56246246.246246 0.260811 
56176176.176176 0.262101 
56106106.106106 0.263370 
56036036.036036 0.264619 
55965965.965966 0.265850 
55895895.895896 0.267064 
55825825.825826 0.268262 
55755755.755756 0.269445 
55685685.685686 0.270613 
55615615.615616 0.271767 
55545545.545546 0.272909 
55475475.475475 0.274038 
55405405.405405 0.275155 
55335335.335335 0.276261 
55265265.265265 0.277356 
55195195.195195 0.278440 
55125125.125125 0.279515 
55055055.055055 0.280581 
54984984.984985 0.281637 
54914914.914915 0.282685 
54844844.844845 0.283725 
54774774.774775 0.284756 
54704704.704705 0.285780 
54634634.634635 0.286796 
54564564.564565 0.287805 
54494494.494494 0.288807 
54424424.424424 0.289803 
54354354.354354 0.290792 
54284284.284284 0.291774 
54214214.214214 0.292751 
54144144.144144 0.293722 
54074074.074074 0.294688 
54004004.004004 0.295647 
53933933.933934 0.296602 
53863863.863864 0.297551 
53793793.793794 0.298496 
53723723.723724 0.299435 
53653653.653654 0.300370 
53583583.583584 0.301301 
53513513.513514 0.302227 
53443443.443443 0.303148 
53373373.373373 0.304066 
53303303.303303 0.304979 
53233233.233233 0.305889 
53163163.163163 0.306795 
53093093.093093 0.307697 
53023023.023023 0.308595 
52952952.952953 0.309490 
52882882.882883 0.310381 
52812812.812813 0.311269 
52742742.742743 0.312153 
52672672.672673 0.313035 
52602602.602603 0.313913 
52532532.532533 0.314789 
52462462.462462 0.315661 
52392392.392392 0.316530 
52322322.322322 0.317397 
52252252.252252 0.318261 
52182182.182182 0.319122 
52112112.112112 0.319981 
52042042.042042 0.320837 
51971971.971972 0.321690 
51901901.901902 0.322541 
51831831.831832 0.323390 
51761761.761762 0.324236 
51691691.691692 0.325080 
51621621.621622 0.325922 
51551551.551552 0.326762 
51481481.481481 0.327599 
51411411.411411 0.328434 
51341341.341341 0.329268 
51271271.271271 0.330099 
51201201.201201 0.330929 
51131131.131131 0.331756 
51061061.061061 0.332582 
50990990.990991 0.333405 
50920920.920921 0.334227 
50850850.850851 0.335048 
50780780.780781 0.335866 
50710710.710711 0.336683 
50640640.640641 0.337498 
50570570.570571 0.338312 
50500500.500501 0.339124 
50430430.430430 0.339934 
50360360.360360 0.340743 
50290290.290290 0.341551 
50220220.220220 0.342357 
50150150.150150 0.343161 
50080080.080080 0.343965 
50010010.010010 0.344767 
49939939.939940 0.345567 
49869869.869870 0.346366 
49799799.799800 0.347164 
49729729.729730 0.347961 
49659659.659660 0.348756 
49589589.589590 0.349551 
49519519.519520 0.350344 
49449449.449449 0.351136 
49379379.379379 0.351927 
49309309.309309 0.352716 
49239239.239239 0.353505 
49169169.169169 0.354293 
49099099.099099 0.355079 
49029029.029029 0.355865 
48958958.958959 0.356649 
48888888.888889 0.357433 
48818818.818819 0.358215 
48748748.748749 0.358997 
48678678.678679 0.359778 
48608608.608609 0.360557 
48538538.538539 0.361336 
48468468.468468 0.362114 
48398398.398398 0.362892 
48328328.328328 0.363668 
48258258.258258 0.364444 
48188188.188188 0.365218 
48118118.118118 0.365993 
48048048.048048 0.366766 
47977977.977978 0.367538 
47907907.907908 0.368310 
47837837.837838 0.369081 
47767767.767768 0.369852 
47697697.697698 0.370621 
47627627.627628 0.371390 
47557557.557558 0.372159 
47487487.487487 0.372927 
47417417.417417 0.373694 
47347347.347347 0.374460 
47277277.277277 0.375226 
47207207.207207 0.375992 
47137137.137137 0.376757 
47067067.067067 0.377521 
46996996.996997 0.378285 
46926926.926927 0.379048 
46856856.856857 0.379810 
46786786.786787 0.380573 
46716716.716717 0.381334 
46646646.646647 0.382095 
46576576.576577 0.382856 
46506506.506507 0.383616 
46436436.436436 0.384376 
46366366.366366 0.385136 
46296296.296296 0.385895 
46226226.226226 0.386653 
46156156.156156 0.387411 
46086086.086086 0.388169 
46016016.016016 0.388927 
45945945.945946 0.389684 
45875875.875876 0.390440 
45805805.805806 0.391197 
45735735.735736 0.391953 
45665665.665666 0.392708 
45595595.595596 0.393464 
45525525.525526 0.394219 
45455455.455455 0.394973 
45385385.385385 0.395728 
45315315.315315 0.396482 
45245245.245245 0.397236 
45175175.175175 0.397989 
45105105.105105 0.398743 
45035035.035035 0.399496 
44964964.964965 0.400249 
44894894.894895 0.401001 
44824824.824825 0.401754 
44754754.754755 0.402506 
44684684.684685 0.403258 
44614614.614615 0.404010 
44544544.544545 0.404761 
44474474.474474 0.405513 
44404404.404404 0.406264 
44334334.334334 0.407015 
44264264.264264 0.407766 
44194194.194194 0.408517 
44124124.124124 0.409268 
44054054.054054 0.410018 
43983983.983984 0.410769 
43913913.913914 0.411519 
43843843.843844 0.412269 
43773773.773774 0.413019 
43703703.703704 0.413769 
43633633.633634 0.414519 
43563563.563564 0.415269 
43493493.493493 0.416018 
43423423.423423 0.416768 
43353353.353353 0.417518 
43283283.283283 0.418267 
43213213.213213 0.419017 
43143143.143143 0.419766 
43073073.073073 0.420515 
43003003.003003 0.421265 
42932932.932933 0.422014 
42862862.862863 0.422763 
42792792.792793 0.423513 
42722722.722723 0.424262 
42652652.652653 0.425011 
42582582.582583 0.425761 
42512512.512513 0.426510 
42442442.442442 0.427259 
42372372.372372 0.428009 
42302302.302302 0.428758 
42232232.232232 0.429507 
42162162.162162 0.430257 
42092092.092092 0.431006 
42022022.022022 0.431756 
41951951.951952 0.432505 
41881881.881882 0.433255 
41811811.811812 0.434005 
41741741.741742 0.434755 
41671671.671672 0.435504 
41601601.601602 0.436254 
41531531.531532 0.437004 
41461461.461461 0.437754 
41391391.391391 0.438505 
41321321.321321 0.439255 
41251251.251251 0.440005 
41181181.181181 0.440756 
41111111.111111 0.441507 
41041041.041041 0.442258 
40970970.970971 0.443008 
40900900.900901 0.443759 
40830830.830831 0.444511 
40760760.760761 0.445262 
40690690.690691 0.446013 
40620620.620621 0.446765 
40550550.550551 0.447517 
40480480.480480 0.448269 
40410410.410410 0.449021 
40340340.340340 0.449773 
40270270.270270 0.450526 
40200200.200200 0.451278 
40130130.130130 0.452031 
40060060.060060 0.452784 
39989989.989990 0.453537 
39919919.919920 0.454291 
39849849.849850 0.455044 
39779779.779780 0.455798 
39709709.709710 0.456552 
39639639.639640 0.457306 
39569569.569570 0.458061 
39499499.499499 0.458816 
39429429.429429 0.459570 
39359359.359359 0.460326 
39289289.289289 0.461081 
39219219.219219 0.461837 
39149149.149149 0.462592 
39079079.079079 0.463348 
39009009.009009 0.464105 
38938938.938939 0.464861 
38868868.868869 0.465618 
38798798.798799 0.466375 
38728728.728729 0.467133 
38658658.658659 0.467890 
38588588.588589 0.468648 
38518518.518519 0.469407 
38448448.448448 0.470165 
38378378.378378 0.470924 
38308308.308308 0.471683 
38238238.238238 0.472442 
38168168.168168 0.473202 
38098098.098098 0.473962 
38028028.028028 0.474722 
37957957.957958 0.475483 
37887887.887888 0.476244 
37817817.817818 0.477005 
37747747.747748 0.477766 
37677677.677678 0.478528 
37607607.607608 0.479290 
37537537.537538 0.480053 
37467467.467467 0.480816 
37397397.397397 0.481579 
37327327.327327 0.482342 
37257257.257257 0.483106 
37187187.187187 0.483870 
37117117.117117 0.484635 
37047047.047047 0.485400 
36976976.976977 0.486165 
36906906.906907 0.486930 
36836836.836837 0.487696 
36766766.766767 0.488463 
36696696.696697 0.489229 
36626626.626627 0.489997 
36556556.556557 0.490764 
36486486.486486 0.491532 
36416416.416416 0.492300 
36346346.346346 0.493069 
36276276.276276 0.493838 
36206206.206206 0.494607 
36136136.136136 0.495377 
36066066.066066 0.496147 
35995995.995996 0.496918 
35925925.925926 0.497689 
35855855.855856 0.498460 
35785785.785786 0.499232 
35715715.715716 0.500004 
35645645.645646 0.500777 
35575575.575576 0.501550 
35505505.505506 0.502323 
35435435.435435 0.503097 
35365365.365365 0.503871 
35295295.295295 0.504646 
35225225.225225 0.505421 
35155155.155155 0.506197 
35085085.085085 0.506973 
35015015.015015 0.507750 
34944944.944945 0.508527 
34874874.874875 0.509304 
34804804.804805 0.510082 
34734734.734735 0.510860 
34664664.664665 0.511639 
34594594.594595 0.512418 
34524524.524525 0.513198 
34454454.454454 0.513978 
34384384.384384 0.514759 
34314314.314314 0.515540 
34244244.244244 0.516322 
34174174.174174 0.517104 
34104104.104104 0.517887 
34034034.034034 0.518670 
33963963.963964 0.519453 
33893893.893894 0.520237 
33823823.823824 0.521022 
33753753.753754 0.521807 
33683683.683684 0.522592 
33613613.613614 0.523379 
33543543.543544 0.524165 
33473473.473473 0.524952 
33403403.403403 0.525740 
33333333.333333 0.526528 
33263263.263263 0.527317 
33193193.193193 0.528106 
33123123.123123 0.528895 
33053053.053053 0.529685 
32982982.982983 0.530476 
32912912.912913 0.531267 
32842842.842843 0.532059 
32772772.772773 0.532852 
32702702.702703 0.533644 
32632632.632633 0.534438 
32562562.562563 0.535232 
32492492.492492 0.536026 
32422422.422422 0.536821 
32352352.352352 0.537617 
32282282.282282 0.538413 
32212212.212212 0.539210 
32142142.142142 0.540007 
32072072.072072 0.540805 
32002002.002002 0.541603 
31931931.931932 0.542402 
31861861.861862 0.543202 
31791791.791792 0.544002 
31721721.721722 0.544802 
31651651.651652 0.545604 
31581581.581582 0.546406 
31511511.511512 0.547208 
31441441.441441 0.548011 
31371371.371371 0.548815 
31301301.301301 0.549619 
31231231.231231 0.550424 
31161161.161161 0.551229 
31091091.091091 0.552035 
31021021.021021 0.552841 
30950950.950951 0.553649 
30880880.880881 0.554456 
30810810.810811 0.555265 
30740740.740741 0.556074 
30670670.670671 0.556883 
30600600.600601 0.557694 
30530530.530531 0.558505 
30460460.460460 0.559316 
30390390.390390 0.560128 
30320320.320320 0.560941 
30250250.250250 0.561754 
30180180.180180 0.562568 
30110110.110110 0.563383 
30040040.040040 0.564198 
29969969.969970 0.565014 
29899899.899900 0.565831 
29829829.829830 0.566648 
29759759.759760 0.567466 
29689689.689690 0.568284 
29619619.619620 0.569103 
29549549.549550 0.569923 
29479479.479479 0.570744 
29409409.409409 0.571565 
29339339.339339 0.572386 
29269269.269269 0.573209 
29199199.199199 0.574032 
29129129.129129 0.574856 
29059059.059059 0.575680 
28988988.988989 0.576505 
28918918.918919 0.577331 
28848848.848849 0.578158 
28778778.778779 0.578985 
28708708.708709 0.579813 
28638638.638639 0.580641 
28568568.568569 0.581470 
28498498.498498 0.582300 
28428428.428428 0.583131 
28358358.358358 0.583962 
28288288.288288 0.584794 
28218218.218218 0.585627 
28148148.148148 0.586460 
28078078.078078 0.587294 
28008008.008008 0.588129 
27937937.937938 0.588965 
27867867.867868 0.589801 
27797797.797798 0.590638 
27727727.727728 0.591475 
27657657.657658 0.592314 
27587587.587588 0.593153 
27517517.517518 0.593993 
27447447.447447 0.594833 
27377377.377377 0.595675 
27307307.307307 0.596517 
27237237.237237 0.597359 
27167167.167167 0.598203 
27097097.097097 0.599047 
27027027.027027 0.599892 
26956956.956957 0.600738 
26886886.886887 0.601584 
26816816.816817 0.602431 
26746746.746747 0.603279 
26676676.676677 0.604128 
26606606.606607 0.604978 
26536536.536537 0.605828 
26466466.466466 0.606679 
26396396.396396 0.607531 
26326326.326326 0.608383 
26256256.256256 0.609236 
26186186.186186 0.610090 
26116116.116116 0.610945 
26046046.046046 0.611801 
25975975.975976 0.612657 
25905905.905906 0.613514 
25835835.835836 0.614372 
25765765.765766 0.615231 
25695695.695696 0.616091 
25625625.625626 0.616951 
25555555.555556 0.617812 
25485485.485485 0.618674 
25415415.415415 0.619536 
25345345.345345 0.620400 
25275275.275275 0.621264 
25205205.205205 0.622129 
25135135.135135 0.622995 
25065065.065065 0.623862 
24994994.994995 0.624729 
24924924.924925 0.625598 
24854854.854855 0.626467 
24784784.784785 0.627337 
24714714.714715 0.628208 
24644644.644645 0.629079 
24574574.574575 0.629952 
24504504.504505 0.630825 
24434434.434434 0.631699 
24364364.364364 0.632574 
24294294.294294 0.633450 
24224224.224224 0.634326 
24154154.154154 0.635204 
24084084.084084 0.636082 
24014014.014014 0.636961 
23943943.943944 0.637841 
23873873.873874 0.638722 
23803803.803804 0.639603 
23733733.733734 0.640486 
23663663.663664 0.641369 
23593593.593594 0.642253 
23523523.523524 0.643138 
23453453.453453 0.644024 
23383383.383383 0.644911 
23313313.313313 0.645799 
23243243.243243 0.646687 
23173173.173173 0.647577 
23103103.103103 0.648467 
23033033.033033 0.649358 
22962962.962963 0.650250 
22892892.892893 0.651143 
22822822.822823 0.652037 
22752752.752753 0.652931 
22682682.682683 0.653827 
22612612.612613 0.654724 
22542542.542543 0.655621 
22472472.472472 0.656519 
22402402.402402 0.657418 
22332332.332332 0.658318 
22262262.262262 0.659219 
22192192.192192 0.660121 
22122122.122122 0.661024 
22052052.052052 0.661928 
21981981.981982 0.662832 
21911911.911912 0.663738 
21841841.841842 0.664644 
21771771.771772 0.665551 
21701701.701702 0.666460 
21631631.631632 0.667369 
21561561.561562 0.668279 
21491491.491491 0.669190 
21421421.421421 0.670102 
21351351.351351 0.671015 
21281281.281281 0.671929 
21211211.211211 0.672843 
21141141.141141 0.673759 
21071071.071071 0.674676 
21001001.001001 0.675593 
20930930.930931 0.676512 
20860860.860861 0.677431 
20790790.790791 0.678352 
20720720.720721 0.679273 
20650650.650651 0.680196 
20580580.580581 0.681119 
20510510.510511 0.682043 
20440440.440440 0.682969 
20370370.370370 0.683895 
20300300.300300 0.684822 
20230230.230230 0.685750 
20160160.160160 0.686679 
20090090.090090 0.687609 
20020020.020020 0.688540 
19949949.949950 0.689473 
19879879.879880 0.690406 
19809809.809810 0.691340 
19739739.739740 0.692275 
19669669.669670 0.693211 
19599599.599600 0.694148 
19529529.529530 0.695086 
19459459.459459 0.696025 
19389389.389389 0.696965 
19319319.319319 0.697906 
19249249.249249 0.698848 
19179179.179179 0.699791 
19109109.109109 0.700735 
19039039.039039 0.701680 
18968968.968969 0.702626 
18898898.898899 0.703573 
18828828.828829 0.704521 
18758758.758759 0.705470 
18688688.688689 0.706421 
18618618.618619 0.707372 
18548548.548549 0.708324 
18478478.478478 0.709277 
18408408.408408 0.710232 
18338338.338338 0.711187 
18268268.268268 0.712143 
18198198.198198 0.713101 
18128128.128128 0.714059 
18058058.058058 0.715019 
17987987.987988 0.715979 
17917917.917918 0.716941 
17847847.847848 0.717904 
17777777.777778 0.718867 
17707707.707708 0.719832 
17637637.637638 0.720798 
17567567.567568 0.721765 
17497497.497497 0.722733 
17427427.427427 0.723702 
17357357.357357 0.724672 
17287287.287287 0.725643 
17217217.217217 0.726616 
17147147.147147 0.727589 
17077077.077077 0.728564 
17007007.007007 0.729539 
16936936.936937 0.730516 
16866866.866867 0.731494 
16796796.796797 0.732472 
16726726.726727 0.733452 
16656656.656657 0.734433 
16586586.586587 0.735415 
16516516.516517 0.736399 
16446446.446446 0.737383 
16376376.376376 0.738368 
16306306.306306 0.739355 
16236236.236236 0.740343 
16166166.166166 0.741331 
16096096.096096 0.742321 
16026026.026026 0.743312 
15955955.955956 0.744305 
15885885.885886 0.745298 
15815815.815816 0.746292 
15745745.745746 0.747288 
15675675.675676 0.748284 
15605605.605606 0.749282 
15535535.535536 0.750281 
15465465.465465 0.751281 
15395395.395395 0.752283 
15325325.325325 0.753285 
15255255.255255 0.754289 
15185185.185185 0.755293 
15115115.115115 0.756299 
15045045.045045 0.757306 
14974974.974975 0.758314 
14904904.904905 0.759324 
14834834.834835 0.760334 
14764764.764765 0.761346 
14694694.694695 0.762359 
14624624.624625 0.763373 
14554554.554555 0.764388 
14484484.484484 0.765404 
14414414.414414 0.766422 
14344344.344344 0.767441 
14274274.274274 0.768461 
14204204.204204 0.769482 
14134134.134134 0.770504 
14064064.064064 0.771528 
13993993.993994 0.772552 
13923923.923924 0.773578 
13853853.853854 0.774605 
13783783.783784 0.775634 
13713713.713714 0.776663 
13643643.643644 0.777694 
13573573.573574 0.778726 
13503503.503504 0.779759 
13433433.433433 0.780793 
13363363.363363 0.781829 
13293293.293293 0.782866 
13223223.223223 0.783904 
13153153.153153 0.784943 
13083083.083083 0.785984 
13013013.013013 0.787026 
12942942.942943 0.788069 
12872872.872873 0.789113 
12802802.802803 0.790159 
12732732.732733 0.791205 
12662662.662663 0.792253 
12592592.592593 0.793303 
12522522.522523 0.794353 
12452452.452452 0.795405 
12382382.382382 0.796458 
12312312.312312 0.797512 
12242242.242242 0.798568 
12172172.172172 0.799625 
12102102.102102 0.800683 
12032032.032032 0.801742 
11961961.961962 0.802803 
11891891.891892 0.803865 
11821821.821822 0.804928 
11751751.751752 0.805993 
11681681.681682 0.807058 
11611611.611612 0.808125 
11541541.541542 0.809194 
11471471.471471 0.810264 
11401401.401401 0.811335 
11331331.331331 0.812407 
11261261.261261 0.813481 
11191191.191191 0.814555 
11121121.121121 0.815632 
11051051.051051 0.816709 
10980980.980981 0.817788 
10910910.910911 0.818868 
10840840.840841 0.819950 
10770770.770771 0.821033 
10700700.700701 0.822117 
10630630.630631 0.823202 
10560560.560561 0.824289 
10490490.490490 0.825377 
10420420.420420 0.826467 
10350350.350350 0.827558 
10280280.280280 0.828650 
10210210.210210 0.829744 
10140140.140140 0.830839 
10070070.070070 0.831935 
10000000.000000 0.833032 
10000000.000000 0.833032 
9990040.040040 0.833189 
9980080.080080 0.833345 
9970120.120120 0.833501 
9960160.160160 0.833657 
9950200.200200 0.833813 
9940240.240240 0.833970 
9930280.280280 0.834126 
9920320.320320 0.834282 
9910360.360360 0.834439 
9900400.400400 0.834595 
9890440.440440 0.834751 
9880480.480480 0.834908 
9870520.520521 0.835064 
9860560.560561 0.835221 
9850600.600601 0.835377 
9840640.640641 0.835534 
9830680.680681 0.835690 
9820720.720721 0.835847 
9810760.760761 0.836004 
9800800.800801 0.836160 
9790840.840841 0.836317 
9780880.880881 0.836474 
9770920.920921 0.836631 
9760960.960961 0.836787 
9751001.001001 0.836944 
9741041.041041 0.837101 
9731081.081081 0.837258 
9721121.121121 0.837415 
9711161.161161 0.837572 
9701201.201201 0.837728 
9691241.241241 0.837885 
9681281.281281 0.838042 
9671321.321321 0.838199 
9661361.361361 0.838356 
9651401.401401 0.838514 
9641441.441441 0.838671 
9631481.481481 0.838828 
9621521.521522 0.838985 
9611561.561562 0.839142 
9601601.601602 0.839299 
9591641.641642 0.839457 
9581681.681682 0.839614 
9571721.721722 0.839771 
9561761.761762 0.839928 
9551801.801802 0.840086 
9541841.841842 0.840243 
9531881.881882 0.840401 
9521921.921922 0.840558 
9511961.961962 0.840715 
9502002.002002 0.840873 
9492042.042042 0.841031 
9482082.082082 0.841188 
9472122.122122 0.841346 
9462162.162162 0.841503 
9452202.202202 0.841661 
9442242.242242 0.841819 
9432282.282282 0.841976 
9422322.322322 0.842134 
9412362.362362 0.842292 
9402402.402402 0.842449 
9392442.442442 0.842607 
9382482.482482 0.842765 
9372522.522523 0.842923 
9362562.562563 0.843081 
9352602.602603 0.843239 
9342642.642643 0.843397 
9332682.682683 0.843555 
9322722.722723 0.843713 
9312762.762763 0.843871 
9302802.802803 0.844029 
9292842.842843 0.844187 
9282882.882883 0.844345 
9272922.922923 0.844503 
9262962.962963 0.844661 
9253003.003003 0.844819 
9243043.043043 0.844978 
9233083.083083 0.845136 
9223123.123123 0.845294 
9213163.163163 0.845452 
9203203.203203 0.845611 
9193243.243243 0.845769 
9183283.283283 0.845928 
9173323.323323 0.846086 
9163363.363363 0.846244 
9153403.403403 0.846403 
9143443.443443 0.846561 
9133483.483483 0.846720 
9123523.523524 0.846878 
9113563.563564 0.847037 
9103603.603604 0.847196 
9093643.643644 0.847354 
9083683.683684 0.847513 
9073723.723724 0.847672 
9063763.763764 0.847830 
9053803.803804 0.847989 
9043843.843844 0.848148 
9033883.883884 0.848307 
9023923.923924 0.848466 
9013963.963964 0.848624 
9004004.004004 0.848783 
8994044.044044 0.848942 
8984084.084084 0.849101 
8974124.124124 0.849260 
8964164.164164 0.849419 
8954204.204204 0.849578 
8944244.244244 0.849737 
8934284.284284 0.849896 
8924324.324324 0.850056 
8914364.364364 0.850215 
8904404.404404 0.850374 
8894444.444444 0.850533 
8884484.484484 0.850692 
8874524.524525 0.850852 
8864564.564565 0.851011 
8854604.604605 0.851170 
8844644.644645 0.851330 
8834684.684685 0.851489 
8824724.724725 0.851648 
8814764.764765 0.851808 
8804804.804805 0.851967 
8794844.844845 0.852127 
8784884.884885 0.852286 
8774924.924925 0.852446 
8764964.964965 0.852605 
8755005.005005 0.852765 
8745045.045045 0.852925 
8735085.085085 0.853084 
8725125.125125 0.853244 
8715165.165165 0.853404 
8705205.205205 0.853564 
8695245.245245 0.853723 
8685285.285285 0.853883 
8675325.325325 0.854043 
8665365.365365 0.854203 
8655405.405405 0.854363 
8645445.445445 0.854523 
8635485.485485 0.854683 
8625525.525526 0.854843 
8615565.565566 0.855003 
8605605.605606 0.855163 
8595645.645646 0.855323 
8585685.685686 0.855483 
8575725.725726 0.855643 
8565765.765766 0.855803 
8555805.805806 0.855963 
8545845.845846 0.856124 
8535885.885886 0.856284 
8525925.925926 0.856444 
8515965.965966 0.856604 
8506006.006006 0.856765 
8496046.046046 0.856925 
8486086.086086 0.857085 
8476126.126126 0.857246 
8466166.166166 0.857406 
8456206.206206 0.857567 
8446246.246246 0.857727 
8436286.286286 0.857888 
8426326.326326 0.858048 
8416366.366366 0.858209 
8406406.406406 0.858370 
8396446.446446 0.858530 
8386486.486486 0.858691 
8376526.526527 0.858852 
8366566.566567 0.859012 
8356606.606607 0.859173 
8346646.646647 0.859334 
8336686.686687 0.859495 
8326726.726727 0.859656 
8316766.766767 0.859816 
8306806.806807 0.859977 
8296846.846847 0.860138 
8286886.886887 0.860299 
8276926.926927 0.860460 
8266966.966967 0.860621 
8257007.007007 0.860782 
8247047.047047 0.860943 
8237087.087087 0.861105 
8227127.127127 0.861266 
8217167.167167 0.861427 
8207207.207207 0.861588 
8197247.247247 0.861749 
8187287.287287 0.861911 
8177327.327327 0.862072 
8167367.367367 0.862233 
8157407.407407 0.862394 
8147447.447447 0.862556 
8137487.487487 0.862717 
8127527.527528 0.862879 
8117567.567568 0.863040 
8107607.607608 0.863202 
8097647.647648 0.863363 
8087687.687688 0.863525 
8077727.727728 0.863686 
8067767.767768 0.863848 
8057807.807808 0.864010 
8047847.847848 0.864171 
8037887.887888 0.864333 
8027927.927928 0.864495 
8017967.967968 0.864656 
8008008.008008 0.864818 
7998048.048048 0.864980 
7988088.088088 0.865142 
7978128.128128 0.865304 
7968168.168168 0.865466 
7958208.208208 0.865627 
7948248.248248 0.865789 
7938288.288288 0.865951 
7928328.328328 0.866113 
7918368.368368 0.866275 
7908408.408408 0.866438 
7898448.448448 0.866600 
7888488.488488 0.866762 
7878528.528529 0.866924 
7868568.568569 0.867086 
7858608.608609 0.867248 
7848648.648649 0.867411 
7838688.688689 0.867573 
7828728.728729 0.867735 
7818768.768769 0.867898 
7808808.808809 0.868060 
7798848.848849 0.868222 
7788888.888889 0.868385 
7778928.928929 0.868547 
7768968.968969 0.868710 
7759009.009009 0.868872 
7749049.049049 0.869035 
7739089.089089 0.869197 
7729129.129129 0.869360 
7719169.169169 0.869523 
7709209.209209 0.869685 
7699249.249249 0.869848 
7689289.289289 0.870011 
7679329.329329 0.870173 
7669369.369369 0.870336 
7659409.409409 0.870499 
7649449.449449 0.870662 
7639489.489489 0.870825 
7629529.529530 0.870988 
7619569.569570 0.871151 
7609609.609610 0.871313 
7599649.649650 0.871476 
7589689.689690 0.871639 
7579729.729730 0.871803 
7569769.769770 0.871966 
7559809.809810 0.872129 
7549849.849850 0.872292 
7539889.889890 0.872455 
7529929.929930 0.872618 
7519969.969970 0.872781 
7510010.010010 0.872945 
7500050.050050 0.873108 
7490090.090090 0.873271 
7480130.130130 0.873435 
7470170.170170 0.873598 
7460210.210210 0.873761 
7450250.250250 0.873925 
7440290.290290 0.874088 
7430330.330330 0.874252 
7420370.370370 0.874415 
7410410.410410 0.874579 
7400450.450450 0.874742 
7390490.490490 0.874906 
7380530.530531 0.875070 
7370570.570571 0.875233 
7360610.610611 0.875397 
7350650.650651 0.875561 
7340690.690691 0.875725 
7330730.730731 0.875888 
7320770.770771 0.876052 
7310810.810811 0.876216 
7300850.850851 0.876380 
7290890.890891 0.876544 
7280930.930931 0.876708 
7270970.970971 0.876872 
7261011.011011 0.877036 
7251051.051051 0.877200 
7241091.091091 0.877364 
7231131.131131 0.877528 
7221171.171171 0.877692 
7211211.211211 0.877856 
7201251.251251 0.878020 
7191291.291291 0.878185 
7181331.331331 0.878349 
7171371.371371 0.878513 
7161411.411411 0.878677 
7151451.451451 0.878842 
7141491.491491 0.879006 
7131531.531532 0.879170 
7121571.571572 0.879335 
7111611.611612 0.879499 
7101651.651652 0.879664 
7091691.691692 0.879828 
7081731.731732 0.879993 
7071771.771772 0.880157 
7061811.811812 0.880322 
7051851.851852 0.880487 
7041891.891892 0.880651 
7031931.931932 0.880816 
7021971.971972 0.880981 
7012012.012012 0.881146 
7002052.052052 0.881310 
6992092.092092 0.881475 
6982132.132132 0.881640 
6972172.172172 0.881805 
6962212.212212 0.881970 
6952252.252252 0.882135 
6942292.292292 0.882300 
6932332.332332 0.882465 
6922372.372372 0.882630 
6912412.412412 0.882795 
6902452.452452 0.882960 
6892492.492492 0.883125 
6882532.532533 0.883290 
6872572.572573 0.883455 
6862612.612613 0.883620 
6852652.652653 0.883786 
6842692.692693 0.883951 
6832732.732733 0.884116 
6822772.772773 0.884282 
6812812.812813 0.884447 
6802852.852853 0.884612 
6792892.892893 0.884778 
6782932.932933 0.884943 
6772972.972973 0.885109 
6763013.013013 0.885274 
6753053.053053 0.885440 
6743093.093093 0.885605 
6733133.133133 0.885771 
6723173.173173 0.885936 
6713213.213213 0.886102 
6703253.253253 0.886268 
6693293.293293 0.886434 
6683333.333333 0.886599 
6673373.373373 0.886765 
6663413.413413 0.886931 
6653453.453453 0.887097 
6643493.493493 0.887263 
6633533.533534 0.887429 
6623573.573574 0.887594 
6613613.613614 0.887760 
6603653.653654 0.887926 
6593693.693694 0.888092 
6583733.733734 0.888259 
6573773.773774 0.888425 
6563813.813814 0.888591 
6553853.853854 0.888757 
6543893.893894 0.888923 
6533933.933934 0.889089 
6523973.973974 0.889256 
6514014.014014 0.889422 
6504054.054054 0.889588 
6494094.094094 0.889754 
6484134.134134 0.889921 
6474174.174174 0.890087 
6464214.214214 0.890254 
6454254.254254 0.890420 
6444294.294294 0.890587 
6434334.334334 0.890753 
6424374.374374 0.890920 
6414414.414414 0.891086 
6404454.454454 0.891253 
6394494.494494 0.891419 
6384534.534535 0.891586 
6374574.574575 0.891753 
6364614.614615 0.891920 
6354654.654655 0.892086 
6344694.694695 0.892253 
6334734.734735 0.892420 
6324774.774775 0.892587 
6314814.814815 0.892754 
6304854.854855 0.892921 
6294894.894895 0.893088 
6284934.934935 0.893254 
6274974.974975 0.893422 
6265015.015015 0.893589 
6255055.055055 0.893756 
6245095.095095 0.893923 
6235135.135135 0.894090 
6225175.175175 0.894257 
6215215.215215 0.894424 
6205255.255255 0.894591 
6195295.295295 0.894759 
6185335.335335 0.894926 
6175375.375375 0.895093 
6165415.415415 0.895261 
6155455.455455 0.895428 
6145495.495495 0.895595 
6135535.535536 0.895763 
6125575.575576 0.895930 
6115615.615616 0.896098 
6105655.655656 0.896265 
6095695.695696 0.896433 
6085735.735736 0.896601 
6075775.775776 0.896768 
6065815.815816 0.896936 
6055855.855856 0.897104 
6045895.895896 0.897271 
6035935.935936 0.897439 
6025975.975976 0.897607 
6016016.016016 0.897775 
6006056.056056 0.897942 
5996096.096096 0.898110 
5986136.136136 0.898278 
5976176.176176 0.898446 
5966216.216216 0.898614 
5956256.256256 0.898782 
5946296.296296 0.898950 
5936336.336336 0.899118 
5926376.376376 0.899286 
5916416.416416 0.899454 
5906456.456456 0.899623 
5896496.496496 0.899791 
5886536.536537 0.899959 
5876576.576577 0.900127 
5866616.616617 0.900296 
5856656.656657 0.900464 
5846696.696697 0.900632 
5836736.736737 0.900801 
5826776.776777 0.900969 
5816816.816817 0.901137 
5806856.856857 0.901306 
5796896.896897 0.901474 
5786936.936937 0.901643 
5776976.976977 0.901811 
5767017.017017 0.901980 
5757057.057057 0.902149 
5747097.097097 0.902317 
5737137.137137 0.902486 
5727177.177177 0.902655 
5717217.217217 0.902824 
5707257.257257 0.902992 
5697297.297297 0.903161 
5687337.337337 0.903330 
5677377.377377 0.903499 
5667417.417417 0.903668 
5657457.457457 0.903837 
5647497.497497 0.904006 
5637537.537538 0.904175 
5627577.577578 0.904344 
5617617.617618 0.904513 
5607657.657658 0.904682 
5597697.697698 0.904851 
5587737.737738 0.905020 
5577777.777778 0.905189 
5567817.817818 0.905359 
5557857.857858 0.905528 
5547897.897898 0.905697 
5537937.937938 0.905866 
5527977.977978 0.906036 
5518018.018018 0.906205 
5508058.058058 0.906375 
5498098.098098 0.906544 
5488138.138138 0.906713 
5478178.178178 0.906883 
5468218.218218 0.907053 
5458258.258258 0.907222 
5448298.298298 0.907392 
5438338.338338 0.907561 
5428378.378378 0.907731 
5418418.418418 0.907901 
5408458.458458 0.908070 
5398498.498498 0.908240 
5388538.538539 0.908410 
5378578.578579 0.908580 
5368618.618619 0.908750 
5358658.658659 0.908920 
5348698.698699 0.909089 
5338738.738739 0.909259 
5328778.778779 0.909429 
5318818.818819 0.909599 
5308858.858859 0.909769 
5298898.898899 0.909940 
5288938.938939 0.910110 
5278978.978979 0.910280 
5269019.019019 0.910450 
5259059.059059 0.910620 
5249099.099099 0.910790 
5239139.139139 0.910961 
5229179.179179 0.911131 
5219219.219219 0.911301 
5209259.259259 0.911472 
5199299.299299 0.911642 
5189339.339339 0.911812 
5179379.379379 0.911983 
5169419.419419 0.912153 
5159459.459459 0.912324 
5149499.499499 0.912495 
5139539.539540 0.912665 
5129579.579580 0.912836 
5119619.619620 0.913006 
5109659.659660 0.913177 
5099699.699700 0.913348 
5089739.739740 0.913519 
5079779.779780 0.913689 
5069819.819820 0.913860 
5059859.859860 0.914031 
5049899.899900 0.914202 
5039939.939940 0.914373 
5029979.979980 0.914544 
5020020.020020 0.914715 
5010060.060060 0.914886 
5000100.100100 0.915057 
4990140.140140 0.915228 
4980180.180180 0.915399 
4970220.220220 0.915570 
4960260.260260 0.915741 
4950300.300300 0.915912 
4940340.340340 0.916084 
4930380.380380 0.916255 
4920420.420420 0.916426 
4910460.460460 0.916597 
4900500.500501 0.916769 
4890540.540541 0.916940 
4880580.580581 0.917112 
4870620.620621 0.917283 
4860660.660661 0.917455 
4850700.700701 0.917626 
4840740.740741 0.917798 
4830780.780781 0.917969 
4820820.820821 0.918141 
4810860.860861 0.918312 
4800900.900901 0.918484 
4790940.940941 0.918656 
4780980.980981 0.918828 
4771021.021021 0.918999 
4761061.061061 0.919171 
4751101.101101 0.919343 
4741141.141141 0.919515 
4731181.181181 0.919687 
4721221.221221 0.919859 
4711261.261261 0.920031 
4701301.301301 0.920203 
4691341.341341 0.920375 
4681381.381381 0.920547 
4671421.421421 0.920719 
4661461.461461 0.920891 
4651501.501502 0.921063 
4641541.541542 0.921235 
4631581.581582 0.921408 
4621621.621622 0.921580 
4611661.661662 0.921752 
4601701.701702 0.921924 
4591741.741742 0.922097 
4581781.781782 0.922269 
4571821.821822 0.922442 
4561861.861862 0.922614 
4551901.901902 0.922787 
4541941.941942 0.922959 
4531981.981982 0.923132 
4522022.022022 0.923304 
4512062.062062 0.923477 
4502102.102102 0.923649 
4492142.142142 0.923822 
4482182.182182 0.923995 
4472222.222222 0.924168 
4462262.262262 0.924340 
4452302.302302 0.924513 
4442342.342342 0.924686 
4432382.382382 0.924859 
4422422.422422 0.925032 
4412462.462462 0.925205 
4402502.502503 0.925378 
4392542.542543 0.925551 
4382582.582583 0.925724 
4372622.622623 0.925897 
4362662.662663 0.926070 
4352702.702703 0.926243 
4342742.742743 0.926416 
4332782.782783 0.926590 
4322822.822823 0.926763 
4312862.862863 0.926936 
4302902.902903 0.927109 
4292942.942943 0.927283 
4282982.982983 0.927456 
4273023.023023 0.927629 
4263063.063063 0.927803 
4253103.103103 0.927976 
4243143.143143 0.928150 
4233183.183183 0.928323 
4223223.223223 0.928497 
4213263.263263 0.928671 
4203303.303303 0.928844 
4193343.343343 0.929018 
4183383.383383 0.929192 
4173423.423423 0.929365 
4163463.463463 0.929539 
4153503.503504 0.929713 
4143543.543544 0.929887 
4133583.583584 0.930060 
4123623.623624 0.930234 
4113663.663664 0.930408 
4103703.703704 0.930582 
4093743.743744 0.930756 
4083783.783784 0.930930 
4073823.823824 0.931104 
4063863.863864 0.931278 
4053903.903904 0.931453 
4043943.943944 0.931627 
4033983.983984 0.931801 
4024024.024024 0.931975 
4014064.064064 0.932149 
4004104.104104 0.932324 
3994144.144144 0.932498 
3984184.184184 0.932672 
3974224.224224 0.932847 
3964264.264264 0.933021 
3954304.304304 0.933196 
3944344.344344 0.933370 
3934384.384384 0.933545 
3924424.424424 0.933719 
3914464.464464 0.933894 
3904504.504505 0.934068 
3894544.544545 0.934243 
3884584.584585 0.934418 
3874624.624625 0.934592 
3864664.664665 0.934767 
3854704.704705 0.934942 
3844744.744745 0.935117 
3834784.784785 0.935292 
3824824.824825 0.935467 
3814864.864865 0.935641 
3804904.904905 0.935816 
3794944.944945 0.935991 
3784984.984985 0.936166 
3775025.025025 0.936341 
3765065.065065 0.936517 
3755105.105105 0.936692 
3745145.145145 0.936867 
3735185.185185 0.937042 
3725225.225225 0.937217 
3715265.265265 0.937392 
3705305.305305 0.937568 
3695345.345345 0.937743 
3685385.385385 0.937918 
3675425.425425 0.938094 
3665465.465465 0.938269 
3655505.505506 0.938445 
3645545.545546 0.938620 
3635585.585586 0.938796 
3625625.625626 0.938971 
3615665.665666 0.939147 
3605705.705706 0.939322 
3595745.745746 0.939498 
3585785.785786 0.939674 
3575825.825826 0.939850 
3565865.865866 0.940025 
3555905.905906 0.940201 
3545945.945946 0.940377 
3535985.985986 0.940553 
3526026.026026 0.940729 
3516066.066066 0.940905 
3506106.106106 0.941080 
3496146.146146 0.941256 
3486186.186186 0.941432 
3476226.226226 0.941609 
3466266.266266 0.941785 
3456306.306306 0.941961 
3446346.346346 0.942137 
3436386.386386 0.942313 
3426426.426426 0.942489 
3416466.466466 0.942666 
3406506.506507 0.942842 
3396546.546547 0.943018 
3386586.586587 0.943195 
3376626.626627 0.943371 
3366666.666667 0.943547 
3356706.706707 0.943724 
3346746.746747 0.943900 
3336786.786787 0.944077 
3326826.826827 0.944253 
3316866.866867 0.944430 
3306906.906907 0.944607 
3296946.946947 0.944783 
3286986.986987 0.944960 
3277027.027027 0.945137 
3267067.067067 0.945313 
3257107.107107 0.945490 
3247147.147147 0.945667 
3237187.187187 0.945844 
3227227.227227 0.946021 
3217267.267267 0.946198 
3207307.307307 0.946375 
3197347.347347 0.946552 
3187387.387387 0.946729 
3177427.427427 0.946906 
3167467.467467 0.947083 
3157507.507508 0.947260 
3147547.547548 0.947437 
3137587.587588 0.947614 
3127627.627628 0.947792 
3117667.667668 0.947969 
3107707.707708 0.948146 
3097747.747748 0.948324 
3087787.787788 0.948501 
3077827.827828 0.948678 
3067867.867868 0.948856 
3057907.907908 0.949033 
3047947.947948 0.949211 
3037987.987988 0.949388 
3028028.028028 0.949566 
3018068.068068 0.949743 
3008108.108108 0.949921 
2998148.148148 0.950099 
2988188.188188 0.950277 
2978228.228228 0.950454 
2968268.268268 0.950632 
2958308.308308 0.950810 
2948348.348348 0.950988 
2938388.388388 0.951166 
2928428.428428 0.951343 
2918468.468468 0.951521 
2908508.508509 0.951699 
2898548.548549 0.951877 
2888588.588589 0.952055 
2878628.628629 0.952234 
2868668.668669 0.952412 
2858708.708709 0.952590 
2848748.748749 0.952768 
2838788.788789 0.952946 
2828828.828829 0.953125 
2818868.868869 0.953303 
2808908.908909 0.953481 
2798948.948949 0.953660 
2788988.988989 0.953838 
2779029.029029 0.954016 
2769069.069069 0.954195 
2759109.109109 0.954373 
2749149.149149 0.954552 
2739189.189189 0.954730 
2729229.229229 0.954909 
2719269.269269 0.955088 
2709309.309309 0.955266 
2699349.349349 0.955445 
2689389.389389 0.955624 
2679429.429429 0.955802 
2669469.469469 0.955981 
2659509.509510 0.956160 
2649549.549550 0.956339 
2639589.589590 0.956518 
2629629.629630 0.956697 
2619669.669670 0.956876 
2609709.709710 0.957055 
2599749.749750 0.957234 
2589789.789790 0.957413 
2579829.829830 0.957592 
2569869.869870 0.957771 
2559909.909910 0.957950 
2549949.949950 0.958130 
2539989.989990 0.958309 
2530030.030030 0.958488 
2520070.070070 0.958668 
2510110.110110 0.958847 
2500150.150150 0.959026 
2490190.190190 0.959206 
2480230.230230 0.959385 
2470270.270270 0.959565 
2460310.310310 0.959744 
2450350.350350 0.959924 
2440390.390390 0.960103 
2430430.430430 0.960283 
2420470.470470 0.960463 
2410510.510511 0.960642 
2400550.550551 0.960822 
2390590.590591 0.961002 
2380630.630631 0.961182 
2370670.670671 0.961362 
2360710.710711 0.961541 
2350750.750751 0.961721 
2340790.790791 0.961901 
2330830.830831 0.962081 
2320870.870871 0.962261 
2310910.910911 0.962441 
2300950.950951 0.962621 
2290990.990991 0.962802 
2281031.031031 0.962982 
2271071.071071 0.963162 
2261111.111111 0.963342 
2251151.151151 0.963522 
2241191.191191 0.963703 
2231231.231231 0.963883 
2221271.271271 0.964063 
2211311.311311 0.964244 
2201351.351351 0.964424 
2191391.391391 0.964605 
2181431.431431 0.964785 
2171471.471471 0.964966 
2161511.511512 0.965146 
2151551.551552 0.965327 
2141591.591592 0.965508 
2131631.631632 0.965688 
2121671.671672 0.965869 
2111711.711712 0.966050 
2101751.751752 0.966230 
2091791.791792 0.966411 
2081831.831832 0.966592 
2071871.871872 0.966773 
2061911.911912 0.966954 
2051951.951952 0.967135 
2041991.991992 0.967316 
2032032.032032 0.967497 
2022072.072072 0.967678 
2012112.112112 0.967859 
2002152.152152 0.968040 
1992192.192192 0.968221 
1982232.232232 0.968403 
1972272.272272 0.968584 
1962312.312312 0.968765 
1952352.352352 0.968946 
1942392.392392 0.969128 
1932432.432432 0.969309 
1922472.472472 0.969491 
1912512.512513 0.969672 
1902552.552553 0.969853 
1892592.592593 0.970035 
1882632.632633 0.970217 
1872672.672673 0.970398 
1862712.712713 0.970580 
1852752.752753 0.970761 
1842792.792793 0.970943 
1832832.832833 0.971125 
1822872.872873 0.971307 
1812912.912913 0.971488 
1802952.952953 0.971670 
1792992.992993 0.971852 
1783033.033033 0.972034 
1773073.073073 0.972216 
1763113.113113 0.972398 
1753153.153153 0.972580 
1743193.193193 0.972762 
1733233.233233 0.972944 
1723273.273273 0.973126 
1713313.313313 0.973308 
1703353.353353 0.973491 
1693393.393393 0.973673 
1683433.433433 0.973855 
1673473.473473 0.974037 
1663513.513514 0.974220 
1653553.553554 0.974402 
1643593.593594 0.974584 
1633633.633634 0.974767 
1623673.673674 0.974949 
1613713.713714 0.975132 
1603753.753754 0.975314 
1593793.793794 0.975497 
1583833.833834 0.975680 
1573873.873874 0.975862 
1563913.913914 0.976045 
1553953.953954 0.976228 
1543993.993994 0.976410 
1534034.034034 0.976593 
1524074.074074 0.976776 
1514114.114114 0.976959 
1504154.154154 0.977142 
1494194.194194 0.977325 
1484234.234234 0.977508 
1474274.274274 0.977691 
1464314.314314 0.977874 
1454354.354354 0.978057 
1444394.394394 0.978240 
1434434.434434 0.978423 
1424474.474474 0.978606 
1414514.514515 0.978790 
1404554.554555 0.978973 
1394594.594595 0.979156 
1384634.634635 0.979339 
1374674.674675 0.979523 
1364714.714715 0.979706 
1354754.754755 0.979890 
1344794.794795 0.980073 
1334834.834835 0.980257 
1324874.874875 0.980440 
1314914.914915 0.980624 
1304954.954955 0.980807 
1294994.994995 0.980991 
1285035.035035 0.981175 
1275075.075075 0.981358 
1265115.115115 0.981542 
1255155.155155 0.981726 
1245195.195195 0.981910 
1235235.235235 0.982094 
1225275.275275 0.982278 
1215315.315315 0.982461 
1205355.355355 0.982645 
1195395.395395 0.982829 
1185435.435435 0.983014 
1175475.475475 0.983198 
1165515.515516 0.983382 
1155555.555556 0.983566 
1145595.595596 0.983750 
1135635.635636 0.983934 
1125675.675676 0.984119 
1115715.715716 0.984303 
1105755.755756 0.984487 
1095795.795796 0.984672 
1085835.835836 0.984856 
1075875.875876 0.985040 
1065915.915916 0.985225 
1055955.955956 0.985409 
1045995.995996 0.985594 
1036036.036036 0.985779 
1026076.076076 0.985963 
1016116.116116 0.986148 
1006156.156156 0.986332 
996196.196196 0.986517 
986236.236236 0.986702 
976276.276276 0.986887 
966316.316316 0.987072 
956356.356356 0.987257 
946396.396396 0.987441 
936436.436436 0.987626 
926476.476476 0.987811 
916516.516517 0.987996 
906556.556557 0.988181 
896596.596597 0.988367 
886636.636637 0.988552 
876676.676677 0.988737 
866716.716717 0.988922 
856756.756757 0.989107 
846796.796797 0.989293 
836836.836837 0.989478 
826876.876877 0.989663 
816916.916917 0.989849 
806956.956957 0.990034 
796996.996997 0.990219 
787037.037037 0.990405 
777077.077077 0.990590 
767117.117117 0.990776 
757157.157157 0.990962 
747197.197197 0.991147 
737237.237237 0.991333 
727277.277277 0.991519 
717317.317317 0.991704 
707357.357357 0.991890 
697397.397397 0.992076 
687437.437437 0.992262 
677477.477477 0.992448 
667517.517518 0.992634 
657557.557558 0.992820 
647597.597598 0.993006 
637637.637638 0.993192 
627677.677678 0.993378 
617717.717718 0.993564 
607757.757758 0.993750 
597797.797798 0.993936 
587837.837838 0.994122 
577877.877878 0.994309 
567917.917918 0.994495 
557957.957958 0.994681 
547997.997998 0.994868 
538038.038038 0.995054 
528078.078078 0.995241 
518118.118118 0.995427 
508158.158158 0.995614 
498198.198198 0.995800 
488238.238238 0.995987 
478278.278278 0.996173 
468318.318318 0.996360 
458358.358358 0.996547 
448398.398398 0.996733 
438438.438438 0.996920 
428478.478478 0.997107 
418518.518519 0.997294 
408558.558559 0.997481 
398598.598599 0.997668 
388638.638639 0.997855 
378678.678679 0.998042 
368718.718719 0.998229 
358758.758759 0.998416 
348798.798799 0.998603 
338838.838839 0.998790 
328878.878879 0.998977 
318918.918919 0.999164 
308958.958959 0.999352 
298998.998999 0.999539 
289039.039039 0.999726 
279079.079079 0.999914 
279079.079079 0.991595 
279079.079079 0.991595 
279079.079079 0.985110 
289039.039039 0.954347 
298998.998999 0.925496 
308958.958959 0.898383 
318918.918919 0.872857 
328878.878879 0.848782 
338838.838839 0.826038 
348798.798799 0.804516 
358758.758759 0.784123 
368718.718719 0.764770 
378678.678679 0.746380 
388638.638639 0.728884 
398598.598599 0.712218 
408558.558559 0.696323 
418518.518519 0.681148 
428478.478478 0.666646 
438438.438438 0.652771 
448398.398398 0.639485 
458358.358358 0.626750 
468318.318318 0.614533 
478278.278278 0.602804 
488238.238238 0.591533 
498198.198198 0.580694 
508158.158158 0.570263 
518118.118118 0.560218 
528078.078078 0.550536 
538038.038038 0.541200 
547997.997998 0.532190 
557957.957958 0.523490 
567917.917918 0.515085 
577877.877878 0.506959 
587837.837838 0.499098 
597797.797798 0.491491 
607757.757758 0.484125 
617717.717718 0.476989 
627677.677678 0.470072 
637637.637638 0.463364 
647597.597598 0.456856 
657557.557558 0.450539 
667517.517518 0.444405 
677477.477477 0.438446 
687437.437437 0.432655 
697397.397397 0.427024 
707357.357357 0.421547 
717317.317317 0.416219 
727277.277277 0.411032 
737237.237237 0.405981 
747197.197197 0.401062 
757157.157157 0.396269 
767117.117117 0.391597 
777077.077077 0.387041 
787037.037037 0.382599 
796996.996997 0.378264 
806956.956957 0.374034 
816916.916917 0.369904 
826876.876877 0.365872 
836836.836837 0.361934 
846796.796797 0.358086 
856756.756757 0.354325 
866716.716717 0.350649 
876676.676677 0.347055 
886636.636637 0.343539 
896596.596597 0.340100 
906556.556557 0.336736 
916516.516517 0.333442 
926476.476476 0.330219 
936436.436436 0.327062 
946396.396396 0.323970 
956356.356356 0.320942 
966316.316316 0.317975 
976276.276276 0.315067 
986236.236236 0.312217 
996196.196196 0.309423 
1006156.156156 0.306683 
1016116.116116 0.303996 
1026076.076076 0.301360 
1036036.036036 0.298774 
1045995.995996 0.296237 
1055955.955956 0.293746 
1065915.915916 0.291301 
1075875.875876 0.288901 
1085835.835836 0.286544 
1095795.795796 0.284230 
1105755.755756 0.281956 
1115715.715716 0.279722 
1125675.675676 0.277528 
1135635.635636 0.275371 
1145595.595596 0.273251 
1155555.555556 0.271167 
1165515.515516 0.269119 
1175475.475475 0.267104 
1185435.435435 0.265123 
1195395.395395 0.263174 
1205355.355355 0.261258 
1215315.315315 0.259372 
1225275.275275 0.257517 
1235235.235235 0.255691 
1245195.195195 0.253894 
1255155.155155 0.252125 
1265115.115115 0.250383 
1275075.075075 0.248669 
1285035.035035 0.246981 
1294994.994995 0.245318 
1304954.954955 0.243681 
1314914.914915 0.242068 
1324874.874875 0.240479 
1334834.834835 0.238914 
1344794.794795 0.237371 
1354754.754755 0.235851 
1364714.714715 0.234353 
1374674.674675 0.232876 
1384634.634635 0.231421 
1394594.594595 0.229986 
1404554.554555 0.228571 
1414514.514515 0.227176 
1424474.474474 0.225801 
1434434.434434 0.224444 
1444394.394394 0.223106 
1454354.354354 0.221786 
1464314.314314 0.220484 
1474274.274274 0.219199 
1484234.234234 0.217931 
1494194.194194 0.216680 
1504154.154154 0.215446 
1514114.114114 0.214228 
1524074.074074 0.213025 
1534034.034034 0.211839 
1543993.993994 0.210667 
1553953.953954 0.209510 
1563913.913914 0.208368 
1573873.873874 0.207240 
1583833.833834 0.206127 
1593793.793794 0.205027 
1603753.753754 0.203941 
1613713.713714 0.202868 
1623673.673674 0.201808 
1633633.633634 0.200761 
1643593.593594 0.199727 
1653553.553554 0.198705 
1663513.513514 0.197695 
1673473.473473 0.196697 
1683433.433433 0.195712 
1693393.393393 0.194737 
1703353.353353 0.193774 
1713313.313313 0.192822 
1723273.273273 0.191881 
1733233.233233 0.190951 
1743193.193193 0.190032 
1753153.153153 0.189123 
1763113.113113 0.188224 
1773073.073073 0.187335 
1783033.033033 0.186456 
1792992.992993 0.185587 
1802952.952953 0.184728 
1812912.912913 0.183877 
1822872.872873 0.183037 
1832832.832833 0.182205 
1842792.792793 0.181382 
1852752.752753 0.180568 
1862712.712713 0.179763 
1872672.672673 0.178967 
1882632.632633 0.178178 
1892592.592593 0.177399 
1902552.552553 0.176627 
1912512.512513 0.175863 
1922472.472472 0.175108 
1932432.432432 0.174360 
1942392.392392 0.173619 
1952352.352352 0.172887 
1962312.312312 0.172161 
1972272.272272 0.171443 
1982232.232232 0.170733 
1992192.192192 0.170029 
2002152.152152 0.169333 
2012112.112112 0.168643 
2022072.072072 0.167960 
2032032.032032 0.167284 
2041991.991992 0.166615 
2051951.951952 0.165952 
2061911.911912 0.165295 
2071871.871872 0.164645 
2081831.831832 0.164001 
2091791.791792 0.163363 
2101751.751752 0.162731 
2111711.711712 0.162106 
2121671.671672 0.161486 
2131631.631632 0.160872 
2141591.591592 0.160264 
2151551.551552 0.159661 
2161511.511512 0.159064 
2171471.471471 0.158472 
2181431.431431 0.157886 
2191391.391391 0.157305 
2201351.351351 0.156730 
2211311.311311 0.156160 
2221271.271271 0.155595 
2231231.231231 0.155035 
2241191.191191 0.154480 
2251151.151151 0.153930 
2261111.111111 0.153384 
2271071.071071 0.152844 
2281031.031031 0.152308 
2290990.990991 0.151778 
2300950.950951 0.151251 
2310910.910911 0.150730 
2320870.870871 0.150212 
2330830.830831 0.149700 
2340790.790791 0.149191 
2350750.750751 0.148687 
2360710.710711 0.148188 
2370670.670671 0.147692 
2380630.630631 0.147201 
2390590.590591 0.146714 
2400550.550551 0.146231 
2410510.510511 0.145752 
2420470.470470 0.145277 
2430430.430430 0.144806 
2440390.390390 0.144338 
2450350.350350 0.143875 
2460310.310310 0.143416 
2470270.270270 0.142960 
2480230.230230 0.142508 
2490190.190190 0.142059 
2500150.150150 0.141614 
2510110.110110 0.141173 
2520070.070070 0.140735 
2530030.030030 0.140301 
2539989.989990 0.139870 
2549949.949950 0.139443 
2559909.909910 0.139019 
2569869.869870 0.138598 
2579829.829830 0.138181 
2589789.789790 0.137767 
2599749.749750 0.137356 
2609709.709710 0.136948 
2619669.669670 0.136543 
2629629.629630 0.136142 
2639589.589590 0.135744 
2649549.549550 0.135348 
2659509.509510 0.134956 
2669469.469469 0.134566 
2679429.429429 0.134180 
2689389.389389 0.133797 
2699349.349349 0.133416 
2709309.309309 0.133038 
2719269.269269 0.132663 
2729229.229229 0.132291 
2739189.189189 0.131921 
2749149.149149 0.131555 
2759109.109109 0.131191 
2769069.069069 0.130829 
2779029.029029 0.130471 
2788988.988989 0.130115 
2798948.948949 0.129761 
2808908.908909 0.129410 
2818868.868869 0.129062 
2828828.828829 0.128716 
2838788.788789 0.128372 
2848748.748749 0.128031 
2858708.708709 0.127693 
2868668.668669 0.127356 
2878628.628629 0.127023 
2888588.588589 0.126691 
2898548.548549 0.126362 
2908508.508509 0.126035 
2918468.468468 0.125711 
2928428.428428 0.125388 
2938388.388388 0.125068 
2948348.348348 0.124750 
2958308.308308 0.124435 
2968268.268268 0.124121 
2978228.228228 0.123810 
2988188.188188 0.123501 
2998148.148148 0.123193 
3008108.108108 0.122888 
3018068.068068 0.122585 
3028028.028028 0.122284 
3037987.987988 0.121986 
3047947.947948 0.121689 
3057907.907908 0.121394 
3067867.867868 0.121101 
3077827.827828 0.120810 
3087787.787788 0.120521 
3097747.747748 0.120233 
3107707.707708 0.119948 
3117667.667668 0.119665 
3127627.627628 0.119383 
3137587.587588 0.119103 
3147547.547548 0.118825 
3157507.507508 0.118549 
3167467.467467 0.118275 
3177427.427427 0.118002 
3187387.387387 0.117732 
3197347.347347 0.117462 
3207307.307307 0.117195 
3217267.267267 0.116929 
3227227.227227 0.116665 
3237187.187187 0.116403 
3247147.147147 0.116143 
3257107.107107 0.115884 
3267067.067067 0.115626 
3277027.027027 0.115370 
3286986.986987 0.115116 
3296946.946947 0.114864 
3306906.906907 0.114613 
3316866.866867 0.114363 
3326826.826827 0.114115 
3336786.786787 0.113869 
3346746.746747 0.113624 
3356706.706707 0.113381 
3366666.666667 0.113139 
3376626.626627 0.112898 
3386586.586587 0.112660 
3396546.546547 0.112422 
3406506.506507 0.112186 
3416466.466466 0.111951 
3426426.426426 0.111718 
3436386.386386 0.111486 
3446346.346346 0.111256 
3456306.306306 0.111027 
3466266.266266 0.110799 
3476226.226226 0.110573 
3486186.186186 0.110348 
3496146.146146 0.110124 
3506106.106106 0.109902 
3516066.066066 0.109681 
3526026.026026 0.109461 
3535985.985986 0.109243 
3545945.945946 0.109025 
3555905.905906 0.108809 
3565865.865866 0.108595 
3575825.825826 0.108381 
3585785.785786 0.108169 
3595745.745746 0.107958 
3605705.705706 0.107748 
3615665.665666 0.107540 
3625625.625626 0.107333 
3635585.585586 0.107126 
3645545.545546 0.106921 
3655505.505506 0.106718 
3665465.465465 0.106515 
3675425.425425 0.106313 
3685385.385385 0.106113 
3695345.345345 0.105914 
3705305.305305 0.105716 
3715265.265265 0.105518 
3725225.225225 0.105323 
3735185.185185 0.105128 
3745145.145145 0.104934 
3755105.105105 0.104741 
3765065.065065 0.104550 
3775025.025025 0.104359 
3784984.984985 0.104169 
3794944.944945 0.103981 
3804904.904905 0.103794 
3814864.864865 0.103607 
3824824.824825 0.103422 
3834784.784785 0.103237 
3844744.744745 0.103054 
3854704.704705 0.102871 
3864664.664665 0.102690 
3874624.624625 0.102510 
3884584.584585 0.102330 
3894544.544545 0.102152 
3904504.504505 0.101974 
3914464.464464 0.101797 
3924424.424424 0.101622 
3934384.384384 0.101447 
3944344.344344 0.101273 
3954304.304304 0.101100 
3964264.264264 0.100928 
3974224.224224 0.100757 
3984184.184184 0.100587 
3994144.144144 0.100418 
4004104.104104 0.100250 
4014064.064064 0.100082 
4024024.024024 0.099915 
4033983.983984 0.099750 
4043943.943944 0.099585 
4053903.903904 0.099421 
4063863.863864 0.099258 
4073823.823824 0.099095 
4083783.783784 0.098934 
4093743.743744 0.098773 
4103703.703704 0.098613 
4113663.663664 0.098454 
4123623.623624 0.098296 
4133583.583584 0.098139 
4143543.543544 0.097982 
4153503.503504 0.097826 
4163463.463463 0.097671 
4173423.423423 0.097517 
4183383.383383 0.097363 
4193343.343343 0.097211 
4203303.303303 0.097059 
4213263.263263 0.096908 
4223223.223223 0.096757 
4233183.183183 0.096607 
4243143.143143 0.096459 
4253103.103103 0.096310 
4263063.063063 0.096163 
4273023.023023 0.096016 
4282982.982983 0.095870 
4292942.942943 0.095725 
4302902.902903 0.095580 
4312862.862863 0.095437 
4322822.822823 0.095293 
4332782.782783 0.095151 
4342742.742743 0.095009 
4352702.702703 0.094868 
4362662.662663 0.094728 
4372622.622623 0.094588 
4382582.582583 0.094449 
4392542.542543 0.094311 
4402502.502503 0.094173 
4412462.462462 0.094036 
4422422.422422 0.093900 
4432382.382382 0.093764 
4442342.342342 0.093629 
4452302.302302 0.093495 
4462262.262262 0.093361 
4472222.222222 0.093228 
4482182.182182 0.093096 
4492142.142142 0.092964 
4502102.102102 0.092833 
4512062.062062 0.092702 
4522022.022022 0.092572 
4531981.981982 0.092443 
4541941.941942 0.092314 
4551901.901902 0.092186 
4561861.861862 0.092058 
4571821.821822 0.091931 
4581781.781782 0.091805 
4591741.741742 0.091679 
4601701.701702 0.091554 
4611661.661662 0.091429 
4621621.621622 0.091305 
4631581.581582 0.091182 
4641541.541542 0.091059 
4651501.501502 0.090937 
4661461.461461 0.090815 
4671421.421421 0.090694 
4681381.381381 0.090573 
4691341.341341 0.090453 
4701301.301301 0.090334 
4711261.261261 0.090215 
4721221.221221 0.090096 
4731181.181181 0.089978 
4741141.141141 0.089861 
4751101.101101 0.089744 
4761061.061061 0.089628 
4771021.021021 0.089512 
4780980.980981 0.089397 
4790940.940941 0.089282 
4800900.900901 0.089168 
4810860.860861 0.089054 
4820820.820821 0.088941 
4830780.780781 0.088829 
4840740.740741 0.088716 
4850700.700701 0.088605 
4860660.660661 0.088494 
4870620.620621 0.088383 
4880580.580581 0.088273 
4890540.540541 0.088163 
4900500.500501 0.088054 
4910460.460460 0.087945 
4920420.420420 0.087837 
4930380.380380 0.087729 
4940340.340340 0.087622 
4950300.300300 0.087515 
4960260.260260 0.087409 
4970220.220220 0.087303 
4980180.180180 0.087197 
4990140.140140 0.087092 
5000100.100100 0.086988 
5010060.060060 0.086884 
5020020.020020 0.086780 
5029979.979980 0.086677 
5039939.939940 0.086574 
5049899.899900 0.086472 
5059859.859860 0.086370 
5069819.819820 0.086269 
5079779.779780 0.086168 
5089739.739740 0.086067 
5099699.699700 0.085967 
5109659.659660 0.085868 
5119619.619620 0.085768 
5129579.579580 0.085670 
5139539.539540 0.085571 
5149499.499499 0.085473 
5159459.459459 0.085376 
5169419.419419 0.085279 
5179379.379379 0.085182 
5189339.339339 0.085086 
5199299.299299 0.084990 
5209259.259259 0.084894 
5219219.219219 0.084799 
5229179.179179 0.084704 
5239139.139139 0.084610 
5249099.099099 0.084516 
5259059.059059 0.084423 
5269019.019019 0.084330 
5278978.978979 0.084237 
5288938.938939 0.084145 
5298898.898899 0.084053 
5308858.858859 0.083961 
5318818.818819 0.083870 
5328778.778779 0.083779 
5338738.738739 0.083689 
5348698.698699 0.083599 
5358658.658659 0.083509 
5368618.618619 0.083420 
5378578.578579 0.083331 
5388538.538539 0.083242 
5398498.498498 0.083154 
5408458.458458 0.083066 
5418418.418418 0.082979 
5428378.378378 0.082891 
5438338.338338 0.082805 
5448298.298298 0.082718 
5458258.258258 0.082632 
5468218.218218 0.082546 
5478178.178178 0.082461 
5488138.138138 0.082376 
5498098.098098 0.082291 
5508058.058058 0.082207 
5518018.018018 0.082123 
5527977.977978 0.082039 
5537937.937938 0.081956 
5547897.897898 0.081873 
5557857.857858 0.081790 
5567817.817818 0.081708 
5577777.777778 0.081626 
5587737.737738 0.081545 
5597697.697698 0.081463 
5607657.657658 0.081382 
5617617.617618 0.081302 
5627577.577578 0.081221 
5637537.537538 0.081141 
5647497.497497 0.081061 
5657457.457457 0.080982 
5667417.417417 0.080903 
5677377.377377 0.080824 
5687337.337337 0.080746 
5697297.297297 0.080668 
5707257.257257 0.080590 
5717217.217217 0.080512 
5727177.177177 0.080435 
5737137.137137 0.080358 
5747097.097097 0.080281 
5757057.057057 0.080205 
5767017.017017 0.080129 
5776976.976977 0.080053 
5786936.936937 0.079978 
5796896.896897 0.079903 
5806856.856857 0.079828 
5816816.816817 0.079753 
5826776.776777 0.079679 
5836736.736737 0.079605 
5846696.696697 0.079532 
5856656.656657 0.079458 
5866616.616617 0.079385 
5876576.576577 0.079312 
5886536.536537 0.079240 
5896496.496496 0.079167 
5906456.456456 0.079095 
5916416.416416 0.079024 
5926376.376376 0.078952 
5936336.336336 0.078881 
5946296.296296 0.078810 
5956256.256256 0.078740 
5966216.216216 0.078669 
5976176.176176 0.078599 
5986136.136136 0.078529 
5996096.096096 0.078460 
6006056.056056 0.078391 
6016016.016016 0.078322 
6025975.975976 0.078253 
6035935.935936 0.078184 
6045895.895896 0.078116 
6055855.855856 0.078048 
6065815.815816 0.077981 
6075775.775776 0.077913 
6085735.735736 0.077846 
6095695.695696 0.077779 
6105655.655656 0.077712 
6115615.615616 0.077646 
6125575.575576 0.077580 
6135535.535536 0.077514 
6145495.495495 0.077448 
6155455.455455 0.077383 
6165415.415415 0.077317 
6175375.375375 0.077252 
6185335.335335 0.077188 
6195295.295295 0.077123 
6205255.255255 0.077059 
6215215.215215 0.076995 
6225175.175175 0.076931 
6235135.135135 0.076868 
6245095.095095 0.076805 
6255055.055055 0.076742 
6265015.015015 0.076679 
6274974.974975 0.076616 
6284934.934935 0.076554 
6294894.894895 0.076492 
6304854.854855 0.076430 
6314814.814815 0.076368 
6324774.774775 0.076307 
6334734.734735 0.076246 
6344694.694695 0.076185 
6354654.654655 0.076124 
6364614.614615 0.076063 
6374574.574575 0.076003 
6384534.534535 0.075943 
6394494.494494 0.075883 
6404454.454454 0.075823 
6414414.414414 0.075764 
6424374.374374 0.075705 
6434334.334334 0.075646 
6444294.294294 0.075587 
6454254.254254 0.075529 
6464214.214214 0.075470 
6474174.174174 0.075412 
6484134.134134 0.075354 
6494094.094094 0.075297 
6504054.054054 0.075239 
6514014.014014 0.075182 
6523973.973974 0.075125 
6533933.933934 0.075068 
6543893.893894 0.075011 
6553853.853854 0.074955 
6563813.813814 0.074898 
6573773.773774 0.074842 
6583733.733734 0.074786 
6593693.693694 0.074731 
6603653.653654 0.074675 
6613613.613614 0.074620 
6623573.573574 0.074565 
6633533.533534 0.074510 
6643493.493493 0.074456 
6653453.453453 0.074401 
6663413.413413 0.074347 
6673373.373373 0.074293 
6683333.333333 0.074239 
6693293.293293 0.074185 
6703253.253253 0.074132 
6713213.213213 0.074078 
6723173.173173 0.074025 
6733133.133133 0.073972 
6743093.093093 0.073920 
6753053.053053 0.073867 
6763013.013013 0.073815 
6772972.972973 0.073763 
6782932.932933 0.073711 
6792892.892893 0.073659 
6802852.852853 0.073607 
6812812.812813 0.073556 
6822772.772773 0.073505 
6832732.732733 0.073453 
6842692.692693 0.073403 
6852652.652653 0.073352 
6862612.612613 0.073301 
6872572.572573 0.073251 
6882532.532533 0.073201 
6892492.492492 0.073151 
6902452.452452 0.073101 
6912412.412412 0.073051 
6922372.372372 0.073002 
6932332.332332 0.072953 
6942292.292292 0.072903 
6952252.252252 0.072854 
6962212.212212 0.072806 
6972172.172172 0.072757 
6982132.132132 0.072709 
6992092.092092 0.072660 
7002052.052052 0.072612 
7012012.012012 0.072564 
7021971.971972 0.072516 
7031931.931932 0.072469 
7041891.891892 0.072421 
7051851.851852 0.072374 
7061811.811812 0.072327 
7071771.771772 0.072280 
7081731.731732 0.072233 
7091691.691692 0.072187 
7101651.651652 0.072140 
7111611.611612 0.072094 
7121571.571572 0.072048 
7131531.531532 0.072002 
7141491.491491 0.071956 
7151451.451451 0.071910 
7161411.411411 0.071865 
7171371.371371 0.071820 
7181331.331331 0.071774 
7191291.291291 0.071729 
7201251.251251 0.071684 
7211211.211211 0.071640 
7221171.171171 0.071595 
7231131.131131 0.071551 
7241091.091091 0.071506 
7251051.051051 0.071462 
7261011.011011 0.071418 
7270970.970971 0.071375 
7280930.930931 0.071331 
7290890.890891 0.071287 
7300850.850851 0.071244 
7310810.810811 0.071201 
7320770.770771 0.071158 
7330730.730731 0.071115 
7340690.690691 0.071072 
7350650.650651 0.071029 
7360610.610611 0.070987 
7370570.570571 0.070945 
7380530.530531 0.070902 
7390490.490490 0.070860 
7400450.450450 0.070819 
7410410.410410 0.070777 
7420370.370370 0.070735 
7430330.330330 0.070694 
7440290.290290 0.070652 
7450250.250250 0.070611 
7460210.210210 0.070570 
7470170.170170 0.070529 
7480130.130130 0.070488 
7490090.090090 0.070448 
7500050.050050 0.070407 
7510010.010010 0.070367 
7519969.969970 0.070327 
7529929.929930 0.070287 
7539889.889890 0.070247 
7549849.849850 0.070207 
7559809.809810 0.070167 
7569769.769770 0.070128 
7579729.729730 0.070088 
7589689.689690 0.070049 
7599649.649650 0.070010 
7609609.609610 0.069971 
7619569.569570 0.069932 
7629529.529530 0.069893 
7639489.489489 0.069854 
7649449.449449 0.069816 
7659409.409409 0.069778 
7669369.369369 0.069739 
7679329.329329 0.069701 
7689289.289289 0.069663 
7699249.249249 0.069625 
7709209.209209 0.069588 
7719169.169169 0.069550 
7729129.129129 0.069513 
7739089.089089 0.069475 
7749049.049049 0.069438 
7759009.009009 0.069401 
7768968.968969 0.069364 
7778928.928929 0.069327 
7788888.888889 0.069290 
7798848.848849 0.069254 
7808808.808809 0.069217 
7818768.768769 0.069181 
7828728.728729 0.069145 
7838688.688689 0.069109 
7848648.648649 0.069073 
7858608.608609 0.069037 
7868568.568569 0.069001 
7878528.528529 0.068965 
7888488.488488 0.068930 
7898448.448448 0.068894 
7908408.408408 0.068859 
7918368.368368 0.068824 
7928328.328328 0.068789 
7938288.288288 0.068754 
7948248.248248 0.068719 
7958208.208208 0.068685 
7968168.168168 0.068650 
7978128.128128 0.068615 
7988088.088088 0.068581 
7998048.048048 0.068547 
8008008.008008 0.068513 
8017967.967968 0.068479 
8027927.927928 0.068445 
8037887.887888 0.068411 
8047847.847848 0.068377 
8057807.807808 0.068344 
8067767.767768 0.068310 
8077727.727728 0.068277 
8087687.687688 0.068244 
8097647.647648 0.068211 
8107607.607608 0.068178 
8117567.567568 0.068145 
8127527.527528 0.068112 
8137487.487487 0.068079 
8147447.447447 0.068047 
8157407.407407 0.068014 
8167367.367367 0.067982 
8177327.327327 0.067950 
8187287.287287 0.067917 
8197247.247247 0.067885 
8207207.207207 0.067854 
8217167.167167 0.067822 
8227127.127127 0.067790 
8237087.087087 0.067758 
8247047.047047 0.067727 
8257007.007007 0.067695 
8266966.966967 0.067664 
8276926.926927 0.067633 
8286886.886887 0.067602 
8296846.846847 0.067571 
8306806.806807 0.067540 
8316766.766767 0.067509 
8326726.726727 0.067478 
8336686.686687 0.067448 
8346646.646647 0.067417 
8356606.606607 0.067387 
8366566.566567 0.067357 
8376526.526527 0.067326 
8386486.486486 0.067296 
8396446.446446 0.067266 
8406406.406406 0.067236 
8416366.366366 0.067207 
8426326.326326 0.067177 
8436286.286286 0.067147 
8446246.246246 0.067118 
8456206.206206 0.067088 
8466166.166166 0.067059 
8476126.126126 0.067030 
8486086.086086 0.067001 
8496046.046046 0.066972 
8506006.006006 0.066943 
8515965.965966 0.066914 
8525925.925926 0.066885 
8535885.885886 0.066857 
8545845.845846 0.066828 
8555805.805806 0.066800 
8565765.765766 0.066771 
8575725.725726 0.066743 
8585685.685686 0.066715 
8595645.645646 0.066687 
8605605.605606 0.066659 
8615565.565566 0.066631 
8625525.525526 0.066603 
8635485.485485 0.066575 
8645445.445445 0.066548 
8655405.405405 0.066520 
8665365.365365 0.066493 
8675325.325325 0.066465 
8685285.285285 0.066438 
8695245.245245 0.066411 
8705205.205205 0.066384 
8715165.165165 0.066357 
8725125.125125 0.066330 
8735085.085085 0.066303 
8745045.045045 0.066276 
8755005.005005 0.066250 
8764964.964965 0.066223 
8774924.924925 0.066197 
8784884.884885 0.066170 
8794844.844845 0.066144 
8804804.804805 0.066118 
8814764.764765 0.066092 
8824724.724725 0.066066 
8834684.684685 0.066040 
8844644.644645 0.066014 
8854604.604605 0.065988 
8864564.564565 0.065962 
8874524.524525 0.065937 
8884484.484484 0.065911 
8894444.444444 0.065886 
8904404.404404 0.065860 
8914364.364364 0.065835 
8924324.324324 0.065810 
8934284.284284 0.065785 
8944244.244244 0.065760 
8954204.204204 0.065735 
8964164.164164 0.065710 
8974124.124124 0.065685 
8984084.084084 0.065661 
8994044.044044 0.065636 
9004004.004004 0.065611 
9013963.963964 0.065587 
9023923.923924 0.065563 
9033883.883884 0.065538 
9043843.843844 0.065514 
9053803.803804 0.065490 
9063763.763764 0.065466 
9073723.723724 0.065442 
9083683.683684 0.065418 
9093643.643644 0.065394 
9103603.603604 0.065370 
9113563.563564 0.065347 
9123523.523524 0.065323 
9133483.483483 0.065300 
9143443.443443 0.065276 
9153403.403403 0.065253 
9163363.363363 0.065229 
9173323.323323 0.065206 
9183283.283283 0.065183 
9193243.243243 0.065160 
9203203.203203 0.065137 
9213163.163163 0.065114 
9223123.123123 0.065091 
9233083.083083 0.065069 
9243043.043043 0.065046 
9253003.003003 0.065023 
9262962.962963 0.065001 
9272922.922923 0.064978 
9282882.882883 0.064956 
9292842.842843 0.064934 
9302802.802803 0.064911 
9312762.762763 0.064889 
9322722.722723 0.064867 
9332682.682683 0.064845 
9342642.642643 0.064823 
9352602.602603 0.064801 
9362562.562563 0.064780 
9372522.522523 0.064758 
9382482.482482 0.064736 
9392442.442442 0.064715 
9402402.402402 0.064693 
9412362.362362 0.064672 
9422322.322322 0.064650 
9432282.282282 0.064629 
9442242.242242 0.064608 
9452202.202202 0.064587 
9462162.162162 0.064565 
9472122.122122 0.064544 
9482082.082082 0.064524 
9492042.042042 0.064503 
9502002.002002 0.064482 
9511961.961962 0.064461 
9521921.921922 0.064440 
9531881.881882 0.064420 
9541841.841842 0.064399 
9551801.801802 0.064379 
9561761.761762 0.064358 
9571721.721722 0.064338 
9581681.681682 0.064318 
9591641.641642 0.064298 
9601601.601602 0.064278 
9611561.561562 0.064257 
9621521.521522 0.064237 
9631481.481481 0.064218 
9641441.441441 0.064198 
9651401.401401 0.064178 
9661361.361361 0.064158 
9671321.321321 0.064139 
9681281.281281 0.064119 
9691241.241241 0.064099 
9701201.201201 0.064080 
9711161.161161 0.064061 
9721121.121121 0.064041 
9731081.081081 0.064022 
9741041.041041 0.064003 
9751001.001001 0.063984 
9760960.960961 0.063964 
9770920.920921 0.063945 
9780880.880881 0.063927 
9790840.840841 0.063908 
9800800.800801 0.063889 
9810760.760761 0.063870 
9820720.720721 0.063851 
9830680.680681 0.063833 
9840640.640641 0.063814 
9850600.600601 0.063796 
9860560.560561 0.063777 
9870520.520521 0.063759 
9880480.480480 0.063740 
9890440.440440 0.063722 
9900400.400400 0.063704 
9910360.360360 0.063686 
9920320.320320 0.063668 
9930280.280280 0.063650 
9940240.240240 0.063632 
9950200.200200 0.063614 
9960160.160160 0.063596 
9970120.120120 0.063578 
9980080.080080 0.063561 
9990040.040040 0.063543 
10000000.000000 0.063525 
10000000.000000 0.063525 
10070070.070070 0.063403 
10140140.140140 0.063284 
10210210.210210 0.063168 
10280280.280280 0.063054 
10350350.350350 0.062943 
10420420.420420 0.062835 
10490490.490490 0.062729 
10560560.560561 0.062626 
10630630.630631 0.062526 
10700700.700701 0.062428 
10770770.770771 0.062332 
10840840.840841 0.062239 
10910910.910911 0.062148 
10980980.980981 0.062060 
11051051.051051 0.061974 
11121121.121121 0.061890 
11191191.191191 0.061808 
11261261.261261 0.061728 
11331331.331331 0.061650 
11401401.401401 0.061575 
11471471.471471 0.061501 
11541541.541542 0.061430 
11611611.611612 0.061361 
11681681.681682 0.061293 
11751751.751752 0.061227 
11821821.821822 0.061164 
11891891.891892 0.061102 
11961961.961962 0.061042 
12032032.032032 0.060983 
12102102.102102 0.060927 
12172172.172172 0.060872 
12242242.242242 0.060819 
12312312.312312 0.060767 
12382382.382382 0.060717 
12452452.452452 0.060669 
12522522.522523 0.060623 
12592592.592593 0.060578 
12662662.662663 0.060534 
12732732.732733 0.060492 
12802802.802803 0.060452 
12872872.872873 0.060413 
12942942.942943 0.060375 
13013013.013013 0.060339 
13083083.083083 0.060305 
13153153.153153 0.060272 
13223223.223223 0.060240 
13293293.293293 0.060209 
13363363.363363 0.060180 
13433433.433433 0.060152 
13503503.503504 0.060126 
13573573.573574 0.060101 
13643643.643644 0.060077 
13713713.713714 0.060054 
13783783.783784 0.060033 
13853853.853854 0.060012 
13923923.923924 0.059993 
13993993.993994 0.059975 
14064064.064064 0.059959 
14134134.134134 0.059943 
14204204.204204 0.059929 
14274274.274274 0.059916 
14344344.344344 0.059904 
14414414.414414 0.059893 
14484484.484484 0.059883 
14554554.554555 0.059874 
14624624.624625 0.059866 
14694694.694695 0.059859 
14764764.764765 0.059854 
14834834.834835 0.059849 
14904904.904905 0.059845 
14974974.974975 0.059843 
15045045.045045 0.059841 
15115115.115115 0.059840 
15185185.185185 0.059840 
15255255.255255 0.059842 
15325325.325325 0.059844 
15395395.395395 0.059847 
15465465.465465 0.059851 
15535535.535536 0.059856 
15605605.605606 0.059862 
15675675.675676 0.059868 
15745745.745746 0.059876 
15815815.815816 0.059884 
15885885.885886 0.059894 
15955955.955956 0.059904 
16026026.026026 0.059915 
16096096.096096 0.059927 
16166166.166166 0.059940 
16236236.236236 0.059953 
16306306.306306 0.059967 
16376376.376376 0.059982 
16446446.446446 0.059998 
16516516.516517 0.060015 
16586586.586587 0.060033 
16656656.656657 0.060051 
16726726.726727 0.060070 
16796796.796797 0.060090 
16866866.866867 0.060110 
16936936.936937 0.060131 
17007007.007007 0.060153 
17077077.077077 0.060176 
17147147.147147 0.060200 
17217217.217217 0.060224 
17287287.287287 0.060249 
17357357.357357 0.060274 
17427427.427427 0.060301 
17497497.497497 0.060327 
17567567.567568 0.060355 
17637637.637638 0.060383 
17707707.707708 0.060412 
17777777.777778 0.060442 
17847847.847848 0.060472 
17917917.917918 0.060503 
17987987.987988 0.060535 
18058058.058058 0.060567 
18128128.128128 0.060600 
18198198.198198 0.060634 
18268268.268268 0.060668 
18338338.338338 0.060703 
18408408.408408 0.060738 
18478478.478478 0.060774 
18548548.548549 0.060811 
18618618.618619 0.060848 
18688688.688689 0.060886 
18758758.758759 0.060924 
18828828.828829 0.060963 
18898898.898899 0.061003 
18968968.968969 0.061043 
19039039.039039 0.061084 
19109109.109109 0.061125 
19179179.179179 0.061167 
19249249.249249 0.061209 
19319319.319319 0.061253 
19389389.389389 0.061296 
19459459.459459 0.061340 
19529529.529530 0.061385 
19599599.599600 0.061430 
19669669.669670 0.061476 
19739739.739740 0.061522 
19809809.809810 0.061569 
19879879.879880 0.061616 
19949949.949950 0.061664 
20020020.020020 0.061713 
20090090.090090 0.061762 
20160160.160160 0.061811 
20230230.230230 0.061861 
20300300.300300 0.061912 
20370370.370370 0.061963 
20440440.440440 0.062014 
20510510.510511 0.062066 
20580580.580581 0.062118 
20650650.650651 0.062171 
20720720.720721 0.062225 
20790790.790791 0.062279 
20860860.860861 0.062333 
20930930.930931 0.062388 
21001001.001001 0.062444 
21071071.071071 0.062500 
21141141.141141 0.062556 
21211211.211211 0.062613 
21281281.281281 0.062670 
21351351.351351 0.062728 
21421421.421421 0.062786 
21491491.491491 0.062845 
21561561.561562 0.062904 
21631631.631632 0.062964 
21701701.701702 0.063024 
21771771.771772 0.063084 
21841841.841842 0.063145 
21911911.911912 0.063207 
21981981.981982 0.063269 
22052052.052052 0.063331 
22122122.122122 0.063394 
22192192.192192 0.063457 
22262262.262262 0.063521 
22332332.332332 0.063585 
22402402.402402 0.063649 
22472472.472472 0.063714 
22542542.542543 0.063780 
22612612.612613 0.063845 
22682682.682683 0.063912 
22752752.752753 0.063978 
22822822.822823 0.064045 
22892892.892893 0.064113 
22962962.962963 0.064181 
23033033.033033 0.064249 
23103103.103103 0.064318 
23173173.173173 0.064387 
23243243.243243 0.064457 
23313313.313313 0.064527 
23383383.383383 0.064597 
23453453.453453 0.064668 
23523523.523524 0.064740 
23593593.593594 0.064811 
23663663.663664 0.064883 
23733733.733734 0.064956 
23803803.803804 0.065029 
23873873.873874 0.065102 
23943943.943944 0.065176 
24014014.014014 0.065250 
24084084.084084 0.065324 
24154154.154154 0.065399 
24224224.224224 0.065474 
24294294.294294 0.065550 
24364364.364364 0.065626 
24434434.434434 0.065702 
24504504.504505 0.065779 
24574574.574575 0.065857 
24644644.644645 0.065934 
24714714.714715 0.066012 
24784784.784785 0.066091 
24854854.854855 0.066169 
24924924.924925 0.066248 
24994994.994995 0.066328 
25065065.065065 0.066408 
25135135.135135 0.066488 
25205205.205205 0.066569 
25275275.275275 0.066650 
25345345.345345 0.066731 
25415415.415415 0.066813 
25485485.485485 0.066896 
25555555.555556 0.066978 
25625625.625626 0.067061 
25695695.695696 0.067144 
25765765.765766 0.067228 
25835835.835836 0.067312 
25905905.905906 0.067397 
25975975.975976 0.067481 
26046046.046046 0.067567 
26116116.116116 0.067652 
26186186.186186 0.067738 
26256256.256256 0.067824 
26326326.326326 0.067911 
26396396.396396 0.067998 
26466466.466466 0.068086 
26536536.536537 0.068173 
26606606.606607 0.068261 
26676676.676677 0.068350 
26746746.746747 0.068439 
26816816.816817 0.068528 
26886886.886887 0.068618 
26956956.956957 0.068708 
27027027.027027 0.068798 
27097097.097097 0.068889 
27167167.167167 0.068980 
27237237.237237 0.069071 
27307307.307307 0.069163 
27377377.377377 0.069255 
27447447.447447 0.069348 
27517517.517518 0.069441 
27587587.587588 0.069534 
27657657.657658 0.069627 
27727727.727728 0.069721 
27797797.797798 0.069816 
27867867.867868 0.069910 
27937937.937938 0.070005 
28008008.008008 0.070101 
28078078.078078 0.070196 
28148148.148148 0.070293 
28218218.218218 0.070389 
28288288.288288 0.070486 
28358358.358358 0.070583 
28428428.428428 0.070681 
28498498.498498 0.070779 
28568568.568569 0.070877 
28638638.638639 0.070975 
28708708.708709 0.071074 
28778778.778779 0.071174 
28848848.848849 0.071273 
28918918.918919 0.071373 
28988988.988989 0.071474 
29059059.059059 0.071575 
29129129.129129 0.071676 
29199199.199199 0.071777 
29269269.269269 0.071879 
29339339.339339 0.071981 
29409409.409409 0.072084 
29479479.479479 0.072187 
29549549.549550 0.072290 
29619619.619620 0.072394 
29689689.689690 0.072498 
29759759.759760 0.072602 
29829829.829830 0.072707 
29899899.899900 0.072812 
29969969.969970 0.072917 
30040040.040040 0.073023 
30110110.110110 0.073129 
30180180.180180 0.073236 
30250250.250250 0.073343 
30320320.320320 0.073450 
30390390.390390 0.073558 
30460460.460460 0.073666 
30530530.530531 0.073774 
30600600.600601 0.073883 
30670670.670671 0.073992 
30740740.740741 0.074101 
30810810.810811 0.074211 
30880880.880881 0.074321 
30950950.950951 0.074432 
31021021.021021 0.074542 
31091091.091091 0.074654 
31161161.161161 0.074765 
31231231.231231 0.074877 
31301301.301301 0.074990 
31371371.371371 0.075102 
31441441.441441 0.075215 
31511511.511512 0.075329 
31581581.581582 0.075443 
31651651.651652 0.075557 
31721721.721722 0.075671 
31791791.791792 0.075786 
31861861.861862 0.075902 
31931931.931932 0.076017 
32002002.002002 0.076133 
32072072.072072 0.076250 
32142142.142142 0.076366 
32212212.212212 0.076484 
32282282.282282 0.076601 
32352352.352352 0.076719 
32422422.422422 0.076837 
32492492.492492 0.076956 
32562562.562563 0.077075 
32632632.632633 0.077194 
32702702.702703 0.077314 
32772772.772773 0.077434 
32842842.842843 0.077555 
32912912.912913 0.077676 
32982982.982983 0.077797 
33053053.053053 0.077919 
33123123.123123 0.078041 
33193193.193193 0.078163 
33263263.263263 0.078286 
33333333.333333 0.078409 
33403403.403403 0.078533 
33473473.473473 0.078657 
33543543.543544 0.078781 
33613613.613614 0.078906 
33683683.683684 0.079031 
33753753.753754 0.079157 
33823823.823824 0.079283 
33893893.893894 0.079409 
33963963.963964 0.079536 
34034034.034034 0.079663 
34104104.104104 0.079791 
34174174.174174 0.079918 
34244244.244244 0.080047 
34314314.314314 0.080176 
34384384.384384 0.080305 
34454454.454454 0.080434 
34524524.524525 0.080564 
34594594.594595 0.080694 
34664664.664665 0.080825 
34734734.734735 0.080956 
34804804.804805 0.081088 
34874874.874875 0.081220 
34944944.944945 0.081352 
35015015.015015 0.081485 
35085085.085085 0.081618 
35155155.155155 0.081752 
35225225.225225 0.081886 
35295295.295295 0.082020 
35365365.365365 0.082155 
35435435.435435 0.082290 
35505505.505506 0.082426 
35575575.575576 0.082562 
35645645.645646 0.082699 
35715715.715716 0.082836 
35785785.785786 0.082973 
35855855.855856 0.083111 
35925925.925926 0.083249 
35995995.995996 0.083388 
36066066.066066 0.083527 
36136136.136136 0.083667 
36206206.206206 0.083807 
36276276.276276 0.083947 
36346346.346346 0.084088 
36416416.416416 0.084229 
36486486.486486 0.084371 
36556556.556557 0.084513 
36626626.626627 0.084656 
36696696.696697 0.084799 
36766766.766767 0.084942 
36836836.836837 0.085086 
36906906.906907 0.085231 
36976976.976977 0.085375 
37047047.047047 0.085521 
37117117.117117 0.085667 
37187187.187187 0.085813 
37257257.257257 0.085959 
37327327.327327 0.086107 
37397397.397397 0.086254 
37467467.467467 0.086402 
37537537.537538 0.086551 
37607607.607608 0.086700 
37677677.677678 0.086849 
37747747.747748 0.086999 
37817817.817818 0.087150 
37887887.887888 0.087301 
37957957.957958 0.087452 
38028028.028028 0.087604 
38098098.098098 0.087757 
38168168.168168 0.087909 
38238238.238238 0.088063 
38308308.308308 0.088217 
38378378.378378 0.088371 
38448448.448448 0.088526 
38518518.518519 0.088681 
38588588.588589 0.088837 
38658658.658659 0.088993 
38728728.728729 0.089150 
38798798.798799 0.089307 
38868868.868869 0.089465 
38938938.938939 0.089624 
39009009.009009 0.089783 
39079079.079079 0.089942 
39149149.149149 0.090102 
39219219.219219 0.090262 
39289289.289289 0.090423 
39359359.359359 0.090585 
39429429.429429 0.090747 
39499499.499499 0.090909 
39569569.569570 0.091072 
39639639.639640 0.091236 
39709709.709710 0.091400 
39779779.779780 0.091565 
39849849.849850 0.091730 
39919919.919920 0.091896 
39989989.989990 0.092062 
40060060.060060 0.092229 
40130130.130130 0.092397 
40200200.200200 0.092565 
40270270.270270 0.092733 
40340340.340340 0.092903 
40410410.410410 0.093072 
40480480.480480 0.093243 
40550550.550551 0.093414 
40620620.620621 0.093585 
40690690.690691 0.093757 
40760760.760761 0.093930 
40830830.830831 0.094103 
40900900.900901 0.094277 
40970970.970971 0.094451 
41041041.041041 0.094626 
41111111.111111 0.094802 
41181181.181181 0.094978 
41251251.251251 0.095155 
41321321.321321 0.095332 
41391391.391391 0.095510 
41461461.461461 0.095689 
41531531.531532 0.095868 
41601601.601602 0.096048 
41671671.671672 0.096229 
41741741.741742 0.096410 
41811811.811812 0.096592 
41881881.881882 0.096775 
41951951.951952 0.096958 
42022022.022022 0.097142 
42092092.092092 0.097326 
42162162.162162 0.097511 
42232232.232232 0.097697 
42302302.302302 0.097884 
42372372.372372 0.098071 
42442442.442442 0.098258 
42512512.512513 0.098447 
42582582.582583 0.098636 
42652652.652653 0.098826 
42722722.722723 0.099017 
42792792.792793 0.099208 
42862862.862863 0.099400 
42932932.932933 0.099593 
43003003.003003 0.099786 
43073073.073073 0.099980 
43143143.143143 0.100175 
43213213.213213 0.100371 
43283283.283283 0.100567 
43353353.353353 0.100764 
43423423.423423 0.100962 
43493493.493493 0.101161 
43563563.563564 0.101360 
43633633.633634 0.101560 
43703703.703704 0.101761 
43773773.773774 0.101963 
43843843.843844 0.102165 
43913913.913914 0.102368 
43983983.983984 0.102572 
44054054.054054 0.102777 
44124124.124124 0.102983 
44194194.194194 0.103189 
44264264.264264 0.103397 
44334334.334334 0.103605 
44404404.404404 0.103814 
44474474.474474 0.104023 
44544544.544545 0.104234 
44614614.614615 0.104445 
44684684.684685 0.104658 
44754754.754755 0.104871 
44824824.824825 0.105085 
44894894.894895 0.105300 
44964964.964965 0.105516 
45035035.035035 0.105732 
45105105.105105 0.105950 
45175175.175175 0.106168 
45245245.245245 0.106388 
45315315.315315 0.106608 
45385385.385385 0.106829 
45455455.455455 0.107052 
45525525.525526 0.107275 
45595595.595596 0.107499 
45665665.665666 0.107724 
45735735.735736 0.107950 
45805805.805806 0.108177 
45875875.875876 0.108405 
45945945.945946 0.108634 
46016016.016016 0.108864 
46086086.086086 0.109095 
46156156.156156 0.109327 
46226226.226226 0.109560 
46296296.296296 0.109794 
46366366.366366 0.110029 
46436436.436436 0.110266 
46506506.506507 0.110503 
46576576.576577 0.110741 
46646646.646647 0.110981 
46716716.716717 0.111222 
46786786.786787 0.111463 
46856856.856857 0.111706 
46926926.926927 0.111950 
46996996.996997 0.112195 
47067067.067067 0.112441 
47137137.137137 0.112689 
47207207.207207 0.112938 
47277277.277277 0.113187 
47347347.347347 0.113438 
47417417.417417 0.113691 
47487487.487487 0.113944 
47557557.557558 0.114199 
47627627.627628 0.114455 
47697697.697698 0.114712 
47767767.767768 0.114971 
47837837.837838 0.115231 
47907907.907908 0.115492 
47977977.977978 0.115754 
48048048.048048 0.116018 
48118118.118118 0.116283 
48188188.188188 0.116550 
48258258.258258 0.116818 
48328328.328328 0.117087 
48398398.398398 0.117358 
48468468.468468 0.117630 
48538538.538539 0.117904 
48608608.608609 0.118179 
48678678.678679 0.118456 
48748748.748749 0.118734 
48818818.818819 0.119013 
48888888.888889 0.119295 
48958958.958959 0.119577 
49029029.029029 0.119862 
49099099.099099 0.120148 
49169169.169169 0.120435 
49239239.239239 0.120724 
49309309.309309 0.121015 
49379379.379379 0.121308 
49449449.449449 0.121602 
49519519.519520 0.121898 
49589589.589590 0.122196 
49659659.659660 0.122495 
49729729.729730 0.122796 
49799799.799800 0.123100 
49869869.869870 0.123404 
49939939.939940 0.123711 
50010010.010010 0.124020 
50080080.080080 0.124331 
50150150.150150 0.124643 
50220220.220220 0.124958 
50290290.290290 0.125274 
50360360.360360 0.125593 
50430430.430430 0.125913 
50500500.500501 0.126236 
50570570.570571 0.126561 
50640640.640641 0.126888 
50710710.710711 0.127217 
50780780.780781 0.127549 
50850850.850851 0.127882 
50920920.920921 0.128218 
50990990.990991 0.128557 
51061061.061061 0.128897 
51131131.131131 0.129240 
51201201.201201 0.129586 
51271271.271271 0.129934 
51341341.341341 0.130284 
51411411.411411 0.130637 
51481481.481481 0.130993 
51551551.551552 0.131351 
51621621.621622 0.131713 
51691691.691692 0.132076 
51761761.761762 0.132443 
51831831.831832 0.132812 
51901901.901902 0.133185 
51971971.971972 0.133560 
52042042.042042 0.133938 
52112112.112112 0.134320 
52182182.182182 0.134704 
52252252.252252 0.135092 
52322322.322322 0.135483 
52392392.392392 0.135877 
52462462.462462 0.136275 
52532532.532533 0.136676 
52602602.602603 0.137080 
52672672.672673 0.137489 
52742742.742743 0.137900 
52812812.812813 0.138316 
52882882.882883 0.138736 
52952952.952953 0.139159 
53023023.023023 0.139586 
53093093.093093 0.140018 
53163163.163163 0.140453 
53233233.233233 0.140893 
53303303.303303 0.141338 
53373373.373373 0.141786 
53443443.443443 0.142240 
53513513.513514 0.142698 
53583583.583584 0.143161 
53653653.653654 0.143629 
53723723.723724 0.144102 
53793793.793794 0.144580 
53863863.863864 0.145063 
53933933.933934 0.145552 
54004004.004004 0.146047 
54074074.074074 0.146548 
54144144.144144 0.147054 
54214214.214214 0.147567 
54284284.284284 0.148086 
54354354.354354 0.148612 
54424424.424424 0.149144 
54494494.494494 0.149684 
54564564.564565 0.150230 
54634634.634635 0.150784 
54704704.704705 0.151346 
54774774.774775 0.151916 
54844844.844845 0.152494 
54914914.914915 0.153081 
54984984.984985 0.153676 
55055055.055055 0.154281 
55125125.125125 0.154895 
55195195.195195 0.155519 
55265265.265265 0.156153 
55335335.335335 0.156799 
55405405.405405 0.157455 
55475475.475475 0.158124 
55545545.545546 0.158805 
55615615.615616 0.159498 
55685685.685686 0.160205 
55755755.755756 0.160927 
55825825.825826 0.161663 
55895895.895896 0.162416 
55965965.965966 0.163185 
56036036.036036 0.163971 
56106106.106106 0.164777 
56176176.176176 0.165602 
56246246.246246 0.166449 
56316316.316316 0.167318 
56386386.386386 0.168212 
56456456.456456 0.169132 
56526526.526527 0.170080 
56596596.596597 0.171058 
56666666.666667 0.172071 
56736736.736737 0.173119 
56806806.806807 0.174208 
56876876.876877 0.175342 
56946946.946947 0.176525 
57017017.017017 0.177764 
57087087.087087 0.179066 
57157157.157157 0.180442 
57227227.227227 0.181903 
57297297.297297 0.183465 
57367367.367367 0.185150 
57437437.437437 0.186988 
57507507.507508 0.189024 
57577577.577578 0.191334 
57647647.647648 0.194051 
57717717.717718 0.197483 
57787787.787788 0.202814 
57787787.787788 0.208808 


==> data/VLE_Nitrogen_Hexane_377.59K_vdW_kij_0.dat <==
       p       z
44084084.084084 0.220436 
44084084.084084 0.223785 
44034034.034034 0.231754 
43983983.983984 0.236220 
43933933.933934 0.239751 
43883883.883884 0.242783 
43833833.833834 0.245493 
43783783.783784 0.247972 
43733733.733734 0.250276 
43683683.683684 0.252441 
43633633.633634 0.254491 
43583583.583584 0.256447 
43533533.533534 0.258321 
43483483.483483 0.260125 
43433433.433433 0.261866 
43383383.383383 0.263554 
43333333.333333 0.265192 
43283283.283283 0.266786 
43233233.233233 0.268340 
43183183.183183 0.269858 
43133133.133133 0.271343 
43083083.083083 0.272796 
43033033.033033 0.274222 
42982982.982983 0.275621 
42932932.932933 0.276995 
42882882.882883 0.278347 
42832832.832833 0.279677 
42782782.782783 0.280986 
42732732.732733 0.282277 
42682682.682683 0.283550 
42632632.632633 0.284806 
42582582.582583 0.286047 
42532532.532533 0.287271 
42482482.482482 0.288482 
42432432.432432 0.289679 
42382382.382382 0.290862 
42332332.332332 0.292033 
42282282.282282 0.293193 
42232232.232232 0.294340 
42182182.182182 0.295477 
42132132.132132 0.296604 
42082082.082082 0.297720 
42032032.032032 0.298827 
41981981.981982 0.299924 
41931931.931932 0.301012 
41881881.881882 0.302092 
41831831.831832 0.303164 
41781781.781782 0.304227 
41731731.731732 0.305283 
41681681.681682 0.306331 
41631631.631632 0.307373 
41581581.581582 0.308407 
41531531.531532 0.309434 
41481481.481481 0.310455 
41431431.431431 0.311469 
41381381.381381 0.312478 
41331331.331331 0.313480 
41281281.281281 0.314477 
41231231.231231 0.315468 
41181181.181181 0.316453 
41131131.131131 0.317433 
41081081.081081 0.318409 
41031031.031031 0.319379 
40980980.980981 0.320344 
40930930.930931 0.321304 
40880880.880881 0.322260 
40830830.830831 0.323212 
40780780.780781 0.324159 
40730730.730731 0.325101 
40680680.680681 0.326040 
40630630.630631 0.326974 
40580580.580581 0.327905 
40530530.530531 0.328832 
40480480.480480 0.329755 
40430430.430430 0.330674 
40380380.380380 0.331589 
40330330.330330 0.332502 
40280280.280280 0.333410 
40230230.230230 0.334316 
40180180.180180 0.335218 
40130130.130130 0.336117 
40080080.080080 0.337012 
40030030.030030 0.337905 
39979979.979980 0.338795 
39929929.929930 0.339681 
39879879.879880 0.340565 
39829829.829830 0.341446 
39779779.779780 0.342325 
39729729.729730 0.343200 
39679679.679680 0.344073 
39629629.629630 0.344944 
39579579.579580 0.345812 
39529529.529530 0.346677 
39479479.479479 0.347540 
39429429.429429 0.348400 
39379379.379379 0.349259 
39329329.329329 0.350115 
39279279.279279 0.350968 
39229229.229229 0.351820 
39179179.179179 0.352669 
39129129.129129 0.353516 
39079079.079079 0.354361 
39029029.029029 0.355204 
38978978.978979 0.356046 
38928928.928929 0.356885 
38878878.878879 0.357722 
38828828.828829 0.358557 
38778778.778779 0.359391 
38728728.728729 0.360222 
38678678.678679 0.361052 
38628628.628629 0.361880 
38578578.578579 0.362706 
38528528.528529 0.363531 
38478478.478478 0.364354 
38428428.428428 0.365175 
38378378.378378 0.365995 
38328328.328328 0.366813 
38278278.278278 0.367630 
38228228.228228 0.368445 
38178178.178178 0.369258 
38128128.128128 0.370070 
38078078.078078 0.370881 
38028028.028028 0.371690 
37977977.977978 0.372498 
37927927.927928 0.373304 
37877877.877878 0.374109 
37827827.827828 0.374913 
37777777.777778 0.375715 
37727727.727728 0.376516 
37677677.677678 0.377316 
37627627.627628 0.378115 
37577577.577578 0.378912 
37527527.527528 0.379708 
37477477.477477 0.380503 
37427427.427427 0.381297 
37377377.377377 0.382089 
37327327.327327 0.382881 
37277277.277277 0.383671 
37227227.227227 0.384461 
37177177.177177 0.385249 
37127127.127127 0.386036 
37077077.077077 0.386822 
37027027.027027 0.387607 
36976976.976977 0.388392 
36926926.926927 0.389175 
36876876.876877 0.389957 
36826826.826827 0.390738 
36776776.776777 0.391518 
36726726.726727 0.392298 
36676676.676677 0.393076 
36626626.626627 0.393854 
36576576.576577 0.394630 
36526526.526527 0.395406 
36476476.476476 0.396181 
36426426.426426 0.396955 
36376376.376376 0.397728 
36326326.326326 0.398501 
36276276.276276 0.399272 
36226226.226226 0.400043 
36176176.176176 0.400813 
36126126.126126 0.401582 
36076076.076076 0.402351 
36026026.026026 0.403119 
35975975.975976 0.403886 
35925925.925926 0.404652 
35875875.875876 0.405418 
35825825.825826 0.406183 
35775775.775776 0.406947 
35725725.725726 0.407711 
35675675.675676 0.408474 
35625625.625626 0.409236 
35575575.575576 0.409998 
35525525.525526 0.410759 
35475475.475475 0.411519 
35425425.425425 0.412279 
35375375.375375 0.413038 
35325325.325325 0.413797 
35275275.275275 0.414555 
35225225.225225 0.415312 
35175175.175175 0.416069 
35125125.125125 0.416825 
35075075.075075 0.417581 
35025025.025025 0.418337 
34974974.974975 0.419091 
34924924.924925 0.419846 
34874874.874875 0.420599 
34824824.824825 0.421353 
34774774.774775 0.422106 
34724724.724725 0.422858 
34674674.674675 0.423610 
34624624.624625 0.424361 
34574574.574575 0.425112 
34524524.524525 0.425862 
34474474.474474 0.426612 
34424424.424424 0.427362 
34374374.374374 0.428111 
34324324.324324 0.428860 
34274274.274274 0.429608 
34224224.224224 0.430356 
34174174.174174 0.431104 
34124124.124124 0.431851 
34074074.074074 0.432598 
34024024.024024 0.433344 
33973973.973974 0.434090 
33923923.923924 0.434836 
33873873.873874 0.435581 
33823823.823824 0.436326 
33773773.773774 0.437071 
33723723.723724 0.437816 
33673673.673674 0.438560 
33623623.623624 0.439303 
33573573.573574 0.440047 
33523523.523524 0.440790 
33473473.473473 0.441533 
33423423.423423 0.442275 
33373373.373373 0.443017 
33323323.323323 0.443759 
33273273.273273 0.444501 
33223223.223223 0.445242 
33173173.173173 0.445983 
33123123.123123 0.446724 
33073073.073073 0.447465 
33023023.023023 0.448205 
32972972.972973 0.448945 
32922922.922923 0.449685 
32872872.872873 0.450425 
32822822.822823 0.451164 
32772772.772773 0.451904 
32722722.722723 0.452643 
32672672.672673 0.453382 
32622622.622623 0.454120 
32572572.572573 0.454859 
32522522.522523 0.455597 
32472472.472472 0.456335 
32422422.422422 0.457073 
32372372.372372 0.457810 
32322322.322322 0.458548 
32272272.272272 0.459285 
32222222.222222 0.460022 
32172172.172172 0.460759 
32122122.122122 0.461496 
32072072.072072 0.462233 
32022022.022022 0.462970 
31971971.971972 0.463706 
31921921.921922 0.464442 
31871871.871872 0.465179 
31821821.821822 0.465915 
31771771.771772 0.466651 
31721721.721722 0.467386 
31671671.671672 0.468122 
31621621.621622 0.468858 
31571571.571572 0.469593 
31521521.521522 0.470329 
31471471.471471 0.471064 
31421421.421421 0.471799 
31371371.371371 0.472534 
31321321.321321 0.473269 
31271271.271271 0.474004 
31221221.221221 0.474739 
31171171.171171 0.475474 
31121121.121121 0.476209 
31071071.071071 0.476943 
31021021.021021 0.477678 
30970970.970971 0.478413 
30920920.920921 0.479147 
30870870.870871 0.479882 
30820820.820821 0.480616 
30770770.770771 0.481351 
30720720.720721 0.482085 
30670670.670671 0.482819 
30620620.620621 0.483554 
30570570.570571 0.484288 
30520520.520521 0.485022 
30470470.470470 0.485756 
30420420.420420 0.486491 
30370370.370370 0.487225 
30320320.320320 0.487959 
30270270.270270 0.488693 
30220220.220220 0.489427 
30170170.170170 0.490162 
30120120.120120 0.490896 
30070070.070070 0.491630 
30020020.020020 0.492364 
29969969.969970 0.493099 
29919919.919920 0.493833 
29869869.869870 0.494567 
29819819.819820 0.495302 
29769769.769770 0.496036 
29719719.719720 0.496770 
29669669.669670 0.497505 
29619619.619620 0.498239 
29569569.569570 0.498974 
29519519.519520 0.499708 
29469469.469469 0.500443 
29419419.419419 0.501178 
29369369.369369 0.501912 
29319319.319319 0.502647 
29269269.269269 0.503382 
29219219.219219 0.504117 
29169169.169169 0.504852 
29119119.119119 0.505587 
29069069.069069 0.506322 
29019019.019019 0.507057 
28968968.968969 0.507792 
28918918.918919 0.508528 
28868868.868869 0.509263 
28818818.818819 0.509999 
28768768.768769 0.510734 
28718718.718719 0.511470 
28668668.668669 0.512206 
28618618.618619 0.512942 
28568568.568569 0.513678 
28518518.518519 0.514414 
28468468.468468 0.515150 
28418418.418418 0.515886 
28368368.368368 0.516623 
28318318.318318 0.517359 
28268268.268268 0.518096 
28218218.218218 0.518833 
28168168.168168 0.519570 
28118118.118118 0.520307 
28068068.068068 0.521044 
28018018.018018 0.521781 
27967967.967968 0.522519 
27917917.917918 0.523256 
27867867.867868 0.523994 
27817817.817818 0.524732 
27767767.767768 0.525470 
27717717.717718 0.526208 
27667667.667668 0.526946 
27617617.617618 0.527684 
27567567.567568 0.528423 
27517517.517518 0.529162 
27467467.467467 0.529901 
27417417.417417 0.530640 
27367367.367367 0.531379 
27317317.317317 0.532118 
27267267.267267 0.532858 
27217217.217217 0.533598 
27167167.167167 0.534337 
27117117.117117 0.535077 
27067067.067067 0.535818 
27017017.017017 0.536558 
26966966.966967 0.537299 
26916916.916917 0.538039 
26866866.866867 0.538780 
26816816.816817 0.539522 
26766766.766767 0.540263 
26716716.716717 0.541004 
26666666.666667 0.541746 
26616616.616617 0.542488 
26566566.566567 0.543230 
26516516.516517 0.543972 
26466466.466466 0.544715 
26416416.416416 0.545458 
26366366.366366 0.546201 
26316316.316316 0.546944 
26266266.266266 0.547687 
26216216.216216 0.548431 
26166166.166166 0.549175 
26116116.116116 0.549919 
26066066.066066 0.550663 
26016016.016016 0.551407 
25965965.965966 0.552152 
25915915.915916 0.552897 
25865865.865866 0.553642 
25815815.815816 0.554387 
25765765.765766 0.555133 
25715715.715716 0.555879 
25665665.665666 0.556625 
25615615.615616 0.557371 
25565565.565566 0.558118 
25515515.515516 0.558864 
25465465.465465 0.559611 
25415415.415415 0.560359 
25365365.365365 0.561106 
25315315.315315 0.561854 
25265265.265265 0.562602 
25215215.215215 0.563350 
25165165.165165 0.564099 
25115115.115115 0.564848 
25065065.065065 0.565597 
25015015.015015 0.566346 
24964964.964965 0.567096 
24914914.914915 0.567846 
24864864.864865 0.568596 
24814814.814815 0.569346 
24764764.764765 0.570097 
24714714.714715 0.570848 
24664664.664665 0.571599 
24614614.614615 0.572350 
24564564.564565 0.573102 
24514514.514515 0.573854 
24464464.464464 0.574607 
24414414.414414 0.575359 
24364364.364364 0.576112 
24314314.314314 0.576865 
24264264.264264 0.577619 
24214214.214214 0.578373 
24164164.164164 0.579127 
24114114.114114 0.579881 
24064064.064064 0.580636 
24014014.014014 0.581391 
23963963.963964 0.582146 
23913913.913914 0.582901 
23863863.863864 0.583657 
23813813.813814 0.584414 
23763763.763764 0.585170 
23713713.713714 0.585927 
23663663.663664 0.586684 
23613613.613614 0.587441 
23563563.563564 0.588199 
23513513.513514 0.588957 
23463463.463463 0.589716 
23413413.413413 0.590474 
23363363.363363 0.591233 
23313313.313313 0.591993 
23263263.263263 0.592752 
23213213.213213 0.593512 
23163163.163163 0.594273 
23113113.113113 0.595033 
23063063.063063 0.595794 
23013013.013013 0.596556 
22962962.962963 0.597317 
22912912.912913 0.598079 
22862862.862863 0.598842 
22812812.812813 0.599604 
22762762.762763 0.600367 
22712712.712713 0.601131 
22662662.662663 0.601894 
22612612.612613 0.602659 
22562562.562563 0.603423 
22512512.512513 0.604188 
22462462.462462 0.604953 
22412412.412412 0.605718 
22362362.362362 0.606484 
22312312.312312 0.607250 
22262262.262262 0.608017 
22212212.212212 0.608784 
22162162.162162 0.609551 
22112112.112112 0.610319 
22062062.062062 0.611087 
22012012.012012 0.611855 
21961961.961962 0.612624 
21911911.911912 0.613393 
21861861.861862 0.614162 
21811811.811812 0.614932 
21761761.761762 0.615702 
21711711.711712 0.616473 
21661661.661662 0.617244 
21611611.611612 0.618015 
21561561.561562 0.618787 
21511511.511512 0.619559 
21461461.461461 0.620332 
21411411.411411 0.621105 
21361361.361361 0.621878 
21311311.311311 0.622652 
21261261.261261 0.623426 
21211211.211211 0.624200 
21161161.161161 0.624975 
21111111.111111 0.625750 
21061061.061061 0.626526 
21011011.011011 0.627302 
20960960.960961 0.628078 
20910910.910911 0.628855 
20860860.860861 0.629632 
20810810.810811 0.630410 
20760760.760761 0.631188 
20710710.710711 0.631966 
20660660.660661 0.632745 
20610610.610611 0.633525 
20560560.560561 0.634304 
20510510.510511 0.635084 
20460460.460460 0.635865 
20410410.410410 0.636646 
20360360.360360 0.637427 
20310310.310310 0.638209 
20260260.260260 0.638991 
20210210.210210 0.639774 
20160160.160160 0.640557 
20110110.110110 0.641340 
20060060.060060 0.642124 
20010010.010010 0.642909 
19959959.959960 0.643693 
19909909.909910 0.644478 
19859859.859860 0.645264 
19809809.809810 0.646050 
19759759.759760 0.646837 
19709709.709710 0.647624 
19659659.659660 0.648411 
19609609.609610 0.649199 
19559559.559560 0.649987 
19509509.509510 0.650776 
19459459.459459 0.651565 
19409409.409409 0.652354 
19359359.359359 0.653144 
19309309.309309 0.653935 
19259259.259259 0.654726 
19209209.209209 0.655517 
19159159.159159 0.656309 
19109109.109109 0.657101 
19059059.059059 0.657894 
19009009.009009 0.658687 
18958958.958959 0.659481 
18908908.908909 0.660275 
18858858.858859 0.661069 
18808808.808809 0.661864 
18758758.758759 0.662660 
18708708.708709 0.663456 
18658658.658659 0.664252 
18608608.608609 0.665049 
18558558.558559 0.665847 
18508508.508509 0.666645 
18458458.458458 0.667443 
18408408.408408 0.668242 
18358358.358358 0.669041 
18308308.308308 0.669841 
18258258.258258 0.670641 
18208208.208208 0.671442 
18158158.158158 0.672243 
18108108.108108 0.673044 
18058058.058058 0.673847 
18008008.008008 0.674649 
17957957.957958 0.675452 
17907907.907908 0.676256 
17857857.857858 0.677060 
17807807.807808 0.677865 
17757757.757758 0.678670 
17707707.707708 0.679475 
17657657.657658 0.680281 
17607607.607608 0.681088 
17557557.557558 0.681895 
17507507.507508 0.682703 
17457457.457457 0.683511 
17407407.407407 0.684319 
17357357.357357 0.685128 
17307307.307307 0.685938 
17257257.257257 0.686748 
17207207.207207 0.687559 
17157157.157157 0.688370 
17107107.107107 0.689181 
17057057.057057 0.689994 
17007007.007007 0.690806 
16956956.956957 0.691619 
16906906.906907 0.692433 
16856856.856857 0.693247 
16806806.806807 0.694062 
16756756.756757 0.694877 
16706706.706707 0.695693 
16656656.656657 0.696509 
16606606.606607 0.697326 
16556556.556557 0.698143 
16506506.506507 0.698961 
16456456.456456 0.699780 
16406406.406406 0.700599 
16356356.356356 0.701418 
16306306.306306 0.702238 
16256256.256256 0.703059 
16206206.206206 0.703880 
16156156.156156 0.704701 
16106106.106106 0.705523 
16056056.056056 0.706346 
16006006.006006 0.707169 
15955955.955956 0.707993 
15905905.905906 0.708817 
15855855.855856 0.709642 
15805805.805806 0.710468 
15755755.755756 0.711293 
15705705.705706 0.712120 
15655655.655656 0.712947 
15605605.605606 0.713775 
15555555.555556 0.714603 
15505505.505506 0.715431 
15455455.455455 0.716261 
15405405.405405 0.717091 
15355355.355355 0.717921 
15305305.305305 0.718752 
15255255.255255 0.719583 
15205205.205205 0.720415 
15155155.155155 0.721248 
15105105.105105 0.722081 
15055055.055055 0.722915 
15005005.005005 0.723749 
14954954.954955 0.724584 
14904904.904905 0.725420 
14854854.854855 0.726256 
14804804.804805 0.727092 
14754754.754755 0.727929 
14704704.704705 0.728767 
14654654.654655 0.729606 
14604604.604605 0.730444 
14554554.554555 0.731284 
14504504.504505 0.732124 
14454454.454454 0.732965 
14404404.404404 0.733806 
14354354.354354 0.734648 
14304304.304304 0.735490 
14254254.254254 0.736333 
14204204.204204 0.737177 
14154154.154154 0.738021 
14104104.104104 0.738866 
14054054.054054 0.739711 
14004004.004004 0.740557 
13953953.953954 0.741404 
13903903.903904 0.742251 
13853853.853854 0.743099 
13803803.803804 0.743947 
13753753.753754 0.744796 
13703703.703704 0.745646 
13653653.653654 0.746496 
13603603.603604 0.747347 
13553553.553554 0.748198 
13503503.503504 0.749050 
13453453.453453 0.749903 
13403403.403403 0.750756 
13353353.353353 0.751610 
13303303.303303 0.752464 
13253253.253253 0.753319 
13203203.203203 0.754175 
13153153.153153 0.755031 
13103103.103103 0.755888 
13053053.053053 0.756746 
13003003.003003 0.757604 
12952952.952953 0.758463 
12902902.902903 0.759322 
12852852.852853 0.760182 
12802802.802803 0.761043 
12752752.752753 0.761904 
12702702.702703 0.762766 
12652652.652653 0.763629 
12602602.602603 0.764492 
12552552.552553 0.765356 
12502502.502503 0.766220 
12452452.452452 0.767085 
12402402.402402 0.767951 
12352352.352352 0.768817 
12302302.302302 0.769684 
12252252.252252 0.770552 
12202202.202202 0.771420 
12152152.152152 0.772289 
12102102.102102 0.773159 
12052052.052052 0.774029 
12002002.002002 0.774900 
11951951.951952 0.775772 
11901901.901902 0.776644 
11851851.851852 0.777517 
11801801.801802 0.778390 
11751751.751752 0.779264 
11701701.701702 0.780139 
11651651.651652 0.781015 
11601601.601602 0.781891 
11551551.551552 0.782768 
11501501.501502 0.783645 
11451451.451451 0.784523 
11401401.401401 0.785402 
11351351.351351 0.786282 
11301301.301301 0.787162 
11251251.251251 0.788043 
11201201.201201 0.788924 
11151151.151151 0.789806 
11101101.101101 0.790689 
11051051.051051 0.791573 
11001001.001001 0.792457 
10950950.950951 0.793342 
10900900.900901 0.794227 
10850850.850851 0.795114 
10800800.800801 0.796001 
10750750.750751 0.796888 
10700700.700701 0.797777 
10650650.650651 0.798666 
10600600.600601 0.799555 
10550550.550551 0.800446 
10500500.500501 0.801337 
10450450.450450 0.802228 
10400400.400400 0.803121 
10350350.350350 0.804014 
10300300.300300 0.804908 
10250250.250250 0.805802 
10200200.200200 0.806698 
10150150.150150 0.807594 
10100100.100100 0.808490 
10050050.050050 0.809387 
10000000.000000 0.810286 
10000000.000000 0.810286 
9990090.090090 0.810463 
9980180.180180 0.810641 
9970270.270270 0.810819 
9960360.360360 0.810997 
9950450.450450 0.811175 
9940540.540541 0.811353 
9930630.630631 0.811531 
9920720.720721 0.811710 
9910810.810811 0.811888 
9900900.900901 0.812066 
9890990.990991 0.812244 
9881081.081081 0.812422 
9871171.171171 0.812600 
9861261.261261 0.812779 
9851351.351351 0.812957 
9841441.441441 0.813135 
9831531.531532 0.813314 
9821621.621622 0.813492 
9811711.711712 0.813670 
9801801.801802 0.813849 
9791891.891892 0.814027 
9781981.981982 0.814206 
9772072.072072 0.814384 
9762162.162162 0.814563 
9752252.252252 0.814741 
9742342.342342 0.814920 
9732432.432432 0.815099 
9722522.522523 0.815277 
9712612.612613 0.815456 
9702702.702703 0.815635 
9692792.792793 0.815813 
9682882.882883 0.815992 
9672972.972973 0.816171 
9663063.063063 0.816350 
9653153.153153 0.816529 
9643243.243243 0.816707 
9633333.333333 0.816886 
9623423.423423 0.817065 
9613513.513514 0.817244 
9603603.603604 0.817423 
9593693.693694 0.817602 
9583783.783784 0.817781 
9573873.873874 0.817960 
9563963.963964 0.818139 
9554054.054054 0.818319 
9544144.144144 0.818498 
9534234.234234 0.818677 
9524324.324324 0.818856 
9514414.414414 0.819035 
9504504.504505 0.819215 
9494594.594595 0.819394 
9484684.684685 0.819573 
9474774.774775 0.819753 
9464864.864865 0.819932 
9454954.954955 0.820111 
9445045.045045 0.820291 
9435135.135135 0.820470 
9425225.225225 0.820650 
9415315.315315 0.820829 
9405405.405405 0.821009 
9395495.495495 0.821188 
9385585.585586 0.821368 
9375675.675676 0.821548 
9365765.765766 0.821727 
9355855.855856 0.821907 
9345945.945946 0.822087 
9336036.036036 0.822267 
9326126.126126 0.822446 
9316216.216216 0.822626 
9306306.306306 0.822806 
9296396.396396 0.822986 
9286486.486486 0.823166 
9276576.576577 0.823346 
9266666.666667 0.823526 
9256756.756757 0.823706 
9246846.846847 0.823886 
9236936.936937 0.824066 
9227027.027027 0.824246 
9217117.117117 0.824426 
9207207.207207 0.824606 
9197297.297297 0.824786 
9187387.387387 0.824966 
9177477.477477 0.825146 
9167567.567568 0.825327 
9157657.657658 0.825507 
9147747.747748 0.825687 
9137837.837838 0.825868 
9127927.927928 0.826048 
9118018.018018 0.826228 
9108108.108108 0.826409 
9098198.198198 0.826589 
9088288.288288 0.826770 
9078378.378378 0.826950 
9068468.468468 0.827131 
9058558.558559 0.827311 
9048648.648649 0.827492 
9038738.738739 0.827672 
9028828.828829 0.827853 
9018918.918919 0.828034 
9009009.009009 0.828214 
8999099.099099 0.828395 
8989189.189189 0.828576 
8979279.279279 0.828757 
8969369.369369 0.828937 
8959459.459459 0.829118 
8949549.549550 0.829299 
8939639.639640 0.829480 
8929729.729730 0.829661 
8919819.819820 0.829842 
8909909.909910 0.830023 
8900000.000000 0.830204 
8890090.090090 0.830385 
8880180.180180 0.830566 
8870270.270270 0.830747 
8860360.360360 0.830928 
8850450.450450 0.831109 
8840540.540541 0.831291 
8830630.630631 0.831472 
8820720.720721 0.831653 
8810810.810811 0.831834 
8800900.900901 0.832016 
8790990.990991 0.832197 
8781081.081081 0.832378 
8771171.171171 0.832560 
8761261.261261 0.832741 
8751351.351351 0.832923 
8741441.441441 0.833104 
8731531.531532 0.833286 
8721621.621622 0.833467 
8711711.711712 0.833649 
8701801.801802 0.833830 
8691891.891892 0.834012 
8681981.981982 0.834193 
8672072.072072 0.834375 
8662162.162162 0.834557 
8652252.252252 0.834739 
8642342.342342 0.834920 
8632432.432432 0.835102 
8622522.522523 0.835284 
8612612.612613 0.835466 
8602702.702703 0.835648 
8592792.792793 0.835830 
8582882.882883 0.836012 
8572972.972973 0.836194 
8563063.063063 0.836376 
8553153.153153 0.836558 
8543243.243243 0.836740 
8533333.333333 0.836922 
8523423.423423 0.837104 
8513513.513514 0.837286 
8503603.603604 0.837468 
8493693.693694 0.837650 
8483783.783784 0.837833 
8473873.873874 0.838015 
8463963.963964 0.838197 
8454054.054054 0.838380 
8444144.144144 0.838562 
8434234.234234 0.838744 
8424324.324324 0.838927 
8414414.414414 0.839109 
8404504.504505 0.839292 
8394594.594595 0.839474 
8384684.684685 0.839657 
8374774.774775 0.839839 
8364864.864865 0.840022 
8354954.954955 0.840204 
8345045.045045 0.840387 
8335135.135135 0.840570 
8325225.225225 0.840752 
8315315.315315 0.840935 
8305405.405405 0.841118 
8295495.495495 0.841301 
8285585.585586 0.841484 
8275675.675676 0.841666 
8265765.765766 0.841849 
8255855.855856 0.842032 
8245945.945946 0.842215 
8236036.036036 0.842398 
8226126.126126 0.842581 
8216216.216216 0.842764 
8206306.306306 0.842947 
8196396.396396 0.843130 
8186486.486486 0.843314 
8176576.576577 0.843497 
8166666.666667 0.843680 
8156756.756757 0.843863 
8146846.846847 0.844046 
8136936.936937 0.844230 
8127027.027027 0.844413 
8117117.117117 0.844596 
8107207.207207 0.844780 
8097297.297297 0.844963 
8087387.387387 0.845146 
8077477.477477 0.845330 
8067567.567568 0.845513 
8057657.657658 0.845697 
8047747.747748 0.845880 
8037837.837838 0.846064 
8027927.927928 0.846248 
8018018.018018 0.846431 
8008108.108108 0.846615 
7998198.198198 0.846799 
7988288.288288 0.846982 
7978378.378378 0.847166 
7968468.468468 0.847350 
7958558.558559 0.847534 
7948648.648649 0.847717 
7938738.738739 0.847901 
7928828.828829 0.848085 
7918918.918919 0.848269 
7909009.009009 0.848453 
7899099.099099 0.848637 
7889189.189189 0.848821 
7879279.279279 0.849005 
7869369.369369 0.849189 
7859459.459459 0.849373 
7849549.549550 0.849558 
7839639.639640 0.849742 
7829729.729730 0.849926 
7819819.819820 0.850110 
7809909.909910 0.850294 
7800000.000000 0.850479 
7790090.090090 0.850663 
7780180.180180 0.850847 
7770270.270270 0.851032 
7760360.360360 0.851216 
7750450.450450 0.851401 
7740540.540541 0.851585 
7730630.630631 0.851770 
7720720.720721 0.851954 
7710810.810811 0.852139 
7700900.900901 0.852323 
7690990.990991 0.852508 
7681081.081081 0.852693 
7671171.171171 0.852877 
7661261.261261 0.853062 
7651351.351351 0.853247 
7641441.441441 0.853431 
7631531.531532 0.853616 
7621621.621622 0.853801 
7611711.711712 0.853986 
7601801.801802 0.854171 
7591891.891892 0.854356 
7581981.981982 0.854541 
7572072.072072 0.854726 
7562162.162162 0.854911 
7552252.252252 0.855096 
7542342.342342 0.855281 
7532432.432432 0.855466 
7522522.522523 0.855651 
7512612.612613 0.855836 
7502702.702703 0.856022 
7492792.792793 0.856207 
7482882.882883 0.856392 
7472972.972973 0.856577 
7463063.063063 0.856763 
7453153.153153 0.856948 
7443243.243243 0.857133 
7433333.333333 0.857319 
7423423.423423 0.857504 
7413513.513514 0.857690 
7403603.603604 0.857875 
7393693.693694 0.858061 
7383783.783784 0.858246 
7373873.873874 0.858432 
7363963.963964 0.858618 
7354054.054054 0.858803 
7344144.144144 0.858989 
7334234.234234 0.859175 
7324324.324324 0.859360 
7314414.414414 0.859546 
7304504.504505 0.859732 
7294594.594595 0.859918 
7284684.684685 0.860104 
7274774.774775 0.860290 
7264864.864865 0.860476 
7254954.954955 0.860662 
7245045.045045 0.860848 
7235135.135135 0.861034 
7225225.225225 0.861220 
7215315.315315 0.861406 
7205405.405405 0.861592 
7195495.495495 0.861778 
7185585.585586 0.861964 
7175675.675676 0.862150 
7165765.765766 0.862337 
7155855.855856 0.862523 
7145945.945946 0.862709 
7136036.036036 0.862896 
7126126.126126 0.863082 
7116216.216216 0.863268 
7106306.306306 0.863455 
7096396.396396 0.863641 
7086486.486486 0.863828 
7076576.576577 0.864014 
7066666.666667 0.864201 
7056756.756757 0.864387 
7046846.846847 0.864574 
7036936.936937 0.864761 
7027027.027027 0.864947 
7017117.117117 0.865134 
7007207.207207 0.865321 
6997297.297297 0.865508 
6987387.387387 0.865694 
6977477.477477 0.865881 
6967567.567568 0.866068 
6957657.657658 0.866255 
6947747.747748 0.866442 
6937837.837838 0.866629 
6927927.927928 0.866816 
6918018.018018 0.867003 
6908108.108108 0.867190 
6898198.198198 0.867377 
6888288.288288 0.867564 
6878378.378378 0.867751 
6868468.468468 0.867938 
6858558.558559 0.868126 
6848648.648649 0.868313 
6838738.738739 0.868500 
6828828.828829 0.868687 
6818918.918919 0.868875 
6809009.009009 0.869062 
6799099.099099 0.869250 
6789189.189189 0.869437 
6779279.279279 0.869624 
6769369.369369 0.869812 
6759459.459459 0.869999 
6749549.549550 0.870187 
6739639.639640 0.870375 
6729729.729730 0.870562 
6719819.819820 0.870750 
6709909.909910 0.870938 
6700000.000000 0.871125 
6690090.090090 0.871313 
6680180.180180 0.871501 
6670270.270270 0.871689 
6660360.360360 0.871876 
6650450.450450 0.872064 
6640540.540541 0.872252 
6630630.630631 0.872440 
6620720.720721 0.872628 
6610810.810811 0.872816 
6600900.900901 0.873004 
6590990.990991 0.873192 
6581081.081081 0.873380 
6571171.171171 0.873568 
6561261.261261 0.873757 
6551351.351351 0.873945 
6541441.441441 0.874133 
6531531.531532 0.874321 
6521621.621622 0.874509 
6511711.711712 0.874698 
6501801.801802 0.874886 
6491891.891892 0.875074 
6481981.981982 0.875263 
6472072.072072 0.875451 
6462162.162162 0.875640 
6452252.252252 0.875828 
6442342.342342 0.876017 
6432432.432432 0.876205 
6422522.522523 0.876394 
6412612.612613 0.876583 
6402702.702703 0.876771 
6392792.792793 0.876960 
6382882.882883 0.877149 
6372972.972973 0.877337 
6363063.063063 0.877526 
6353153.153153 0.877715 
6343243.243243 0.877904 
6333333.333333 0.878093 
6323423.423423 0.878282 
6313513.513514 0.878471 
6303603.603604 0.878660 
6293693.693694 0.878849 
6283783.783784 0.879038 
6273873.873874 0.879227 
6263963.963964 0.879416 
6254054.054054 0.879605 
6244144.144144 0.879794 
6234234.234234 0.879983 
6224324.324324 0.880173 
6214414.414414 0.880362 
6204504.504505 0.880551 
6194594.594595 0.880740 
6184684.684685 0.880930 
6174774.774775 0.881119 
6164864.864865 0.881309 
6154954.954955 0.881498 
6145045.045045 0.881688 
6135135.135135 0.881877 
6125225.225225 0.882067 
6115315.315315 0.882256 
6105405.405405 0.882446 
6095495.495495 0.882636 
6085585.585586 0.882825 
6075675.675676 0.883015 
6065765.765766 0.883205 
6055855.855856 0.883394 
6045945.945946 0.883584 
6036036.036036 0.883774 
6026126.126126 0.883964 
6016216.216216 0.884154 
6006306.306306 0.884344 
5996396.396396 0.884534 
5986486.486486 0.884724 
5976576.576577 0.884914 
5966666.666667 0.885104 
5956756.756757 0.885294 
5946846.846847 0.885484 
5936936.936937 0.885674 
5927027.027027 0.885865 
5917117.117117 0.886055 
5907207.207207 0.886245 
5897297.297297 0.886435 
5887387.387387 0.886626 
5877477.477477 0.886816 
5867567.567568 0.887006 
5857657.657658 0.887197 
5847747.747748 0.887387 
5837837.837838 0.887578 
5827927.927928 0.887768 
5818018.018018 0.887959 
5808108.108108 0.888149 
5798198.198198 0.888340 
5788288.288288 0.888531 
5778378.378378 0.888721 
5768468.468468 0.888912 
5758558.558559 0.889103 
5748648.648649 0.889294 
5738738.738739 0.889484 
5728828.828829 0.889675 
5718918.918919 0.889866 
5709009.009009 0.890057 
5699099.099099 0.890248 
5689189.189189 0.890439 
5679279.279279 0.890630 
5669369.369369 0.890821 
5659459.459459 0.891012 
5649549.549550 0.891203 
5639639.639640 0.891394 
5629729.729730 0.891586 
5619819.819820 0.891777 
5609909.909910 0.891968 
5600000.000000 0.892159 
5590090.090090 0.892351 
5580180.180180 0.892542 
5570270.270270 0.892733 
5560360.360360 0.892925 
5550450.450450 0.893116 
5540540.540541 0.893308 
5530630.630631 0.893499 
5520720.720721 0.893691 
5510810.810811 0.893882 
5500900.900901 0.894074 
5490990.990991 0.894265 
5481081.081081 0.894457 
5471171.171171 0.894649 
5461261.261261 0.894841 
5451351.351351 0.895032 
5441441.441441 0.895224 
5431531.531532 0.895416 
5421621.621622 0.895608 
5411711.711712 0.895800 
5401801.801802 0.895992 
5391891.891892 0.896184 
5381981.981982 0.896376 
5372072.072072 0.896568 
5362162.162162 0.896760 
5352252.252252 0.896952 
5342342.342342 0.897144 
5332432.432432 0.897336 
5322522.522523 0.897528 
5312612.612613 0.897720 
5302702.702703 0.897913 
5292792.792793 0.898105 
5282882.882883 0.898297 
5272972.972973 0.898490 
5263063.063063 0.898682 
5253153.153153 0.898875 
5243243.243243 0.899067 
5233333.333333 0.899259 
5223423.423423 0.899452 
5213513.513514 0.899645 
5203603.603604 0.899837 
5193693.693694 0.900030 
5183783.783784 0.900222 
5173873.873874 0.900415 
5163963.963964 0.900608 
5154054.054054 0.900801 
5144144.144144 0.900993 
5134234.234234 0.901186 
5124324.324324 0.901379 
5114414.414414 0.901572 
5104504.504505 0.901765 
5094594.594595 0.901958 
5084684.684685 0.902151 
5074774.774775 0.902344 
5064864.864865 0.902537 
5054954.954955 0.902730 
5045045.045045 0.902923 
5035135.135135 0.903116 
5025225.225225 0.903309 
5015315.315315 0.903503 
5005405.405405 0.903696 
4995495.495495 0.903889 
4985585.585586 0.904083 
4975675.675676 0.904276 
4965765.765766 0.904469 
4955855.855856 0.904663 
4945945.945946 0.904856 
4936036.036036 0.905050 
4926126.126126 0.905243 
4916216.216216 0.905437 
4906306.306306 0.905630 
4896396.396396 0.905824 
4886486.486486 0.906018 
4876576.576577 0.906211 
4866666.666667 0.906405 
4856756.756757 0.906599 
4846846.846847 0.906793 
4836936.936937 0.906986 
4827027.027027 0.907180 
4817117.117117 0.907374 
4807207.207207 0.907568 
4797297.297297 0.907762 
4787387.387387 0.907956 
4777477.477477 0.908150 
4767567.567568 0.908344 
4757657.657658 0.908538 
4747747.747748 0.908732 
4737837.837838 0.908927 
4727927.927928 0.909121 
4718018.018018 0.909315 
4708108.108108 0.909509 
4698198.198198 0.909704 
4688288.288288 0.909898 
4678378.378378 0.910092 
4668468.468468 0.910287 
4658558.558559 0.910481 
4648648.648649 0.910676 
4638738.738739 0.910870 
4628828.828829 0.911065 
4618918.918919 0.911259 
4609009.009009 0.911454 
4599099.099099 0.911648 
4589189.189189 0.911843 
4579279.279279 0.912038 
4569369.369369 0.912233 
4559459.459459 0.912427 
4549549.549550 0.912622 
4539639.639640 0.912817 
4529729.729730 0.913012 
4519819.819820 0.913207 
4509909.909910 0.913402 
4500000.000000 0.913597 
4490090.090090 0.913792 
4480180.180180 0.913987 
4470270.270270 0.914182 
4460360.360360 0.914377 
4450450.450450 0.914572 
4440540.540541 0.914767 
4430630.630631 0.914963 
4420720.720721 0.915158 
4410810.810811 0.915353 
4400900.900901 0.915548 
4390990.990991 0.915744 
4381081.081081 0.915939 
4371171.171171 0.916135 
4361261.261261 0.916330 
4351351.351351 0.916526 
4341441.441441 0.916721 
4331531.531532 0.916917 
4321621.621622 0.917112 
4311711.711712 0.917308 
4301801.801802 0.917503 
4291891.891892 0.917699 
4281981.981982 0.917895 
4272072.072072 0.918091 
4262162.162162 0.918286 
4252252.252252 0.918482 
4242342.342342 0.918678 
4232432.432432 0.918874 
4222522.522523 0.919070 
4212612.612613 0.919266 
4202702.702703 0.919462 
4192792.792793 0.919658 
4182882.882883 0.919854 
4172972.972973 0.920050 
4163063.063063 0.920246 
4153153.153153 0.920443 
4143243.243243 0.920639 
4133333.333333 0.920835 
4123423.423423 0.921031 
4113513.513514 0.921228 
4103603.603604 0.921424 
4093693.693694 0.921620 
4083783.783784 0.921817 
4073873.873874 0.922013 
4063963.963964 0.922210 
4054054.054054 0.922406 
4044144.144144 0.922603 
4034234.234234 0.922799 
4024324.324324 0.922996 
4014414.414414 0.923193 
4004504.504505 0.923389 
3994594.594595 0.923586 
3984684.684685 0.923783 
3974774.774775 0.923980 
3964864.864865 0.924177 
3954954.954955 0.924373 
3945045.045045 0.924570 
3935135.135135 0.924767 
3925225.225225 0.924964 
3915315.315315 0.925161 
3905405.405405 0.925358 
3895495.495495 0.925555 
3885585.585586 0.925752 
3875675.675676 0.925950 
3865765.765766 0.926147 
3855855.855856 0.926344 
3845945.945946 0.926541 
3836036.036036 0.926739 
3826126.126126 0.926936 
3816216.216216 0.927133 
3806306.306306 0.927331 
3796396.396396 0.927528 
3786486.486486 0.927726 
3776576.576577 0.927923 
3766666.666667 0.928121 
3756756.756757 0.928318 
3746846.846847 0.928516 
3736936.936937 0.928713 
3727027.027027 0.928911 
3717117.117117 0.929109 
3707207.207207 0.929306 
3697297.297297 0.929504 
3687387.387387 0.929702 
3677477.477477 0.929900 
3667567.567568 0.930098 
3657657.657658 0.930296 
3647747.747748 0.930494 
3637837.837838 0.930692 
3627927.927928 0.930890 
3618018.018018 0.931088 
3608108.108108 0.931286 
3598198.198198 0.931484 
3588288.288288 0.931682 
3578378.378378 0.931880 
3568468.468468 0.932079 
3558558.558559 0.932277 
3548648.648649 0.932475 
3538738.738739 0.932674 
3528828.828829 0.932872 
3518918.918919 0.933070 
3509009.009009 0.933269 
3499099.099099 0.933467 
3489189.189189 0.933666 
3479279.279279 0.933864 
3469369.369369 0.934063 
3459459.459459 0.934262 
3449549.549550 0.934460 
3439639.639640 0.934659 
3429729.729730 0.934858 
3419819.819820 0.935056 
3409909.909910 0.935255 
3400000.000000 0.935454 
3390090.090090 0.935653 
3380180.180180 0.935852 
3370270.270270 0.936051 
3360360.360360 0.936250 
3350450.450450 0.936449 
3340540.540541 0.936648 
3330630.630631 0.936847 
3320720.720721 0.937046 
3310810.810811 0.937245 
3300900.900901 0.937444 
3290990.990991 0.937644 
3281081.081081 0.937843 
3271171.171171 0.938042 
3261261.261261 0.938241 
3251351.351351 0.938441 
3241441.441441 0.938640 
3231531.531532 0.938840 
3221621.621622 0.939039 
3211711.711712 0.939239 
3201801.801802 0.939438 
3191891.891892 0.939638 
3181981.981982 0.939837 
3172072.072072 0.940037 
3162162.162162 0.940237 
3152252.252252 0.940436 
3142342.342342 0.940636 
3132432.432432 0.940836 
3122522.522523 0.941036 
3112612.612613 0.941236 
3102702.702703 0.941436 
3092792.792793 0.941636 
3082882.882883 0.941835 
3072972.972973 0.942036 
3063063.063063 0.942236 
3053153.153153 0.942436 
3043243.243243 0.942636 
3033333.333333 0.942836 
3023423.423423 0.943036 
3013513.513514 0.943236 
3003603.603604 0.943437 
2993693.693694 0.943637 
2983783.783784 0.943837 
2973873.873874 0.944038 
2963963.963964 0.944238 
2954054.054054 0.944438 
2944144.144144 0.944639 
2934234.234234 0.944839 
2924324.324324 0.945040 
2914414.414414 0.945241 
2904504.504505 0.945441 
2894594.594595 0.945642 
2884684.684685 0.945843 
2874774.774775 0.946043 
2864864.864865 0.946244 
2854954.954955 0.946445 
2845045.045045 0.946646 
2835135.135135 0.946847 
2825225.225225 0.947047 
2815315.315315 0.947248 
2805405.405405 0.947449 
2795495.495495 0.947650 
2785585.585586 0.947851 
2775675.675676 0.948053 
2765765.765766 0.948254 
2755855.855856 0.948455 
2745945.945946 0.948656 
2736036.036036 0.948857 
2726126.126126 0.949059 
2716216.216216 0.949260 
2706306.306306 0.949461 
2696396.396396 0.949663 
2686486.486486 0.949864 
2676576.576577 0.950066 
2666666.666667 0.950267 
2656756.756757 0.950469 
2646846.846847 0.950670 
2636936.936937 0.950872 
2627027.027027 0.951073 
2617117.117117 0.951275 
2607207.207207 0.951477 
2597297.297297 0.951678 
2587387.387387 0.951880 
2577477.477477 0.952082 
2567567.567568 0.952284 
2557657.657658 0.952486 
2547747.747748 0.952688 
2537837.837838 0.952890 
2527927.927928 0.953092 
2518018.018018 0.953294 
2508108.108108 0.953496 
2498198.198198 0.953698 
2488288.288288 0.953900 
2478378.378378 0.954102 
2468468.468468 0.954304 
2458558.558559 0.954507 
2448648.648649 0.954709 
2438738.738739 0.954911 
2428828.828829 0.955114 
2418918.918919 0.955316 
2409009.009009 0.955519 
2399099.099099 0.955721 
2389189.189189 0.955924 
2379279.279279 0.956126 
2369369.369369 0.956329 
2359459.459459 0.956531 
2349549.549550 0.956734 
2339639.639640 0.956937 
2329729.729730 0.957139 
2319819.819820 0.957342 
2309909.909910 0.957545 
2300000.000000 0.957748 
2290090.090090 0.957951 
2280180.180180 0.958154 
2270270.270270 0.958357 
2260360.360360 0.958560 
2250450.450450 0.958763 
2240540.540541 0.958966 
2230630.630631 0.959169 
2220720.720721 0.959372 
2210810.810811 0.959575 
2200900.900901 0.959778 
2190990.990991 0.959982 
2181081.081081 0.960185 
2171171.171171 0.960388 
2161261.261261 0.960592 
2151351.351351 0.960795 
2141441.441441 0.960998 
2131531.531532 0.961202 
2121621.621622 0.961405 
2111711.711712 0.961609 
2101801.801802 0.961813 
2091891.891892 0.962016 
2081981.981982 0.962220 
2072072.072072 0.962424 
2062162.162162 0.962627 
2052252.252252 0.962831 
2042342.342342 0.963035 
2032432.432432 0.963239 
2022522.522523 0.963443 
2012612.612613 0.963646 
2002702.702703 0.963850 
1992792.792793 0.964054 
1982882.882883 0.964258 
1972972.972973 0.964463 
1963063.063063 0.964667 
1953153.153153 0.964871 
1943243.243243 0.965075 
1933333.333333 0.965279 
1923423.423423 0.965483 
1913513.513514 0.965688 
1903603.603604 0.965892 
1893693.693694 0.966096 
1883783.783784 0.966301 
1873873.873874 0.966505 
1863963.963964 0.966710 
1854054.054054 0.966914 
1844144.144144 0.967119 
1834234.234234 0.967323 
1824324.324324 0.967528 
1814414.414414 0.967733 
1804504.504505 0.967937 
1794594.594595 0.968142 
1784684.684685 0.968347 
1774774.774775 0.968552 
1764864.864865 0.968757 
1754954.954955 0.968961 
1745045.045045 0.969166 
1735135.135135 0.969371 
1725225.225225 0.969576 
1715315.315315 0.969781 
1705405.405405 0.969987 
1695495.495495 0.970192 
1685585.585586 0.970397 
1675675.675676 0.970602 
1665765.765766 0.970807 
1655855.855856 0.971012 
1645945.945946 0.971218 
1636036.036036 0.971423 
1626126.126126 0.971628 
1616216.216216 0.971834 
1606306.306306 0.972039 
1596396.396396 0.972245 
1586486.486486 0.972450 
1576576.576577 0.972656 
1566666.666667 0.972862 
1556756.756757 0.973067 
1546846.846847 0.973273 
1536936.936937 0.973479 
1527027.027027 0.973684 
1517117.117117 0.973890 
1507207.207207 0.974096 
1497297.297297 0.974302 
1487387.387387 0.974508 
1477477.477477 0.974714 
1467567.567568 0.974920 
1457657.657658 0.975126 
1447747.747748 0.975332 
1437837.837838 0.975538 
1427927.927928 0.975744 
1418018.018018 0.975950 
1408108.108108 0.976156 
1398198.198198 0.976363 
1388288.288288 0.976569 
1378378.378378 0.976775 
1368468.468468 0.976982 
1358558.558559 0.977188 
1348648.648649 0.977395 
1338738.738739 0.977601 
1328828.828829 0.977808 
1318918.918919 0.978014 
1309009.009009 0.978221 
1299099.099099 0.978427 
1289189.189189 0.978634 
1279279.279279 0.978841 
1269369.369369 0.979047 
1259459.459459 0.979254 
1249549.549550 0.979461 
1239639.639640 0.979668 
1229729.729730 0.979875 
1219819.819820 0.980082 
1209909.909910 0.980289 
1200000.000000 0.980496 
1190090.090090 0.980703 
1180180.180180 0.980910 
1170270.270270 0.981117 
1160360.360360 0.981324 
1150450.450450 0.981531 
1140540.540541 0.981739 
1130630.630631 0.981946 
1120720.720721 0.982153 
1110810.810811 0.982361 
1100900.900901 0.982568 
1090990.990991 0.982775 
1081081.081081 0.982983 
1071171.171171 0.983190 
1061261.261261 0.983398 
1051351.351351 0.983606 
1041441.441441 0.983813 
1031531.531532 0.984021 
1021621.621622 0.984229 
1011711.711712 0.984436 
1001801.801802 0.984644 
991891.891892 0.984852 
981981.981982 0.985060 
972072.072072 0.985268 
962162.162162 0.985476 
952252.252252 0.985684 
942342.342342 0.985892 
932432.432432 0.986100 
922522.522523 0.986308 
912612.612613 0.986516 
902702.702703 0.986724 
892792.792793 0.986932 
882882.882883 0.987140 
872972.972973 0.987349 
863063.063063 0.987557 
853153.153153 0.987765 
843243.243243 0.987974 
833333.333333 0.988182 
823423.423423 0.988391 
813513.513514 0.988599 
803603.603604 0.988808 
793693.693694 0.989016 
783783.783784 0.989225 
773873.873874 0.989434 
763963.963964 0.989642 
754054.054054 0.989851 
744144.144144 0.990060 
734234.234234 0.990269 
724324.324324 0.990478 
714414.414414 0.990687 
704504.504505 0.990896 
694594.594595 0.991105 
684684.684685 0.991314 
674774.774775 0.991523 
664864.864865 0.991732 
654954.954955 0.991941 
645045.045045 0.992150 
635135.135135 0.992359 
625225.225225 0.992569 
615315.315315 0.992778 
605405.405405 0.992987 
595495.495495 0.993197 
585585.585586 0.993406 
575675.675676 0.993615 
565765.765766 0.993825 
555855.855856 0.994034 
545945.945946 0.994244 
536036.036036 0.994454 
526126.126126 0.994663 
516216.216216 0.994873 
506306.306306 0.995083 
496396.396396 0.995292 
486486.486486 0.995502 
476576.576577 0.995712 
466666.666667 0.995922 
456756.756757 0.996132 
446846.846847 0.996342 
436936.936937 0.996552 
427027.027027 0.996762 
417117.117117 0.996972 
407207.207207 0.997182 
397297.297297 0.997392 
387387.387387 0.997602 
377477.477477 0.997813 
367567.567568 0.998023 
357657.657658 0.998233 
347747.747748 0.998444 
337837.837838 0.998654 
327927.927928 0.998864 
318018.018018 0.999075 
308108.108108 0.999285 
298198.198198 0.999496 
288288.288288 0.999707 
278378.378378 0.999917 
278378.378378 0.993643 
278378.378378 0.993643 
278378.378378 0.987342 
288288.288288 0.956570 
298198.198198 0.927711 
308108.108108 0.900591 
318018.018018 0.875058 
327927.927928 0.850977 
337837.837838 0.828226 
347747.747748 0.806700 
357657.657658 0.786301 
367567.567568 0.766944 
377477.477477 0.748551 
387387.387387 0.731051 
397297.297297 0.714381 
407207.207207 0.698483 
417117.117117 0.683306 
427027.027027 0.668800 
436936.936937 0.654923 
446846.846847 0.641635 
456756.756757 0.628898 
466666.666667 0.616680 
476576.576577 0.604948 
486486.486486 0.593676 
496396.396396 0.582836 
506306.306306 0.572404 
516216.216216 0.562357 
526126.126126 0.552675 
536036.036036 0.543337 
545945.945946 0.534327 
555855.855856 0.525626 
565765.765766 0.517220 
575675.675676 0.509094 
585585.585586 0.501233 
595495.495495 0.493626 
605405.405405 0.486260 
615315.315315 0.479123 
625225.225225 0.472206 
635135.135135 0.465498 
645045.045045 0.458990 
654954.954955 0.452673 
664864.864865 0.446539 
674774.774775 0.440581 
684684.684685 0.434789 
694594.594595 0.429159 
704504.504505 0.423683 
714414.414414 0.418354 
724324.324324 0.413168 
734234.234234 0.408118 
744144.144144 0.403199 
754054.054054 0.398407 
763963.963964 0.393735 
773873.873874 0.389181 
783783.783784 0.384738 
793693.693694 0.380405 
803603.603604 0.376175 
813513.513514 0.372046 
823423.423423 0.368015 
833333.333333 0.364077 
843243.243243 0.360230 
853153.153153 0.356470 
863063.063063 0.352795 
872972.972973 0.349202 
882882.882883 0.345687 
892792.792793 0.342250 
902702.702703 0.338886 
912612.612613 0.335593 
922522.522523 0.332371 
932432.432432 0.329215 
942342.342342 0.326125 
952252.252252 0.323097 
962162.162162 0.320131 
972072.072072 0.317225 
981981.981982 0.314376 
991891.891892 0.311583 
1001801.801802 0.308844 
1011711.711712 0.306158 
1021621.621622 0.303524 
1031531.531532 0.300939 
1041441.441441 0.298402 
1051351.351351 0.295913 
1061261.261261 0.293470 
1071171.171171 0.291071 
1081081.081081 0.288715 
1090990.990991 0.286402 
1100900.900901 0.284129 
1110810.810811 0.281897 
1120720.720721 0.279704 
1130630.630631 0.277548 
1140540.540541 0.275430 
1150450.450450 0.273347 
1160360.360360 0.271300 
1170270.270270 0.269287 
1180180.180180 0.267307 
1190090.090090 0.265360 
1200000.000000 0.263445 
1209909.909910 0.261560 
1219819.819820 0.259706 
1229729.729730 0.257882 
1239639.639640 0.256086 
1249549.549550 0.254319 
1259459.459459 0.252579 
1269369.369369 0.250866 
1279279.279279 0.249179 
1289189.189189 0.247518 
1299099.099099 0.245882 
1309009.009009 0.244271 
1318918.918919 0.242683 
1328828.828829 0.241120 
1338738.738739 0.239579 
1348648.648649 0.238060 
1358558.558559 0.236564 
1368468.468468 0.235089 
1378378.378378 0.233635 
1388288.288288 0.232201 
1398198.198198 0.230788 
1408108.108108 0.229395 
1418018.018018 0.228021 
1427927.927928 0.226665 
1437837.837838 0.225329 
1447747.747748 0.224010 
1457657.657658 0.222710 
1467567.567568 0.221427 
1477477.477477 0.220161 
1487387.387387 0.218912 
1497297.297297 0.217679 
1507207.207207 0.216462 
1517117.117117 0.215261 
1527027.027027 0.214076 
1536936.936937 0.212906 
1546846.846847 0.211751 
1556756.756757 0.210610 
1566666.666667 0.209484 
1576576.576577 0.208372 
1586486.486486 0.207274 
1596396.396396 0.206190 
1606306.306306 0.205118 
1616216.216216 0.204060 
1626126.126126 0.203015 
1636036.036036 0.201983 
1645945.945946 0.200962 
1655855.855856 0.199954 
1665765.765766 0.198958 
1675675.675676 0.197974 
1685585.585586 0.197001 
1695495.495495 0.196040 
1705405.405405 0.195090 
1715315.315315 0.194151 
1725225.225225 0.193222 
1735135.135135 0.192305 
1745045.045045 0.191397 
1754954.954955 0.190500 
1764864.864865 0.189613 
1774774.774775 0.188736 
1784684.684685 0.187869 
1794594.594595 0.187011 
1804504.504505 0.186163 
1814414.414414 0.185324 
1824324.324324 0.184494 
1834234.234234 0.183673 
1844144.144144 0.182861 
1854054.054054 0.182057 
1863963.963964 0.181262 
1873873.873874 0.180476 
1883783.783784 0.179698 
1893693.693694 0.178928 
1903603.603604 0.178166 
1913513.513514 0.177412 
1923423.423423 0.176666 
1933333.333333 0.175928 
1943243.243243 0.175197 
1953153.153153 0.174473 
1963063.063063 0.173757 
1972972.972973 0.173048 
1982882.882883 0.172347 
1992792.792793 0.171652 
2002702.702703 0.170964 
2012612.612613 0.170283 
2022522.522523 0.169609 
2032432.432432 0.168941 
2042342.342342 0.168280 
2052252.252252 0.167625 
2062162.162162 0.166977 
2072072.072072 0.166335 
2081981.981982 0.165699 
2091891.891892 0.165069 
2101801.801802 0.164445 
2111711.711712 0.163827 
2121621.621622 0.163215 
2131531.531532 0.162608 
2141441.441441 0.162008 
2151351.351351 0.161412 
2161261.261261 0.160823 
2171171.171171 0.160239 
2181081.081081 0.159660 
2190990.990991 0.159086 
2200900.900901 0.158518 
2210810.810811 0.157954 
2220720.720721 0.157396 
2230630.630631 0.156843 
2240540.540541 0.156295 
2250450.450450 0.155752 
2260360.360360 0.155213 
2270270.270270 0.154680 
2280180.180180 0.154151 
2290090.090090 0.153626 
2300000.000000 0.153106 
2309909.909910 0.152591 
2319819.819820 0.152080 
2329729.729730 0.151574 
2339639.639640 0.151072 
2349549.549550 0.150574 
2359459.459459 0.150081 
2369369.369369 0.149591 
2379279.279279 0.149106 
2389189.189189 0.148625 
2399099.099099 0.148148 
2409009.009009 0.147675 
2418918.918919 0.147206 
2428828.828829 0.146740 
2438738.738739 0.146279 
2448648.648649 0.145821 
2458558.558559 0.145367 
2468468.468468 0.144917 
2478378.378378 0.144471 
2488288.288288 0.144028 
2498198.198198 0.143588 
2508108.108108 0.143153 
2518018.018018 0.142720 
2527927.927928 0.142292 
2537837.837838 0.141866 
2547747.747748 0.141444 
2557657.657658 0.141025 
2567567.567568 0.140610 
2577477.477477 0.140198 
2587387.387387 0.139789 
2597297.297297 0.139383 
2607207.207207 0.138980 
2617117.117117 0.138581 
2627027.027027 0.138185 
2636936.936937 0.137791 
2646846.846847 0.137401 
2656756.756757 0.137013 
2666666.666667 0.136629 
2676576.576577 0.136247 
2686486.486486 0.135869 
2696396.396396 0.135493 
2706306.306306 0.135120 
2716216.216216 0.134750 
2726126.126126 0.134382 
2736036.036036 0.134018 
2745945.945946 0.133656 
2755855.855856 0.133296 
2765765.765766 0.132940 
2775675.675676 0.132585 
2785585.585586 0.132234 
2795495.495495 0.131885 
2805405.405405 0.131539 
2815315.315315 0.131195 
2825225.225225 0.130853 
2835135.135135 0.130514 
2845045.045045 0.130178 
2854954.954955 0.129843 
2864864.864865 0.129512 
2874774.774775 0.129182 
2884684.684685 0.128855 
2894594.594595 0.128530 
2904504.504505 0.128208 
2914414.414414 0.127887 
2924324.324324 0.127569 
2934234.234234 0.127254 
2944144.144144 0.126940 
2954054.054054 0.126629 
2963963.963964 0.126319 
2973873.873874 0.126012 
2983783.783784 0.125707 
2993693.693694 0.125404 
3003603.603604 0.125103 
3013513.513514 0.124804 
3023423.423423 0.124507 
3033333.333333 0.124212 
3043243.243243 0.123920 
3053153.153153 0.123629 
3063063.063063 0.123340 
3072972.972973 0.123053 
3082882.882883 0.122768 
3092792.792793 0.122484 
3102702.702703 0.122203 
3112612.612613 0.121923 
3122522.522523 0.121646 
3132432.432432 0.121370 
3142342.342342 0.121096 
3152252.252252 0.120824 
3162162.162162 0.120553 
3172072.072072 0.120284 
3181981.981982 0.120017 
3191891.891892 0.119752 
3201801.801802 0.119489 
3211711.711712 0.119227 
3221621.621622 0.118967 
3231531.531532 0.118708 
3241441.441441 0.118451 
3251351.351351 0.118196 
3261261.261261 0.117942 
3271171.171171 0.117690 
3281081.081081 0.117440 
3290990.990991 0.117191 
3300900.900901 0.116943 
3310810.810811 0.116698 
3320720.720721 0.116453 
3330630.630631 0.116211 
3340540.540541 0.115969 
3350450.450450 0.115730 
3360360.360360 0.115491 
3370270.270270 0.115255 
3380180.180180 0.115019 
3390090.090090 0.114785 
3400000.000000 0.114553 
3409909.909910 0.114322 
3419819.819820 0.114092 
3429729.729730 0.113864 
3439639.639640 0.113637 
3449549.549550 0.113411 
3459459.459459 0.113187 
3469369.369369 0.112964 
3479279.279279 0.112743 
3489189.189189 0.112523 
3499099.099099 0.112304 
3509009.009009 0.112086 
3518918.918919 0.111870 
3528828.828829 0.111655 
3538738.738739 0.111441 
3548648.648649 0.111229 
3558558.558559 0.111017 
3568468.468468 0.110807 
3578378.378378 0.110598 
3588288.288288 0.110391 
3598198.198198 0.110184 
3608108.108108 0.109979 
3618018.018018 0.109775 
3627927.927928 0.109572 
3637837.837838 0.109371 
3647747.747748 0.109170 
3657657.657658 0.108971 
3667567.567568 0.108773 
3677477.477477 0.108576 
3687387.387387 0.108380 
3697297.297297 0.108185 
3707207.207207 0.107991 
3717117.117117 0.107798 
3727027.027027 0.107607 
3736936.936937 0.107416 
3746846.846847 0.107227 
3756756.756757 0.107038 
3766666.666667 0.106851 
3776576.576577 0.106665 
3786486.486486 0.106480 
3796396.396396 0.106295 
3806306.306306 0.106112 
3816216.216216 0.105930 
3826126.126126 0.105749 
3836036.036036 0.105569 
3845945.945946 0.105389 
3855855.855856 0.105211 
3865765.765766 0.105034 
3875675.675676 0.104858 
3885585.585586 0.104682 
3895495.495495 0.104508 
3905405.405405 0.104335 
3915315.315315 0.104162 
3925225.225225 0.103990 
3935135.135135 0.103820 
3945045.045045 0.103650 
3954954.954955 0.103481 
3964864.864865 0.103313 
3974774.774775 0.103146 
3984684.684685 0.102980 
3994594.594595 0.102815 
4004504.504505 0.102651 
4014414.414414 0.102487 
4024324.324324 0.102324 
4034234.234234 0.102163 
4044144.144144 0.102002 
4054054.054054 0.101842 
4063963.963964 0.101682 
4073873.873874 0.101524 
4083783.783784 0.101366 
4093693.693694 0.101209 
4103603.603604 0.101054 
4113513.513514 0.100898 
4123423.423423 0.100744 
4133333.333333 0.100590 
4143243.243243 0.100438 
4153153.153153 0.100286 
4163063.063063 0.100135 
4172972.972973 0.099984 
4182882.882883 0.099834 
4192792.792793 0.099686 
4202702.702703 0.099537 
4212612.612613 0.099390 
4222522.522523 0.099243 
4232432.432432 0.099098 
4242342.342342 0.098952 
4252252.252252 0.098808 
4262162.162162 0.098664 
4272072.072072 0.098521 
4281981.981982 0.098379 
4291891.891892 0.098238 
4301801.801802 0.098097 
4311711.711712 0.097957 
4321621.621622 0.097817 
4331531.531532 0.097678 
4341441.441441 0.097540 
4351351.351351 0.097403 
4361261.261261 0.097266 
4371171.171171 0.097130 
4381081.081081 0.096995 
4390990.990991 0.096860 
4400900.900901 0.096726 
4410810.810811 0.096593 
4420720.720721 0.096460 
4430630.630631 0.096328 
4440540.540541 0.096197 
4450450.450450 0.096066 
4460360.360360 0.095936 
4470270.270270 0.095806 
4480180.180180 0.095677 
4490090.090090 0.095549 
4500000.000000 0.095422 
4509909.909910 0.095295 
4519819.819820 0.095168 
4529729.729730 0.095042 
4539639.639640 0.094917 
4549549.549550 0.094793 
4559459.459459 0.094669 
4569369.369369 0.094545 
4579279.279279 0.094422 
4589189.189189 0.094300 
4599099.099099 0.094178 
4609009.009009 0.094057 
4618918.918919 0.093937 
4628828.828829 0.093817 
4638738.738739 0.093698 
4648648.648649 0.093579 
4658558.558559 0.093460 
4668468.468468 0.093343 
4678378.378378 0.093226 
4688288.288288 0.093109 
4698198.198198 0.092993 
4708108.108108 0.092877 
4718018.018018 0.092762 
4727927.927928 0.092648 
4737837.837838 0.092534 
4747747.747748 0.092421 
4757657.657658 0.092308 
4767567.567568 0.092196 
4777477.477477 0.092084 
4787387.387387 0.091972 
4797297.297297 0.091862 
4807207.207207 0.091751 
4817117.117117 0.091642 
4827027.027027 0.091532 
4836936.936937 0.091423 
4846846.846847 0.091315 
4856756.756757 0.091207 
4866666.666667 0.091100 
4876576.576577 0.090993 
4886486.486486 0.090887 
4896396.396396 0.090781 
4906306.306306 0.090676 
4916216.216216 0.090571 
4926126.126126 0.090466 
4936036.036036 0.090363 
4945945.945946 0.090259 
4955855.855856 0.090156 
4965765.765766 0.090054 
4975675.675676 0.089951 
4985585.585586 0.089850 
4995495.495495 0.089749 
5005405.405405 0.089648 
5015315.315315 0.089548 
5025225.225225 0.089448 
5035135.135135 0.089348 
5045045.045045 0.089249 
5054954.954955 0.089151 
5064864.864865 0.089053 
5074774.774775 0.088955 
5084684.684685 0.088858 
5094594.594595 0.088761 
5104504.504505 0.088665 
5114414.414414 0.088569 
5124324.324324 0.088473 
5134234.234234 0.088378 
5144144.144144 0.088284 
5154054.054054 0.088189 
5163963.963964 0.088096 
5173873.873874 0.088002 
5183783.783784 0.087909 
5193693.693694 0.087816 
5203603.603604 0.087724 
5213513.513514 0.087632 
5223423.423423 0.087541 
5233333.333333 0.087450 
5243243.243243 0.087359 
5253153.153153 0.087269 
5263063.063063 0.087179 
5272972.972973 0.087090 
5282882.882883 0.087001 
5292792.792793 0.086912 
5302702.702703 0.086824 
5312612.612613 0.086736 
5322522.522523 0.086648 
5332432.432432 0.086561 
5342342.342342 0.086474 
5352252.252252 0.086388 
5362162.162162 0.086302 
5372072.072072 0.086216 
5381981.981982 0.086130 
5391891.891892 0.086045 
5401801.801802 0.085961 
5411711.711712 0.085877 
5421621.621622 0.085793 
5431531.531532 0.085709 
5441441.441441 0.085626 
5451351.351351 0.085543 
5461261.261261 0.085460 
5471171.171171 0.085378 
5481081.081081 0.085296 
5490990.990991 0.085215 
5500900.900901 0.085134 
5510810.810811 0.085053 
5520720.720721 0.084973 
5530630.630631 0.084892 
5540540.540541 0.084813 
5550450.450450 0.084733 
5560360.360360 0.084654 
5570270.270270 0.084575 
5580180.180180 0.084497 
5590090.090090 0.084419 
5600000.000000 0.084341 
5609909.909910 0.084263 
5619819.819820 0.084186 
5629729.729730 0.084109 
5639639.639640 0.084033 
5649549.549550 0.083957 
5659459.459459 0.083881 
5669369.369369 0.083805 
5679279.279279 0.083730 
5689189.189189 0.083655 
5699099.099099 0.083580 
5709009.009009 0.083506 
5718918.918919 0.083432 
5728828.828829 0.083358 
5738738.738739 0.083284 
5748648.648649 0.083211 
5758558.558559 0.083138 
5768468.468468 0.083066 
5778378.378378 0.082994 
5788288.288288 0.082922 
5798198.198198 0.082850 
5808108.108108 0.082779 
5818018.018018 0.082707 
5827927.927928 0.082637 
5837837.837838 0.082566 
5847747.747748 0.082496 
5857657.657658 0.082426 
5867567.567568 0.082356 
5877477.477477 0.082287 
5887387.387387 0.082218 
5897297.297297 0.082149 
5907207.207207 0.082080 
5917117.117117 0.082012 
5927027.027027 0.081944 
5936936.936937 0.081876 
5946846.846847 0.081809 
5956756.756757 0.081742 
5966666.666667 0.081675 
5976576.576577 0.081608 
5986486.486486 0.081542 
5996396.396396 0.081475 
6006306.306306 0.081410 
6016216.216216 0.081344 
6026126.126126 0.081279 
6036036.036036 0.081214 
6045945.945946 0.081149 
6055855.855856 0.081084 
6065765.765766 0.081020 
6075675.675676 0.080956 
6085585.585586 0.080892 
6095495.495495 0.080828 
6105405.405405 0.080765 
6115315.315315 0.080702 
6125225.225225 0.080639 
6135135.135135 0.080577 
6145045.045045 0.080514 
6154954.954955 0.080452 
6164864.864865 0.080390 
6174774.774775 0.080329 
6184684.684685 0.080268 
6194594.594595 0.080206 
6204504.504505 0.080146 
6214414.414414 0.080085 
6224324.324324 0.080025 
6234234.234234 0.079964 
6244144.144144 0.079904 
6254054.054054 0.079845 
6263963.963964 0.079785 
6273873.873874 0.079726 
6283783.783784 0.079667 
6293693.693694 0.079608 
6303603.603604 0.079550 
6313513.513514 0.079492 
6323423.423423 0.079434 
6333333.333333 0.079376 
6343243.243243 0.079318 
6353153.153153 0.079261 
6363063.063063 0.079203 
6372972.972973 0.079147 
6382882.882883 0.079090 
6392792.792793 0.079033 
6402702.702703 0.078977 
6412612.612613 0.078921 
6422522.522523 0.078865 
6432432.432432 0.078809 
6442342.342342 0.078754 
6452252.252252 0.078699 
6462162.162162 0.078644 
6472072.072072 0.078589 
6481981.981982 0.078534 
6491891.891892 0.078480 
6501801.801802 0.078426 
6511711.711712 0.078372 
6521621.621622 0.078318 
6531531.531532 0.078265 
6541441.441441 0.078211 
6551351.351351 0.078158 
6561261.261261 0.078105 
6571171.171171 0.078052 
6581081.081081 0.078000 
6590990.990991 0.077948 
6600900.900901 0.077895 
6610810.810811 0.077843 
6620720.720721 0.077792 
6630630.630631 0.077740 
6640540.540541 0.077689 
6650450.450450 0.077638 
6660360.360360 0.077587 
6670270.270270 0.077536 
6680180.180180 0.077485 
6690090.090090 0.077435 
6700000.000000 0.077385 
6709909.909910 0.077335 
6719819.819820 0.077285 
6729729.729730 0.077236 
6739639.639640 0.077186 
6749549.549550 0.077137 
6759459.459459 0.077088 
6769369.369369 0.077039 
6779279.279279 0.076990 
6789189.189189 0.076942 
6799099.099099 0.076893 
6809009.009009 0.076845 
6818918.918919 0.076797 
6828828.828829 0.076750 
6838738.738739 0.076702 
6848648.648649 0.076655 
6858558.558559 0.076607 
6868468.468468 0.076560 
6878378.378378 0.076513 
6888288.288288 0.076467 
6898198.198198 0.076420 
6908108.108108 0.076374 
6918018.018018 0.076328 
6927927.927928 0.076282 
6937837.837838 0.076236 
6947747.747748 0.076190 
6957657.657658 0.076145 
6967567.567568 0.076099 
6977477.477477 0.076054 
6987387.387387 0.076009 
6997297.297297 0.075965 
7007207.207207 0.075920 
7017117.117117 0.075875 
7027027.027027 0.075831 
7036936.936937 0.075787 
7046846.846847 0.075743 
7056756.756757 0.075699 
7066666.666667 0.075656 
7076576.576577 0.075612 
7086486.486486 0.075569 
7096396.396396 0.075526 
7106306.306306 0.075483 
7116216.216216 0.075440 
7126126.126126 0.075397 
7136036.036036 0.075355 
7145945.945946 0.075312 
7155855.855856 0.075270 
7165765.765766 0.075228 
7175675.675676 0.075186 
7185585.585586 0.075144 
7195495.495495 0.075103 
7205405.405405 0.075061 
7215315.315315 0.075020 
7225225.225225 0.074979 
7235135.135135 0.074938 
7245045.045045 0.074897 
7254954.954955 0.074857 
7264864.864865 0.074816 
7274774.774775 0.074776 
7284684.684685 0.074736 
7294594.594595 0.074695 
7304504.504505 0.074656 
7314414.414414 0.074616 
7324324.324324 0.074576 
7334234.234234 0.074537 
7344144.144144 0.074497 
7354054.054054 0.074458 
7363963.963964 0.074419 
7373873.873874 0.074380 
7383783.783784 0.074342 
7393693.693694 0.074303 
7403603.603604 0.074265 
7413513.513514 0.074226 
7423423.423423 0.074188 
7433333.333333 0.074150 
7443243.243243 0.074112 
7453153.153153 0.074074 
7463063.063063 0.074037 
7472972.972973 0.073999 
7482882.882883 0.073962 
7492792.792793 0.073925 
7502702.702703 0.073888 
7512612.612613 0.073851 
7522522.522523 0.073814 
7532432.432432 0.073777 
7542342.342342 0.073741 
7552252.252252 0.073705 
7562162.162162 0.073668 
7572072.072072 0.073632 
7581981.981982 0.073596 
7591891.891892 0.073560 
7601801.801802 0.073525 
7611711.711712 0.073489 
7621621.621622 0.073454 
7631531.531532 0.073418 
7641441.441441 0.073383 
7651351.351351 0.073348 
7661261.261261 0.073313 
7671171.171171 0.073278 
7681081.081081 0.073244 
7690990.990991 0.073209 
7700900.900901 0.073175 
7710810.810811 0.073141 
7720720.720721 0.073106 
7730630.630631 0.073072 
7740540.540541 0.073039 
7750450.450450 0.073005 
7760360.360360 0.072971 
7770270.270270 0.072938 
7780180.180180 0.072904 
7790090.090090 0.072871 
7800000.000000 0.072838 
7809909.909910 0.072805 
7819819.819820 0.072772 
7829729.729730 0.072739 
7839639.639640 0.072706 
7849549.549550 0.072674 
7859459.459459 0.072641 
7869369.369369 0.072609 
7879279.279279 0.072577 
7889189.189189 0.072545 
7899099.099099 0.072513 
7909009.009009 0.072481 
7918918.918919 0.072449 
7928828.828829 0.072418 
7938738.738739 0.072386 
7948648.648649 0.072355 
7958558.558559 0.072324 
7968468.468468 0.072293 
7978378.378378 0.072262 
7988288.288288 0.072231 
7998198.198198 0.072200 
8008108.108108 0.072169 
8018018.018018 0.072139 
8027927.927928 0.072108 
8037837.837838 0.072078 
8047747.747748 0.072048 
8057657.657658 0.072018 
8067567.567568 0.071988 
8077477.477477 0.071958 
8087387.387387 0.071928 
8097297.297297 0.071898 
8107207.207207 0.071869 
8117117.117117 0.071839 
8127027.027027 0.071810 
8136936.936937 0.071781 
8146846.846847 0.071752 
8156756.756757 0.071723 
8166666.666667 0.071694 
8176576.576577 0.071665 
8186486.486486 0.071636 
8196396.396396 0.071608 
8206306.306306 0.071579 
8216216.216216 0.071551 
8226126.126126 0.071523 
8236036.036036 0.071494 
8245945.945946 0.071466 
8255855.855856 0.071438 
8265765.765766 0.071411 
8275675.675676 0.071383 
8285585.585586 0.071355 
8295495.495495 0.071328 
8305405.405405 0.071300 
8315315.315315 0.071273 
8325225.225225 0.071246 
8335135.135135 0.071219 
8345045.045045 0.071192 
8354954.954955 0.071165 
8364864.864865 0.071138 
8374774.774775 0.071111 
8384684.684685 0.071085 
8394594.594595 0.071058 
8404504.504505 0.071032 
8414414.414414 0.071005 
8424324.324324 0.070979 
8434234.234234 0.070953 
8444144.144144 0.070927 
8454054.054054 0.070901 
8463963.963964 0.070875 
8473873.873874 0.070850 
8483783.783784 0.070824 
8493693.693694 0.070798 
8503603.603604 0.070773 
8513513.513514 0.070748 
8523423.423423 0.070722 
8533333.333333 0.070697 
8543243.243243 0.070672 
8553153.153153 0.070647 
8563063.063063 0.070622 
8572972.972973 0.070598 
8582882.882883 0.070573 
8592792.792793 0.070548 
8602702.702703 0.070524 
8612612.612613 0.070499 
8622522.522523 0.070475 
8632432.432432 0.070451 
8642342.342342 0.070427 
8652252.252252 0.070403 
8662162.162162 0.070379 
8672072.072072 0.070355 
8681981.981982 0.070331 
8691891.891892 0.070307 
8701801.801802 0.070284 
8711711.711712 0.070260 
8721621.621622 0.070237 
8731531.531532 0.070214 
8741441.441441 0.070190 
8751351.351351 0.070167 
8761261.261261 0.070144 
8771171.171171 0.070121 
8781081.081081 0.070098 
8790990.990991 0.070076 
8800900.900901 0.070053 
8810810.810811 0.070030 
8820720.720721 0.070008 
8830630.630631 0.069985 
8840540.540541 0.069963 
8850450.450450 0.069941 
8860360.360360 0.069919 
8870270.270270 0.069897 
8880180.180180 0.069875 
8890090.090090 0.069853 
8900000.000000 0.069831 
8909909.909910 0.069809 
8919819.819820 0.069787 
8929729.729730 0.069766 
8939639.639640 0.069744 
8949549.549550 0.069723 
8959459.459459 0.069702 
8969369.369369 0.069680 
8979279.279279 0.069659 
8989189.189189 0.069638 
8999099.099099 0.069617 
9009009.009009 0.069596 
9018918.918919 0.069575 
9028828.828829 0.069555 
9038738.738739 0.069534 
9048648.648649 0.069513 
9058558.558559 0.069493 
9068468.468468 0.069472 
9078378.378378 0.069452 
9088288.288288 0.069432 
9098198.198198 0.069411 
9108108.108108 0.069391 
9118018.018018 0.069371 
9127927.927928 0.069351 
9137837.837838 0.069331 
9147747.747748 0.069312 
9157657.657658 0.069292 
9167567.567568 0.069272 
9177477.477477 0.069253 
9187387.387387 0.069233 
9197297.297297 0.069214 
9207207.207207 0.069194 
9217117.117117 0.069175 
9227027.027027 0.069156 
9236936.936937 0.069137 
9246846.846847 0.069118 
9256756.756757 0.069099 
9266666.666667 0.069080 
9276576.576577 0.069061 
9286486.486486 0.069043 
9296396.396396 0.069024 
9306306.306306 0.069005 
9316216.216216 0.068987 
9326126.126126 0.068968 
9336036.036036 0.068950 
9345945.945946 0.068932 
9355855.855856 0.068913 
9365765.765766 0.068895 
9375675.675676 0.068877 
9385585.585586 0.068859 
9395495.495495 0.068841 
9405405.405405 0.068824 
9415315.315315 0.068806 
9425225.225225 0.068788 
9435135.135135 0.068770 
9445045.045045 0.068753 
9454954.954955 0.068735 
9464864.864865 0.068718 
9474774.774775 0.068701 
9484684.684685 0.068683 
9494594.594595 0.068666 
9504504.504505 0.068649 
9514414.414414 0.068632 
9524324.324324 0.068615 
9534234.234234 0.068598 
9544144.144144 0.068581 
9554054.054054 0.068564 
9563963.963964 0.068548 
9573873.873874 0.068531 
9583783.783784 0.068514 
9593693.693694 0.068498 
9603603.603604 0.068482 
9613513.513514 0.068465 
9623423.423423 0.068449 
9633333.333333 0.068433 
9643243.243243 0.068416 
9653153.153153 0.068400 
9663063.063063 0.068384 
9672972.972973 0.068368 
9682882.882883 0.068352 
9692792.792793 0.068337 
9702702.702703 0.068321 
9712612.612613 0.068305 
9722522.522523 0.068290 
9732432.432432 0.068274 
9742342.342342 0.068258 
9752252.252252 0.068243 
9762162.162162 0.068228 
9772072.072072 0.068212 
9781981.981982 0.068197 
9791891.891892 0.068182 
9801801.801802 0.068167 
9811711.711712 0.068152 
9821621.621622 0.068137 
9831531.531532 0.068122 
9841441.441441 0.068107 
9851351.351351 0.068092 
9861261.261261 0.068077 
9871171.171171 0.068063 
9881081.081081 0.068048 
9890990.990991 0.068034 
9900900.900901 0.068019 
9910810.810811 0.068005 
9920720.720721 0.067990 
9930630.630631 0.067976 
9940540.540541 0.067962 
9950450.450450 0.067948 
9960360.360360 0.067934 
9970270.270270 0.067920 
9980180.180180 0.067906 
9990090.090090 0.067892 
10000000.000000 0.067878 
10000000.000000 0.067878 
10050050.050050 0.067809 
10100100.100100 0.067741 
10150150.150150 0.067675 
10200200.200200 0.067611 
10250250.250250 0.067548 
10300300.300300 0.067486 
10350350.350350 0.067426 
10400400.400400 0.067368 
10450450.450450 0.067310 
10500500.500501 0.067254 
10550550.550551 0.067200 
10600600.600601 0.067147 
10650650.650651 0.067095 
10700700.700701 0.067044 
10750750.750751 0.066995 
10800800.800801 0.066947 
10850850.850851 0.066900 
10900900.900901 0.066855 
10950950.950951 0.066811 
11001001.001001 0.066768 
11051051.051051 0.066726 
11101101.101101 0.066686 
11151151.151151 0.066646 
11201201.201201 0.066608 
11251251.251251 0.066571 
11301301.301301 0.066535 
11351351.351351 0.066500 
11401401.401401 0.066466 
11451451.451451 0.066434 
11501501.501502 0.066402 
11551551.551552 0.066372 
11601601.601602 0.066343 
11651651.651652 0.066314 
11701701.701702 0.066287 
11751751.751752 0.066261 
11801801.801802 0.066236 
11851851.851852 0.066211 
11901901.901902 0.066188 
11951951.951952 0.066166 
12002002.002002 0.066145 
12052052.052052 0.066125 
12102102.102102 0.066105 
12152152.152152 0.066087 
12202202.202202 0.066069 
12252252.252252 0.066053 
12302302.302302 0.066037 
12352352.352352 0.066023 
12402402.402402 0.066009 
12452452.452452 0.065996 
12502502.502503 0.065984 
12552552.552553 0.065973 
12602602.602603 0.065963 
12652652.652653 0.065953 
12702702.702703 0.065945 
12752752.752753 0.065937 
12802802.802803 0.065930 
12852852.852853 0.065924 
12902902.902903 0.065919 
12952952.952953 0.065914 
13003003.003003 0.065911 
13053053.053053 0.065908 
13103103.103103 0.065906 
13153153.153153 0.065905 
13203203.203203 0.065904 
13253253.253253 0.065905 
13303303.303303 0.065906 
13353353.353353 0.065907 
13403403.403403 0.065910 
13453453.453453 0.065913 
13503503.503504 0.065917 
13553553.553554 0.065922 
13603603.603604 0.065928 
13653653.653654 0.065934 
13703703.703704 0.065941 
13753753.753754 0.065948 
13803803.803804 0.065957 
13853853.853854 0.065966 
13903903.903904 0.065975 
13953953.953954 0.065986 
14004004.004004 0.065997 
14054054.054054 0.066009 
14104104.104104 0.066021 
14154154.154154 0.066034 
14204204.204204 0.066048 
14254254.254254 0.066062 
14304304.304304 0.066077 
14354354.354354 0.066093 
14404404.404404 0.066109 
14454454.454454 0.066126 
14504504.504505 0.066144 
14554554.554555 0.066162 
14604604.604605 0.066181 
14654654.654655 0.066200 
14704704.704705 0.066220 
14754754.754755 0.066241 
14804804.804805 0.066262 
14854854.854855 0.066284 
14904904.904905 0.066307 
14954954.954955 0.066330 
15005005.005005 0.066353 
15055055.055055 0.066378 
15105105.105105 0.066402 
15155155.155155 0.066428 
15205205.205205 0.066454 
15255255.255255 0.066480 
15305305.305305 0.066507 
15355355.355355 0.066535 
15405405.405405 0.066563 
15455455.455455 0.066592 
15505505.505506 0.066621 
15555555.555556 0.066651 
15605605.605606 0.066681 
15655655.655656 0.066712 
15705705.705706 0.066744 
15755755.755756 0.066776 
15805805.805806 0.066808 
15855855.855856 0.066841 
15905905.905906 0.066875 
15955955.955956 0.066909 
16006006.006006 0.066944 
16056056.056056 0.066979 
16106106.106106 0.067015 
16156156.156156 0.067051 
16206206.206206 0.067087 
16256256.256256 0.067125 
16306306.306306 0.067162 
16356356.356356 0.067201 
16406406.406406 0.067239 
16456456.456456 0.067278 
16506506.506507 0.067318 
16556556.556557 0.067358 
16606606.606607 0.067399 
16656656.656657 0.067440 
16706706.706707 0.067482 
16756756.756757 0.067524 
16806806.806807 0.067566 
16856856.856857 0.067609 
16906906.906907 0.067653 
16956956.956957 0.067697 
17007007.007007 0.067741 
17057057.057057 0.067786 
17107107.107107 0.067832 
17157157.157157 0.067877 
17207207.207207 0.067924 
17257257.257257 0.067971 
17307307.307307 0.068018 
17357357.357357 0.068065 
17407407.407407 0.068114 
17457457.457457 0.068162 
17507507.507508 0.068211 
17557557.557558 0.068261 
17607607.607608 0.068311 
17657657.657658 0.068361 
17707707.707708 0.068412 
17757757.757758 0.068463 
17807807.807808 0.068515 
17857857.857858 0.068567 
17907907.907908 0.068619 
17957957.957958 0.068672 
18008008.008008 0.068726 
18058058.058058 0.068780 
18108108.108108 0.068834 
18158158.158158 0.068889 
18208208.208208 0.068944 
18258258.258258 0.068999 
18308308.308308 0.069055 
18358358.358358 0.069112 
18408408.408408 0.069169 
18458458.458458 0.069226 
18508508.508509 0.069284 
18558558.558559 0.069342 
18608608.608609 0.069400 
18658658.658659 0.069459 
18708708.708709 0.069519 
18758758.758759 0.069578 
18808808.808809 0.069638 
18858858.858859 0.069699 
18908908.908909 0.069760 
18958958.958959 0.069821 
19009009.009009 0.069883 
19059059.059059 0.069945 
19109109.109109 0.070008 
19159159.159159 0.070071 
19209209.209209 0.070134 
19259259.259259 0.070198 
19309309.309309 0.070262 
19359359.359359 0.070327 
19409409.409409 0.070392 
19459459.459459 0.070457 
19509509.509510 0.070523 
19559559.559560 0.070589 
19609609.609610 0.070656 
19659659.659660 0.070723 
19709709.709710 0.070790 
19759759.759760 0.070858 
19809809.809810 0.070926 
19859859.859860 0.070995 
19909909.909910 0.071064 
19959959.959960 0.071133 
20010010.010010 0.071203 
20060060.060060 0.071273 
20110110.110110 0.071343 
20160160.160160 0.071414 
20210210.210210 0.071486 
20260260.260260 0.071557 
20310310.310310 0.071629 
20360360.360360 0.071702 
20410410.410410 0.071774 
20460460.460460 0.071848 
20510510.510511 0.071921 
20560560.560561 0.071995 
20610610.610611 0.072069 
20660660.660661 0.072144 
20710710.710711 0.072219 
20760760.760761 0.072295 
20810810.810811 0.072370 
20860860.860861 0.072447 
20910910.910911 0.072523 
20960960.960961 0.072600 
21011011.011011 0.072678 
21061061.061061 0.072755 
21111111.111111 0.072833 
21161161.161161 0.072912 
21211211.211211 0.072991 
21261261.261261 0.073070 
21311311.311311 0.073150 
21361361.361361 0.073230 
21411411.411411 0.073310 
21461461.461461 0.073391 
21511511.511512 0.073472 
21561561.561562 0.073553 
21611611.611612 0.073635 
21661661.661662 0.073717 
21711711.711712 0.073800 
21761761.761762 0.073883 
21811811.811812 0.073966 
21861861.861862 0.074050 
21911911.911912 0.074134 
21961961.961962 0.074219 
22012012.012012 0.074303 
22062062.062062 0.074389 
22112112.112112 0.074474 
22162162.162162 0.074560 
22212212.212212 0.074646 
22262262.262262 0.074733 
22312312.312312 0.074820 
22362362.362362 0.074908 
22412412.412412 0.074995 
22462462.462462 0.075084 
22512512.512513 0.075172 
22562562.562563 0.075261 
22612612.612613 0.075350 
22662662.662663 0.075440 
22712712.712713 0.075530 
22762762.762763 0.075620 
22812812.812813 0.075711 
22862862.862863 0.075802 
22912912.912913 0.075894 
22962962.962963 0.075986 
23013013.013013 0.076078 
23063063.063063 0.076171 
23113113.113113 0.076264 
23163163.163163 0.076357 
23213213.213213 0.076451 
23263263.263263 0.076545 
23313313.313313 0.076640 
23363363.363363 0.076734 
23413413.413413 0.076830 
23463463.463463 0.076925 
23513513.513514 0.077021 
23563563.563564 0.077118 
23613613.613614 0.077215 
23663663.663664 0.077312 
23713713.713714 0.077409 
23763763.763764 0.077507 
23813813.813814 0.077605 
23863863.863864 0.077704 
23913913.913914 0.077803 
23963963.963964 0.077902 
24014014.014014 0.078002 
24064064.064064 0.078102 
24114114.114114 0.078203 
24164164.164164 0.078304 
24214214.214214 0.078405 
24264264.264264 0.078507 
24314314.314314 0.078609 
24364364.364364 0.078711 
24414414.414414 0.078814 
24464464.464464 0.078917 
24514514.514515 0.079021 
24564564.564565 0.079125 
24614614.614615 0.079229 
24664664.664665 0.079334 
24714714.714715 0.079439 
24764764.764765 0.079544 
24814814.814815 0.079650 
24864864.864865 0.079757 
24914914.914915 0.079863 
24964964.964965 0.079970 
25015015.015015 0.080078 
25065065.065065 0.080186 
25115115.115115 0.080294 
25165165.165165 0.080402 
25215215.215215 0.080511 
25265265.265265 0.080621 
25315315.315315 0.080731 
25365365.365365 0.080841 
25415415.415415 0.080951 
25465465.465465 0.081062 
25515515.515516 0.081174 
25565565.565566 0.081285 
25615615.615616 0.081398 
25665665.665666 0.081510 
25715715.715716 0.081623 
25765765.765766 0.081736 
25815815.815816 0.081850 
25865865.865866 0.081964 
25915915.915916 0.082079 
25965965.965966 0.082194 
26016016.016016 0.082309 
26066066.066066 0.082425 
26116116.116116 0.082541 
26166166.166166 0.082658 
26216216.216216 0.082775 
26266266.266266 0.082892 
26316316.316316 0.083010 
26366366.366366 0.083128 
26416416.416416 0.083247 
26466466.466466 0.083366 
26516516.516517 0.083485 
26566566.566567 0.083605 
26616616.616617 0.083726 
26666666.666667 0.083846 
26716716.716717 0.083967 
26766766.766767 0.084089 
26816816.816817 0.084211 
26866866.866867 0.084333 
26916916.916917 0.084456 
26966966.966967 0.084579 
27017017.017017 0.084703 
27067067.067067 0.084827 
27117117.117117 0.084952 
27167167.167167 0.085077 
27217217.217217 0.085202 
27267267.267267 0.085328 
27317317.317317 0.085454 
27367367.367367 0.085581 
27417417.417417 0.085708 
27467467.467467 0.085835 
27517517.517518 0.085963 
27567567.567568 0.086092 
27617617.617618 0.086221 
27667667.667668 0.086350 
27717717.717718 0.086480 
27767767.767768 0.086610 
27817817.817818 0.086741 
27867867.867868 0.086872 
27917917.917918 0.087003 
27967967.967968 0.087135 
28018018.018018 0.087268 
28068068.068068 0.087401 
28118118.118118 0.087534 
28168168.168168 0.087668 
28218218.218218 0.087802 
28268268.268268 0.087937 
28318318.318318 0.088072 
28368368.368368 0.088208 
28418418.418418 0.088344 
28468468.468468 0.088480 
28518518.518519 0.088617 
28568568.568569 0.088755 
28618618.618619 0.088893 
28668668.668669 0.089032 
28718718.718719 0.089170 
28768768.768769 0.089310 
28818818.818819 0.089450 
28868868.868869 0.089590 
28918918.918919 0.089731 
28968968.968969 0.089873 
29019019.019019 0.090014 
29069069.069069 0.090157 
29119119.119119 0.090300 
29169169.169169 0.090443 
29219219.219219 0.090587 
29269269.269269 0.090731 
29319319.319319 0.090876 
29369369.369369 0.091021 
29419419.419419 0.091167 
29469469.469469 0.091313 
29519519.519520 0.091460 
29569569.569570 0.091608 
29619619.619620 0.091755 
29669669.669670 0.091904 
29719719.719720 0.092053 
29769769.769770 0.092202 
29819819.819820 0.092352 
29869869.869870 0.092503 
29919919.919920 0.092654 
29969969.969970 0.092805 
30020020.020020 0.092957 
30070070.070070 0.093110 
30120120.120120 0.093263 
30170170.170170 0.093417 
30220220.220220 0.093571 
30270270.270270 0.093725 
30320320.320320 0.093881 
30370370.370370 0.094037 
30420420.420420 0.094193 
30470470.470470 0.094350 
30520520.520521 0.094507 
30570570.570571 0.094665 
30620620.620621 0.094824 
30670670.670671 0.094983 
30720720.720721 0.095143 
30770770.770771 0.095303 
30820820.820821 0.095464 
30870870.870871 0.095626 
30920920.920921 0.095788 
30970970.970971 0.095950 
31021021.021021 0.096114 
31071071.071071 0.096277 
31121121.121121 0.096442 
31171171.171171 0.096607 
31221221.221221 0.096772 
31271271.271271 0.096939 
31321321.321321 0.097105 
31371371.371371 0.097273 
31421421.421421 0.097441 
31471471.471471 0.097609 
31521521.521522 0.097779 
31571571.571572 0.097948 
31621621.621622 0.098119 
31671671.671672 0.098290 
31721721.721722 0.098462 
31771771.771772 0.098634 
31821821.821822 0.098807 
31871871.871872 0.098981 
31921921.921922 0.099155 
31971971.971972 0.099330 
32022022.022022 0.099506 
32072072.072072 0.099682 
32122122.122122 0.099859 
32172172.172172 0.100036 
32222222.222222 0.100215 
32272272.272272 0.100394 
32322322.322322 0.100573 
32372372.372372 0.100753 
32422422.422422 0.100934 
32472472.472472 0.101116 
32522522.522523 0.101298 
32572572.572573 0.101481 
32622622.622623 0.101665 
32672672.672673 0.101850 
32722722.722723 0.102035 
32772772.772773 0.102221 
32822822.822823 0.102407 
32872872.872873 0.102594 
32922922.922923 0.102783 
32972972.972973 0.102971 
33023023.023023 0.103161 
33073073.073073 0.103351 
33123123.123123 0.103542 
33173173.173173 0.103734 
33223223.223223 0.103926 
33273273.273273 0.104120 
33323323.323323 0.104314 
33373373.373373 0.104508 
33423423.423423 0.104704 
33473473.473473 0.104900 
33523523.523524 0.105097 
33573573.573574 0.105295 
33623623.623624 0.105494 
33673673.673674 0.105694 
33723723.723724 0.105894 
33773773.773774 0.106095 
33823823.823824 0.106297 
33873873.873874 0.106500 
33923923.923924 0.106704 
33973973.973974 0.106908 
34024024.024024 0.107114 
34074074.074074 0.107320 
34124124.124124 0.107527 
34174174.174174 0.107735 
34224224.224224 0.107944 
34274274.274274 0.108153 
34324324.324324 0.108364 
34374374.374374 0.108575 
34424424.424424 0.108788 
34474474.474474 0.109001 
34524524.524525 0.109215 
34574574.574575 0.109430 
34624624.624625 0.109646 
34674674.674675 0.109863 
34724724.724725 0.110081 
34774774.774775 0.110300 
34824824.824825 0.110520 
34874874.874875 0.110741 
34924924.924925 0.110962 
34974974.974975 0.111185 
35025025.025025 0.111409 
35075075.075075 0.111634 
35125125.125125 0.111859 
35175175.175175 0.112086 
35225225.225225 0.112314 
35275275.275275 0.112543 
35325325.325325 0.112772 
35375375.375375 0.113003 
35425425.425425 0.113235 
35475475.475475 0.113468 
35525525.525526 0.113702 
35575575.575576 0.113937 
35625625.625626 0.114174 
35675675.675676 0.114411 
35725725.725726 0.114649 
35775775.775776 0.114889 
35825825.825826 0.115130 
35875875.875876 0.115372 
35925925.925926 0.115615 
35975975.975976 0.115859 
36026026.026026 0.116104 
36076076.076076 0.116351 
36126126.126126 0.116599 
36176176.176176 0.116848 
36226226.226226 0.117098 
36276276.276276 0.117349 
36326326.326326 0.117602 
36376376.376376 0.117856 
36426426.426426 0.118111 
36476476.476476 0.118368 
36526526.526527 0.118626 
36576576.576577 0.118885 
36626626.626627 0.119145 
36676676.676677 0.119407 
36726726.726727 0.119670 
36776776.776777 0.119935 
36826826.826827 0.120200 
36876876.876877 0.120468 
36926926.926927 0.120736 
36976976.976977 0.121007 
37027027.027027 0.121278 
37077077.077077 0.121551 
37127127.127127 0.121826 
37177177.177177 0.122102 
37227227.227227 0.122379 
37277277.277277 0.122658 
37327327.327327 0.122939 
37377377.377377 0.123221 
37427427.427427 0.123504 
37477477.477477 0.123790 
37527527.527528 0.124077 
37577577.577578 0.124365 
37627627.627628 0.124655 
37677677.677678 0.124947 
37727727.727728 0.125241 
37777777.777778 0.125536 
37827827.827828 0.125833 
37877877.877878 0.126132 
37927927.927928 0.126432 
37977977.977978 0.126734 
38028028.028028 0.127038 
38078078.078078 0.127344 
38128128.128128 0.127652 
38178178.178178 0.127962 
38228228.228228 0.128273 
38278278.278278 0.128587 
38328328.328328 0.128903 
38378378.378378 0.129220 
38428428.428428 0.129540 
38478478.478478 0.129861 
38528528.528529 0.130185 
38578578.578579 0.130511 
38628628.628629 0.130838 
38678678.678679 0.131168 
38728728.728729 0.131501 
38778778.778779 0.131835 
38828828.828829 0.132172 
38878878.878879 0.132511 
38928928.928929 0.132852 
38978978.978979 0.133196 
39029029.029029 0.133542 
39079079.079079 0.133890 
39129129.129129 0.134241 
39179179.179179 0.134595 
39229229.229229 0.134951 
39279279.279279 0.135310 
39329329.329329 0.135671 
39379379.379379 0.136035 
39429429.429429 0.136401 
39479479.479479 0.136771 
39529529.529530 0.137143 
39579579.579580 0.137518 
39629629.629630 0.137896 
39679679.679680 0.138277 
39729729.729730 0.138661 
39779779.779780 0.139048 
39829829.829830 0.139438 
39879879.879880 0.139831 
39929929.929930 0.140228 
39979979.979980 0.140627 
40030030.030030 0.141030 
40080080.080080 0.141437 
40130130.130130 0.141847 
40180180.180180 0.142261 
40230230.230230 0.142678 
40280280.280280 0.143099 
40330330.330330 0.143523 
40380380.380380 0.143952 
40430430.430430 0.144384 
40480480.480480 0.144821 
40530530.530531 0.145261 
40580580.580581 0.145706 
40630630.630631 0.146155 
40680680.680681 0.146608 
40730730.730731 0.147066 
40780780.780781 0.147528 
40830830.830831 0.147995 
40880880.880881 0.148467 
40930930.930931 0.148944 
40980980.980981 0.149426 
41031031.031031 0.149913 
41081081.081081 0.150405 
41131131.131131 0.150902 
41181181.181181 0.151405 
41231231.231231 0.151914 
41281281.281281 0.152429 
41331331.331331 0.152950 
41381381.381381 0.153477 
41431431.431431 0.154010 
41481481.481481 0.154550 
41531531.531532 0.155096 
41581581.581582 0.155650 
41631631.631632 0.156210 
41681681.681682 0.156778 
41731731.731732 0.157354 
41781781.781782 0.157938 
41831831.831832 0.158529 
41881881.881882 0.159129 
41931931.931932 0.159738 
41981981.981982 0.160356 
42032032.032032 0.160983 
42082082.082082 0.161619 
42132132.132132 0.162266 
42182182.182182 0.162924 
42232232.232232 0.163592 
42282282.282282 0.164271 
42332332.332332 0.164963 
42382382.382382 0.165666 
42432432.432432 0.166383 
42482482.482482 0.167113 
42532532.532533 0.167857 
42582582.582583 0.168616 
42632632.632633 0.169390 
42682682.682683 0.170181 
42732732.732733 0.170989 
42782782.782783 0.171816 
42832832.832833 0.172662 
42882882.882883 0.173528 
42932932.932933 0.174416 
42982982.982983 0.175328 
43033033.033033 0.176265 
43083083.083083 0.177228 
43133133.133133 0.178220 
43183183.183183 0.179243 
43233233.233233 0.180300 
43283283.283283 0.181394 
43333333.333333 0.182528 
43383383.383383 0.183706 
43433433.433433 0.184934 
43483483.483483 0.186217 
43533533.533534 0.187562 
43583583.583584 0.188978 
43633633.633634 0.190475 
43683683.683684 0.192069 
43733733.733734 0.193776 
43783783.783784 0.195623 
43833833.833834 0.197646 
43883883.883884 0.199900 
43933933.933934 0.202477 
43983983.983984 0.205552 
44034034.034034 0.209564 
44084084.084084 0.217078 
44084084.084084 0.220436 


==> data/VLE_Nitrogen_Hexane_377.9K_kij_0.09.dat <==
       p       z
64294294.294294 0.203891 
64294294.294294 0.210246 
64234234.234234 0.214454 
64174174.174174 0.217482 
64114114.114114 0.219994 
64054054.054054 0.222198 
63993993.993994 0.224192 
63933933.933934 0.226030 
63873873.873874 0.227747 
63813813.813814 0.229366 
63753753.753754 0.230904 
63693693.693694 0.232374 
63633633.633634 0.233785 
63573573.573574 0.235144 
63513513.513514 0.236459 
63453453.453453 0.237733 
63393393.393393 0.238972 
63333333.333333 0.240177 
63273273.273273 0.241353 
63213213.213213 0.242502 
63153153.153153 0.243626 
63093093.093093 0.244728 
63033033.033033 0.245808 
62972972.972973 0.246868 
62912912.912913 0.247909 
62852852.852853 0.248934 
62792792.792793 0.249942 
62732732.732733 0.250935 
62672672.672673 0.251914 
62612612.612613 0.252880 
62552552.552553 0.253832 
62492492.492492 0.254773 
62432432.432432 0.255702 
62372372.372372 0.256620 
62312312.312312 0.257527 
62252252.252252 0.258425 
62192192.192192 0.259313 
62132132.132132 0.260192 
62072072.072072 0.261063 
62012012.012012 0.261925 
61951951.951952 0.262779 
61891891.891892 0.263626 
61831831.831832 0.264465 
61771771.771772 0.265298 
61711711.711712 0.266123 
61651651.651652 0.266942 
61591591.591592 0.267755 
61531531.531532 0.268561 
61471471.471471 0.269362 
61411411.411411 0.270157 
61351351.351351 0.270946 
61291291.291291 0.271730 
61231231.231231 0.272509 
61171171.171171 0.273283 
61111111.111111 0.274052 
61051051.051051 0.274817 
60990990.990991 0.275577 
60930930.930931 0.276332 
60870870.870871 0.277083 
60810810.810811 0.277830 
60750750.750751 0.278574 
60690690.690691 0.279313 
60630630.630631 0.280048 
60570570.570571 0.280780 
60510510.510511 0.281508 
60450450.450450 0.282232 
60390390.390390 0.282953 
60330330.330330 0.283671 
60270270.270270 0.284385 
60210210.210210 0.285097 
60150150.150150 0.285805 
60090090.090090 0.286510 
60030030.030030 0.287213 
59969969.969970 0.287912 
59909909.909910 0.288609 
59849849.849850 0.289302 
59789789.789790 0.289994 
59729729.729730 0.290682 
59669669.669670 0.291368 
59609609.609610 0.292052 
59549549.549550 0.292733 
59489489.489489 0.293412 
59429429.429429 0.294088 
59369369.369369 0.294762 
59309309.309309 0.295434 
59249249.249249 0.296104 
59189189.189189 0.296771 
59129129.129129 0.297437 
59069069.069069 0.298100 
59009009.009009 0.298762 
58948948.948949 0.299421 
58888888.888889 0.300079 
58828828.828829 0.300735 
58768768.768769 0.301388 
58708708.708709 0.302040 
58648648.648649 0.302691 
58588588.588589 0.303339 
58528528.528529 0.303986 
58468468.468468 0.304631 
58408408.408408 0.305275 
58348348.348348 0.305917 
58288288.288288 0.306557 
58228228.228228 0.307196 
58168168.168168 0.307833 
58108108.108108 0.308469 
58048048.048048 0.309103 
57987987.987988 0.309736 
57927927.927928 0.310368 
57867867.867868 0.310998 
57807807.807808 0.311626 
57747747.747748 0.312254 
57687687.687688 0.312880 
57627627.627628 0.313505 
57567567.567568 0.314128 
57507507.507508 0.314751 
57447447.447447 0.315372 
57387387.387387 0.315992 
57327327.327327 0.316611 
57267267.267267 0.317228 
57207207.207207 0.317845 
57147147.147147 0.318460 
57087087.087087 0.319075 
57027027.027027 0.319688 
56966966.966967 0.320300 
56906906.906907 0.320911 
56846846.846847 0.321521 
56786786.786787 0.322130 
56726726.726727 0.322739 
56666666.666667 0.323346 
56606606.606607 0.323952 
56546546.546547 0.324557 
56486486.486486 0.325162 
56426426.426426 0.325765 
56366366.366366 0.326368 
56306306.306306 0.326970 
56246246.246246 0.327571 
56186186.186186 0.328171 
56126126.126126 0.328770 
56066066.066066 0.329368 
56006006.006006 0.329966 
55945945.945946 0.330563 
55885885.885886 0.331159 
55825825.825826 0.331754 
55765765.765766 0.332349 
55705705.705706 0.332943 
55645645.645646 0.333536 
55585585.585586 0.334128 
55525525.525526 0.334720 
55465465.465465 0.335311 
55405405.405405 0.335901 
55345345.345345 0.336491 
55285285.285285 0.337080 
55225225.225225 0.337668 
55165165.165165 0.338256 
55105105.105105 0.338843 
55045045.045045 0.339430 
54984984.984985 0.340016 
54924924.924925 0.340601 
54864864.864865 0.341186 
54804804.804805 0.341770 
54744744.744745 0.342354 
54684684.684685 0.342937 
54624624.624625 0.343520 
54564564.564565 0.344102 
54504504.504505 0.344684 
54444444.444444 0.345265 
54384384.384384 0.345845 
54324324.324324 0.346425 
54264264.264264 0.347005 
54204204.204204 0.347584 
54144144.144144 0.348163 
54084084.084084 0.348741 
54024024.024024 0.349319 
53963963.963964 0.349896 
53903903.903904 0.350473 
53843843.843844 0.351049 
53783783.783784 0.351625 
53723723.723724 0.352201 
53663663.663664 0.352776 
53603603.603604 0.353351 
53543543.543544 0.353925 
53483483.483483 0.354499 
53423423.423423 0.355073 
53363363.363363 0.355646 
53303303.303303 0.356219 
53243243.243243 0.356792 
53183183.183183 0.357364 
53123123.123123 0.357936 
53063063.063063 0.358507 
53003003.003003 0.359079 
52942942.942943 0.359650 
52882882.882883 0.360220 
52822822.822823 0.360790 
52762762.762763 0.361360 
52702702.702703 0.361930 
52642642.642643 0.362500 
52582582.582583 0.363069 
52522522.522523 0.363638 
52462462.462462 0.364206 
52402402.402402 0.364774 
52342342.342342 0.365343 
52282282.282282 0.365910 
52222222.222222 0.366478 
52162162.162162 0.367045 
52102102.102102 0.367612 
52042042.042042 0.368179 
51981981.981982 0.368746 
51921921.921922 0.369312 
51861861.861862 0.369878 
51801801.801802 0.370444 
51741741.741742 0.371010 
51681681.681682 0.371576 
51621621.621622 0.372141 
51561561.561562 0.372706 
51501501.501502 0.373271 
51441441.441441 0.373836 
51381381.381381 0.374400 
51321321.321321 0.374965 
51261261.261261 0.375529 
51201201.201201 0.376093 
51141141.141141 0.376657 
51081081.081081 0.377221 
51021021.021021 0.377785 
50960960.960961 0.378348 
50900900.900901 0.378912 
50840840.840841 0.379475 
50780780.780781 0.380038 
50720720.720721 0.380601 
50660660.660661 0.381164 
50600600.600601 0.381727 
50540540.540541 0.382289 
50480480.480480 0.382852 
50420420.420420 0.383414 
50360360.360360 0.383976 
50300300.300300 0.384539 
50240240.240240 0.385101 
50180180.180180 0.385663 
50120120.120120 0.386225 
50060060.060060 0.386786 
50000000.000000 0.387348 
49939939.939940 0.387910 
49879879.879880 0.388471 
49819819.819820 0.389033 
49759759.759760 0.389594 
49699699.699700 0.390156 
49639639.639640 0.390717 
49579579.579580 0.391279 
49519519.519520 0.391840 
49459459.459459 0.392401 
49399399.399399 0.392962 
49339339.339339 0.393523 
49279279.279279 0.394084 
49219219.219219 0.394645 
49159159.159159 0.395207 
49099099.099099 0.395768 
49039039.039039 0.396329 
48978978.978979 0.396889 
48918918.918919 0.397450 
48858858.858859 0.398011 
48798798.798799 0.398572 
48738738.738739 0.399133 
48678678.678679 0.399694 
48618618.618619 0.400255 
48558558.558559 0.400816 
48498498.498498 0.401377 
48438438.438438 0.401938 
48378378.378378 0.402499 
48318318.318318 0.403060 
48258258.258258 0.403621 
48198198.198198 0.404182 
48138138.138138 0.404743 
48078078.078078 0.405304 
48018018.018018 0.405865 
47957957.957958 0.406426 
47897897.897898 0.406987 
47837837.837838 0.407548 
47777777.777778 0.408109 
47717717.717718 0.408671 
47657657.657658 0.409232 
47597597.597598 0.409793 
47537537.537538 0.410355 
47477477.477477 0.410916 
47417417.417417 0.411478 
47357357.357357 0.412039 
47297297.297297 0.412601 
47237237.237237 0.413163 
47177177.177177 0.413724 
47117117.117117 0.414286 
47057057.057057 0.414848 
46996996.996997 0.415410 
46936936.936937 0.415972 
46876876.876877 0.416534 
46816816.816817 0.417097 
46756756.756757 0.417659 
46696696.696697 0.418221 
46636636.636637 0.418784 
46576576.576577 0.419346 
46516516.516517 0.419909 
46456456.456456 0.420472 
46396396.396396 0.421035 
46336336.336336 0.421598 
46276276.276276 0.422161 
46216216.216216 0.422724 
46156156.156156 0.423287 
46096096.096096 0.423851 
46036036.036036 0.424414 
45975975.975976 0.424978 
45915915.915916 0.425542 
45855855.855856 0.426106 
45795795.795796 0.426670 
45735735.735736 0.427234 
45675675.675676 0.427798 
45615615.615616 0.428363 
45555555.555556 0.428927 
45495495.495495 0.429492 
45435435.435435 0.430057 
45375375.375375 0.430622 
45315315.315315 0.431187 
45255255.255255 0.431752 
45195195.195195 0.432317 
45135135.135135 0.432883 
45075075.075075 0.433449 
45015015.015015 0.434015 
44954954.954955 0.434581 
44894894.894895 0.435147 
44834834.834835 0.435713 
44774774.774775 0.436279 
44714714.714715 0.436846 
44654654.654655 0.437413 
44594594.594595 0.437980 
44534534.534535 0.438547 
44474474.474474 0.439114 
44414414.414414 0.439682 
44354354.354354 0.440249 
44294294.294294 0.440817 
44234234.234234 0.441385 
44174174.174174 0.441953 
44114114.114114 0.442522 
44054054.054054 0.443090 
43993993.993994 0.443659 
43933933.933934 0.444228 
43873873.873874 0.444797 
43813813.813814 0.445366 
43753753.753754 0.445936 
43693693.693694 0.446506 
43633633.633634 0.447076 
43573573.573574 0.447646 
43513513.513514 0.448216 
43453453.453453 0.448787 
43393393.393393 0.449357 
43333333.333333 0.449928 
43273273.273273 0.450499 
43213213.213213 0.451071 
43153153.153153 0.451642 
43093093.093093 0.452214 
43033033.033033 0.452786 
42972972.972973 0.453358 
42912912.912913 0.453931 
42852852.852853 0.454503 
42792792.792793 0.455076 
42732732.732733 0.455649 
42672672.672673 0.456223 
42612612.612613 0.456796 
42552552.552553 0.457370 
42492492.492492 0.457944 
42432432.432432 0.458518 
42372372.372372 0.459093 
42312312.312312 0.459667 
42252252.252252 0.460242 
42192192.192192 0.460818 
42132132.132132 0.461393 
42072072.072072 0.461969 
42012012.012012 0.462545 
41951951.951952 0.463121 
41891891.891892 0.463697 
41831831.831832 0.464274 
41771771.771772 0.464851 
41711711.711712 0.465428 
41651651.651652 0.466005 
41591591.591592 0.466583 
41531531.531532 0.467161 
41471471.471471 0.467739 
41411411.411411 0.468318 
41351351.351351 0.468897 
41291291.291291 0.469476 
41231231.231231 0.470055 
41171171.171171 0.470634 
41111111.111111 0.471214 
41051051.051051 0.471794 
40990990.990991 0.472375 
40930930.930931 0.472955 
40870870.870871 0.473536 
40810810.810811 0.474118 
40750750.750751 0.474699 
40690690.690691 0.475281 
40630630.630631 0.475863 
40570570.570571 0.476445 
40510510.510511 0.477028 
40450450.450450 0.477611 
40390390.390390 0.478194 
40330330.330330 0.478777 
40270270.270270 0.479361 
40210210.210210 0.479945 
40150150.150150 0.480530 
40090090.090090 0.481114 
40030030.030030 0.481699 
39969969.969970 0.482285 
39909909.909910 0.482870 
39849849.849850 0.483456 
39789789.789790 0.484042 
39729729.729730 0.484629 
39669669.669670 0.485216 
39609609.609610 0.485803 
39549549.549550 0.486390 
39489489.489489 0.486978 
39429429.429429 0.487566 
39369369.369369 0.488154 
39309309.309309 0.488743 
39249249.249249 0.489332 
39189189.189189 0.489921 
39129129.129129 0.490511 
39069069.069069 0.491101 
39009009.009009 0.491691 
38948948.948949 0.492282 
38888888.888889 0.492873 
38828828.828829 0.493464 
38768768.768769 0.494055 
38708708.708709 0.494647 
38648648.648649 0.495240 
38588588.588589 0.495832 
38528528.528529 0.496425 
38468468.468468 0.497018 
38408408.408408 0.497612 
38348348.348348 0.498206 
38288288.288288 0.498800 
38228228.228228 0.499395 
38168168.168168 0.499990 
38108108.108108 0.500585 
38048048.048048 0.501181 
37987987.987988 0.501777 
37927927.927928 0.502373 
37867867.867868 0.502970 
37807807.807808 0.503567 
37747747.747748 0.504164 
37687687.687688 0.504762 
37627627.627628 0.505360 
37567567.567568 0.505959 
37507507.507508 0.506558 
37447447.447447 0.507157 
37387387.387387 0.507756 
37327327.327327 0.508356 
37267267.267267 0.508957 
37207207.207207 0.509557 
37147147.147147 0.510158 
37087087.087087 0.510760 
37027027.027027 0.511361 
36966966.966967 0.511964 
36906906.906907 0.512566 
36846846.846847 0.513169 
36786786.786787 0.513772 
36726726.726727 0.514376 
36666666.666667 0.514980 
36606606.606607 0.515584 
36546546.546547 0.516189 
36486486.486486 0.516794 
36426426.426426 0.517400 
36366366.366366 0.518006 
36306306.306306 0.518612 
36246246.246246 0.519219 
36186186.186186 0.519826 
36126126.126126 0.520433 
36066066.066066 0.521041 
36006006.006006 0.521650 
35945945.945946 0.522258 
35885885.885886 0.522867 
35825825.825826 0.523477 
35765765.765766 0.524087 
35705705.705706 0.524697 
35645645.645646 0.525308 
35585585.585586 0.525919 
35525525.525526 0.526530 
35465465.465465 0.527142 
35405405.405405 0.527754 
35345345.345345 0.528367 
35285285.285285 0.528980 
35225225.225225 0.529593 
35165165.165165 0.530207 
35105105.105105 0.530822 
35045045.045045 0.531436 
34984984.984985 0.532052 
34924924.924925 0.532667 
34864864.864865 0.533283 
34804804.804805 0.533900 
34744744.744745 0.534516 
34684684.684685 0.535134 
34624624.624625 0.535751 
34564564.564565 0.536369 
34504504.504505 0.536988 
34444444.444444 0.537607 
34384384.384384 0.538226 
34324324.324324 0.538846 
34264264.264264 0.539466 
34204204.204204 0.540087 
34144144.144144 0.540708 
34084084.084084 0.541330 
34024024.024024 0.541952 
33963963.963964 0.542574 
33903903.903904 0.543197 
33843843.843844 0.543820 
33783783.783784 0.544444 
33723723.723724 0.545068 
33663663.663664 0.545693 
33603603.603604 0.546318 
33543543.543544 0.546943 
33483483.483483 0.547569 
33423423.423423 0.548196 
33363363.363363 0.548823 
33303303.303303 0.549450 
33243243.243243 0.550078 
33183183.183183 0.550706 
33123123.123123 0.551335 
33063063.063063 0.551964 
33003003.003003 0.552593 
32942942.942943 0.553223 
32882882.882883 0.553854 
32822822.822823 0.554485 
32762762.762763 0.555116 
32702702.702703 0.555748 
32642642.642643 0.556380 
32582582.582583 0.557013 
32522522.522523 0.557647 
32462462.462462 0.558280 
32402402.402402 0.558915 
32342342.342342 0.559549 
32282282.282282 0.560184 
32222222.222222 0.560820 
32162162.162162 0.561456 
32102102.102102 0.562093 
32042042.042042 0.562730 
31981981.981982 0.563367 
31921921.921922 0.564006 
31861861.861862 0.564644 
31801801.801802 0.565283 
31741741.741742 0.565923 
31681681.681682 0.566563 
31621621.621622 0.567203 
31561561.561562 0.567844 
31501501.501502 0.568485 
31441441.441441 0.569127 
31381381.381381 0.569770 
31321321.321321 0.570413 
31261261.261261 0.571056 
31201201.201201 0.571700 
31141141.141141 0.572344 
31081081.081081 0.572989 
31021021.021021 0.573635 
30960960.960961 0.574280 
30900900.900901 0.574927 
30840840.840841 0.575574 
30780780.780781 0.576221 
30720720.720721 0.576869 
30660660.660661 0.577518 
30600600.600601 0.578166 
30540540.540541 0.578816 
30480480.480480 0.579466 
30420420.420420 0.580116 
30360360.360360 0.580767 
30300300.300300 0.581419 
30240240.240240 0.582071 
30180180.180180 0.582723 
30120120.120120 0.583376 
30060060.060060 0.584030 
30000000.000000 0.584684 
29939939.939940 0.585338 
29879879.879880 0.585994 
29819819.819820 0.586649 
29759759.759760 0.587305 
29699699.699700 0.587962 
29639639.639640 0.588619 
29579579.579580 0.589277 
29519519.519520 0.589935 
29459459.459459 0.590594 
29399399.399399 0.591253 
29339339.339339 0.591913 
29279279.279279 0.592574 
29219219.219219 0.593235 
29159159.159159 0.593896 
29099099.099099 0.594558 
29039039.039039 0.595221 
28978978.978979 0.595884 
28918918.918919 0.596547 
28858858.858859 0.597212 
28798798.798799 0.597876 
28738738.738739 0.598542 
28678678.678679 0.599207 
28618618.618619 0.599874 
28558558.558559 0.600541 
28498498.498498 0.601208 
28438438.438438 0.601876 
28378378.378378 0.602545 
28318318.318318 0.603214 
28258258.258258 0.603884 
28198198.198198 0.604554 
28138138.138138 0.605225 
28078078.078078 0.605896 
28018018.018018 0.606568 
27957957.957958 0.607241 
27897897.897898 0.607914 
27837837.837838 0.608587 
27777777.777778 0.609261 
27717717.717718 0.609936 
27657657.657658 0.610612 
27597597.597598 0.611287 
27537537.537538 0.611964 
27477477.477477 0.612641 
27417417.417417 0.613319 
27357357.357357 0.613997 
27297297.297297 0.614676 
27237237.237237 0.615355 
27177177.177177 0.616035 
27117117.117117 0.616715 
27057057.057057 0.617396 
26996996.996997 0.618078 
26936936.936937 0.618760 
26876876.876877 0.619443 
26816816.816817 0.620127 
26756756.756757 0.620811 
26696696.696697 0.621495 
26636636.636637 0.622180 
26576576.576577 0.622866 
26516516.516517 0.623553 
26456456.456456 0.624240 
26396396.396396 0.624927 
26336336.336336 0.625615 
26276276.276276 0.626304 
26216216.216216 0.626993 
26156156.156156 0.627683 
26096096.096096 0.628374 
26036036.036036 0.629065 
25975975.975976 0.629757 
25915915.915916 0.630449 
25855855.855856 0.631142 
25795795.795796 0.631836 
25735735.735736 0.632530 
25675675.675676 0.633225 
25615615.615616 0.633920 
25555555.555556 0.634616 
25495495.495495 0.635313 
25435435.435435 0.636010 
25375375.375375 0.636708 
25315315.315315 0.637407 
25255255.255255 0.638106 
25195195.195195 0.638806 
25135135.135135 0.639506 
25075075.075075 0.640207 
25015015.015015 0.640909 
24954954.954955 0.641611 
24894894.894895 0.642314 
24834834.834835 0.643017 
24774774.774775 0.643721 
24714714.714715 0.644426 
24654654.654655 0.645131 
24594594.594595 0.645837 
24534534.534535 0.646544 
24474474.474474 0.647251 
24414414.414414 0.647959 
24354354.354354 0.648668 
24294294.294294 0.649377 
24234234.234234 0.650087 
24174174.174174 0.650798 
24114114.114114 0.651509 
24054054.054054 0.652220 
23993993.993994 0.652933 
23933933.933934 0.653646 
23873873.873874 0.654360 
23813813.813814 0.655074 
23753753.753754 0.655789 
23693693.693694 0.656505 
23633633.633634 0.657221 
23573573.573574 0.657938 
23513513.513514 0.658656 
23453453.453453 0.659374 
23393393.393393 0.660093 
23333333.333333 0.660813 
23273273.273273 0.661533 
23213213.213213 0.662254 
23153153.153153 0.662976 
23093093.093093 0.663698 
23033033.033033 0.664421 
22972972.972973 0.665145 
22912912.912913 0.665869 
22852852.852853 0.666594 
22792792.792793 0.667320 
22732732.732733 0.668046 
22672672.672673 0.668773 
22612612.612613 0.669501 
22552552.552553 0.670229 
22492492.492492 0.670958 
22432432.432432 0.671688 
22372372.372372 0.672418 
22312312.312312 0.673149 
22252252.252252 0.673881 
22192192.192192 0.674613 
22132132.132132 0.675347 
22072072.072072 0.676080 
22012012.012012 0.676815 
21951951.951952 0.677550 
21891891.891892 0.678286 
21831831.831832 0.679023 
21771771.771772 0.679760 
21711711.711712 0.680498 
21651651.651652 0.681237 
21591591.591592 0.681976 
21531531.531532 0.682716 
21471471.471471 0.683457 
21411411.411411 0.684198 
21351351.351351 0.684941 
21291291.291291 0.685684 
21231231.231231 0.686427 
21171171.171171 0.687172 
21111111.111111 0.687917 
21051051.051051 0.688662 
20990990.990991 0.689409 
20930930.930931 0.690156 
20870870.870871 0.690904 
20810810.810811 0.691653 
20750750.750751 0.692402 
20690690.690691 0.693152 
20630630.630631 0.693903 
20570570.570571 0.694654 
20510510.510511 0.695406 
20450450.450450 0.696159 
20390390.390390 0.696913 
20330330.330330 0.697668 
20270270.270270 0.698423 
20210210.210210 0.699179 
20150150.150150 0.699935 
20090090.090090 0.700692 
20030030.030030 0.701451 
19969969.969970 0.702209 
19909909.909910 0.702969 
19849849.849850 0.703729 
19789789.789790 0.704490 
19729729.729730 0.705252 
19669669.669670 0.706015 
19609609.609610 0.706778 
19549549.549550 0.707542 
19489489.489489 0.708307 
19429429.429429 0.709072 
19369369.369369 0.709838 
19309309.309309 0.710605 
19249249.249249 0.711373 
19189189.189189 0.712142 
19129129.129129 0.712911 
19069069.069069 0.713681 
19009009.009009 0.714452 
18948948.948949 0.715223 
18888888.888889 0.715996 
18828828.828829 0.716769 
18768768.768769 0.717543 
18708708.708709 0.718317 
18648648.648649 0.719093 
18588588.588589 0.719869 
18528528.528529 0.720646 
18468468.468468 0.721423 
18408408.408408 0.722202 
18348348.348348 0.722981 
18288288.288288 0.723761 
18228228.228228 0.724542 
18168168.168168 0.725324 
18108108.108108 0.726106 
18048048.048048 0.726889 
17987987.987988 0.727673 
17927927.927928 0.728458 
17867867.867868 0.729243 
17807807.807808 0.730029 
17747747.747748 0.730817 
17687687.687688 0.731604 
17627627.627628 0.732393 
17567567.567568 0.733183 
17507507.507508 0.733973 
17447447.447447 0.734764 
17387387.387387 0.735556 
17327327.327327 0.736348 
17267267.267267 0.737142 
17207207.207207 0.737936 
17147147.147147 0.738731 
17087087.087087 0.739527 
17027027.027027 0.740324 
16966966.966967 0.741121 
16906906.906907 0.741919 
16846846.846847 0.742718 
16786786.786787 0.743518 
16726726.726727 0.744319 
16666666.666667 0.745121 
16606606.606607 0.745923 
16546546.546547 0.746726 
16486486.486486 0.747530 
16426426.426426 0.748335 
16366366.366366 0.749141 
16306306.306306 0.749947 
16246246.246246 0.750754 
16186186.186186 0.751563 
16126126.126126 0.752372 
16066066.066066 0.753181 
16006006.006006 0.753992 
15945945.945946 0.754803 
15885885.885886 0.755616 
15825825.825826 0.756429 
15765765.765766 0.757243 
15705705.705706 0.758058 
15645645.645646 0.758873 
15585585.585586 0.759690 
15525525.525526 0.760507 
15465465.465465 0.761325 
15405405.405405 0.762144 
15345345.345345 0.762964 
15285285.285285 0.763785 
15225225.225225 0.764606 
15165165.165165 0.765429 
15105105.105105 0.766252 
15045045.045045 0.767076 
14984984.984985 0.767901 
14924924.924925 0.768727 
14864864.864865 0.769554 
14804804.804805 0.770382 
14744744.744745 0.771210 
14684684.684685 0.772039 
14624624.624625 0.772870 
14564564.564565 0.773701 
14504504.504505 0.774533 
14444444.444444 0.775365 
14384384.384384 0.776199 
14324324.324324 0.777034 
14264264.264264 0.777869 
14204204.204204 0.778705 
14144144.144144 0.779543 
14084084.084084 0.780381 
14024024.024024 0.781220 
13963963.963964 0.782059 
13903903.903904 0.782900 
13843843.843844 0.783742 
13783783.783784 0.784584 
13723723.723724 0.785428 
13663663.663664 0.786272 
13603603.603604 0.787117 
13543543.543544 0.787963 
13483483.483483 0.788810 
13423423.423423 0.789658 
13363363.363363 0.790507 
13303303.303303 0.791357 
13243243.243243 0.792207 
13183183.183183 0.793059 
13123123.123123 0.793911 
13063063.063063 0.794764 
13003003.003003 0.795619 
12942942.942943 0.796474 
12882882.882883 0.797330 
12822822.822823 0.798187 
12762762.762763 0.799045 
12702702.702703 0.799904 
12642642.642643 0.800763 
12582582.582583 0.801624 
12522522.522523 0.802485 
12462462.462462 0.803348 
12402402.402402 0.804211 
12342342.342342 0.805076 
12282282.282282 0.805941 
12222222.222222 0.806807 
12162162.162162 0.807674 
12102102.102102 0.808542 
12042042.042042 0.809411 
11981981.981982 0.810281 
11921921.921922 0.811152 
11861861.861862 0.812024 
11801801.801802 0.812897 
11741741.741742 0.813771 
11681681.681682 0.814645 
11621621.621622 0.815521 
11561561.561562 0.816398 
11501501.501502 0.817275 
11441441.441441 0.818154 
11381381.381381 0.819033 
11321321.321321 0.819913 
11261261.261261 0.820795 
11201201.201201 0.821677 
11141141.141141 0.822560 
11081081.081081 0.823445 
11021021.021021 0.824330 
10960960.960961 0.825216 
10900900.900901 0.826103 
10840840.840841 0.826991 
10780780.780781 0.827880 
10720720.720721 0.828770 
10660660.660661 0.829662 
10600600.600601 0.830554 
10540540.540541 0.831447 
10480480.480480 0.832341 
10420420.420420 0.833235 
10360360.360360 0.834131 
10300300.300300 0.835028 
10240240.240240 0.835926 
10180180.180180 0.836825 
10120120.120120 0.837725 
10060060.060060 0.838626 
10000000.000000 0.839528 
10000000.000000 0.839528 
9990000.000000 0.839678 
9980000.000000 0.839828 
9970000.000000 0.839979 
9960000.000000 0.840129 
9950000.000000 0.840279 
9940000.000000 0.840430 
9930000.000000 0.840580 
9920000.000000 0.840731 
9910000.000000 0.840881 
9900000.000000 0.841032 
9890000.000000 0.841182 
9880000.000000 0.841333 
9870000.000000 0.841483 
9860000.000000 0.841634 
9850000.000000 0.841785 
9840000.000000 0.841935 
9830000.000000 0.842086 
9820000.000000 0.842237 
9810000.000000 0.842388 
9800000.000000 0.842538 
9790000.000000 0.842689 
9780000.000000 0.842840 
9770000.000000 0.842991 
9760000.000000 0.843142 
9750000.000000 0.843293 
9740000.000000 0.843444 
9730000.000000 0.843595 
9720000.000000 0.843746 
9710000.000000 0.843897 
9700000.000000 0.844048 
9690000.000000 0.844199 
9680000.000000 0.844350 
9670000.000000 0.844501 
9660000.000000 0.844652 
9650000.000000 0.844804 
9640000.000000 0.844955 
9630000.000000 0.845106 
9620000.000000 0.845257 
9610000.000000 0.845409 
9600000.000000 0.845560 
9590000.000000 0.845711 
9580000.000000 0.845863 
9570000.000000 0.846014 
9560000.000000 0.846166 
9550000.000000 0.846317 
9540000.000000 0.846469 
9530000.000000 0.846620 
9520000.000000 0.846772 
9510000.000000 0.846923 
9500000.000000 0.847075 
9490000.000000 0.847227 
9480000.000000 0.847378 
9470000.000000 0.847530 
9460000.000000 0.847682 
9450000.000000 0.847834 
9440000.000000 0.847985 
9430000.000000 0.848137 
9420000.000000 0.848289 
9410000.000000 0.848441 
9400000.000000 0.848593 
9390000.000000 0.848745 
9380000.000000 0.848897 
9370000.000000 0.849049 
9360000.000000 0.849201 
9350000.000000 0.849353 
9340000.000000 0.849505 
9330000.000000 0.849657 
9320000.000000 0.849809 
9310000.000000 0.849961 
9300000.000000 0.850113 
9290000.000000 0.850266 
9280000.000000 0.850418 
9270000.000000 0.850570 
9260000.000000 0.850722 
9250000.000000 0.850875 
9240000.000000 0.851027 
9230000.000000 0.851179 
9220000.000000 0.851332 
9210000.000000 0.851484 
9200000.000000 0.851637 
9190000.000000 0.851789 
9180000.000000 0.851942 
9170000.000000 0.852094 
9160000.000000 0.852247 
9150000.000000 0.852400 
9140000.000000 0.852552 
9130000.000000 0.852705 
9120000.000000 0.852858 
9110000.000000 0.853010 
9100000.000000 0.853163 
9090000.000000 0.853316 
9080000.000000 0.853469 
9070000.000000 0.853621 
9060000.000000 0.853774 
9050000.000000 0.853927 
9040000.000000 0.854080 
9030000.000000 0.854233 
9020000.000000 0.854386 
9010000.000000 0.854539 
9000000.000000 0.854692 
8990000.000000 0.854845 
8980000.000000 0.854998 
8970000.000000 0.855151 
8960000.000000 0.855305 
8950000.000000 0.855458 
8940000.000000 0.855611 
8930000.000000 0.855764 
8920000.000000 0.855917 
8910000.000000 0.856071 
8900000.000000 0.856224 
8890000.000000 0.856377 
8880000.000000 0.856531 
8870000.000000 0.856684 
8860000.000000 0.856838 
8850000.000000 0.856991 
8840000.000000 0.857145 
8830000.000000 0.857298 
8820000.000000 0.857452 
8810000.000000 0.857605 
8800000.000000 0.857759 
8790000.000000 0.857913 
8780000.000000 0.858066 
8770000.000000 0.858220 
8760000.000000 0.858374 
8750000.000000 0.858527 
8740000.000000 0.858681 
8730000.000000 0.858835 
8720000.000000 0.858989 
8710000.000000 0.859143 
8700000.000000 0.859297 
8690000.000000 0.859450 
8680000.000000 0.859604 
8670000.000000 0.859758 
8660000.000000 0.859912 
8650000.000000 0.860066 
8640000.000000 0.860220 
8630000.000000 0.860375 
8620000.000000 0.860529 
8610000.000000 0.860683 
8600000.000000 0.860837 
8590000.000000 0.860991 
8580000.000000 0.861146 
8570000.000000 0.861300 
8560000.000000 0.861454 
8550000.000000 0.861608 
8540000.000000 0.861763 
8530000.000000 0.861917 
8520000.000000 0.862072 
8510000.000000 0.862226 
8500000.000000 0.862380 
8490000.000000 0.862535 
8480000.000000 0.862689 
8470000.000000 0.862844 
8460000.000000 0.862999 
8450000.000000 0.863153 
8440000.000000 0.863308 
8430000.000000 0.863463 
8420000.000000 0.863617 
8410000.000000 0.863772 
8400000.000000 0.863927 
8390000.000000 0.864082 
8380000.000000 0.864236 
8370000.000000 0.864391 
8360000.000000 0.864546 
8350000.000000 0.864701 
8340000.000000 0.864856 
8330000.000000 0.865011 
8320000.000000 0.865166 
8310000.000000 0.865321 
8300000.000000 0.865476 
8290000.000000 0.865631 
8280000.000000 0.865786 
8270000.000000 0.865941 
8260000.000000 0.866096 
8250000.000000 0.866252 
8240000.000000 0.866407 
8230000.000000 0.866562 
8220000.000000 0.866717 
8210000.000000 0.866873 
8200000.000000 0.867028 
8190000.000000 0.867183 
8180000.000000 0.867339 
8170000.000000 0.867494 
8160000.000000 0.867650 
8150000.000000 0.867805 
8140000.000000 0.867961 
8130000.000000 0.868116 
8120000.000000 0.868272 
8110000.000000 0.868427 
8100000.000000 0.868583 
8090000.000000 0.868739 
8080000.000000 0.868894 
8070000.000000 0.869050 
8060000.000000 0.869206 
8050000.000000 0.869362 
8040000.000000 0.869517 
8030000.000000 0.869673 
8020000.000000 0.869829 
8010000.000000 0.869985 
8000000.000000 0.870141 
7990000.000000 0.870297 
7980000.000000 0.870453 
7970000.000000 0.870609 
7960000.000000 0.870765 
7950000.000000 0.870921 
7940000.000000 0.871077 
7930000.000000 0.871233 
7920000.000000 0.871389 
7910000.000000 0.871546 
7900000.000000 0.871702 
7890000.000000 0.871858 
7880000.000000 0.872014 
7870000.000000 0.872171 
7860000.000000 0.872327 
7850000.000000 0.872483 
7840000.000000 0.872640 
7830000.000000 0.872796 
7820000.000000 0.872953 
7810000.000000 0.873109 
7800000.000000 0.873266 
7790000.000000 0.873422 
7780000.000000 0.873579 
7770000.000000 0.873735 
7760000.000000 0.873892 
7750000.000000 0.874049 
7740000.000000 0.874205 
7730000.000000 0.874362 
7720000.000000 0.874519 
7710000.000000 0.874675 
7700000.000000 0.874832 
7690000.000000 0.874989 
7680000.000000 0.875146 
7670000.000000 0.875303 
7660000.000000 0.875460 
7650000.000000 0.875617 
7640000.000000 0.875774 
7630000.000000 0.875931 
7620000.000000 0.876088 
7610000.000000 0.876245 
7600000.000000 0.876402 
7590000.000000 0.876559 
7580000.000000 0.876716 
7570000.000000 0.876873 
7560000.000000 0.877031 
7550000.000000 0.877188 
7540000.000000 0.877345 
7530000.000000 0.877503 
7520000.000000 0.877660 
7510000.000000 0.877817 
7500000.000000 0.877975 
7490000.000000 0.878132 
7480000.000000 0.878289 
7470000.000000 0.878447 
7460000.000000 0.878605 
7450000.000000 0.878762 
7440000.000000 0.878920 
7430000.000000 0.879077 
7420000.000000 0.879235 
7410000.000000 0.879393 
7400000.000000 0.879550 
7390000.000000 0.879708 
7380000.000000 0.879866 
7370000.000000 0.880023 
7360000.000000 0.880181 
7350000.000000 0.880339 
7340000.000000 0.880497 
7330000.000000 0.880655 
7320000.000000 0.880813 
7310000.000000 0.880971 
7300000.000000 0.881129 
7290000.000000 0.881287 
7280000.000000 0.881445 
7270000.000000 0.881603 
7260000.000000 0.881761 
7250000.000000 0.881919 
7240000.000000 0.882077 
7230000.000000 0.882236 
7220000.000000 0.882394 
7210000.000000 0.882552 
7200000.000000 0.882710 
7190000.000000 0.882869 
7180000.000000 0.883027 
7170000.000000 0.883185 
7160000.000000 0.883344 
7150000.000000 0.883502 
7140000.000000 0.883661 
7130000.000000 0.883819 
7120000.000000 0.883978 
7110000.000000 0.884136 
7100000.000000 0.884295 
7090000.000000 0.884454 
7080000.000000 0.884612 
7070000.000000 0.884771 
7060000.000000 0.884930 
7050000.000000 0.885088 
7040000.000000 0.885247 
7030000.000000 0.885406 
7020000.000000 0.885565 
7010000.000000 0.885724 
7000000.000000 0.885883 
6990000.000000 0.886042 
6980000.000000 0.886200 
6970000.000000 0.886359 
6960000.000000 0.886518 
6950000.000000 0.886678 
6940000.000000 0.886837 
6930000.000000 0.886996 
6920000.000000 0.887155 
6910000.000000 0.887314 
6900000.000000 0.887473 
6890000.000000 0.887632 
6880000.000000 0.887792 
6870000.000000 0.887951 
6860000.000000 0.888110 
6850000.000000 0.888270 
6840000.000000 0.888429 
6830000.000000 0.888588 
6820000.000000 0.888748 
6810000.000000 0.888907 
6800000.000000 0.889067 
6790000.000000 0.889226 
6780000.000000 0.889386 
6770000.000000 0.889546 
6760000.000000 0.889705 
6750000.000000 0.889865 
6740000.000000 0.890024 
6730000.000000 0.890184 
6720000.000000 0.890344 
6710000.000000 0.890504 
6700000.000000 0.890663 
6690000.000000 0.890823 
6680000.000000 0.890983 
6670000.000000 0.891143 
6660000.000000 0.891303 
6650000.000000 0.891463 
6640000.000000 0.891623 
6630000.000000 0.891783 
6620000.000000 0.891943 
6610000.000000 0.892103 
6600000.000000 0.892263 
6590000.000000 0.892423 
6580000.000000 0.892583 
6570000.000000 0.892744 
6560000.000000 0.892904 
6550000.000000 0.893064 
6540000.000000 0.893224 
6530000.000000 0.893385 
6520000.000000 0.893545 
6510000.000000 0.893706 
6500000.000000 0.893866 
6490000.000000 0.894026 
6480000.000000 0.894187 
6470000.000000 0.894347 
6460000.000000 0.894508 
6450000.000000 0.894668 
6440000.000000 0.894829 
6430000.000000 0.894990 
6420000.000000 0.895150 
6410000.000000 0.895311 
6400000.000000 0.895472 
6390000.000000 0.895633 
6380000.000000 0.895793 
6370000.000000 0.895954 
6360000.000000 0.896115 
6350000.000000 0.896276 
6340000.000000 0.896437 
6330000.000000 0.896598 
6320000.000000 0.896759 
6310000.000000 0.896920 
6300000.000000 0.897081 
6290000.000000 0.897242 
6280000.000000 0.897403 
6270000.000000 0.897564 
6260000.000000 0.897725 
6250000.000000 0.897886 
6240000.000000 0.898047 
6230000.000000 0.898209 
6220000.000000 0.898370 
6210000.000000 0.898531 
6200000.000000 0.898693 
6190000.000000 0.898854 
6180000.000000 0.899015 
6170000.000000 0.899177 
6160000.000000 0.899338 
6150000.000000 0.899500 
6140000.000000 0.899661 
6130000.000000 0.899823 
6120000.000000 0.899984 
6110000.000000 0.900146 
6100000.000000 0.900308 
6090000.000000 0.900469 
6080000.000000 0.900631 
6070000.000000 0.900793 
6060000.000000 0.900955 
6050000.000000 0.901116 
6040000.000000 0.901278 
6030000.000000 0.901440 
6020000.000000 0.901602 
6010000.000000 0.901764 
6000000.000000 0.901926 
5990000.000000 0.902088 
5980000.000000 0.902250 
5970000.000000 0.902412 
5960000.000000 0.902574 
5950000.000000 0.902736 
5940000.000000 0.902898 
5930000.000000 0.903060 
5920000.000000 0.903223 
5910000.000000 0.903385 
5900000.000000 0.903547 
5890000.000000 0.903709 
5880000.000000 0.903872 
5870000.000000 0.904034 
5860000.000000 0.904196 
5850000.000000 0.904359 
5840000.000000 0.904521 
5830000.000000 0.904684 
5820000.000000 0.904846 
5810000.000000 0.905009 
5800000.000000 0.905171 
5790000.000000 0.905334 
5780000.000000 0.905497 
5770000.000000 0.905659 
5760000.000000 0.905822 
5750000.000000 0.905985 
5740000.000000 0.906147 
5730000.000000 0.906310 
5720000.000000 0.906473 
5710000.000000 0.906636 
5700000.000000 0.906799 
5690000.000000 0.906962 
5680000.000000 0.907125 
5670000.000000 0.907288 
5660000.000000 0.907451 
5650000.000000 0.907614 
5640000.000000 0.907777 
5630000.000000 0.907940 
5620000.000000 0.908103 
5610000.000000 0.908266 
5600000.000000 0.908429 
5590000.000000 0.908593 
5580000.000000 0.908756 
5570000.000000 0.908919 
5560000.000000 0.909083 
5550000.000000 0.909246 
5540000.000000 0.909409 
5530000.000000 0.909573 
5520000.000000 0.909736 
5510000.000000 0.909900 
5500000.000000 0.910063 
5490000.000000 0.910227 
5480000.000000 0.910390 
5470000.000000 0.910554 
5460000.000000 0.910718 
5450000.000000 0.910881 
5440000.000000 0.911045 
5430000.000000 0.911209 
5420000.000000 0.911372 
5410000.000000 0.911536 
5400000.000000 0.911700 
5390000.000000 0.911864 
5380000.000000 0.912028 
5370000.000000 0.912192 
5360000.000000 0.912356 
5350000.000000 0.912520 
5340000.000000 0.912684 
5330000.000000 0.912848 
5320000.000000 0.913012 
5310000.000000 0.913176 
5300000.000000 0.913340 
5290000.000000 0.913504 
5280000.000000 0.913668 
5270000.000000 0.913833 
5260000.000000 0.913997 
5250000.000000 0.914161 
5240000.000000 0.914326 
5230000.000000 0.914490 
5220000.000000 0.914654 
5210000.000000 0.914819 
5200000.000000 0.914983 
5190000.000000 0.915148 
5180000.000000 0.915312 
5170000.000000 0.915477 
5160000.000000 0.915641 
5150000.000000 0.915806 
5140000.000000 0.915971 
5130000.000000 0.916135 
5120000.000000 0.916300 
5110000.000000 0.916465 
5100000.000000 0.916630 
5090000.000000 0.916795 
5080000.000000 0.916959 
5070000.000000 0.917124 
5060000.000000 0.917289 
5050000.000000 0.917454 
5040000.000000 0.917619 
5030000.000000 0.917784 
5020000.000000 0.917949 
5010000.000000 0.918114 
5000000.000000 0.918279 
4990000.000000 0.918444 
4980000.000000 0.918610 
4970000.000000 0.918775 
4960000.000000 0.918940 
4950000.000000 0.919105 
4940000.000000 0.919271 
4930000.000000 0.919436 
4920000.000000 0.919601 
4910000.000000 0.919767 
4900000.000000 0.919932 
4890000.000000 0.920097 
4880000.000000 0.920263 
4870000.000000 0.920428 
4860000.000000 0.920594 
4850000.000000 0.920760 
4840000.000000 0.920925 
4830000.000000 0.921091 
4820000.000000 0.921257 
4810000.000000 0.921422 
4800000.000000 0.921588 
4790000.000000 0.921754 
4780000.000000 0.921920 
4770000.000000 0.922085 
4760000.000000 0.922251 
4750000.000000 0.922417 
4740000.000000 0.922583 
4730000.000000 0.922749 
4720000.000000 0.922915 
4710000.000000 0.923081 
4700000.000000 0.923247 
4690000.000000 0.923413 
4680000.000000 0.923579 
4670000.000000 0.923746 
4660000.000000 0.923912 
4650000.000000 0.924078 
4640000.000000 0.924244 
4630000.000000 0.924411 
4620000.000000 0.924577 
4610000.000000 0.924743 
4600000.000000 0.924910 
4590000.000000 0.925076 
4580000.000000 0.925242 
4570000.000000 0.925409 
4560000.000000 0.925575 
4550000.000000 0.925742 
4540000.000000 0.925909 
4530000.000000 0.926075 
4520000.000000 0.926242 
4510000.000000 0.926409 
4500000.000000 0.926575 
4490000.000000 0.926742 
4480000.000000 0.926909 
4470000.000000 0.927076 
4460000.000000 0.927242 
4450000.000000 0.927409 
4440000.000000 0.927576 
4430000.000000 0.927743 
4420000.000000 0.927910 
4410000.000000 0.928077 
4400000.000000 0.928244 
4390000.000000 0.928411 
4380000.000000 0.928578 
4370000.000000 0.928745 
4360000.000000 0.928913 
4350000.000000 0.929080 
4340000.000000 0.929247 
4330000.000000 0.929414 
4320000.000000 0.929582 
4310000.000000 0.929749 
4300000.000000 0.929916 
4290000.000000 0.930084 
4280000.000000 0.930251 
4270000.000000 0.930419 
4260000.000000 0.930586 
4250000.000000 0.930754 
4240000.000000 0.930921 
4230000.000000 0.931089 
4220000.000000 0.931256 
4210000.000000 0.931424 
4200000.000000 0.931592 
4190000.000000 0.931759 
4180000.000000 0.931927 
4170000.000000 0.932095 
4160000.000000 0.932263 
4150000.000000 0.932431 
4140000.000000 0.932598 
4130000.000000 0.932766 
4120000.000000 0.932934 
4110000.000000 0.933102 
4100000.000000 0.933270 
4090000.000000 0.933438 
4080000.000000 0.933606 
4070000.000000 0.933775 
4060000.000000 0.933943 
4050000.000000 0.934111 
4040000.000000 0.934279 
4030000.000000 0.934447 
4020000.000000 0.934616 
4010000.000000 0.934784 
4000000.000000 0.934952 
3990000.000000 0.935121 
3980000.000000 0.935289 
3970000.000000 0.935457 
3960000.000000 0.935626 
3950000.000000 0.935794 
3940000.000000 0.935963 
3930000.000000 0.936132 
3920000.000000 0.936300 
3910000.000000 0.936469 
3900000.000000 0.936637 
3890000.000000 0.936806 
3880000.000000 0.936975 
3870000.000000 0.937144 
3860000.000000 0.937312 
3850000.000000 0.937481 
3840000.000000 0.937650 
3830000.000000 0.937819 
3820000.000000 0.937988 
3810000.000000 0.938157 
3800000.000000 0.938326 
3790000.000000 0.938495 
3780000.000000 0.938664 
3770000.000000 0.938833 
3760000.000000 0.939002 
3750000.000000 0.939171 
3740000.000000 0.939341 
3730000.000000 0.939510 
3720000.000000 0.939679 
3710000.000000 0.939848 
3700000.000000 0.940018 
3690000.000000 0.940187 
3680000.000000 0.940357 
3670000.000000 0.940526 
3660000.000000 0.940695 
3650000.000000 0.940865 
3640000.000000 0.941034 
3630000.000000 0.941204 
3620000.000000 0.941374 
3610000.000000 0.941543 
3600000.000000 0.941713 
3590000.000000 0.941883 
3580000.000000 0.942052 
3570000.000000 0.942222 
3560000.000000 0.942392 
3550000.000000 0.942562 
3540000.000000 0.942732 
3530000.000000 0.942901 
3520000.000000 0.943071 
3510000.000000 0.943241 
3500000.000000 0.943411 
3490000.000000 0.943581 
3480000.000000 0.943751 
3470000.000000 0.943922 
3460000.000000 0.944092 
3450000.000000 0.944262 
3440000.000000 0.944432 
3430000.000000 0.944602 
3420000.000000 0.944773 
3410000.000000 0.944943 
3400000.000000 0.945113 
3390000.000000 0.945284 
3380000.000000 0.945454 
3370000.000000 0.945624 
3360000.000000 0.945795 
3350000.000000 0.945965 
3340000.000000 0.946136 
3330000.000000 0.946306 
3320000.000000 0.946477 
3310000.000000 0.946648 
3300000.000000 0.946818 
3290000.000000 0.946989 
3280000.000000 0.947160 
3270000.000000 0.947330 
3260000.000000 0.947501 
3250000.000000 0.947672 
3240000.000000 0.947843 
3230000.000000 0.948014 
3220000.000000 0.948185 
3210000.000000 0.948356 
3200000.000000 0.948527 
3190000.000000 0.948698 
3180000.000000 0.948869 
3170000.000000 0.949040 
3160000.000000 0.949211 
3150000.000000 0.949382 
3140000.000000 0.949554 
3130000.000000 0.949725 
3120000.000000 0.949896 
3110000.000000 0.950067 
3100000.000000 0.950239 
3090000.000000 0.950410 
3080000.000000 0.950581 
3070000.000000 0.950753 
3060000.000000 0.950924 
3050000.000000 0.951096 
3040000.000000 0.951267 
3030000.000000 0.951439 
3020000.000000 0.951611 
3010000.000000 0.951782 
3000000.000000 0.951954 
2990000.000000 0.952126 
2980000.000000 0.952297 
2970000.000000 0.952469 
2960000.000000 0.952641 
2950000.000000 0.952813 
2940000.000000 0.952985 
2930000.000000 0.953157 
2920000.000000 0.953329 
2910000.000000 0.953500 
2900000.000000 0.953672 
2890000.000000 0.953845 
2880000.000000 0.954017 
2870000.000000 0.954189 
2860000.000000 0.954361 
2850000.000000 0.954533 
2840000.000000 0.954705 
2830000.000000 0.954878 
2820000.000000 0.955050 
2810000.000000 0.955222 
2800000.000000 0.955395 
2790000.000000 0.955567 
2780000.000000 0.955739 
2770000.000000 0.955912 
2760000.000000 0.956084 
2750000.000000 0.956257 
2740000.000000 0.956429 
2730000.000000 0.956602 
2720000.000000 0.956775 
2710000.000000 0.956947 
2700000.000000 0.957120 
2690000.000000 0.957293 
2680000.000000 0.957465 
2670000.000000 0.957638 
2660000.000000 0.957811 
2650000.000000 0.957984 
2640000.000000 0.958157 
2630000.000000 0.958330 
2620000.000000 0.958503 
2610000.000000 0.958676 
2600000.000000 0.958849 
2590000.000000 0.959022 
2580000.000000 0.959195 
2570000.000000 0.959368 
2560000.000000 0.959541 
2550000.000000 0.959714 
2540000.000000 0.959888 
2530000.000000 0.960061 
2520000.000000 0.960234 
2510000.000000 0.960408 
2500000.000000 0.960581 
2490000.000000 0.960754 
2480000.000000 0.960928 
2470000.000000 0.961101 
2460000.000000 0.961275 
2450000.000000 0.961448 
2440000.000000 0.961622 
2430000.000000 0.961796 
2420000.000000 0.961969 
2410000.000000 0.962143 
2400000.000000 0.962317 
2390000.000000 0.962490 
2380000.000000 0.962664 
2370000.000000 0.962838 
2360000.000000 0.963012 
2350000.000000 0.963186 
2340000.000000 0.963360 
2330000.000000 0.963534 
2320000.000000 0.963708 
2310000.000000 0.963882 
2300000.000000 0.964056 
2290000.000000 0.964230 
2280000.000000 0.964404 
2270000.000000 0.964578 
2260000.000000 0.964752 
2250000.000000 0.964927 
2240000.000000 0.965101 
2230000.000000 0.965275 
2220000.000000 0.965450 
2210000.000000 0.965624 
2200000.000000 0.965798 
2190000.000000 0.965973 
2180000.000000 0.966147 
2170000.000000 0.966322 
2160000.000000 0.966496 
2150000.000000 0.966671 
2140000.000000 0.966846 
2130000.000000 0.967020 
2120000.000000 0.967195 
2110000.000000 0.967370 
2100000.000000 0.967544 
2090000.000000 0.967719 
2080000.000000 0.967894 
2070000.000000 0.968069 
2060000.000000 0.968244 
2050000.000000 0.968419 
2040000.000000 0.968594 
2030000.000000 0.968769 
2020000.000000 0.968944 
2010000.000000 0.969119 
2000000.000000 0.969294 
1990000.000000 0.969469 
1980000.000000 0.969644 
1970000.000000 0.969819 
1960000.000000 0.969995 
1950000.000000 0.970170 
1940000.000000 0.970345 
1930000.000000 0.970521 
1920000.000000 0.970696 
1910000.000000 0.970871 
1900000.000000 0.971047 
1890000.000000 0.971222 
1880000.000000 0.971398 
1870000.000000 0.971573 
1860000.000000 0.971749 
1850000.000000 0.971925 
1840000.000000 0.972100 
1830000.000000 0.972276 
1820000.000000 0.972452 
1810000.000000 0.972628 
1800000.000000 0.972803 
1790000.000000 0.972979 
1780000.000000 0.973155 
1770000.000000 0.973331 
1760000.000000 0.973507 
1750000.000000 0.973683 
1740000.000000 0.973859 
1730000.000000 0.974035 
1720000.000000 0.974211 
1710000.000000 0.974387 
1700000.000000 0.974563 
1690000.000000 0.974740 
1680000.000000 0.974916 
1670000.000000 0.975092 
1660000.000000 0.975268 
1650000.000000 0.975445 
1640000.000000 0.975621 
1630000.000000 0.975797 
1620000.000000 0.975974 
1610000.000000 0.976150 
1600000.000000 0.976327 
1590000.000000 0.976503 
1580000.000000 0.976680 
1570000.000000 0.976857 
1560000.000000 0.977033 
1550000.000000 0.977210 
1540000.000000 0.977387 
1530000.000000 0.977563 
1520000.000000 0.977740 
1510000.000000 0.977917 
1500000.000000 0.978094 
1490000.000000 0.978271 
1480000.000000 0.978448 
1470000.000000 0.978625 
1460000.000000 0.978802 
1450000.000000 0.978979 
1440000.000000 0.979156 
1430000.000000 0.979333 
1420000.000000 0.979510 
1410000.000000 0.979687 
1400000.000000 0.979864 
1390000.000000 0.980042 
1380000.000000 0.980219 
1370000.000000 0.980396 
1360000.000000 0.980574 
1350000.000000 0.980751 
1340000.000000 0.980928 
1330000.000000 0.981106 
1320000.000000 0.981283 
1310000.000000 0.981461 
1300000.000000 0.981638 
1290000.000000 0.981816 
1280000.000000 0.981994 
1270000.000000 0.982171 
1260000.000000 0.982349 
1250000.000000 0.982527 
1240000.000000 0.982705 
1230000.000000 0.982882 
1220000.000000 0.983060 
1210000.000000 0.983238 
1200000.000000 0.983416 
1190000.000000 0.983594 
1180000.000000 0.983772 
1170000.000000 0.983950 
1160000.000000 0.984128 
1150000.000000 0.984306 
1140000.000000 0.984484 
1130000.000000 0.984663 
1120000.000000 0.984841 
1110000.000000 0.985019 
1100000.000000 0.985197 
1090000.000000 0.985376 
1080000.000000 0.985554 
1070000.000000 0.985732 
1060000.000000 0.985911 
1050000.000000 0.986089 
1040000.000000 0.986268 
1030000.000000 0.986446 
1020000.000000 0.986625 
1010000.000000 0.986803 
1000000.000000 0.986982 
990000.000000 0.987161 
980000.000000 0.987339 
970000.000000 0.987518 
960000.000000 0.987697 
950000.000000 0.987876 
940000.000000 0.988055 
930000.000000 0.988233 
920000.000000 0.988412 
910000.000000 0.988591 
900000.000000 0.988770 
890000.000000 0.988949 
880000.000000 0.989128 
870000.000000 0.989308 
860000.000000 0.989487 
850000.000000 0.989666 
840000.000000 0.989845 
830000.000000 0.990024 
820000.000000 0.990204 
810000.000000 0.990383 
800000.000000 0.990562 
790000.000000 0.990742 
780000.000000 0.990921 
770000.000000 0.991101 
760000.000000 0.991280 
750000.000000 0.991460 
740000.000000 0.991639 
730000.000000 0.991819 
720000.000000 0.991998 
710000.000000 0.992178 
700000.000000 0.992358 
690000.000000 0.992538 
680000.000000 0.992717 
670000.000000 0.992897 
660000.000000 0.993077 
650000.000000 0.993257 
640000.000000 0.993437 
630000.000000 0.993617 
620000.000000 0.993797 
610000.000000 0.993977 
600000.000000 0.994157 
590000.000000 0.994337 
580000.000000 0.994517 
570000.000000 0.994697 
560000.000000 0.994878 
550000.000000 0.995058 
540000.000000 0.995238 
530000.000000 0.995419 
520000.000000 0.995599 
510000.000000 0.995779 
500000.000000 0.995960 
490000.000000 0.996140 
480000.000000 0.996321 
470000.000000 0.996501 
460000.000000 0.996682 
450000.000000 0.996863 
440000.000000 0.997043 
430000.000000 0.997224 
420000.000000 0.997405 
410000.000000 0.997585 
400000.000000 0.997766 
390000.000000 0.997947 
380000.000000 0.998128 
370000.000000 0.998309 
360000.000000 0.998490 
350000.000000 0.998671 
340000.000000 0.998852 
330000.000000 0.999033 
320000.000000 0.999214 
310000.000000 0.999395 
300000.000000 0.999576 
290000.000000 0.999757 
280000.000000 0.999939 
280000.000000 0.994526 
280000.000000 0.994526 
280000.000000 0.989097 
290000.000000 0.958219 
300000.000000 0.929258 
310000.000000 0.902040 
320000.000000 0.876414 
330000.000000 0.852243 
340000.000000 0.829407 
350000.000000 0.807799 
360000.000000 0.787321 
370000.000000 0.767888 
380000.000000 0.749422 
390000.000000 0.731851 
400000.000000 0.715114 
410000.000000 0.699151 
420000.000000 0.683911 
430000.000000 0.669344 
440000.000000 0.655409 
450000.000000 0.642064 
460000.000000 0.629272 
470000.000000 0.617001 
480000.000000 0.605219 
490000.000000 0.593897 
500000.000000 0.583009 
510000.000000 0.572530 
520000.000000 0.562439 
530000.000000 0.552713 
540000.000000 0.543333 
550000.000000 0.534281 
560000.000000 0.525541 
570000.000000 0.517096 
580000.000000 0.508931 
590000.000000 0.501034 
600000.000000 0.493391 
610000.000000 0.485990 
620000.000000 0.478819 
630000.000000 0.471869 
640000.000000 0.465129 
650000.000000 0.458589 
660000.000000 0.452242 
670000.000000 0.446078 
680000.000000 0.440090 
690000.000000 0.434270 
700000.000000 0.428612 
710000.000000 0.423108 
720000.000000 0.417753 
730000.000000 0.412541 
740000.000000 0.407465 
750000.000000 0.402521 
760000.000000 0.397704 
770000.000000 0.393009 
780000.000000 0.388431 
790000.000000 0.383966 
800000.000000 0.379609 
810000.000000 0.375358 
820000.000000 0.371207 
830000.000000 0.367155 
840000.000000 0.363196 
850000.000000 0.359328 
860000.000000 0.355549 
870000.000000 0.351854 
880000.000000 0.348241 
890000.000000 0.344708 
900000.000000 0.341251 
910000.000000 0.337869 
920000.000000 0.334559 
930000.000000 0.331318 
940000.000000 0.328145 
950000.000000 0.325038 
960000.000000 0.321994 
970000.000000 0.319011 
980000.000000 0.316088 
990000.000000 0.313223 
1000000.000000 0.310414 
1010000.000000 0.307660 
1020000.000000 0.304959 
1030000.000000 0.302309 
1040000.000000 0.299709 
1050000.000000 0.297158 
1060000.000000 0.294655 
1070000.000000 0.292197 
1080000.000000 0.289784 
1090000.000000 0.287415 
1100000.000000 0.285088 
1110000.000000 0.282802 
1120000.000000 0.280556 
1130000.000000 0.278350 
1140000.000000 0.276181 
1150000.000000 0.274050 
1160000.000000 0.271955 
1170000.000000 0.269895 
1180000.000000 0.267870 
1190000.000000 0.265878 
1200000.000000 0.263919 
1210000.000000 0.261992 
1220000.000000 0.260096 
1230000.000000 0.258230 
1240000.000000 0.256394 
1250000.000000 0.254587 
1260000.000000 0.252809 
1270000.000000 0.251058 
1280000.000000 0.249334 
1290000.000000 0.247636 
1300000.000000 0.245965 
1310000.000000 0.244318 
1320000.000000 0.242696 
1330000.000000 0.241099 
1340000.000000 0.239525 
1350000.000000 0.237974 
1360000.000000 0.236445 
1370000.000000 0.234939 
1380000.000000 0.233454 
1390000.000000 0.231990 
1400000.000000 0.230547 
1410000.000000 0.229125 
1420000.000000 0.227722 
1430000.000000 0.226338 
1440000.000000 0.224974 
1450000.000000 0.223628 
1460000.000000 0.222301 
1470000.000000 0.220991 
1480000.000000 0.219699 
1490000.000000 0.218424 
1500000.000000 0.217167 
1510000.000000 0.215925 
1520000.000000 0.214700 
1530000.000000 0.213491 
1540000.000000 0.212297 
1550000.000000 0.211118 
1560000.000000 0.209955 
1570000.000000 0.208806 
1580000.000000 0.207672 
1590000.000000 0.206552 
1600000.000000 0.205446 
1610000.000000 0.204353 
1620000.000000 0.203274 
1630000.000000 0.202208 
1640000.000000 0.201155 
1650000.000000 0.200115 
1660000.000000 0.199087 
1670000.000000 0.198072 
1680000.000000 0.197068 
1690000.000000 0.196076 
1700000.000000 0.195096 
1710000.000000 0.194128 
1720000.000000 0.193170 
1730000.000000 0.192224 
1740000.000000 0.191288 
1750000.000000 0.190363 
1760000.000000 0.189449 
1770000.000000 0.188544 
1780000.000000 0.187650 
1790000.000000 0.186766 
1800000.000000 0.185892 
1810000.000000 0.185027 
1820000.000000 0.184172 
1830000.000000 0.183326 
1840000.000000 0.182490 
1850000.000000 0.181662 
1860000.000000 0.180843 
1870000.000000 0.180033 
1880000.000000 0.179232 
1890000.000000 0.178439 
1900000.000000 0.177654 
1910000.000000 0.176878 
1920000.000000 0.176109 
1930000.000000 0.175349 
1940000.000000 0.174597 
1950000.000000 0.173852 
1960000.000000 0.173115 
1970000.000000 0.172385 
1980000.000000 0.171663 
1990000.000000 0.170948 
2000000.000000 0.170240 
2010000.000000 0.169539 
2020000.000000 0.168845 
2030000.000000 0.168158 
2040000.000000 0.167477 
2050000.000000 0.166804 
2060000.000000 0.166137 
2070000.000000 0.165476 
2080000.000000 0.164822 
2090000.000000 0.164174 
2100000.000000 0.163532 
2110000.000000 0.162896 
2120000.000000 0.162267 
2130000.000000 0.161643 
2140000.000000 0.161025 
2150000.000000 0.160413 
2160000.000000 0.159806 
2170000.000000 0.159205 
2180000.000000 0.158610 
2190000.000000 0.158020 
2200000.000000 0.157436 
2210000.000000 0.156857 
2220000.000000 0.156283 
2230000.000000 0.155714 
2240000.000000 0.155150 
2250000.000000 0.154592 
2260000.000000 0.154038 
2270000.000000 0.153490 
2280000.000000 0.152946 
2290000.000000 0.152407 
2300000.000000 0.151872 
2310000.000000 0.151343 
2320000.000000 0.150817 
2330000.000000 0.150297 
2340000.000000 0.149781 
2350000.000000 0.149269 
2360000.000000 0.148762 
2370000.000000 0.148259 
2380000.000000 0.147760 
2390000.000000 0.147266 
2400000.000000 0.146775 
2410000.000000 0.146289 
2420000.000000 0.145807 
2430000.000000 0.145329 
2440000.000000 0.144854 
2450000.000000 0.144384 
2460000.000000 0.143918 
2470000.000000 0.143455 
2480000.000000 0.142996 
2490000.000000 0.142541 
2500000.000000 0.142089 
2510000.000000 0.141641 
2520000.000000 0.141197 
2530000.000000 0.140757 
2540000.000000 0.140319 
2550000.000000 0.139886 
2560000.000000 0.139455 
2570000.000000 0.139028 
2580000.000000 0.138605 
2590000.000000 0.138185 
2600000.000000 0.137768 
2610000.000000 0.137354 
2620000.000000 0.136943 
2630000.000000 0.136536 
2640000.000000 0.136132 
2650000.000000 0.135730 
2660000.000000 0.135332 
2670000.000000 0.134937 
2680000.000000 0.134545 
2690000.000000 0.134156 
2700000.000000 0.133770 
2710000.000000 0.133386 
2720000.000000 0.133006 
2730000.000000 0.132628 
2740000.000000 0.132254 
2750000.000000 0.131881 
2760000.000000 0.131512 
2770000.000000 0.131146 
2780000.000000 0.130782 
2790000.000000 0.130420 
2800000.000000 0.130062 
2810000.000000 0.129706 
2820000.000000 0.129352 
2830000.000000 0.129001 
2840000.000000 0.128653 
2850000.000000 0.128307 
2860000.000000 0.127963 
2870000.000000 0.127622 
2880000.000000 0.127283 
2890000.000000 0.126947 
2900000.000000 0.126613 
2910000.000000 0.126282 
2920000.000000 0.125953 
2930000.000000 0.125626 
2940000.000000 0.125301 
2950000.000000 0.124978 
2960000.000000 0.124658 
2970000.000000 0.124340 
2980000.000000 0.124024 
2990000.000000 0.123711 
3000000.000000 0.123399 
3010000.000000 0.123090 
3020000.000000 0.122782 
3030000.000000 0.122477 
3040000.000000 0.122174 
3050000.000000 0.121873 
3060000.000000 0.121574 
3070000.000000 0.121276 
3080000.000000 0.120981 
3090000.000000 0.120688 
3100000.000000 0.120397 
3110000.000000 0.120107 
3120000.000000 0.119820 
3130000.000000 0.119534 
3140000.000000 0.119250 
3150000.000000 0.118968 
3160000.000000 0.118688 
3170000.000000 0.118410 
3180000.000000 0.118134 
3190000.000000 0.117859 
3200000.000000 0.117586 
3210000.000000 0.117315 
3220000.000000 0.117045 
3230000.000000 0.116778 
3240000.000000 0.116512 
3250000.000000 0.116247 
3260000.000000 0.115984 
3270000.000000 0.115723 
3280000.000000 0.115464 
3290000.000000 0.115206 
3300000.000000 0.114950 
3310000.000000 0.114695 
3320000.000000 0.114442 
3330000.000000 0.114191 
3340000.000000 0.113941 
3350000.000000 0.113693 
3360000.000000 0.113446 
3370000.000000 0.113200 
3380000.000000 0.112957 
3390000.000000 0.112714 
3400000.000000 0.112473 
3410000.000000 0.112234 
3420000.000000 0.111996 
3430000.000000 0.111759 
3440000.000000 0.111524 
3450000.000000 0.111290 
3460000.000000 0.111058 
3470000.000000 0.110827 
3480000.000000 0.110598 
3490000.000000 0.110369 
3500000.000000 0.110143 
3510000.000000 0.109917 
3520000.000000 0.109693 
3530000.000000 0.109470 
3540000.000000 0.109248 
3550000.000000 0.109028 
3560000.000000 0.108809 
3570000.000000 0.108591 
3580000.000000 0.108375 
3590000.000000 0.108159 
3600000.000000 0.107945 
3610000.000000 0.107733 
3620000.000000 0.107521 
3630000.000000 0.107311 
3640000.000000 0.107102 
3650000.000000 0.106894 
3660000.000000 0.106687 
3670000.000000 0.106481 
3680000.000000 0.106277 
3690000.000000 0.106073 
3700000.000000 0.105871 
3710000.000000 0.105670 
3720000.000000 0.105470 
3730000.000000 0.105272 
3740000.000000 0.105074 
3750000.000000 0.104877 
3760000.000000 0.104682 
3770000.000000 0.104487 
3780000.000000 0.104294 
3790000.000000 0.104102 
3800000.000000 0.103910 
3810000.000000 0.103720 
3820000.000000 0.103531 
3830000.000000 0.103343 
3840000.000000 0.103156 
3850000.000000 0.102970 
3860000.000000 0.102785 
3870000.000000 0.102601 
3880000.000000 0.102418 
3890000.000000 0.102236 
3900000.000000 0.102054 
3910000.000000 0.101874 
3920000.000000 0.101695 
3930000.000000 0.101517 
3940000.000000 0.101339 
3950000.000000 0.101163 
3960000.000000 0.100988 
3970000.000000 0.100813 
3980000.000000 0.100640 
3990000.000000 0.100467 
4000000.000000 0.100295 
4010000.000000 0.100124 
4020000.000000 0.099954 
4030000.000000 0.099785 
4040000.000000 0.099617 
4050000.000000 0.099450 
4060000.000000 0.099283 
4070000.000000 0.099118 
4080000.000000 0.098953 
4090000.000000 0.098789 
4100000.000000 0.098626 
4110000.000000 0.098464 
4120000.000000 0.098302 
4130000.000000 0.098142 
4140000.000000 0.097982 
4150000.000000 0.097823 
4160000.000000 0.097665 
4170000.000000 0.097507 
4180000.000000 0.097351 
4190000.000000 0.097195 
4200000.000000 0.097040 
4210000.000000 0.096886 
4220000.000000 0.096732 
4230000.000000 0.096580 
4240000.000000 0.096428 
4250000.000000 0.096276 
4260000.000000 0.096126 
4270000.000000 0.095976 
4280000.000000 0.095827 
4290000.000000 0.095679 
4300000.000000 0.095532 
4310000.000000 0.095385 
4320000.000000 0.095239 
4330000.000000 0.095094 
4340000.000000 0.094949 
4350000.000000 0.094805 
4360000.000000 0.094662 
4370000.000000 0.094519 
4380000.000000 0.094378 
4390000.000000 0.094236 
4400000.000000 0.094096 
4410000.000000 0.093956 
4420000.000000 0.093817 
4430000.000000 0.093679 
4440000.000000 0.093541 
4450000.000000 0.093404 
4460000.000000 0.093267 
4470000.000000 0.093132 
4480000.000000 0.092996 
4490000.000000 0.092862 
4500000.000000 0.092728 
4510000.000000 0.092595 
4520000.000000 0.092462 
4530000.000000 0.092330 
4540000.000000 0.092199 
4550000.000000 0.092068 
4560000.000000 0.091938 
4570000.000000 0.091808 
4580000.000000 0.091679 
4590000.000000 0.091551 
4600000.000000 0.091423 
4610000.000000 0.091296 
4620000.000000 0.091169 
4630000.000000 0.091044 
4640000.000000 0.090918 
4650000.000000 0.090793 
4660000.000000 0.090669 
4670000.000000 0.090545 
4680000.000000 0.090422 
4690000.000000 0.090300 
4700000.000000 0.090178 
4710000.000000 0.090056 
4720000.000000 0.089935 
4730000.000000 0.089815 
4740000.000000 0.089695 
4750000.000000 0.089576 
4760000.000000 0.089457 
4770000.000000 0.089339 
4780000.000000 0.089222 
4790000.000000 0.089104 
4800000.000000 0.088988 
4810000.000000 0.088872 
4820000.000000 0.088756 
4830000.000000 0.088641 
4840000.000000 0.088527 
4850000.000000 0.088413 
4860000.000000 0.088299 
4870000.000000 0.088186 
4880000.000000 0.088074 
4890000.000000 0.087962 
4900000.000000 0.087850 
4910000.000000 0.087739 
4920000.000000 0.087629 
4930000.000000 0.087519 
4940000.000000 0.087409 
4950000.000000 0.087300 
4960000.000000 0.087191 
4970000.000000 0.087083 
4980000.000000 0.086975 
4990000.000000 0.086868 
5000000.000000 0.086762 
5010000.000000 0.086655 
5020000.000000 0.086549 
5030000.000000 0.086444 
5040000.000000 0.086339 
5050000.000000 0.086235 
5060000.000000 0.086131 
5070000.000000 0.086027 
5080000.000000 0.085924 
5090000.000000 0.085821 
5100000.000000 0.085719 
5110000.000000 0.085617 
5120000.000000 0.085516 
5130000.000000 0.085415 
5140000.000000 0.085315 
5150000.000000 0.085215 
5160000.000000 0.085115 
5170000.000000 0.085016 
5180000.000000 0.084917 
5190000.000000 0.084819 
5200000.000000 0.084721 
5210000.000000 0.084623 
5220000.000000 0.084526 
5230000.000000 0.084429 
5240000.000000 0.084333 
5250000.000000 0.084237 
5260000.000000 0.084141 
5270000.000000 0.084046 
5280000.000000 0.083951 
5290000.000000 0.083857 
5300000.000000 0.083763 
5310000.000000 0.083669 
5320000.000000 0.083576 
5330000.000000 0.083483 
5340000.000000 0.083391 
5350000.000000 0.083299 
5360000.000000 0.083207 
5370000.000000 0.083116 
5380000.000000 0.083025 
5390000.000000 0.082935 
5400000.000000 0.082844 
5410000.000000 0.082755 
5420000.000000 0.082665 
5430000.000000 0.082576 
5440000.000000 0.082487 
5450000.000000 0.082399 
5460000.000000 0.082311 
5470000.000000 0.082223 
5480000.000000 0.082136 
5490000.000000 0.082049 
5500000.000000 0.081962 
5510000.000000 0.081876 
5520000.000000 0.081790 
5530000.000000 0.081705 
5540000.000000 0.081620 
5550000.000000 0.081535 
5560000.000000 0.081450 
5570000.000000 0.081366 
5580000.000000 0.081282 
5590000.000000 0.081199 
5600000.000000 0.081115 
5610000.000000 0.081033 
5620000.000000 0.080950 
5630000.000000 0.080868 
5640000.000000 0.080786 
5650000.000000 0.080704 
5660000.000000 0.080623 
5670000.000000 0.080542 
5680000.000000 0.080462 
5690000.000000 0.080381 
5700000.000000 0.080301 
5710000.000000 0.080222 
5720000.000000 0.080143 
5730000.000000 0.080063 
5740000.000000 0.079985 
5750000.000000 0.079906 
5760000.000000 0.079828 
5770000.000000 0.079750 
5780000.000000 0.079673 
5790000.000000 0.079596 
5800000.000000 0.079519 
5810000.000000 0.079442 
5820000.000000 0.079366 
5830000.000000 0.079290 
5840000.000000 0.079214 
5850000.000000 0.079139 
5860000.000000 0.079064 
5870000.000000 0.078989 
5880000.000000 0.078914 
5890000.000000 0.078840 
5900000.000000 0.078766 
5910000.000000 0.078692 
5920000.000000 0.078619 
5930000.000000 0.078546 
5940000.000000 0.078473 
5950000.000000 0.078400 
5960000.000000 0.078328 
5970000.000000 0.078256 
5980000.000000 0.078184 
5990000.000000 0.078113 
6000000.000000 0.078041 
6010000.000000 0.077970 
6020000.000000 0.077900 
6030000.000000 0.077829 
6040000.000000 0.077759 
6050000.000000 0.077689 
6060000.000000 0.077620 
6070000.000000 0.077550 
6080000.000000 0.077481 
6090000.000000 0.077412 
6100000.000000 0.077344 
6110000.000000 0.077275 
6120000.000000 0.077207 
6130000.000000 0.077139 
6140000.000000 0.077072 
6150000.000000 0.077004 
6160000.000000 0.076937 
6170000.000000 0.076871 
6180000.000000 0.076804 
6190000.000000 0.076738 
6200000.000000 0.076672 
6210000.000000 0.076606 
6220000.000000 0.076540 
6230000.000000 0.076475 
6240000.000000 0.076410 
6250000.000000 0.076345 
6260000.000000 0.076280 
6270000.000000 0.076216 
6280000.000000 0.076152 
6290000.000000 0.076088 
6300000.000000 0.076024 
6310000.000000 0.075960 
6320000.000000 0.075897 
6330000.000000 0.075834 
6340000.000000 0.075771 
6350000.000000 0.075709 
6360000.000000 0.075647 
6370000.000000 0.075585 
6380000.000000 0.075523 
6390000.000000 0.075461 
6400000.000000 0.075400 
6410000.000000 0.075338 
6420000.000000 0.075277 
6430000.000000 0.075217 
6440000.000000 0.075156 
6450000.000000 0.075096 
6460000.000000 0.075036 
6470000.000000 0.074976 
6480000.000000 0.074916 
6490000.000000 0.074857 
6500000.000000 0.074797 
6510000.000000 0.074738 
6520000.000000 0.074680 
6530000.000000 0.074621 
6540000.000000 0.074563 
6550000.000000 0.074504 
6560000.000000 0.074446 
6570000.000000 0.074389 
6580000.000000 0.074331 
6590000.000000 0.074274 
6600000.000000 0.074217 
6610000.000000 0.074160 
6620000.000000 0.074103 
6630000.000000 0.074046 
6640000.000000 0.073990 
6650000.000000 0.073934 
6660000.000000 0.073878 
6670000.000000 0.073822 
6680000.000000 0.073766 
6690000.000000 0.073711 
6700000.000000 0.073656 
6710000.000000 0.073601 
6720000.000000 0.073546 
6730000.000000 0.073492 
6740000.000000 0.073437 
6750000.000000 0.073383 
6760000.000000 0.073329 
6770000.000000 0.073275 
6780000.000000 0.073221 
6790000.000000 0.073168 
6800000.000000 0.073115 
6810000.000000 0.073062 
6820000.000000 0.073009 
6830000.000000 0.072956 
6840000.000000 0.072903 
6850000.000000 0.072851 
6860000.000000 0.072799 
6870000.000000 0.072747 
6880000.000000 0.072695 
6890000.000000 0.072644 
6900000.000000 0.072592 
6910000.000000 0.072541 
6920000.000000 0.072490 
6930000.000000 0.072439 
6940000.000000 0.072388 
6950000.000000 0.072338 
6960000.000000 0.072287 
6970000.000000 0.072237 
6980000.000000 0.072187 
6990000.000000 0.072137 
7000000.000000 0.072087 
7010000.000000 0.072038 
7020000.000000 0.071988 
7030000.000000 0.071939 
7040000.000000 0.071890 
7050000.000000 0.071841 
7060000.000000 0.071793 
7070000.000000 0.071744 
7080000.000000 0.071696 
7090000.000000 0.071648 
7100000.000000 0.071599 
7110000.000000 0.071552 
7120000.000000 0.071504 
7130000.000000 0.071456 
7140000.000000 0.071409 
7150000.000000 0.071362 
7160000.000000 0.071315 
7170000.000000 0.071268 
7180000.000000 0.071221 
7190000.000000 0.071174 
7200000.000000 0.071128 
7210000.000000 0.071082 
7220000.000000 0.071036 
7230000.000000 0.070990 
7240000.000000 0.070944 
7250000.000000 0.070898 
7260000.000000 0.070853 
7270000.000000 0.070807 
7280000.000000 0.070762 
7290000.000000 0.070717 
7300000.000000 0.070672 
7310000.000000 0.070628 
7320000.000000 0.070583 
7330000.000000 0.070539 
7340000.000000 0.070494 
7350000.000000 0.070450 
7360000.000000 0.070406 
7370000.000000 0.070362 
7380000.000000 0.070319 
7390000.000000 0.070275 
7400000.000000 0.070232 
7410000.000000 0.070188 
7420000.000000 0.070145 
7430000.000000 0.070102 
7440000.000000 0.070059 
7450000.000000 0.070017 
7460000.000000 0.069974 
7470000.000000 0.069932 
7480000.000000 0.069890 
7490000.000000 0.069847 
7500000.000000 0.069805 
7510000.000000 0.069764 
7520000.000000 0.069722 
7530000.000000 0.069680 
7540000.000000 0.069639 
7550000.000000 0.069598 
7560000.000000 0.069556 
7570000.000000 0.069515 
7580000.000000 0.069475 
7590000.000000 0.069434 
7600000.000000 0.069393 
7610000.000000 0.069353 
7620000.000000 0.069312 
7630000.000000 0.069272 
7640000.000000 0.069232 
7650000.000000 0.069192 
7660000.000000 0.069152 
7670000.000000 0.069113 
7680000.000000 0.069073 
7690000.000000 0.069034 
7700000.000000 0.068994 
7710000.000000 0.068955 
7720000.000000 0.068916 
7730000.000000 0.068877 
7740000.000000 0.068838 
7750000.000000 0.068800 
7760000.000000 0.068761 
7770000.000000 0.068723 
7780000.000000 0.068684 
7790000.000000 0.068646 
7800000.000000 0.068608 
7810000.000000 0.068570 
7820000.000000 0.068532 
7830000.000000 0.068495 
7840000.000000 0.068457 
7850000.000000 0.068420 
7860000.000000 0.068383 
7870000.000000 0.068345 
7880000.000000 0.068308 
7890000.000000 0.068271 
7900000.000000 0.068235 
7910000.000000 0.068198 
7920000.000000 0.068161 
7930000.000000 0.068125 
7940000.000000 0.068088 
7950000.000000 0.068052 
7960000.000000 0.068016 
7970000.000000 0.067980 
7980000.000000 0.067944 
7990000.000000 0.067908 
8000000.000000 0.067873 
8010000.000000 0.067837 
8020000.000000 0.067802 
8030000.000000 0.067767 
8040000.000000 0.067731 
8050000.000000 0.067696 
8060000.000000 0.067661 
8070000.000000 0.067627 
8080000.000000 0.067592 
8090000.000000 0.067557 
8100000.000000 0.067523 
8110000.000000 0.067488 
8120000.000000 0.067454 
8130000.000000 0.067420 
8140000.000000 0.067386 
8150000.000000 0.067352 
8160000.000000 0.067318 
8170000.000000 0.067284 
8180000.000000 0.067251 
8190000.000000 0.067217 
8200000.000000 0.067184 
8210000.000000 0.067150 
8220000.000000 0.067117 
8230000.000000 0.067084 
8240000.000000 0.067051 
8250000.000000 0.067018 
8260000.000000 0.066985 
8270000.000000 0.066953 
8280000.000000 0.066920 
8290000.000000 0.066888 
8300000.000000 0.066855 
8310000.000000 0.066823 
8320000.000000 0.066791 
8330000.000000 0.066759 
8340000.000000 0.066727 
8350000.000000 0.066695 
8360000.000000 0.066663 
8370000.000000 0.066631 
8380000.000000 0.066600 
8390000.000000 0.066568 
8400000.000000 0.066537 
8410000.000000 0.066506 
8420000.000000 0.066475 
8430000.000000 0.066444 
8440000.000000 0.066413 
8450000.000000 0.066382 
8460000.000000 0.066351 
8470000.000000 0.066320 
8480000.000000 0.066290 
8490000.000000 0.066259 
8500000.000000 0.066229 
8510000.000000 0.066199 
8520000.000000 0.066169 
8530000.000000 0.066138 
8540000.000000 0.066108 
8550000.000000 0.066079 
8560000.000000 0.066049 
8570000.000000 0.066019 
8580000.000000 0.065989 
8590000.000000 0.065960 
8600000.000000 0.065931 
8610000.000000 0.065901 
8620000.000000 0.065872 
8630000.000000 0.065843 
8640000.000000 0.065814 
8650000.000000 0.065785 
8660000.000000 0.065756 
8670000.000000 0.065727 
8680000.000000 0.065698 
8690000.000000 0.065670 
8700000.000000 0.065641 
8710000.000000 0.065613 
8720000.000000 0.065585 
8730000.000000 0.065556 
8740000.000000 0.065528 
8750000.000000 0.065500 
8760000.000000 0.065472 
8770000.000000 0.065444 
8780000.000000 0.065417 
8790000.000000 0.065389 
8800000.000000 0.065361 
8810000.000000 0.065334 
8820000.000000 0.065306 
8830000.000000 0.065279 
8840000.000000 0.065252 
8850000.000000 0.065224 
8860000.000000 0.065197 
8870000.000000 0.065170 
8880000.000000 0.065143 
8890000.000000 0.065117 
8900000.000000 0.065090 
8910000.000000 0.065063 
8920000.000000 0.065037 
8930000.000000 0.065010 
8940000.000000 0.064984 
8950000.000000 0.064957 
8960000.000000 0.064931 
8970000.000000 0.064905 
8980000.000000 0.064879 
8990000.000000 0.064853 
9000000.000000 0.064827 
9010000.000000 0.064801 
9020000.000000 0.064775 
9030000.000000 0.064749 
9040000.000000 0.064724 
9050000.000000 0.064698 
9060000.000000 0.064673 
9070000.000000 0.064648 
9080000.000000 0.064622 
9090000.000000 0.064597 
9100000.000000 0.064572 
9110000.000000 0.064547 
9120000.000000 0.064522 
9130000.000000 0.064497 
9140000.000000 0.064472 
9150000.000000 0.064447 
9160000.000000 0.064423 
9170000.000000 0.064398 
9180000.000000 0.064374 
9190000.000000 0.064349 
9200000.000000 0.064325 
9210000.000000 0.064301 
9220000.000000 0.064276 
9230000.000000 0.064252 
9240000.000000 0.064228 
9250000.000000 0.064204 
9260000.000000 0.064180 
9270000.000000 0.064157 
9280000.000000 0.064133 
9290000.000000 0.064109 
9300000.000000 0.064086 
9310000.000000 0.064062 
9320000.000000 0.064039 
9330000.000000 0.064015 
9340000.000000 0.063992 
9350000.000000 0.063969 
9360000.000000 0.063946 
9370000.000000 0.063922 
9380000.000000 0.063899 
9390000.000000 0.063877 
9400000.000000 0.063854 
9410000.000000 0.063831 
9420000.000000 0.063808 
9430000.000000 0.063786 
9440000.000000 0.063763 
9450000.000000 0.063740 
9460000.000000 0.063718 
9470000.000000 0.063696 
9480000.000000 0.063673 
9490000.000000 0.063651 
9500000.000000 0.063629 
9510000.000000 0.063607 
9520000.000000 0.063585 
9530000.000000 0.063563 
9540000.000000 0.063541 
9550000.000000 0.063519 
9560000.000000 0.063497 
9570000.000000 0.063476 
9580000.000000 0.063454 
9590000.000000 0.063433 
9600000.000000 0.063411 
9610000.000000 0.063390 
9620000.000000 0.063368 
9630000.000000 0.063347 
9640000.000000 0.063326 
9650000.000000 0.063305 
9660000.000000 0.063284 
9670000.000000 0.063263 
9680000.000000 0.063242 
9690000.000000 0.063221 
9700000.000000 0.063200 
9710000.000000 0.063179 
9720000.000000 0.063159 
9730000.000000 0.063138 
9740000.000000 0.063118 
9750000.000000 0.063097 
9760000.000000 0.063077 
9770000.000000 0.063056 
9780000.000000 0.063036 
9790000.000000 0.063016 
9800000.000000 0.062996 
9810000.000000 0.062976 
9820000.000000 0.062956 
9830000.000000 0.062936 
9840000.000000 0.062916 
9850000.000000 0.062896 
9860000.000000 0.062876 
9870000.000000 0.062856 
9880000.000000 0.062837 
9890000.000000 0.062817 
9900000.000000 0.062798 
9910000.000000 0.062778 
9920000.000000 0.062759 
9930000.000000 0.062739 
9940000.000000 0.062720 
9950000.000000 0.062701 
9960000.000000 0.062682 
9970000.000000 0.062663 
9980000.000000 0.062644 
9990000.000000 0.062625 
10000000.000000 0.062606 
10000000.000000 0.062606 
10060060.060060 0.062493 
10120120.120120 0.062383 
10180180.180180 0.062275 
10240240.240240 0.062169 
10300300.300300 0.062065 
10360360.360360 0.061963 
10420420.420420 0.061863 
10480480.480480 0.061765 
10540540.540541 0.061668 
10600600.600601 0.061574 
10660660.660661 0.061481 
10720720.720721 0.061390 
10780780.780781 0.061301 
10840840.840841 0.061214 
10900900.900901 0.061129 
10960960.960961 0.061045 
11021021.021021 0.060963 
11081081.081081 0.060882 
11141141.141141 0.060803 
11201201.201201 0.060726 
11261261.261261 0.060650 
11321321.321321 0.060576 
11381381.381381 0.060503 
11441441.441441 0.060432 
11501501.501502 0.060362 
11561561.561562 0.060294 
11621621.621622 0.060227 
11681681.681682 0.060161 
11741741.741742 0.060097 
11801801.801802 0.060035 
11861861.861862 0.059973 
11921921.921922 0.059913 
11981981.981982 0.059855 
12042042.042042 0.059797 
12102102.102102 0.059741 
12162162.162162 0.059686 
12222222.222222 0.059633 
12282282.282282 0.059580 
12342342.342342 0.059529 
12402402.402402 0.059479 
12462462.462462 0.059430 
12522522.522523 0.059382 
12582582.582583 0.059336 
12642642.642643 0.059290 
12702702.702703 0.059246 
12762762.762763 0.059203 
12822822.822823 0.059161 
12882882.882883 0.059120 
12942942.942943 0.059080 
13003003.003003 0.059041 
13063063.063063 0.059003 
13123123.123123 0.058966 
13183183.183183 0.058930 
13243243.243243 0.058895 
13303303.303303 0.058862 
13363363.363363 0.058829 
13423423.423423 0.058797 
13483483.483483 0.058766 
13543543.543544 0.058735 
13603603.603604 0.058706 
13663663.663664 0.058678 
13723723.723724 0.058651 
13783783.783784 0.058624 
13843843.843844 0.058599 
13903903.903904 0.058574 
13963963.963964 0.058550 
14024024.024024 0.058527 
14084084.084084 0.058505 
14144144.144144 0.058483 
14204204.204204 0.058463 
14264264.264264 0.058443 
14324324.324324 0.058424 
14384384.384384 0.058406 
14444444.444444 0.058389 
14504504.504505 0.058372 
14564564.564565 0.058357 
14624624.624625 0.058341 
14684684.684685 0.058327 
14744744.744745 0.058314 
14804804.804805 0.058301 
14864864.864865 0.058289 
14924924.924925 0.058277 
14984984.984985 0.058267 
15045045.045045 0.058257 
15105105.105105 0.058247 
15165165.165165 0.058239 
15225225.225225 0.058231 
15285285.285285 0.058224 
15345345.345345 0.058217 
15405405.405405 0.058211 
15465465.465465 0.058206 
15525525.525526 0.058202 
15585585.585586 0.058198 
15645645.645646 0.058194 
15705705.705706 0.058192 
15765765.765766 0.058190 
15825825.825826 0.058188 
15885885.885886 0.058187 
15945945.945946 0.058187 
16006006.006006 0.058187 
16066066.066066 0.058188 
16126126.126126 0.058190 
16186186.186186 0.058192 
16246246.246246 0.058195 
16306306.306306 0.058198 
16366366.366366 0.058202 
16426426.426426 0.058206 
16486486.486486 0.058211 
16546546.546547 0.058217 
16606606.606607 0.058223 
16666666.666667 0.058230 
16726726.726727 0.058237 
16786786.786787 0.058244 
16846846.846847 0.058253 
16906906.906907 0.058261 
16966966.966967 0.058271 
17027027.027027 0.058280 
17087087.087087 0.058291 
17147147.147147 0.058301 
17207207.207207 0.058313 
17267267.267267 0.058324 
17327327.327327 0.058337 
17387387.387387 0.058349 
17447447.447447 0.058363 
17507507.507508 0.058376 
17567567.567568 0.058390 
17627627.627628 0.058405 
17687687.687688 0.058420 
17747747.747748 0.058436 
17807807.807808 0.058452 
17867867.867868 0.058468 
17927927.927928 0.058485 
17987987.987988 0.058503 
18048048.048048 0.058520 
18108108.108108 0.058539 
18168168.168168 0.058557 
18228228.228228 0.058577 
18288288.288288 0.058596 
18348348.348348 0.058616 
18408408.408408 0.058637 
18468468.468468 0.058657 
18528528.528529 0.058679 
18588588.588589 0.058700 
18648648.648649 0.058722 
18708708.708709 0.058745 
18768768.768769 0.058768 
18828828.828829 0.058791 
18888888.888889 0.058815 
18948948.948949 0.058839 
19009009.009009 0.058864 
19069069.069069 0.058888 
19129129.129129 0.058914 
19189189.189189 0.058939 
19249249.249249 0.058965 
19309309.309309 0.058992 
19369369.369369 0.059019 
19429429.429429 0.059046 
19489489.489489 0.059074 
19549549.549550 0.059101 
19609609.609610 0.059130 
19669669.669670 0.059158 
19729729.729730 0.059187 
19789789.789790 0.059217 
19849849.849850 0.059247 
19909909.909910 0.059277 
19969969.969970 0.059307 
20030030.030030 0.059338 
20090090.090090 0.059369 
20150150.150150 0.059401 
20210210.210210 0.059433 
20270270.270270 0.059465 
20330330.330330 0.059497 
20390390.390390 0.059530 
20450450.450450 0.059563 
20510510.510511 0.059597 
20570570.570571 0.059631 
20630630.630631 0.059665 
20690690.690691 0.059700 
20750750.750751 0.059735 
20810810.810811 0.059770 
20870870.870871 0.059805 
20930930.930931 0.059841 
20990990.990991 0.059877 
21051051.051051 0.059914 
21111111.111111 0.059951 
21171171.171171 0.059988 
21231231.231231 0.060025 
21291291.291291 0.060063 
21351351.351351 0.060101 
21411411.411411 0.060139 
21471471.471471 0.060178 
21531531.531532 0.060217 
21591591.591592 0.060256 
21651651.651652 0.060296 
21711711.711712 0.060336 
21771771.771772 0.060376 
21831831.831832 0.060416 
21891891.891892 0.060457 
21951951.951952 0.060498 
22012012.012012 0.060539 
22072072.072072 0.060581 
22132132.132132 0.060623 
22192192.192192 0.060665 
22252252.252252 0.060707 
22312312.312312 0.060750 
22372372.372372 0.060793 
22432432.432432 0.060837 
22492492.492492 0.060880 
22552552.552553 0.060924 
22612612.612613 0.060968 
22672672.672673 0.061013 
22732732.732733 0.061057 
22792792.792793 0.061102 
22852852.852853 0.061148 
22912912.912913 0.061193 
22972972.972973 0.061239 
23033033.033033 0.061285 
23093093.093093 0.061331 
23153153.153153 0.061378 
23213213.213213 0.061425 
23273273.273273 0.061472 
23333333.333333 0.061519 
23393393.393393 0.061567 
23453453.453453 0.061615 
23513513.513514 0.061663 
23573573.573574 0.061712 
23633633.633634 0.061760 
23693693.693694 0.061809 
23753753.753754 0.061858 
23813813.813814 0.061908 
23873873.873874 0.061958 
23933933.933934 0.062007 
23993993.993994 0.062058 
24054054.054054 0.062108 
24114114.114114 0.062159 
24174174.174174 0.062210 
24234234.234234 0.062261 
24294294.294294 0.062312 
24354354.354354 0.062364 
24414414.414414 0.062416 
24474474.474474 0.062468 
24534534.534535 0.062521 
24594594.594595 0.062573 
24654654.654655 0.062626 
24714714.714715 0.062679 
24774774.774775 0.062733 
24834834.834835 0.062786 
24894894.894895 0.062840 
24954954.954955 0.062894 
25015015.015015 0.062949 
25075075.075075 0.063003 
25135135.135135 0.063058 
25195195.195195 0.063113 
25255255.255255 0.063168 
25315315.315315 0.063224 
25375375.375375 0.063280 
25435435.435435 0.063336 
25495495.495495 0.063392 
25555555.555556 0.063448 
25615615.615616 0.063505 
25675675.675676 0.063562 
25735735.735736 0.063619 
25795795.795796 0.063676 
25855855.855856 0.063734 
25915915.915916 0.063792 
25975975.975976 0.063850 
26036036.036036 0.063908 
26096096.096096 0.063966 
26156156.156156 0.064025 
26216216.216216 0.064084 
26276276.276276 0.064143 
26336336.336336 0.064202 
26396396.396396 0.064262 
26456456.456456 0.064322 
26516516.516517 0.064382 
26576576.576577 0.064442 
26636636.636637 0.064503 
26696696.696697 0.064563 
26756756.756757 0.064624 
26816816.816817 0.064685 
26876876.876877 0.064747 
26936936.936937 0.064808 
26996996.996997 0.064870 
27057057.057057 0.064932 
27117117.117117 0.064994 
27177177.177177 0.065056 
27237237.237237 0.065119 
27297297.297297 0.065182 
27357357.357357 0.065245 
27417417.417417 0.065308 
27477477.477477 0.065372 
27537537.537538 0.065435 
27597597.597598 0.065499 
27657657.657658 0.065563 
27717717.717718 0.065627 
27777777.777778 0.065692 
27837837.837838 0.065757 
27897897.897898 0.065822 
27957957.957958 0.065887 
28018018.018018 0.065952 
28078078.078078 0.066018 
28138138.138138 0.066083 
28198198.198198 0.066149 
28258258.258258 0.066216 
28318318.318318 0.066282 
28378378.378378 0.066349 
28438438.438438 0.066415 
28498498.498498 0.066482 
28558558.558559 0.066549 
28618618.618619 0.066617 
28678678.678679 0.066685 
28738738.738739 0.066752 
28798798.798799 0.066820 
28858858.858859 0.066889 
28918918.918919 0.066957 
28978978.978979 0.067026 
29039039.039039 0.067094 
29099099.099099 0.067163 
29159159.159159 0.067233 
29219219.219219 0.067302 
29279279.279279 0.067372 
29339339.339339 0.067442 
29399399.399399 0.067512 
29459459.459459 0.067582 
29519519.519520 0.067652 
29579579.579580 0.067723 
29639639.639640 0.067794 
29699699.699700 0.067865 
29759759.759760 0.067936 
29819819.819820 0.068008 
29879879.879880 0.068079 
29939939.939940 0.068151 
30000000.000000 0.068223 
30060060.060060 0.068295 
30120120.120120 0.068368 
30180180.180180 0.068440 
30240240.240240 0.068513 
30300300.300300 0.068586 
30360360.360360 0.068660 
30420420.420420 0.068733 
30480480.480480 0.068807 
30540540.540541 0.068880 
30600600.600601 0.068954 
30660660.660661 0.069029 
30720720.720721 0.069103 
30780780.780781 0.069178 
30840840.840841 0.069253 
30900900.900901 0.069328 
30960960.960961 0.069403 
31021021.021021 0.069478 
31081081.081081 0.069554 
31141141.141141 0.069630 
31201201.201201 0.069706 
31261261.261261 0.069782 
31321321.321321 0.069858 
31381381.381381 0.069935 
31441441.441441 0.070012 
31501501.501502 0.070089 
31561561.561562 0.070166 
31621621.621622 0.070243 
31681681.681682 0.070321 
31741741.741742 0.070398 
31801801.801802 0.070476 
31861861.861862 0.070555 
31921921.921922 0.070633 
31981981.981982 0.070712 
32042042.042042 0.070790 
32102102.102102 0.070869 
32162162.162162 0.070948 
32222222.222222 0.071028 
32282282.282282 0.071107 
32342342.342342 0.071187 
32402402.402402 0.071267 
32462462.462462 0.071347 
32522522.522523 0.071427 
32582582.582583 0.071508 
32642642.642643 0.071589 
32702702.702703 0.071670 
32762762.762763 0.071751 
32822822.822823 0.071832 
32882882.882883 0.071913 
32942942.942943 0.071995 
33003003.003003 0.072077 
33063063.063063 0.072159 
33123123.123123 0.072241 
33183183.183183 0.072324 
33243243.243243 0.072407 
33303303.303303 0.072490 
33363363.363363 0.072573 
33423423.423423 0.072656 
33483483.483483 0.072739 
33543543.543544 0.072823 
33603603.603604 0.072907 
33663663.663664 0.072991 
33723723.723724 0.073075 
33783783.783784 0.073160 
33843843.843844 0.073244 
33903903.903904 0.073329 
33963963.963964 0.073414 
34024024.024024 0.073500 
34084084.084084 0.073585 
34144144.144144 0.073671 
34204204.204204 0.073757 
34264264.264264 0.073843 
34324324.324324 0.073929 
34384384.384384 0.074015 
34444444.444444 0.074102 
34504504.504505 0.074189 
34564564.564565 0.074276 
34624624.624625 0.074363 
34684684.684685 0.074451 
34744744.744745 0.074538 
34804804.804805 0.074626 
34864864.864865 0.074714 
34924924.924925 0.074803 
34984984.984985 0.074891 
35045045.045045 0.074980 
35105105.105105 0.075069 
35165165.165165 0.075158 
35225225.225225 0.075247 
35285285.285285 0.075336 
35345345.345345 0.075426 
35405405.405405 0.075516 
35465465.465465 0.075606 
35525525.525526 0.075696 
35585585.585586 0.075787 
35645645.645646 0.075878 
35705705.705706 0.075968 
35765765.765766 0.076060 
35825825.825826 0.076151 
35885885.885886 0.076242 
35945945.945946 0.076334 
36006006.006006 0.076426 
36066066.066066 0.076518 
36126126.126126 0.076611 
36186186.186186 0.076703 
36246246.246246 0.076796 
36306306.306306 0.076889 
36366366.366366 0.076982 
36426426.426426 0.077075 
36486486.486486 0.077169 
36546546.546547 0.077263 
36606606.606607 0.077357 
36666666.666667 0.077451 
36726726.726727 0.077546 
36786786.786787 0.077640 
36846846.846847 0.077735 
36906906.906907 0.077830 
36966966.966967 0.077925 
37027027.027027 0.078021 
37087087.087087 0.078117 
37147147.147147 0.078213 
37207207.207207 0.078309 
37267267.267267 0.078405 
37327327.327327 0.078502 
37387387.387387 0.078598 
37447447.447447 0.078695 
37507507.507508 0.078793 
37567567.567568 0.078890 
37627627.627628 0.078988 
37687687.687688 0.079085 
37747747.747748 0.079184 
37807807.807808 0.079282 
37867867.867868 0.079380 
37927927.927928 0.079479 
37987987.987988 0.079578 
38048048.048048 0.079677 
38108108.108108 0.079777 
38168168.168168 0.079876 
38228228.228228 0.079976 
38288288.288288 0.080076 
38348348.348348 0.080176 
38408408.408408 0.080277 
38468468.468468 0.080377 
38528528.528529 0.080478 
38588588.588589 0.080580 
38648648.648649 0.080681 
38708708.708709 0.080783 
38768768.768769 0.080884 
38828828.828829 0.080986 
38888888.888889 0.081089 
38948948.948949 0.081191 
39009009.009009 0.081294 
39069069.069069 0.081397 
39129129.129129 0.081500 
39189189.189189 0.081603 
39249249.249249 0.081707 
39309309.309309 0.081811 
39369369.369369 0.081915 
39429429.429429 0.082019 
39489489.489489 0.082124 
39549549.549550 0.082229 
39609609.609610 0.082334 
39669669.669670 0.082439 
39729729.729730 0.082545 
39789789.789790 0.082650 
39849849.849850 0.082756 
39909909.909910 0.082863 
39969969.969970 0.082969 
40030030.030030 0.083076 
40090090.090090 0.083183 
40150150.150150 0.083290 
40210210.210210 0.083397 
40270270.270270 0.083505 
40330330.330330 0.083613 
40390390.390390 0.083721 
40450450.450450 0.083829 
40510510.510511 0.083938 
40570570.570571 0.084047 
40630630.630631 0.084156 
40690690.690691 0.084265 
40750750.750751 0.084375 
40810810.810811 0.084485 
40870870.870871 0.084595 
40930930.930931 0.084705 
40990990.990991 0.084816 
41051051.051051 0.084926 
41111111.111111 0.085037 
41171171.171171 0.085149 
41231231.231231 0.085260 
41291291.291291 0.085372 
41351351.351351 0.085484 
41411411.411411 0.085597 
41471471.471471 0.085709 
41531531.531532 0.085822 
41591591.591592 0.085935 
41651651.651652 0.086049 
41711711.711712 0.086162 
41771771.771772 0.086276 
41831831.831832 0.086390 
41891891.891892 0.086505 
41951951.951952 0.086619 
42012012.012012 0.086734 
42072072.072072 0.086849 
42132132.132132 0.086965 
42192192.192192 0.087081 
42252252.252252 0.087196 
42312312.312312 0.087313 
42372372.372372 0.087429 
42432432.432432 0.087546 
42492492.492492 0.087663 
42552552.552553 0.087780 
42612612.612613 0.087898 
42672672.672673 0.088016 
42732732.732733 0.088134 
42792792.792793 0.088252 
42852852.852853 0.088371 
42912912.912913 0.088490 
42972972.972973 0.088609 
43033033.033033 0.088729 
43093093.093093 0.088849 
43153153.153153 0.088969 
43213213.213213 0.089089 
43273273.273273 0.089210 
43333333.333333 0.089331 
43393393.393393 0.089452 
43453453.453453 0.089574 
43513513.513514 0.089695 
43573573.573574 0.089817 
43633633.633634 0.089940 
43693693.693694 0.090062 
43753753.753754 0.090185 
43813813.813814 0.090309 
43873873.873874 0.090432 
43933933.933934 0.090556 
43993993.993994 0.090680 
44054054.054054 0.090805 
44114114.114114 0.090929 
44174174.174174 0.091054 
44234234.234234 0.091180 
44294294.294294 0.091305 
44354354.354354 0.091431 
44414414.414414 0.091558 
44474474.474474 0.091684 
44534534.534535 0.091811 
44594594.594595 0.091938 
44654654.654655 0.092066 
44714714.714715 0.092193 
44774774.774775 0.092322 
44834834.834835 0.092450 
44894894.894895 0.092579 
44954954.954955 0.092708 
45015015.015015 0.092837 
45075075.075075 0.092967 
45135135.135135 0.093097 
45195195.195195 0.093227 
45255255.255255 0.093358 
45315315.315315 0.093489 
45375375.375375 0.093620 
45435435.435435 0.093752 
45495495.495495 0.093884 
45555555.555556 0.094016 
45615615.615616 0.094149 
45675675.675676 0.094281 
45735735.735736 0.094415 
45795795.795796 0.094548 
45855855.855856 0.094682 
45915915.915916 0.094817 
45975975.975976 0.094951 
46036036.036036 0.095086 
46096096.096096 0.095222 
46156156.156156 0.095357 
46216216.216216 0.095493 
46276276.276276 0.095630 
46336336.336336 0.095766 
46396396.396396 0.095904 
46456456.456456 0.096041 
46516516.516517 0.096179 
46576576.576577 0.096317 
46636636.636637 0.096455 
46696696.696697 0.096594 
46756756.756757 0.096734 
46816816.816817 0.096873 
46876876.876877 0.097013 
46936936.936937 0.097154 
46996996.996997 0.097294 
47057057.057057 0.097435 
47117117.117117 0.097577 
47177177.177177 0.097719 
47237237.237237 0.097861 
47297297.297297 0.098003 
47357357.357357 0.098146 
47417417.417417 0.098290 
47477477.477477 0.098434 
47537537.537538 0.098578 
47597597.597598 0.098722 
47657657.657658 0.098867 
47717717.717718 0.099012 
47777777.777778 0.099158 
47837837.837838 0.099304 
47897897.897898 0.099451 
47957957.957958 0.099598 
48018018.018018 0.099745 
48078078.078078 0.099893 
48138138.138138 0.100041 
48198198.198198 0.100189 
48258258.258258 0.100338 
48318318.318318 0.100488 
48378378.378378 0.100638 
48438438.438438 0.100788 
48498498.498498 0.100938 
48558558.558559 0.101090 
48618618.618619 0.101241 
48678678.678679 0.101393 
48738738.738739 0.101545 
48798798.798799 0.101698 
48858858.858859 0.101851 
48918918.918919 0.102005 
48978978.978979 0.102159 
49039039.039039 0.102314 
49099099.099099 0.102469 
49159159.159159 0.102624 
49219219.219219 0.102780 
49279279.279279 0.102937 
49339339.339339 0.103093 
49399399.399399 0.103251 
49459459.459459 0.103409 
49519519.519520 0.103567 
49579579.579580 0.103726 
49639639.639640 0.103885 
49699699.699700 0.104044 
49759759.759760 0.104205 
49819819.819820 0.104365 
49879879.879880 0.104526 
49939939.939940 0.104688 
50000000.000000 0.104850 
50060060.060060 0.105013 
50120120.120120 0.105176 
50180180.180180 0.105339 
50240240.240240 0.105503 
50300300.300300 0.105668 
50360360.360360 0.105833 
50420420.420420 0.105999 
50480480.480480 0.106165 
50540540.540541 0.106332 
50600600.600601 0.106499 
50660660.660661 0.106666 
50720720.720721 0.106835 
50780780.780781 0.107004 
50840840.840841 0.107173 
50900900.900901 0.107343 
50960960.960961 0.107513 
51021021.021021 0.107684 
51081081.081081 0.107856 
51141141.141141 0.108028 
51201201.201201 0.108200 
51261261.261261 0.108374 
51321321.321321 0.108547 
51381381.381381 0.108722 
51441441.441441 0.108897 
51501501.501502 0.109072 
51561561.561562 0.109248 
51621621.621622 0.109425 
51681681.681682 0.109602 
51741741.741742 0.109780 
51801801.801802 0.109959 
51861861.861862 0.110138 
51921921.921922 0.110318 
51981981.981982 0.110498 
52042042.042042 0.110679 
52102102.102102 0.110861 
52162162.162162 0.111043 
52222222.222222 0.111226 
52282282.282282 0.111409 
52342342.342342 0.111593 
52402402.402402 0.111778 
52462462.462462 0.111964 
52522522.522523 0.112150 
52582582.582583 0.112336 
52642642.642643 0.112524 
52702702.702703 0.112712 
52762762.762763 0.112901 
52822822.822823 0.113090 
52882882.882883 0.113281 
52942942.942943 0.113471 
53003003.003003 0.113663 
53063063.063063 0.113855 
53123123.123123 0.114048 
53183183.183183 0.114242 
53243243.243243 0.114437 
53303303.303303 0.114632 
53363363.363363 0.114828 
53423423.423423 0.115025 
53483483.483483 0.115222 
53543543.543544 0.115420 
53603603.603604 0.115619 
53663663.663664 0.115819 
53723723.723724 0.116020 
53783783.783784 0.116221 
53843843.843844 0.116423 
53903903.903904 0.116626 
53963963.963964 0.116830 
54024024.024024 0.117034 
54084084.084084 0.117240 
54144144.144144 0.117446 
54204204.204204 0.117653 
54264264.264264 0.117861 
54324324.324324 0.118070 
54384384.384384 0.118279 
54444444.444444 0.118490 
54504504.504505 0.118701 
54564564.564565 0.118913 
54624624.624625 0.119126 
54684684.684685 0.119340 
54744744.744745 0.119555 
54804804.804805 0.119771 
54864864.864865 0.119988 
54924924.924925 0.120206 
54984984.984985 0.120425 
55045045.045045 0.120644 
55105105.105105 0.120865 
55165165.165165 0.121086 
55225225.225225 0.121309 
55285285.285285 0.121533 
55345345.345345 0.121757 
55405405.405405 0.121983 
55465465.465465 0.122210 
55525525.525526 0.122437 
55585585.585586 0.122666 
55645645.645646 0.122896 
55705705.705706 0.123127 
55765765.765766 0.123359 
55825825.825826 0.123592 
55885885.885886 0.123826 
55945945.945946 0.124061 
56006006.006006 0.124298 
56066066.066066 0.124535 
56126126.126126 0.124774 
56186186.186186 0.125014 
56246246.246246 0.125255 
56306306.306306 0.125497 
56366366.366366 0.125741 
56426426.426426 0.125986 
56486486.486486 0.126232 
56546546.546547 0.126479 
56606606.606607 0.126728 
56666666.666667 0.126977 
56726726.726727 0.127229 
56786786.786787 0.127481 
56846846.846847 0.127735 
56906906.906907 0.127990 
56966966.966967 0.128247 
57027027.027027 0.128504 
57087087.087087 0.128764 
57147147.147147 0.129025 
57207207.207207 0.129287 
57267267.267267 0.129550 
57327327.327327 0.129816 
57387387.387387 0.130082 
57447447.447447 0.130350 
57507507.507508 0.130620 
57567567.567568 0.130891 
57627627.627628 0.131164 
57687687.687688 0.131439 
57747747.747748 0.131715 
57807807.807808 0.131993 
57867867.867868 0.132272 
57927927.927928 0.132553 
57987987.987988 0.132836 
58048048.048048 0.133121 
58108108.108108 0.133407 
58168168.168168 0.133695 
58228228.228228 0.133985 
58288288.288288 0.134277 
58348348.348348 0.134571 
58408408.408408 0.134867 
58468468.468468 0.135165 
58528528.528529 0.135464 
58588588.588589 0.135766 
58648648.648649 0.136070 
58708708.708709 0.136375 
58768768.768769 0.136683 
58828828.828829 0.136993 
58888888.888889 0.137306 
58948948.948949 0.137620 
59009009.009009 0.137937 
59069069.069069 0.138256 
59129129.129129 0.138577 
59189189.189189 0.138901 
59249249.249249 0.139227 
59309309.309309 0.139556 
59369369.369369 0.139887 
59429429.429429 0.140221 
59489489.489489 0.140557 
59549549.549550 0.140896 
59609609.609610 0.141238 
59669669.669670 0.141583 
59729729.729730 0.141930 
59789789.789790 0.142280 
59849849.849850 0.142633 
59909909.909910 0.142990 
59969969.969970 0.143349 
60030030.030030 0.143711 
60090090.090090 0.144077 
60150150.150150 0.144446 
60210210.210210 0.144818 
60270270.270270 0.145194 
60330330.330330 0.145573 
60390390.390390 0.145956 
60450450.450450 0.146342 
60510510.510511 0.146732 
60570570.570571 0.147126 
60630630.630631 0.147524 
60690690.690691 0.147926 
60750750.750751 0.148332 
60810810.810811 0.148743 
60870870.870871 0.149157 
60930930.930931 0.149577 
60990990.990991 0.150000 
61051051.051051 0.150429 
61111111.111111 0.150862 
61171171.171171 0.151301 
61231231.231231 0.151744 
61291291.291291 0.152193 
61351351.351351 0.152647 
61411411.411411 0.153107 
61471471.471471 0.153573 
61531531.531532 0.154045 
61591591.591592 0.154523 
61651651.651652 0.155007 
61711711.711712 0.155499 
61771771.771772 0.155996 
61831831.831832 0.156501 
61891891.891892 0.157014 
61951951.951952 0.157534 
62012012.012012 0.158062 
62072072.072072 0.158598 
62132132.132132 0.159143 
62192192.192192 0.159697 
62252252.252252 0.160261 
62312312.312312 0.160834 
62372372.372372 0.161417 
62432432.432432 0.162011 
62492492.492492 0.162616 
62552552.552553 0.163233 
62612612.612613 0.163863 
62672672.672673 0.164506 
62732732.732733 0.165162 
62792792.792793 0.165833 
62852852.852853 0.166520 
62912912.912913 0.167223 
62972972.972973 0.167943 
63033033.033033 0.168682 
63093093.093093 0.169442 
63153153.153153 0.170223 
63213213.213213 0.171027 
63273273.273273 0.171856 
63333333.333333 0.172713 
63393393.393393 0.173600 
63453453.453453 0.174519 
63513513.513514 0.175475 
63573573.573574 0.176472 
63633633.633634 0.177514 
63693693.693694 0.178607 
63753753.753754 0.179760 
63813813.813814 0.180981 
63873873.873874 0.182284 
63933933.933934 0.183685 
63993993.993994 0.185207 
64054054.054054 0.186885 
64114114.114114 0.188774 
64174174.174174 0.190971 
64234234.234234 0.193684 
64294294.294294 0.197578 
64294294.294294 0.203891 


==> data/VLE_Nitrogen_Hexane_377.9K_kij_0.dat <==
       p       z
38478478.478478 0.225526 
38478478.478478 0.236606 
38428428.428428 0.241939 
38378378.378378 0.246030 
38328328.328328 0.249503 
38278278.278278 0.252589 
38228228.228228 0.255402 
38178178.178178 0.258011 
38128128.128128 0.260458 
38078078.078078 0.262774 
38028028.028028 0.264981 
37977977.977978 0.267095 
37927927.927928 0.269129 
37877877.877878 0.271093 
37827827.827828 0.272994 
37777777.777778 0.274841 
37727727.727728 0.276637 
37677677.677678 0.278389 
37627627.627628 0.280099 
37577577.577578 0.281772 
37527527.527528 0.283411 
37477477.477477 0.285017 
37427427.427427 0.286595 
37377377.377377 0.288144 
37327327.327327 0.289668 
37277277.277277 0.291168 
37227227.227227 0.292645 
37177177.177177 0.294101 
37127127.127127 0.295537 
37077077.077077 0.296955 
37027027.027027 0.298354 
36976976.976977 0.299737 
36926926.926927 0.301103 
36876876.876877 0.302454 
36826826.826827 0.303791 
36776776.776777 0.305113 
36726726.726727 0.306423 
36676676.676677 0.307719 
36626626.626627 0.309004 
36576576.576577 0.310277 
36526526.526527 0.311539 
36476476.476476 0.312790 
36426426.426426 0.314030 
36376376.376376 0.315261 
36326326.326326 0.316482 
36276276.276276 0.317694 
36226226.226226 0.318898 
36176176.176176 0.320092 
36126126.126126 0.321278 
36076076.076076 0.322457 
36026026.026026 0.323627 
35975975.975976 0.324791 
35925925.925926 0.325947 
35875875.875876 0.327096 
35825825.825826 0.328238 
35775775.775776 0.329373 
35725725.725726 0.330503 
35675675.675676 0.331626 
35625625.625626 0.332743 
35575575.575576 0.333854 
35525525.525526 0.334959 
35475475.475475 0.336059 
35425425.425425 0.337154 
35375375.375375 0.338243 
35325325.325325 0.339327 
35275275.275275 0.340407 
35225225.225225 0.341481 
35175175.175175 0.342551 
35125125.125125 0.343617 
35075075.075075 0.344677 
35025025.025025 0.345734 
34974974.974975 0.346786 
34924924.924925 0.347834 
34874874.874875 0.348878 
34824824.824825 0.349918 
34774774.774775 0.350955 
34724724.724725 0.351987 
34674674.674675 0.353016 
34624624.624625 0.354041 
34574574.574575 0.355063 
34524524.524525 0.356081 
34474474.474474 0.357096 
34424424.424424 0.358108 
34374374.374374 0.359116 
34324324.324324 0.360122 
34274274.274274 0.361124 
34224224.224224 0.362123 
34174174.174174 0.363120 
34124124.124124 0.364113 
34074074.074074 0.365104 
34024024.024024 0.366092 
33973973.973974 0.367077 
33923923.923924 0.368059 
33873873.873874 0.369039 
33823823.823824 0.370017 
33773773.773774 0.370991 
33723723.723724 0.371964 
33673673.673674 0.372934 
33623623.623624 0.373902 
33573573.573574 0.374867 
33523523.523524 0.375830 
33473473.473473 0.376791 
33423423.423423 0.377750 
33373373.373373 0.378707 
33323323.323323 0.379661 
33273273.273273 0.380614 
33223223.223223 0.381564 
33173173.173173 0.382513 
33123123.123123 0.383459 
33073073.073073 0.384404 
33023023.023023 0.385347 
32972972.972973 0.386287 
32922922.922923 0.387227 
32872872.872873 0.388164 
32822822.822823 0.389100 
32772772.772773 0.390034 
32722722.722723 0.390966 
32672672.672673 0.391896 
32622622.622623 0.392825 
32572572.572573 0.393753 
32522522.522523 0.394679 
32472472.472472 0.395603 
32422422.422422 0.396526 
32372372.372372 0.397447 
32322322.322322 0.398367 
32272272.272272 0.399286 
32222222.222222 0.400203 
32172172.172172 0.401118 
32122122.122122 0.402033 
32072072.072072 0.402946 
32022022.022022 0.403857 
31971971.971972 0.404768 
31921921.921922 0.405677 
31871871.871872 0.406585 
31821821.821822 0.407491 
31771771.771772 0.408397 
31721721.721722 0.409301 
31671671.671672 0.410204 
31621621.621622 0.411106 
31571571.571572 0.412007 
31521521.521522 0.412907 
31471471.471471 0.413806 
31421421.421421 0.414703 
31371371.371371 0.415600 
31321321.321321 0.416496 
31271271.271271 0.417390 
31221221.221221 0.418284 
31171171.171171 0.419176 
31121121.121121 0.420068 
31071071.071071 0.420959 
31021021.021021 0.421848 
30970970.970971 0.422737 
30920920.920921 0.423625 
30870870.870871 0.424512 
30820820.820821 0.425398 
30770770.770771 0.426284 
30720720.720721 0.427168 
30670670.670671 0.428052 
30620620.620621 0.428935 
30570570.570571 0.429817 
30520520.520521 0.430698 
30470470.470470 0.431579 
30420420.420420 0.432459 
30370370.370370 0.433338 
30320320.320320 0.434216 
30270270.270270 0.435094 
30220220.220220 0.435971 
30170170.170170 0.436847 
30120120.120120 0.437722 
30070070.070070 0.438597 
30020020.020020 0.439471 
29969969.969970 0.440345 
29919919.919920 0.441218 
29869869.869870 0.442090 
29819819.819820 0.442962 
29769769.769770 0.443833 
29719719.719720 0.444704 
29669669.669670 0.445574 
29619619.619620 0.446443 
29569569.569570 0.447312 
29519519.519520 0.448180 
29469469.469469 0.449048 
29419419.419419 0.449915 
29369369.369369 0.450782 
29319319.319319 0.451648 
29269269.269269 0.452514 
29219219.219219 0.453379 
29169169.169169 0.454244 
29119119.119119 0.455108 
29069069.069069 0.455972 
29019019.019019 0.456836 
28968968.968969 0.457699 
28918918.918919 0.458561 
28868868.868869 0.459423 
28818818.818819 0.460285 
28768768.768769 0.461146 
28718718.718719 0.462007 
28668668.668669 0.462868 
28618618.618619 0.463728 
28568568.568569 0.464587 
28518518.518519 0.465447 
28468468.468468 0.466306 
28418418.418418 0.467164 
28368368.368368 0.468023 
28318318.318318 0.468881 
28268268.268268 0.469739 
28218218.218218 0.470596 
28168168.168168 0.471453 
28118118.118118 0.472310 
28068068.068068 0.473166 
28018018.018018 0.474022 
27967967.967968 0.474878 
27917917.917918 0.475734 
27867867.867868 0.476589 
27817817.817818 0.477444 
27767767.767768 0.478299 
27717717.717718 0.479154 
27667667.667668 0.480008 
27617617.617618 0.480862 
27567567.567568 0.481716 
27517517.517518 0.482570 
27467467.467467 0.483423 
27417417.417417 0.484276 
27367367.367367 0.485129 
27317317.317317 0.485982 
27267267.267267 0.486835 
27217217.217217 0.487687 
27167167.167167 0.488539 
27117117.117117 0.489392 
27067067.067067 0.490243 
27017017.017017 0.491095 
26966966.966967 0.491947 
26916916.916917 0.492798 
26866866.866867 0.493650 
26816816.816817 0.494501 
26766766.766767 0.495352 
26716716.716717 0.496203 
26666666.666667 0.497054 
26616616.616617 0.497904 
26566566.566567 0.498755 
26516516.516517 0.499605 
26466466.466466 0.500456 
26416416.416416 0.501306 
26366366.366366 0.502156 
26316316.316316 0.503006 
26266266.266266 0.503856 
26216216.216216 0.504706 
26166166.166166 0.505556 
26116116.116116 0.506406 
26066066.066066 0.507256 
26016016.016016 0.508105 
25965965.965966 0.508955 
25915915.915916 0.509805 
25865865.865866 0.510654 
25815815.815816 0.511504 
25765765.765766 0.512353 
25715715.715716 0.513203 
25665665.665666 0.514052 
25615615.615616 0.514902 
25565565.565566 0.515751 
25515515.515516 0.516600 
25465465.465465 0.517450 
25415415.415415 0.518299 
25365365.365365 0.519149 
25315315.315315 0.519998 
25265265.265265 0.520847 
25215215.215215 0.521697 
25165165.165165 0.522546 
25115115.115115 0.523396 
25065065.065065 0.524245 
25015015.015015 0.525095 
24964964.964965 0.525944 
24914914.914915 0.526794 
24864864.864865 0.527644 
24814814.814815 0.528493 
24764764.764765 0.529343 
24714714.714715 0.530193 
24664664.664665 0.531043 
24614614.614615 0.531893 
24564564.564565 0.532743 
24514514.514515 0.533593 
24464464.464464 0.534443 
24414414.414414 0.535293 
24364364.364364 0.536144 
24314314.314314 0.536994 
24264264.264264 0.537845 
24214214.214214 0.538695 
24164164.164164 0.539546 
24114114.114114 0.540397 
24064064.064064 0.541248 
24014014.014014 0.542099 
23963963.963964 0.542950 
23913913.913914 0.543801 
23863863.863864 0.544653 
23813813.813814 0.545504 
23763763.763764 0.546356 
23713713.713714 0.547207 
23663663.663664 0.548059 
23613613.613614 0.548911 
23563563.563564 0.549763 
23513513.513514 0.550616 
23463463.463463 0.551468 
23413413.413413 0.552321 
23363363.363363 0.553174 
23313313.313313 0.554027 
23263263.263263 0.554880 
23213213.213213 0.555733 
23163163.163163 0.556586 
23113113.113113 0.557440 
23063063.063063 0.558294 
23013013.013013 0.559148 
22962962.962963 0.560002 
22912912.912913 0.560856 
22862862.862863 0.561710 
22812812.812813 0.562565 
22762762.762763 0.563420 
22712712.712713 0.564275 
22662662.662663 0.565130 
22612612.612613 0.565986 
22562562.562563 0.566841 
22512512.512513 0.567697 
22462462.462462 0.568553 
22412412.412412 0.569410 
22362362.362362 0.570266 
22312312.312312 0.571123 
22262262.262262 0.571980 
22212212.212212 0.572837 
22162162.162162 0.573694 
22112112.112112 0.574552 
22062062.062062 0.575410 
22012012.012012 0.576268 
21961961.961962 0.577126 
21911911.911912 0.577985 
21861861.861862 0.578843 
21811811.811812 0.579702 
21761761.761762 0.580562 
21711711.711712 0.581421 
21661661.661662 0.582281 
21611611.611612 0.583141 
21561561.561562 0.584002 
21511511.511512 0.584862 
21461461.461461 0.585723 
21411411.411411 0.586584 
21361361.361361 0.587445 
21311311.311311 0.588307 
21261261.261261 0.589169 
21211211.211211 0.590031 
21161161.161161 0.590894 
21111111.111111 0.591757 
21061061.061061 0.592620 
21011011.011011 0.593483 
20960960.960961 0.594347 
20910910.910911 0.595211 
20860860.860861 0.596075 
20810810.810811 0.596939 
20760760.760761 0.597804 
20710710.710711 0.598669 
20660660.660661 0.599535 
20610610.610611 0.600401 
20560560.560561 0.601267 
20510510.510511 0.602133 
20460460.460460 0.603000 
20410410.410410 0.603867 
20360360.360360 0.604734 
20310310.310310 0.605602 
20260260.260260 0.606470 
20210210.210210 0.607338 
20160160.160160 0.608207 
20110110.110110 0.609076 
20060060.060060 0.609945 
20010010.010010 0.610815 
19959959.959960 0.611685 
19909909.909910 0.612555 
19859859.859860 0.613426 
19809809.809810 0.614297 
19759759.759760 0.615168 
19709709.709710 0.616040 
19659659.659660 0.616912 
19609609.609610 0.617784 
19559559.559560 0.618657 
19509509.509510 0.619530 
19459459.459459 0.620404 
19409409.409409 0.621278 
19359359.359359 0.622152 
19309309.309309 0.623026 
19259259.259259 0.623901 
19209209.209209 0.624777 
19159159.159159 0.625653 
19109109.109109 0.626529 
19059059.059059 0.627405 
19009009.009009 0.628282 
18958958.958959 0.629159 
18908908.908909 0.630037 
18858858.858859 0.630915 
18808808.808809 0.631794 
18758758.758759 0.632672 
18708708.708709 0.633552 
18658658.658659 0.634431 
18608608.608609 0.635311 
18558558.558559 0.636192 
18508508.508509 0.637073 
18458458.458458 0.637954 
18408408.408408 0.638835 
18358358.358358 0.639718 
18308308.308308 0.640600 
18258258.258258 0.641483 
18208208.208208 0.642366 
18158158.158158 0.643250 
18108108.108108 0.644134 
18058058.058058 0.645019 
18008008.008008 0.645904 
17957957.957958 0.646789 
17907907.907908 0.647675 
17857857.857858 0.648561 
17807807.807808 0.649448 
17757757.757758 0.650335 
17707707.707708 0.651223 
17657657.657658 0.652111 
17607607.607608 0.652999 
17557557.557558 0.653888 
17507507.507508 0.654778 
17457457.457457 0.655667 
17407407.407407 0.656558 
17357357.357357 0.657448 
17307307.307307 0.658340 
17257257.257257 0.659231 
17207207.207207 0.660123 
17157157.157157 0.661016 
17107107.107107 0.661909 
17057057.057057 0.662802 
17007007.007007 0.663696 
16956956.956957 0.664591 
16906906.906907 0.665485 
16856856.856857 0.666381 
16806806.806807 0.667277 
16756756.756757 0.668173 
16706706.706707 0.669070 
16656656.656657 0.669967 
16606606.606607 0.670865 
16556556.556557 0.671763 
16506506.506507 0.672662 
16456456.456456 0.673561 
16406406.406406 0.674461 
16356356.356356 0.675361 
16306306.306306 0.676261 
16256256.256256 0.677163 
16206206.206206 0.678064 
16156156.156156 0.678966 
16106106.106106 0.679869 
16056056.056056 0.680772 
16006006.006006 0.681676 
15955955.955956 0.682580 
15905905.905906 0.683485 
15855855.855856 0.684390 
15805805.805806 0.685296 
15755755.755756 0.686202 
15705705.705706 0.687109 
15655655.655656 0.688016 
15605605.605606 0.688924 
15555555.555556 0.689832 
15505505.505506 0.690741 
15455455.455455 0.691650 
15405405.405405 0.692560 
15355355.355355 0.693470 
15305305.305305 0.694381 
15255255.255255 0.695293 
15205205.205205 0.696205 
15155155.155155 0.697117 
15105105.105105 0.698030 
15055055.055055 0.698944 
15005005.005005 0.699858 
14954954.954955 0.700773 
14904904.904905 0.701688 
14854854.854855 0.702604 
14804804.804805 0.703520 
14754754.754755 0.704437 
14704704.704705 0.705354 
14654654.654655 0.706272 
14604604.604605 0.707191 
14554554.554555 0.708110 
14504504.504505 0.709030 
14454454.454454 0.709950 
14404404.404404 0.710871 
14354354.354354 0.711792 
14304304.304304 0.712714 
14254254.254254 0.713636 
14204204.204204 0.714560 
14154154.154154 0.715483 
14104104.104104 0.716407 
14054054.054054 0.717332 
14004004.004004 0.718258 
13953953.953954 0.719183 
13903903.903904 0.720110 
13853853.853854 0.721037 
13803803.803804 0.721965 
13753753.753754 0.722893 
13703703.703704 0.723822 
13653653.653654 0.724751 
13603603.603604 0.725681 
13553553.553554 0.726612 
13503503.503504 0.727543 
13453453.453453 0.728475 
13403403.403403 0.729408 
13353353.353353 0.730341 
13303303.303303 0.731274 
13253253.253253 0.732209 
13203203.203203 0.733143 
13153153.153153 0.734079 
13103103.103103 0.735015 
13053053.053053 0.735952 
13003003.003003 0.736889 
12952952.952953 0.737827 
12902902.902903 0.738765 
12852852.852853 0.739705 
12802802.802803 0.740644 
12752752.752753 0.741585 
12702702.702703 0.742526 
12652652.652653 0.743467 
12602602.602603 0.744410 
12552552.552553 0.745353 
12502502.502503 0.746296 
12452452.452452 0.747240 
12402402.402402 0.748185 
12352352.352352 0.749130 
12302302.302302 0.750077 
12252252.252252 0.751023 
12202202.202202 0.751971 
12152152.152152 0.752919 
12102102.102102 0.753867 
12052052.052052 0.754817 
12002002.002002 0.755766 
11951951.951952 0.756717 
11901901.901902 0.757668 
11851851.851852 0.758620 
11801801.801802 0.759573 
11751751.751752 0.760526 
11701701.701702 0.761480 
11651651.651652 0.762434 
11601601.601602 0.763390 
11551551.551552 0.764345 
11501501.501502 0.765302 
11451451.451451 0.766259 
11401401.401401 0.767217 
11351351.351351 0.768175 
11301301.301301 0.769135 
11251251.251251 0.770095 
11201201.201201 0.771055 
11151151.151151 0.772016 
11101101.101101 0.772978 
11051051.051051 0.773941 
11001001.001001 0.774904 
10950950.950951 0.775868 
10900900.900901 0.776833 
10850850.850851 0.777798 
10800800.800801 0.778764 
10750750.750751 0.779731 
10700700.700701 0.780698 
10650650.650651 0.781666 
10600600.600601 0.782635 
10550550.550551 0.783605 
10500500.500501 0.784575 
10450450.450450 0.785546 
10400400.400400 0.786517 
10350350.350350 0.787490 
10300300.300300 0.788463 
10250250.250250 0.789436 
10200200.200200 0.790411 
10150150.150150 0.791386 
10100100.100100 0.792362 
10050050.050050 0.793338 
10000000.000000 0.794316 
10000000.000000 0.794316 
9990040.040040 0.794510 
9980080.080080 0.794705 
9970120.120120 0.794899 
9960160.160160 0.795094 
9950200.200200 0.795289 
9940240.240240 0.795483 
9930280.280280 0.795678 
9920320.320320 0.795873 
9910360.360360 0.796068 
9900400.400400 0.796263 
9890440.440440 0.796457 
9880480.480480 0.796652 
9870520.520521 0.796847 
9860560.560561 0.797042 
9850600.600601 0.797237 
9840640.640641 0.797432 
9830680.680681 0.797627 
9820720.720721 0.797822 
9810760.760761 0.798017 
9800800.800801 0.798212 
9790840.840841 0.798408 
9780880.880881 0.798603 
9770920.920921 0.798798 
9760960.960961 0.798993 
9751001.001001 0.799188 
9741041.041041 0.799384 
9731081.081081 0.799579 
9721121.121121 0.799774 
9711161.161161 0.799970 
9701201.201201 0.800165 
9691241.241241 0.800361 
9681281.281281 0.800556 
9671321.321321 0.800752 
9661361.361361 0.800947 
9651401.401401 0.801143 
9641441.441441 0.801338 
9631481.481481 0.801534 
9621521.521522 0.801729 
9611561.561562 0.801925 
9601601.601602 0.802121 
9591641.641642 0.802316 
9581681.681682 0.802512 
9571721.721722 0.802708 
9561761.761762 0.802904 
9551801.801802 0.803100 
9541841.841842 0.803295 
9531881.881882 0.803491 
9521921.921922 0.803687 
9511961.961962 0.803883 
9502002.002002 0.804079 
9492042.042042 0.804275 
9482082.082082 0.804471 
9472122.122122 0.804667 
9462162.162162 0.804863 
9452202.202202 0.805060 
9442242.242242 0.805256 
9432282.282282 0.805452 
9422322.322322 0.805648 
9412362.362362 0.805844 
9402402.402402 0.806041 
9392442.442442 0.806237 
9382482.482482 0.806433 
9372522.522523 0.806630 
9362562.562563 0.806826 
9352602.602603 0.807022 
9342642.642643 0.807219 
9332682.682683 0.807415 
9322722.722723 0.807612 
9312762.762763 0.807808 
9302802.802803 0.808005 
9292842.842843 0.808202 
9282882.882883 0.808398 
9272922.922923 0.808595 
9262962.962963 0.808792 
9253003.003003 0.808988 
9243043.043043 0.809185 
9233083.083083 0.809382 
9223123.123123 0.809579 
9213163.163163 0.809775 
9203203.203203 0.809972 
9193243.243243 0.810169 
9183283.283283 0.810366 
9173323.323323 0.810563 
9163363.363363 0.810760 
9153403.403403 0.810957 
9143443.443443 0.811154 
9133483.483483 0.811351 
9123523.523524 0.811548 
9113563.563564 0.811745 
9103603.603604 0.811943 
9093643.643644 0.812140 
9083683.683684 0.812337 
9073723.723724 0.812534 
9063763.763764 0.812732 
9053803.803804 0.812929 
9043843.843844 0.813126 
9033883.883884 0.813324 
9023923.923924 0.813521 
9013963.963964 0.813718 
9004004.004004 0.813916 
8994044.044044 0.814113 
8984084.084084 0.814311 
8974124.124124 0.814508 
8964164.164164 0.814706 
8954204.204204 0.814904 
8944244.244244 0.815101 
8934284.284284 0.815299 
8924324.324324 0.815497 
8914364.364364 0.815694 
8904404.404404 0.815892 
8894444.444444 0.816090 
8884484.484484 0.816288 
8874524.524525 0.816485 
8864564.564565 0.816683 
8854604.604605 0.816881 
8844644.644645 0.817079 
8834684.684685 0.817277 
8824724.724725 0.817475 
8814764.764765 0.817673 
8804804.804805 0.817871 
8794844.844845 0.818069 
8784884.884885 0.818267 
8774924.924925 0.818466 
8764964.964965 0.818664 
8755005.005005 0.818862 
8745045.045045 0.819060 
8735085.085085 0.819259 
8725125.125125 0.819457 
8715165.165165 0.819655 
8705205.205205 0.819853 
8695245.245245 0.820052 
8685285.285285 0.820250 
8675325.325325 0.820449 
8665365.365365 0.820647 
8655405.405405 0.820846 
8645445.445445 0.821044 
8635485.485485 0.821243 
8625525.525526 0.821441 
8615565.565566 0.821640 
8605605.605606 0.821839 
8595645.645646 0.822037 
8585685.685686 0.822236 
8575725.725726 0.822435 
8565765.765766 0.822634 
8555805.805806 0.822833 
8545845.845846 0.823031 
8535885.885886 0.823230 
8525925.925926 0.823429 
8515965.965966 0.823628 
8506006.006006 0.823827 
8496046.046046 0.824026 
8486086.086086 0.824225 
8476126.126126 0.824424 
8466166.166166 0.824623 
8456206.206206 0.824822 
8446246.246246 0.825022 
8436286.286286 0.825221 
8426326.326326 0.825420 
8416366.366366 0.825619 
8406406.406406 0.825818 
8396446.446446 0.826018 
8386486.486486 0.826217 
8376526.526527 0.826416 
8366566.566567 0.826616 
8356606.606607 0.826815 
8346646.646647 0.827015 
8336686.686687 0.827214 
8326726.726727 0.827414 
8316766.766767 0.827613 
8306806.806807 0.827813 
8296846.846847 0.828012 
8286886.886887 0.828212 
8276926.926927 0.828412 
8266966.966967 0.828611 
8257007.007007 0.828811 
8247047.047047 0.829011 
8237087.087087 0.829211 
8227127.127127 0.829411 
8217167.167167 0.829610 
8207207.207207 0.829810 
8197247.247247 0.830010 
8187287.287287 0.830210 
8177327.327327 0.830410 
8167367.367367 0.830610 
8157407.407407 0.830810 
8147447.447447 0.831010 
8137487.487487 0.831210 
8127527.527528 0.831411 
8117567.567568 0.831611 
8107607.607608 0.831811 
8097647.647648 0.832011 
8087687.687688 0.832211 
8077727.727728 0.832412 
8067767.767768 0.832612 
8057807.807808 0.832812 
8047847.847848 0.833013 
8037887.887888 0.833213 
8027927.927928 0.833414 
8017967.967968 0.833614 
8008008.008008 0.833815 
7998048.048048 0.834015 
7988088.088088 0.834216 
7978128.128128 0.834416 
7968168.168168 0.834617 
7958208.208208 0.834818 
7948248.248248 0.835018 
7938288.288288 0.835219 
7928328.328328 0.835420 
7918368.368368 0.835621 
7908408.408408 0.835822 
7898448.448448 0.836022 
7888488.488488 0.836223 
7878528.528529 0.836424 
7868568.568569 0.836625 
7858608.608609 0.836826 
7848648.648649 0.837027 
7838688.688689 0.837228 
7828728.728729 0.837429 
7818768.768769 0.837630 
7808808.808809 0.837832 
7798848.848849 0.838033 
7788888.888889 0.838234 
7778928.928929 0.838435 
7768968.968969 0.838636 
7759009.009009 0.838838 
7749049.049049 0.839039 
7739089.089089 0.839240 
7729129.129129 0.839442 
7719169.169169 0.839643 
7709209.209209 0.839845 
7699249.249249 0.840046 
7689289.289289 0.840248 
7679329.329329 0.840449 
7669369.369369 0.840651 
7659409.409409 0.840852 
7649449.449449 0.841054 
7639489.489489 0.841256 
7629529.529530 0.841457 
7619569.569570 0.841659 
7609609.609610 0.841861 
7599649.649650 0.842063 
7589689.689690 0.842265 
7579729.729730 0.842466 
7569769.769770 0.842668 
7559809.809810 0.842870 
7549849.849850 0.843072 
7539889.889890 0.843274 
7529929.929930 0.843476 
7519969.969970 0.843678 
7510010.010010 0.843880 
7500050.050050 0.844083 
7490090.090090 0.844285 
7480130.130130 0.844487 
7470170.170170 0.844689 
7460210.210210 0.844891 
7450250.250250 0.845094 
7440290.290290 0.845296 
7430330.330330 0.845498 
7420370.370370 0.845701 
7410410.410410 0.845903 
7400450.450450 0.846106 
7390490.490490 0.846308 
7380530.530531 0.846511 
7370570.570571 0.846713 
7360610.610611 0.846916 
7350650.650651 0.847118 
7340690.690691 0.847321 
7330730.730731 0.847524 
7320770.770771 0.847726 
7310810.810811 0.847929 
7300850.850851 0.848132 
7290890.890891 0.848335 
7280930.930931 0.848537 
7270970.970971 0.848740 
7261011.011011 0.848943 
7251051.051051 0.849146 
7241091.091091 0.849349 
7231131.131131 0.849552 
7221171.171171 0.849755 
7211211.211211 0.849958 
7201251.251251 0.850161 
7191291.291291 0.850364 
7181331.331331 0.850568 
7171371.371371 0.850771 
7161411.411411 0.850974 
7151451.451451 0.851177 
7141491.491491 0.851380 
7131531.531532 0.851584 
7121571.571572 0.851787 
7111611.611612 0.851990 
7101651.651652 0.852194 
7091691.691692 0.852397 
7081731.731732 0.852601 
7071771.771772 0.852804 
7061811.811812 0.853008 
7051851.851852 0.853211 
7041891.891892 0.853415 
7031931.931932 0.853619 
7021971.971972 0.853822 
7012012.012012 0.854026 
7002052.052052 0.854230 
6992092.092092 0.854434 
6982132.132132 0.854637 
6972172.172172 0.854841 
6962212.212212 0.855045 
6952252.252252 0.855249 
6942292.292292 0.855453 
6932332.332332 0.855657 
6922372.372372 0.855861 
6912412.412412 0.856065 
6902452.452452 0.856269 
6892492.492492 0.856473 
6882532.532533 0.856677 
6872572.572573 0.856881 
6862612.612613 0.857086 
6852652.652653 0.857290 
6842692.692693 0.857494 
6832732.732733 0.857698 
6822772.772773 0.857903 
6812812.812813 0.858107 
6802852.852853 0.858311 
6792892.892893 0.858516 
6782932.932933 0.858720 
6772972.972973 0.858925 
6763013.013013 0.859129 
6753053.053053 0.859334 
6743093.093093 0.859539 
6733133.133133 0.859743 
6723173.173173 0.859948 
6713213.213213 0.860153 
6703253.253253 0.860357 
6693293.293293 0.860562 
6683333.333333 0.860767 
6673373.373373 0.860972 
6663413.413413 0.861176 
6653453.453453 0.861381 
6643493.493493 0.861586 
6633533.533534 0.861791 
6623573.573574 0.861996 
6613613.613614 0.862201 
6603653.653654 0.862406 
6593693.693694 0.862611 
6583733.733734 0.862817 
6573773.773774 0.863022 
6563813.813814 0.863227 
6553853.853854 0.863432 
6543893.893894 0.863637 
6533933.933934 0.863843 
6523973.973974 0.864048 
6514014.014014 0.864253 
6504054.054054 0.864459 
6494094.094094 0.864664 
6484134.134134 0.864870 
6474174.174174 0.865075 
6464214.214214 0.865281 
6454254.254254 0.865486 
6444294.294294 0.865692 
6434334.334334 0.865897 
6424374.374374 0.866103 
6414414.414414 0.866309 
6404454.454454 0.866514 
6394494.494494 0.866720 
6384534.534535 0.866926 
6374574.574575 0.867132 
6364614.614615 0.867338 
6354654.654655 0.867544 
6344694.694695 0.867749 
6334734.734735 0.867955 
6324774.774775 0.868161 
6314814.814815 0.868367 
6304854.854855 0.868573 
6294894.894895 0.868780 
6284934.934935 0.868986 
6274974.974975 0.869192 
6265015.015015 0.869398 
6255055.055055 0.869604 
6245095.095095 0.869811 
6235135.135135 0.870017 
6225175.175175 0.870223 
6215215.215215 0.870430 
6205255.255255 0.870636 
6195295.295295 0.870842 
6185335.335335 0.871049 
6175375.375375 0.871255 
6165415.415415 0.871462 
6155455.455455 0.871668 
6145495.495495 0.871875 
6135535.535536 0.872082 
6125575.575576 0.872288 
6115615.615616 0.872495 
6105655.655656 0.872702 
6095695.695696 0.872909 
6085735.735736 0.873115 
6075775.775776 0.873322 
6065815.815816 0.873529 
6055855.855856 0.873736 
6045895.895896 0.873943 
6035935.935936 0.874150 
6025975.975976 0.874357 
6016016.016016 0.874564 
6006056.056056 0.874771 
5996096.096096 0.874978 
5986136.136136 0.875185 
5976176.176176 0.875392 
5966216.216216 0.875600 
5956256.256256 0.875807 
5946296.296296 0.876014 
5936336.336336 0.876221 
5926376.376376 0.876429 
5916416.416416 0.876636 
5906456.456456 0.876844 
5896496.496496 0.877051 
5886536.536537 0.877259 
5876576.576577 0.877466 
5866616.616617 0.877674 
5856656.656657 0.877881 
5846696.696697 0.878089 
5836736.736737 0.878296 
5826776.776777 0.878504 
5816816.816817 0.878712 
5806856.856857 0.878920 
5796896.896897 0.879127 
5786936.936937 0.879335 
5776976.976977 0.879543 
5767017.017017 0.879751 
5757057.057057 0.879959 
5747097.097097 0.880167 
5737137.137137 0.880375 
5727177.177177 0.880583 
5717217.217217 0.880791 
5707257.257257 0.880999 
5697297.297297 0.881207 
5687337.337337 0.881415 
5677377.377377 0.881624 
5667417.417417 0.881832 
5657457.457457 0.882040 
5647497.497497 0.882248 
5637537.537538 0.882457 
5627577.577578 0.882665 
5617617.617618 0.882874 
5607657.657658 0.883082 
5597697.697698 0.883290 
5587737.737738 0.883499 
5577777.777778 0.883708 
5567817.817818 0.883916 
5557857.857858 0.884125 
5547897.897898 0.884333 
5537937.937938 0.884542 
5527977.977978 0.884751 
5518018.018018 0.884960 
5508058.058058 0.885168 
5498098.098098 0.885377 
5488138.138138 0.885586 
5478178.178178 0.885795 
5468218.218218 0.886004 
5458258.258258 0.886213 
5448298.298298 0.886422 
5438338.338338 0.886631 
5428378.378378 0.886840 
5418418.418418 0.887049 
5408458.458458 0.887258 
5398498.498498 0.887467 
5388538.538539 0.887677 
5378578.578579 0.887886 
5368618.618619 0.888095 
5358658.658659 0.888304 
5348698.698699 0.888514 
5338738.738739 0.888723 
5328778.778779 0.888933 
5318818.818819 0.889142 
5308858.858859 0.889352 
5298898.898899 0.889561 
5288938.938939 0.889771 
5278978.978979 0.889980 
5269019.019019 0.890190 
5259059.059059 0.890400 
5249099.099099 0.890609 
5239139.139139 0.890819 
5229179.179179 0.891029 
5219219.219219 0.891239 
5209259.259259 0.891448 
5199299.299299 0.891658 
5189339.339339 0.891868 
5179379.379379 0.892078 
5169419.419419 0.892288 
5159459.459459 0.892498 
5149499.499499 0.892708 
5139539.539540 0.892918 
5129579.579580 0.893128 
5119619.619620 0.893339 
5109659.659660 0.893549 
5099699.699700 0.893759 
5089739.739740 0.893969 
5079779.779780 0.894180 
5069819.819820 0.894390 
5059859.859860 0.894600 
5049899.899900 0.894811 
5039939.939940 0.895021 
5029979.979980 0.895232 
5020020.020020 0.895442 
5010060.060060 0.895653 
5000100.100100 0.895863 
4990140.140140 0.896074 
4980180.180180 0.896285 
4970220.220220 0.896495 
4960260.260260 0.896706 
4950300.300300 0.896917 
4940340.340340 0.897128 
4930380.380380 0.897338 
4920420.420420 0.897549 
4910460.460460 0.897760 
4900500.500501 0.897971 
4890540.540541 0.898182 
4880580.580581 0.898393 
4870620.620621 0.898604 
4860660.660661 0.898815 
4850700.700701 0.899026 
4840740.740741 0.899238 
4830780.780781 0.899449 
4820820.820821 0.899660 
4810860.860861 0.899871 
4800900.900901 0.900083 
4790940.940941 0.900294 
4780980.980981 0.900505 
4771021.021021 0.900717 
4761061.061061 0.900928 
4751101.101101 0.901140 
4741141.141141 0.901351 
4731181.181181 0.901563 
4721221.221221 0.901774 
4711261.261261 0.901986 
4701301.301301 0.902198 
4691341.341341 0.902409 
4681381.381381 0.902621 
4671421.421421 0.902833 
4661461.461461 0.903045 
4651501.501502 0.903256 
4641541.541542 0.903468 
4631581.581582 0.903680 
4621621.621622 0.903892 
4611661.661662 0.904104 
4601701.701702 0.904316 
4591741.741742 0.904528 
4581781.781782 0.904740 
4571821.821822 0.904952 
4561861.861862 0.905165 
4551901.901902 0.905377 
4541941.941942 0.905589 
4531981.981982 0.905801 
4522022.022022 0.906014 
4512062.062062 0.906226 
4502102.102102 0.906438 
4492142.142142 0.906651 
4482182.182182 0.906863 
4472222.222222 0.907076 
4462262.262262 0.907288 
4452302.302302 0.907501 
4442342.342342 0.907713 
4432382.382382 0.907926 
4422422.422422 0.908139 
4412462.462462 0.908351 
4402502.502503 0.908564 
4392542.542543 0.908777 
4382582.582583 0.908990 
4372622.622623 0.909203 
4362662.662663 0.909415 
4352702.702703 0.909628 
4342742.742743 0.909841 
4332782.782783 0.910054 
4322822.822823 0.910267 
4312862.862863 0.910480 
4302902.902903 0.910694 
4292942.942943 0.910907 
4282982.982983 0.911120 
4273023.023023 0.911333 
4263063.063063 0.911546 
4253103.103103 0.911760 
4243143.143143 0.911973 
4233183.183183 0.912186 
4223223.223223 0.912400 
4213263.263263 0.912613 
4203303.303303 0.912827 
4193343.343343 0.913040 
4183383.383383 0.913254 
4173423.423423 0.913467 
4163463.463463 0.913681 
4153503.503504 0.913895 
4143543.543544 0.914108 
4133583.583584 0.914322 
4123623.623624 0.914536 
4113663.663664 0.914750 
4103703.703704 0.914963 
4093743.743744 0.915177 
4083783.783784 0.915391 
4073823.823824 0.915605 
4063863.863864 0.915819 
4053903.903904 0.916033 
4043943.943944 0.916247 
4033983.983984 0.916461 
4024024.024024 0.916675 
4014064.064064 0.916890 
4004104.104104 0.917104 
3994144.144144 0.917318 
3984184.184184 0.917532 
3974224.224224 0.917747 
3964264.264264 0.917961 
3954304.304304 0.918175 
3944344.344344 0.918390 
3934384.384384 0.918604 
3924424.424424 0.918819 
3914464.464464 0.919033 
3904504.504505 0.919248 
3894544.544545 0.919463 
3884584.584585 0.919677 
3874624.624625 0.919892 
3864664.664665 0.920107 
3854704.704705 0.920321 
3844744.744745 0.920536 
3834784.784785 0.920751 
3824824.824825 0.920966 
3814864.864865 0.921181 
3804904.904905 0.921396 
3794944.944945 0.921611 
3784984.984985 0.921826 
3775025.025025 0.922041 
3765065.065065 0.922256 
3755105.105105 0.922471 
3745145.145145 0.922686 
3735185.185185 0.922902 
3725225.225225 0.923117 
3715265.265265 0.923332 
3705305.305305 0.923547 
3695345.345345 0.923763 
3685385.385385 0.923978 
3675425.425425 0.924194 
3665465.465465 0.924409 
3655505.505506 0.924625 
3645545.545546 0.924840 
3635585.585586 0.925056 
3625625.625626 0.925271 
3615665.665666 0.925487 
3605705.705706 0.925703 
3595745.745746 0.925918 
3585785.785786 0.926134 
3575825.825826 0.926350 
3565865.865866 0.926566 
3555905.905906 0.926782 
3545945.945946 0.926998 
3535985.985986 0.927214 
3526026.026026 0.927430 
3516066.066066 0.927646 
3506106.106106 0.927862 
3496146.146146 0.928078 
3486186.186186 0.928294 
3476226.226226 0.928510 
3466266.266266 0.928726 
3456306.306306 0.928943 
3446346.346346 0.929159 
3436386.386386 0.929375 
3426426.426426 0.929592 
3416466.466466 0.929808 
3406506.506507 0.930025 
3396546.546547 0.930241 
3386586.586587 0.930458 
3376626.626627 0.930674 
3366666.666667 0.930891 
3356706.706707 0.931107 
3346746.746747 0.931324 
3336786.786787 0.931541 
3326826.826827 0.931758 
3316866.866867 0.931974 
3306906.906907 0.932191 
3296946.946947 0.932408 
3286986.986987 0.932625 
3277027.027027 0.932842 
3267067.067067 0.933059 
3257107.107107 0.933276 
3247147.147147 0.933493 
3237187.187187 0.933710 
3227227.227227 0.933927 
3217267.267267 0.934145 
3207307.307307 0.934362 
3197347.347347 0.934579 
3187387.387387 0.934796 
3177427.427427 0.935014 
3167467.467467 0.935231 
3157507.507508 0.935448 
3147547.547548 0.935666 
3137587.587588 0.935883 
3127627.627628 0.936101 
3117667.667668 0.936318 
3107707.707708 0.936536 
3097747.747748 0.936754 
3087787.787788 0.936971 
3077827.827828 0.937189 
3067867.867868 0.937407 
3057907.907908 0.937625 
3047947.947948 0.937842 
3037987.987988 0.938060 
3028028.028028 0.938278 
3018068.068068 0.938496 
3008108.108108 0.938714 
2998148.148148 0.938932 
2988188.188188 0.939150 
2978228.228228 0.939368 
2968268.268268 0.939586 
2958308.308308 0.939805 
2948348.348348 0.940023 
2938388.388388 0.940241 
2928428.428428 0.940459 
2918468.468468 0.940678 
2908508.508509 0.940896 
2898548.548549 0.941114 
2888588.588589 0.941333 
2878628.628629 0.941551 
2868668.668669 0.941770 
2858708.708709 0.941988 
2848748.748749 0.942207 
2838788.788789 0.942426 
2828828.828829 0.942644 
2818868.868869 0.942863 
2808908.908909 0.943082 
2798948.948949 0.943301 
2788988.988989 0.943519 
2779029.029029 0.943738 
2769069.069069 0.943957 
2759109.109109 0.944176 
2749149.149149 0.944395 
2739189.189189 0.944614 
2729229.229229 0.944833 
2719269.269269 0.945052 
2709309.309309 0.945272 
2699349.349349 0.945491 
2689389.389389 0.945710 
2679429.429429 0.945929 
2669469.469469 0.946148 
2659509.509510 0.946368 
2649549.549550 0.946587 
2639589.589590 0.946807 
2629629.629630 0.947026 
2619669.669670 0.947246 
2609709.709710 0.947465 
2599749.749750 0.947685 
2589789.789790 0.947904 
2579829.829830 0.948124 
2569869.869870 0.948344 
2559909.909910 0.948563 
2549949.949950 0.948783 
2539989.989990 0.949003 
2530030.030030 0.949223 
2520070.070070 0.949443 
2510110.110110 0.949663 
2500150.150150 0.949883 
2490190.190190 0.950103 
2480230.230230 0.950323 
2470270.270270 0.950543 
2460310.310310 0.950763 
2450350.350350 0.950983 
2440390.390390 0.951203 
2430430.430430 0.951423 
2420470.470470 0.951644 
2410510.510511 0.951864 
2400550.550551 0.952084 
2390590.590591 0.952305 
2380630.630631 0.952525 
2370670.670671 0.952746 
2360710.710711 0.952966 
2350750.750751 0.953187 
2340790.790791 0.953407 
2330830.830831 0.953628 
2320870.870871 0.953849 
2310910.910911 0.954069 
2300950.950951 0.954290 
2290990.990991 0.954511 
2281031.031031 0.954732 
2271071.071071 0.954953 
2261111.111111 0.955173 
2251151.151151 0.955394 
2241191.191191 0.955615 
2231231.231231 0.955836 
2221271.271271 0.956058 
2211311.311311 0.956279 
2201351.351351 0.956500 
2191391.391391 0.956721 
2181431.431431 0.956942 
2171471.471471 0.957163 
2161511.511512 0.957385 
2151551.551552 0.957606 
2141591.591592 0.957827 
2131631.631632 0.958049 
2121671.671672 0.958270 
2111711.711712 0.958492 
2101751.751752 0.958713 
2091791.791792 0.958935 
2081831.831832 0.959157 
2071871.871872 0.959378 
2061911.911912 0.959600 
2051951.951952 0.959822 
2041991.991992 0.960044 
2032032.032032 0.960265 
2022072.072072 0.960487 
2012112.112112 0.960709 
2002152.152152 0.960931 
1992192.192192 0.961153 
1982232.232232 0.961375 
1972272.272272 0.961597 
1962312.312312 0.961819 
1952352.352352 0.962041 
1942392.392392 0.962264 
1932432.432432 0.962486 
1922472.472472 0.962708 
1912512.512513 0.962930 
1902552.552553 0.963153 
1892592.592593 0.963375 
1882632.632633 0.963598 
1872672.672673 0.963820 
1862712.712713 0.964043 
1852752.752753 0.964265 
1842792.792793 0.964488 
1832832.832833 0.964710 
1822872.872873 0.964933 
1812912.912913 0.965156 
1802952.952953 0.965378 
1792992.992993 0.965601 
1783033.033033 0.965824 
1773073.073073 0.966047 
1763113.113113 0.966270 
1753153.153153 0.966493 
1743193.193193 0.966716 
1733233.233233 0.966939 
1723273.273273 0.967162 
1713313.313313 0.967385 
1703353.353353 0.967608 
1693393.393393 0.967831 
1683433.433433 0.968055 
1673473.473473 0.968278 
1663513.513514 0.968501 
1653553.553554 0.968724 
1643593.593594 0.968948 
1633633.633634 0.969171 
1623673.673674 0.969395 
1613713.713714 0.969618 
1603753.753754 0.969842 
1593793.793794 0.970065 
1583833.833834 0.970289 
1573873.873874 0.970513 
1563913.913914 0.970737 
1553953.953954 0.970960 
1543993.993994 0.971184 
1534034.034034 0.971408 
1524074.074074 0.971632 
1514114.114114 0.971856 
1504154.154154 0.972080 
1494194.194194 0.972304 
1484234.234234 0.972528 
1474274.274274 0.972752 
1464314.314314 0.972976 
1454354.354354 0.973200 
1444394.394394 0.973424 
1434434.434434 0.973649 
1424474.474474 0.973873 
1414514.514515 0.974097 
1404554.554555 0.974322 
1394594.594595 0.974546 
1384634.634635 0.974770 
1374674.674675 0.974995 
1364714.714715 0.975219 
1354754.754755 0.975444 
1344794.794795 0.975669 
1334834.834835 0.975893 
1324874.874875 0.976118 
1314914.914915 0.976343 
1304954.954955 0.976568 
1294994.994995 0.976792 
1285035.035035 0.977017 
1275075.075075 0.977242 
1265115.115115 0.977467 
1255155.155155 0.977692 
1245195.195195 0.977917 
1235235.235235 0.978142 
1225275.275275 0.978367 
1215315.315315 0.978592 
1205355.355355 0.978818 
1195395.395395 0.979043 
1185435.435435 0.979268 
1175475.475475 0.979494 
1165515.515516 0.979719 
1155555.555556 0.979944 
1145595.595596 0.980170 
1135635.635636 0.980395 
1125675.675676 0.980621 
1115715.715716 0.980846 
1105755.755756 0.981072 
1095795.795796 0.981298 
1085835.835836 0.981523 
1075875.875876 0.981749 
1065915.915916 0.981975 
1055955.955956 0.982201 
1045995.995996 0.982426 
1036036.036036 0.982652 
1026076.076076 0.982878 
1016116.116116 0.983104 
1006156.156156 0.983330 
996196.196196 0.983556 
986236.236236 0.983782 
976276.276276 0.984009 
966316.316316 0.984235 
956356.356356 0.984461 
946396.396396 0.984687 
936436.436436 0.984914 
926476.476476 0.985140 
916516.516517 0.985366 
906556.556557 0.985593 
896596.596597 0.985819 
886636.636637 0.986046 
876676.676677 0.986272 
866716.716717 0.986499 
856756.756757 0.986726 
846796.796797 0.986952 
836836.836837 0.987179 
826876.876877 0.987406 
816916.916917 0.987633 
806956.956957 0.987860 
796996.996997 0.988086 
787037.037037 0.988313 
777077.077077 0.988540 
767117.117117 0.988767 
757157.157157 0.988994 
747197.197197 0.989222 
737237.237237 0.989449 
727277.277277 0.989676 
717317.317317 0.989903 
707357.357357 0.990130 
697397.397397 0.990358 
687437.437437 0.990585 
677477.477477 0.990813 
667517.517518 0.991040 
657557.557558 0.991267 
647597.597598 0.991495 
637637.637638 0.991723 
627677.677678 0.991950 
617717.717718 0.992178 
607757.757758 0.992406 
597797.797798 0.992633 
587837.837838 0.992861 
577877.877878 0.993089 
567917.917918 0.993317 
557957.957958 0.993545 
547997.997998 0.993773 
538038.038038 0.994001 
528078.078078 0.994229 
518118.118118 0.994457 
508158.158158 0.994685 
498198.198198 0.994913 
488238.238238 0.995141 
478278.278278 0.995369 
468318.318318 0.995598 
458358.358358 0.995826 
448398.398398 0.996054 
438438.438438 0.996283 
428478.478478 0.996511 
418518.518519 0.996740 
408558.558559 0.996968 
398598.598599 0.997197 
388638.638639 0.997426 
378678.678679 0.997654 
368718.718719 0.997883 
358758.758759 0.998112 
348798.798799 0.998341 
338838.838839 0.998569 
328878.878879 0.998798 
318918.918919 0.999027 
308958.958959 0.999256 
298998.998999 0.999485 
289039.039039 0.999714 
279079.079079 0.999943 
279079.079079 0.995992 
279079.079079 0.995992 
279079.079079 0.992032 
289039.039039 0.961051 
298998.998999 0.932001 
308958.958959 0.904708 
318918.918919 0.879016 
328878.878879 0.854790 
338838.838839 0.831907 
348798.798799 0.810259 
358758.758759 0.789748 
368718.718719 0.770287 
378678.678679 0.751798 
388638.638639 0.734209 
398598.598599 0.717456 
408558.558559 0.701482 
418518.518519 0.686233 
428478.478478 0.671661 
438438.438438 0.657721 
448398.398398 0.644374 
458358.358358 0.631583 
468318.318318 0.619313 
478278.278278 0.607534 
488238.238238 0.596217 
498198.198198 0.585334 
508158.158158 0.574862 
518118.118118 0.564777 
528078.078078 0.555059 
538038.038038 0.545688 
547997.997998 0.536646 
557957.957958 0.527915 
567917.917918 0.519480 
577877.877878 0.511327 
587837.837838 0.503441 
597797.797798 0.495809 
607757.757758 0.488419 
617717.717718 0.481261 
627677.677678 0.474322 
637637.637638 0.467595 
647597.597598 0.461068 
657557.557558 0.454733 
667517.517518 0.448582 
677477.477477 0.442606 
687437.437437 0.436799 
697397.397397 0.431154 
707357.357357 0.425663 
717317.317317 0.420321 
727277.277277 0.415122 
737237.237237 0.410059 
747197.197197 0.405129 
757157.157157 0.400324 
767117.117117 0.395642 
777077.077077 0.391077 
787037.037037 0.386624 
796996.996997 0.382281 
806956.956957 0.378042 
816916.916917 0.373905 
826876.876877 0.369864 
836836.836837 0.365919 
846796.796797 0.362064 
856756.756757 0.358296 
866716.716717 0.354614 
876676.676677 0.351014 
886636.636637 0.347492 
896596.596597 0.344048 
906556.556557 0.340678 
916516.516517 0.337380 
926476.476476 0.334151 
936436.436436 0.330990 
946396.396396 0.327895 
956356.356356 0.324862 
966316.316316 0.321891 
976276.276276 0.318980 
986236.236236 0.316127 
996196.196196 0.313329 
1006156.156156 0.310586 
1016116.116116 0.307897 
1026076.076076 0.305258 
1036036.036036 0.302670 
1045995.995996 0.300130 
1055955.955956 0.297637 
1065915.915916 0.295190 
1075875.875876 0.292788 
1085835.835836 0.290430 
1095795.795796 0.288113 
1105755.755756 0.285838 
1115715.715716 0.283603 
1125675.675676 0.281407 
1135635.635636 0.279249 
1145595.595596 0.277128 
1155555.555556 0.275043 
1165515.515516 0.272994 
1175475.475475 0.270979 
1185435.435435 0.268997 
1195395.395395 0.267048 
1205355.355355 0.265131 
1215315.315315 0.263245 
1225275.275275 0.261389 
1235235.235235 0.259563 
1245195.195195 0.257766 
1255155.155155 0.255997 
1265115.115115 0.254256 
1275075.075075 0.252541 
1285035.035035 0.250853 
1294994.994995 0.249191 
1304954.954955 0.247554 
1314914.914915 0.245941 
1324874.874875 0.244353 
1334834.834835 0.242788 
1344794.794795 0.241246 
1354754.754755 0.239727 
1364714.714715 0.238229 
1374674.674675 0.236754 
1384634.634635 0.235299 
1394594.594595 0.233865 
1404554.554555 0.232451 
1414514.514515 0.231057 
1424474.474474 0.229682 
1434434.434434 0.228327 
1444394.394394 0.226990 
1454354.354354 0.225671 
1464314.314314 0.224370 
1474274.274274 0.223086 
1484234.234234 0.221820 
1494194.194194 0.220570 
1504154.154154 0.219337 
1514114.114114 0.218121 
1524074.074074 0.216920 
1534034.034034 0.215734 
1543993.993994 0.214564 
1553953.953954 0.213409 
1563913.913914 0.212268 
1573873.873874 0.211142 
1583833.833834 0.210030 
1593793.793794 0.208932 
1603753.753754 0.207847 
1613713.713714 0.206776 
1623673.673674 0.205718 
1633633.633634 0.204673 
1643593.593594 0.203641 
1653553.553554 0.202621 
1663513.513514 0.201613 
1673473.473473 0.200617 
1683433.433433 0.199633 
1693393.393393 0.198661 
1703353.353353 0.197700 
1713313.313313 0.196750 
1723273.273273 0.195811 
1733233.233233 0.194883 
1743193.193193 0.193966 
1753153.153153 0.193059 
1763113.113113 0.192162 
1773073.073073 0.191275 
1783033.033033 0.190399 
1792992.992993 0.189532 
1802952.952953 0.188674 
1812912.912913 0.187826 
1822872.872873 0.186988 
1832832.832833 0.186159 
1842792.792793 0.185338 
1852752.752753 0.184527 
1862712.712713 0.183724 
1872672.672673 0.182930 
1882632.632633 0.182144 
1892592.592593 0.181366 
1902552.552553 0.180597 
1912512.512513 0.179836 
1922472.472472 0.179082 
1932432.432432 0.178337 
1942392.392392 0.177599 
1952352.352352 0.176869 
1962312.312312 0.176146 
1972272.272272 0.175431 
1982232.232232 0.174723 
1992192.192192 0.174022 
2002152.152152 0.173328 
2012112.112112 0.172641 
2022072.072072 0.171961 
2032032.032032 0.171287 
2041991.991992 0.170620 
2051951.951952 0.169960 
2061911.911912 0.169306 
2071871.871872 0.168658 
2081831.831832 0.168017 
2091791.791792 0.167382 
2101751.751752 0.166753 
2111711.711712 0.166130 
2121671.671672 0.165513 
2131631.631632 0.164902 
2141591.591592 0.164296 
2151551.551552 0.163696 
2161511.511512 0.163102 
2171471.471471 0.162513 
2181431.431431 0.161930 
2191391.391391 0.161352 
2201351.351351 0.160779 
2211311.311311 0.160212 
2221271.271271 0.159650 
2231231.231231 0.159092 
2241191.191191 0.158540 
2251151.151151 0.157993 
2261111.111111 0.157451 
2271071.071071 0.156913 
2281031.031031 0.156381 
2290990.990991 0.155853 
2300950.950951 0.155329 
2310910.910911 0.154810 
2320870.870871 0.154296 
2330830.830831 0.153786 
2340790.790791 0.153281 
2350750.750751 0.152780 
2360710.710711 0.152283 
2370670.670671 0.151791 
2380630.630631 0.151303 
2390590.590591 0.150819 
2400550.550551 0.150339 
2410510.510511 0.149863 
2420470.470470 0.149391 
2430430.430430 0.148922 
2440390.390390 0.148458 
2450350.350350 0.147998 
2460310.310310 0.147542 
2470270.270270 0.147089 
2480230.230230 0.146640 
2490190.190190 0.146194 
2500150.150150 0.145753 
2510110.110110 0.145314 
2520070.070070 0.144880 
2530030.030030 0.144449 
2539989.989990 0.144021 
2549949.949950 0.143597 
2559909.909910 0.143176 
2569869.869870 0.142758 
2579829.829830 0.142344 
2589789.789790 0.141933 
2599749.749750 0.141525 
2609709.709710 0.141121 
2619669.669670 0.140720 
2629629.629630 0.140321 
2639589.589590 0.139926 
2649549.549550 0.139534 
2659509.509510 0.139145 
2669469.469469 0.138759 
2679429.429429 0.138375 
2689389.389389 0.137995 
2699349.349349 0.137618 
2709309.309309 0.137243 
2719269.269269 0.136871 
2729229.229229 0.136502 
2739189.189189 0.136136 
2749149.149149 0.135773 
2759109.109109 0.135412 
2769069.069069 0.135054 
2779029.029029 0.134699 
2788988.988989 0.134346 
2798948.948949 0.133996 
2808908.908909 0.133648 
2818868.868869 0.133303 
2828828.828829 0.132960 
2838788.788789 0.132620 
2848748.748749 0.132282 
2858708.708709 0.131947 
2868668.668669 0.131614 
2878628.628629 0.131284 
2888588.588589 0.130956 
2898548.548549 0.130630 
2908508.508509 0.130306 
2918468.468468 0.129985 
2928428.428428 0.129666 
2938388.388388 0.129349 
2948348.348348 0.129035 
2958308.308308 0.128723 
2968268.268268 0.128413 
2978228.228228 0.128105 
2988188.188188 0.127799 
2998148.148148 0.127495 
3008108.108108 0.127193 
3018068.068068 0.126894 
3028028.028028 0.126596 
3037987.987988 0.126301 
3047947.947948 0.126007 
3057907.907908 0.125716 
3067867.867868 0.125426 
3077827.827828 0.125139 
3087787.787788 0.124853 
3097747.747748 0.124569 
3107707.707708 0.124288 
3117667.667668 0.124008 
3127627.627628 0.123730 
3137587.587588 0.123453 
3147547.547548 0.123179 
3157507.507508 0.122906 
3167467.467467 0.122635 
3177427.427427 0.122366 
3187387.387387 0.122099 
3197347.347347 0.121833 
3207307.307307 0.121570 
3217267.267267 0.121307 
3227227.227227 0.121047 
3237187.187187 0.120788 
3247147.147147 0.120531 
3257107.107107 0.120276 
3267067.067067 0.120022 
3277027.027027 0.119770 
3286986.986987 0.119519 
3296946.946947 0.119270 
3306906.906907 0.119023 
3316866.866867 0.118777 
3326826.826827 0.118532 
3336786.786787 0.118290 
3346746.746747 0.118048 
3356706.706707 0.117809 
3366666.666667 0.117570 
3376626.626627 0.117333 
3386586.586587 0.117098 
3396546.546547 0.116864 
3406506.506507 0.116632 
3416466.466466 0.116401 
3426426.426426 0.116171 
3436386.386386 0.115943 
3446346.346346 0.115716 
3456306.306306 0.115491 
3466266.266266 0.115267 
3476226.226226 0.115044 
3486186.186186 0.114823 
3496146.146146 0.114603 
3506106.106106 0.114384 
3516066.066066 0.114167 
3526026.026026 0.113950 
3535985.985986 0.113736 
3545945.945946 0.113522 
3555905.905906 0.113310 
3565865.865866 0.113099 
3575825.825826 0.112889 
3585785.785786 0.112681 
3595745.745746 0.112473 
3605705.705706 0.112267 
3615665.665666 0.112062 
3625625.625626 0.111859 
3635585.585586 0.111656 
3645545.545546 0.111455 
3655505.505506 0.111255 
3665465.465465 0.111056 
3675425.425425 0.110858 
3685385.385385 0.110661 
3695345.345345 0.110466 
3705305.305305 0.110271 
3715265.265265 0.110078 
3725225.225225 0.109886 
3735185.185185 0.109695 
3745145.145145 0.109505 
3755105.105105 0.109316 
3765065.065065 0.109128 
3775025.025025 0.108941 
3784984.984985 0.108755 
3794944.944945 0.108571 
3804904.904905 0.108387 
3814864.864865 0.108204 
3824824.824825 0.108023 
3834784.784785 0.107842 
3844744.744745 0.107662 
3854704.704705 0.107484 
3864664.664665 0.107306 
3874624.624625 0.107130 
3884584.584585 0.106954 
3894544.544545 0.106779 
3904504.504505 0.106605 
3914464.464464 0.106433 
3924424.424424 0.106261 
3934384.384384 0.106090 
3944344.344344 0.105920 
3954304.304304 0.105751 
3964264.264264 0.105583 
3974224.224224 0.105415 
3984184.184184 0.105249 
3994144.144144 0.105084 
4004104.104104 0.104919 
4014064.064064 0.104756 
4024024.024024 0.104593 
4033983.983984 0.104431 
4043943.943944 0.104270 
4053903.903904 0.104110 
4063863.863864 0.103950 
4073823.823824 0.103792 
4083783.783784 0.103634 
4093743.743744 0.103477 
4103703.703704 0.103321 
4113663.663664 0.103166 
4123623.623624 0.103012 
4133583.583584 0.102858 
4143543.543544 0.102706 
4153503.503504 0.102554 
4163463.463463 0.102403 
4173423.423423 0.102252 
4183383.383383 0.102103 
4193343.343343 0.101954 
4203303.303303 0.101806 
4213263.263263 0.101659 
4223223.223223 0.101512 
4233183.183183 0.101367 
4243143.143143 0.101222 
4253103.103103 0.101077 
4263063.063063 0.100934 
4273023.023023 0.100791 
4282982.982983 0.100649 
4292942.942943 0.100508 
4302902.902903 0.100367 
4312862.862863 0.100227 
4322822.822823 0.100088 
4332782.782783 0.099950 
4342742.742743 0.099812 
4352702.702703 0.099675 
4362662.662663 0.099538 
4372622.622623 0.099403 
4382582.582583 0.099268 
4392542.542543 0.099133 
4402502.502503 0.099000 
4412462.462462 0.098867 
4422422.422422 0.098734 
4432382.382382 0.098603 
4442342.342342 0.098472 
4452302.302302 0.098341 
4462262.262262 0.098212 
4472222.222222 0.098083 
4482182.182182 0.097954 
4492142.142142 0.097826 
4502102.102102 0.097699 
4512062.062062 0.097573 
4522022.022022 0.097447 
4531981.981982 0.097321 
4541941.941942 0.097197 
4551901.901902 0.097073 
4561861.861862 0.096949 
4571821.821822 0.096826 
4581781.781782 0.096704 
4591741.741742 0.096582 
4601701.701702 0.096461 
4611661.661662 0.096341 
4621621.621622 0.096221 
4631581.581582 0.096101 
4641541.541542 0.095982 
4651501.501502 0.095864 
4661461.461461 0.095747 
4671421.421421 0.095629 
4681381.381381 0.095513 
4691341.341341 0.095397 
4701301.301301 0.095282 
4711261.261261 0.095167 
4721221.221221 0.095052 
4731181.181181 0.094939 
4741141.141141 0.094825 
4751101.101101 0.094713 
4761061.061061 0.094600 
4771021.021021 0.094489 
4780980.980981 0.094378 
4790940.940941 0.094267 
4800900.900901 0.094157 
4810860.860861 0.094047 
4820820.820821 0.093938 
4830780.780781 0.093830 
4840740.740741 0.093722 
4850700.700701 0.093614 
4860660.660661 0.093507 
4870620.620621 0.093401 
4880580.580581 0.093295 
4890540.540541 0.093189 
4900500.500501 0.093084 
4910460.460460 0.092980 
4920420.420420 0.092876 
4930380.380380 0.092772 
4940340.340340 0.092669 
4950300.300300 0.092566 
4960260.260260 0.092464 
4970220.220220 0.092362 
4980180.180180 0.092261 
4990140.140140 0.092160 
5000100.100100 0.092060 
5010060.060060 0.091960 
5020020.020020 0.091861 
5029979.979980 0.091762 
5039939.939940 0.091663 
5049899.899900 0.091565 
5059859.859860 0.091468 
5069819.819820 0.091371 
5079779.779780 0.091274 
5089739.739740 0.091178 
5099699.699700 0.091082 
5109659.659660 0.090986 
5119619.619620 0.090891 
5129579.579580 0.090797 
5139539.539540 0.090703 
5149499.499499 0.090609 
5159459.459459 0.090516 
5169419.419419 0.090423 
5179379.379379 0.090330 
5189339.339339 0.090238 
5199299.299299 0.090147 
5209259.259259 0.090056 
5219219.219219 0.089965 
5229179.179179 0.089874 
5239139.139139 0.089784 
5249099.099099 0.089695 
5259059.059059 0.089605 
5269019.019019 0.089517 
5278978.978979 0.089428 
5288938.938939 0.089340 
5298898.898899 0.089253 
5308858.858859 0.089165 
5318818.818819 0.089078 
5328778.778779 0.088992 
5338738.738739 0.088906 
5348698.698699 0.088820 
5358658.658659 0.088735 
5368618.618619 0.088650 
5378578.578579 0.088565 
5388538.538539 0.088481 
5398498.498498 0.088397 
5408458.458458 0.088313 
5418418.418418 0.088230 
5428378.378378 0.088148 
5438338.338338 0.088065 
5448298.298298 0.087983 
5458258.258258 0.087901 
5468218.218218 0.087820 
5478178.178178 0.087739 
5488138.138138 0.087658 
5498098.098098 0.087578 
5508058.058058 0.087498 
5518018.018018 0.087418 
5527977.977978 0.087339 
5537937.937938 0.087260 
5547897.897898 0.087182 
5557857.857858 0.087103 
5567817.817818 0.087026 
5577777.777778 0.086948 
5587737.737738 0.086871 
5597697.697698 0.086794 
5607657.657658 0.086717 
5617617.617618 0.086641 
5627577.577578 0.086565 
5637537.537538 0.086489 
5647497.497497 0.086414 
5657457.457457 0.086339 
5667417.417417 0.086264 
5677377.377377 0.086190 
5687337.337337 0.086116 
5697297.297297 0.086042 
5707257.257257 0.085969 
5717217.217217 0.085896 
5727177.177177 0.085823 
5737137.137137 0.085751 
5747097.097097 0.085678 
5757057.057057 0.085607 
5767017.017017 0.085535 
5776976.976977 0.085464 
5786936.936937 0.085393 
5796896.896897 0.085322 
5806856.856857 0.085252 
5816816.816817 0.085182 
5826776.776777 0.085112 
5836736.736737 0.085043 
5846696.696697 0.084973 
5856656.656657 0.084904 
5866616.616617 0.084836 
5876576.576577 0.084768 
5886536.536537 0.084700 
5896496.496496 0.084632 
5906456.456456 0.084564 
5916416.416416 0.084497 
5926376.376376 0.084430 
5936336.336336 0.084364 
5946296.296296 0.084297 
5956256.256256 0.084231 
5966216.216216 0.084165 
5976176.176176 0.084100 
5986136.136136 0.084035 
5996096.096096 0.083970 
6006056.056056 0.083905 
6016016.016016 0.083840 
6025975.975976 0.083776 
6035935.935936 0.083712 
6045895.895896 0.083649 
6055855.855856 0.083585 
6065815.815816 0.083522 
6075775.775776 0.083459 
6085735.735736 0.083397 
6095695.695696 0.083334 
6105655.655656 0.083272 
6115615.615616 0.083210 
6125575.575576 0.083149 
6135535.535536 0.083087 
6145495.495495 0.083026 
6155455.455455 0.082965 
6165415.415415 0.082905 
6175375.375375 0.082844 
6185335.335335 0.082784 
6195295.295295 0.082725 
6205255.255255 0.082665 
6215215.215215 0.082606 
6225175.175175 0.082546 
6235135.135135 0.082488 
6245095.095095 0.082429 
6255055.055055 0.082371 
6265015.015015 0.082312 
6274974.974975 0.082254 
6284934.934935 0.082197 
6294894.894895 0.082139 
6304854.854855 0.082082 
6314814.814815 0.082025 
6324774.774775 0.081968 
6334734.734735 0.081912 
6344694.694695 0.081856 
6354654.654655 0.081799 
6364614.614615 0.081744 
6374574.574575 0.081688 
6384534.534535 0.081633 
6394494.494494 0.081577 
6404454.454454 0.081522 
6414414.414414 0.081468 
6424374.374374 0.081413 
6434334.334334 0.081359 
6444294.294294 0.081305 
6454254.254254 0.081251 
6464214.214214 0.081197 
6474174.174174 0.081144 
6484134.134134 0.081091 
6494094.094094 0.081038 
6504054.054054 0.080985 
6514014.014014 0.080933 
6523973.973974 0.080880 
6533933.933934 0.080828 
6543893.893894 0.080776 
6553853.853854 0.080724 
6563813.813814 0.080673 
6573773.773774 0.080622 
6583733.733734 0.080570 
6593693.693694 0.080520 
6603653.653654 0.080469 
6613613.613614 0.080418 
6623573.573574 0.080368 
6633533.533534 0.080318 
6643493.493493 0.080268 
6653453.453453 0.080218 
6663413.413413 0.080169 
6673373.373373 0.080120 
6683333.333333 0.080071 
6693293.293293 0.080022 
6703253.253253 0.079973 
6713213.213213 0.079925 
6723173.173173 0.079876 
6733133.133133 0.079828 
6743093.093093 0.079780 
6753053.053053 0.079732 
6763013.013013 0.079685 
6772972.972973 0.079638 
6782932.932933 0.079590 
6792892.892893 0.079543 
6802852.852853 0.079497 
6812812.812813 0.079450 
6822772.772773 0.079404 
6832732.732733 0.079357 
6842692.692693 0.079311 
6852652.652653 0.079265 
6862612.612613 0.079220 
6872572.572573 0.079174 
6882532.532533 0.079129 
6892492.492492 0.079084 
6902452.452452 0.079039 
6912412.412412 0.078994 
6922372.372372 0.078950 
6932332.332332 0.078905 
6942292.292292 0.078861 
6952252.252252 0.078817 
6962212.212212 0.078773 
6972172.172172 0.078729 
6982132.132132 0.078686 
6992092.092092 0.078642 
7002052.052052 0.078599 
7012012.012012 0.078556 
7021971.971972 0.078513 
7031931.931932 0.078470 
7041891.891892 0.078428 
7051851.851852 0.078386 
7061811.811812 0.078343 
7071771.771772 0.078301 
7081731.731732 0.078260 
7091691.691692 0.078218 
7101651.651652 0.078176 
7111611.611612 0.078135 
7121571.571572 0.078094 
7131531.531532 0.078053 
7141491.491491 0.078012 
7151451.451451 0.077971 
7161411.411411 0.077931 
7171371.371371 0.077890 
7181331.331331 0.077850 
7191291.291291 0.077810 
7201251.251251 0.077770 
7211211.211211 0.077730 
7221171.171171 0.077691 
7231131.131131 0.077651 
7241091.091091 0.077612 
7251051.051051 0.077573 
7261011.011011 0.077534 
7270970.970971 0.077495 
7280930.930931 0.077457 
7290890.890891 0.077418 
7300850.850851 0.077380 
7310810.810811 0.077341 
7320770.770771 0.077303 
7330730.730731 0.077266 
7340690.690691 0.077228 
7350650.650651 0.077190 
7360610.610611 0.077153 
7370570.570571 0.077115 
7380530.530531 0.077078 
7390490.490490 0.077041 
7400450.450450 0.077004 
7410410.410410 0.076968 
7420370.370370 0.076931 
7430330.330330 0.076895 
7440290.290290 0.076859 
7450250.250250 0.076822 
7460210.210210 0.076786 
7470170.170170 0.076751 
7480130.130130 0.076715 
7490090.090090 0.076679 
7500050.050050 0.076644 
7510010.010010 0.076609 
7519969.969970 0.076574 
7529929.929930 0.076539 
7539889.889890 0.076504 
7549849.849850 0.076469 
7559809.809810 0.076434 
7569769.769770 0.076400 
7579729.729730 0.076366 
7589689.689690 0.076332 
7599649.649650 0.076298 
7609609.609610 0.076264 
7619569.569570 0.076230 
7629529.529530 0.076196 
7639489.489489 0.076163 
7649449.449449 0.076129 
7659409.409409 0.076096 
7669369.369369 0.076063 
7679329.329329 0.076030 
7689289.289289 0.075997 
7699249.249249 0.075965 
7709209.209209 0.075932 
7719169.169169 0.075900 
7729129.129129 0.075867 
7739089.089089 0.075835 
7749049.049049 0.075803 
7759009.009009 0.075771 
7768968.968969 0.075739 
7778928.928929 0.075708 
7788888.888889 0.075676 
7798848.848849 0.075645 
7808808.808809 0.075614 
7818768.768769 0.075582 
7828728.728729 0.075551 
7838688.688689 0.075521 
7848648.648649 0.075490 
7858608.608609 0.075459 
7868568.568569 0.075429 
7878528.528529 0.075398 
7888488.488488 0.075368 
7898448.448448 0.075338 
7908408.408408 0.075308 
7918368.368368 0.075278 
7928328.328328 0.075248 
7938288.288288 0.075218 
7948248.248248 0.075189 
7958208.208208 0.075159 
7968168.168168 0.075130 
7978128.128128 0.075101 
7988088.088088 0.075072 
7998048.048048 0.075043 
8008008.008008 0.075014 
8017967.967968 0.074985 
8027927.927928 0.074957 
8037887.887888 0.074928 
8047847.847848 0.074900 
8057807.807808 0.074871 
8067767.767768 0.074843 
8077727.727728 0.074815 
8087687.687688 0.074787 
8097647.647648 0.074760 
8107607.607608 0.074732 
8117567.567568 0.074704 
8127527.527528 0.074677 
8137487.487487 0.074649 
8147447.447447 0.074622 
8157407.407407 0.074595 
8167367.367367 0.074568 
8177327.327327 0.074541 
8187287.287287 0.074514 
8197247.247247 0.074488 
8207207.207207 0.074461 
8217167.167167 0.074435 
8227127.127127 0.074408 
8237087.087087 0.074382 
8247047.047047 0.074356 
8257007.007007 0.074330 
8266966.966967 0.074304 
8276926.926927 0.074278 
8286886.886887 0.074252 
8296846.846847 0.074227 
8306806.806807 0.074201 
8316766.766767 0.074176 
8326726.726727 0.074151 
8336686.686687 0.074125 
8346646.646647 0.074100 
8356606.606607 0.074075 
8366566.566567 0.074050 
8376526.526527 0.074026 
8386486.486486 0.074001 
8396446.446446 0.073976 
8406406.406406 0.073952 
8416366.366366 0.073928 
8426326.326326 0.073903 
8436286.286286 0.073879 
8446246.246246 0.073855 
8456206.206206 0.073831 
8466166.166166 0.073807 
8476126.126126 0.073784 
8486086.086086 0.073760 
8496046.046046 0.073736 
8506006.006006 0.073713 
8515965.965966 0.073690 
8525925.925926 0.073666 
8535885.885886 0.073643 
8545845.845846 0.073620 
8555805.805806 0.073597 
8565765.765766 0.073574 
8575725.725726 0.073552 
8585685.685686 0.073529 
8595645.645646 0.073506 
8605605.605606 0.073484 
8615565.565566 0.073462 
8625525.525526 0.073439 
8635485.485485 0.073417 
8645445.445445 0.073395 
8655405.405405 0.073373 
8665365.365365 0.073351 
8675325.325325 0.073329 
8685285.285285 0.073308 
8695245.245245 0.073286 
8705205.205205 0.073264 
8715165.165165 0.073243 
8725125.125125 0.073222 
8735085.085085 0.073200 
8745045.045045 0.073179 
8755005.005005 0.073158 
8764964.964965 0.073137 
8774924.924925 0.073116 
8784884.884885 0.073095 
8794844.844845 0.073075 
8804804.804805 0.073054 
8814764.764765 0.073034 
8824724.724725 0.073013 
8834684.684685 0.072993 
8844644.644645 0.072973 
8854604.604605 0.072952 
8864564.564565 0.072932 
8874524.524525 0.072912 
8884484.484484 0.072892 
8894444.444444 0.072873 
8904404.404404 0.072853 
8914364.364364 0.072833 
8924324.324324 0.072814 
8934284.284284 0.072794 
8944244.244244 0.072775 
8954204.204204 0.072756 
8964164.164164 0.072736 
8974124.124124 0.072717 
8984084.084084 0.072698 
8994044.044044 0.072679 
9004004.004004 0.072660 
9013963.963964 0.072642 
9023923.923924 0.072623 
9033883.883884 0.072604 
9043843.843844 0.072586 
9053803.803804 0.072567 
9063763.763764 0.072549 
9073723.723724 0.072531 
9083683.683684 0.072512 
9093643.643644 0.072494 
9103603.603604 0.072476 
9113563.563564 0.072458 
9123523.523524 0.072441 
9133483.483483 0.072423 
9143443.443443 0.072405 
9153403.403403 0.072387 
9163363.363363 0.072370 
9173323.323323 0.072352 
9183283.283283 0.072335 
9193243.243243 0.072318 
9203203.203203 0.072301 
9213163.163163 0.072283 
9223123.123123 0.072266 
9233083.083083 0.072249 
9243043.043043 0.072232 
9253003.003003 0.072216 
9262962.962963 0.072199 
9272922.922923 0.072182 
9282882.882883 0.072166 
9292842.842843 0.072149 
9302802.802803 0.072133 
9312762.762763 0.072116 
9322722.722723 0.072100 
9332682.682683 0.072084 
9342642.642643 0.072068 
9352602.602603 0.072052 
9362562.562563 0.072036 
9372522.522523 0.072020 
9382482.482482 0.072004 
9392442.442442 0.071988 
9402402.402402 0.071973 
9412362.362362 0.071957 
9422322.322322 0.071941 
9432282.282282 0.071926 
9442242.242242 0.071911 
9452202.202202 0.071895 
9462162.162162 0.071880 
9472122.122122 0.071865 
9482082.082082 0.071850 
9492042.042042 0.071835 
9502002.002002 0.071820 
9511961.961962 0.071805 
9521921.921922 0.071790 
9531881.881882 0.071776 
9541841.841842 0.071761 
9551801.801802 0.071747 
9561761.761762 0.071732 
9571721.721722 0.071718 
9581681.681682 0.071703 
9591641.641642 0.071689 
9601601.601602 0.071675 
9611561.561562 0.071661 
9621521.521522 0.071647 
9631481.481481 0.071633 
9641441.441441 0.071619 
9651401.401401 0.071605 
9661361.361361 0.071591 
9671321.321321 0.071577 
9681281.281281 0.071564 
9691241.241241 0.071550 
9701201.201201 0.071537 
9711161.161161 0.071523 
9721121.121121 0.071510 
9731081.081081 0.071497 
9741041.041041 0.071483 
9751001.001001 0.071470 
9760960.960961 0.071457 
9770920.920921 0.071444 
9780880.880881 0.071431 
9790840.840841 0.071418 
9800800.800801 0.071406 
9810760.760761 0.071393 
9820720.720721 0.071380 
9830680.680681 0.071367 
9840640.640641 0.071355 
9850600.600601 0.071342 
9860560.560561 0.071330 
9870520.520521 0.071318 
9880480.480480 0.071305 
9890440.440440 0.071293 
9900400.400400 0.071281 
9910360.360360 0.071269 
9920320.320320 0.071257 
9930280.280280 0.071245 
9940240.240240 0.071233 
9950200.200200 0.071221 
9960160.160160 0.071210 
9970120.120120 0.071198 
9980080.080080 0.071186 
9990040.040040 0.071175 
10000000.000000 0.071163 
10000000.000000 0.071163 
10050050.050050 0.071106 
10100100.100100 0.071051 
10150150.150150 0.070998 
10200200.200200 0.070946 
10250250.250250 0.070895 
10300300.300300 0.070846 
10350350.350350 0.070798 
10400400.400400 0.070752 
10450450.450450 0.070708 
10500500.500501 0.070665 
10550550.550551 0.070623 
10600600.600601 0.070583 
10650650.650651 0.070544 
10700700.700701 0.070506 
10750750.750751 0.070470 
10800800.800801 0.070435 
10850850.850851 0.070402 
10900900.900901 0.070369 
10950950.950951 0.070338 
11001001.001001 0.070309 
11051051.051051 0.070281 
11101101.101101 0.070253 
11151151.151151 0.070228 
11201201.201201 0.070203 
11251251.251251 0.070179 
11301301.301301 0.070157 
11351351.351351 0.070136 
11401401.401401 0.070116 
11451451.451451 0.070098 
11501501.501502 0.070080 
11551551.551552 0.070064 
11601601.601602 0.070048 
11651651.651652 0.070034 
11701701.701702 0.070021 
11751751.751752 0.070009 
11801801.801802 0.069998 
11851851.851852 0.069989 
11901901.901902 0.069980 
11951951.951952 0.069972 
12002002.002002 0.069965 
12052052.052052 0.069960 
12102102.102102 0.069955 
12152152.152152 0.069952 
12202202.202202 0.069949 
12252252.252252 0.069947 
12302302.302302 0.069947 
12352352.352352 0.069947 
12402402.402402 0.069948 
12452452.452452 0.069951 
12502502.502503 0.069954 
12552552.552553 0.069958 
12602602.602603 0.069963 
12652652.652653 0.069969 
12702702.702703 0.069976 
12752752.752753 0.069984 
12802802.802803 0.069993 
12852852.852853 0.070002 
12902902.902903 0.070013 
12952952.952953 0.070024 
13003003.003003 0.070037 
13053053.053053 0.070050 
13103103.103103 0.070064 
13153153.153153 0.070079 
13203203.203203 0.070094 
13253253.253253 0.070111 
13303303.303303 0.070128 
13353353.353353 0.070146 
13403403.403403 0.070165 
13453453.453453 0.070185 
13503503.503504 0.070206 
13553553.553554 0.070227 
13603603.603604 0.070249 
13653653.653654 0.070272 
13703703.703704 0.070296 
13753753.753754 0.070321 
13803803.803804 0.070346 
13853853.853854 0.070372 
13903903.903904 0.070399 
13953953.953954 0.070427 
14004004.004004 0.070455 
14054054.054054 0.070484 
14104104.104104 0.070514 
14154154.154154 0.070545 
14204204.204204 0.070576 
14254254.254254 0.070608 
14304304.304304 0.070641 
14354354.354354 0.070674 
14404404.404404 0.070709 
14454454.454454 0.070744 
14504504.504505 0.070779 
14554554.554555 0.070816 
14604604.604605 0.070853 
14654654.654655 0.070890 
14704704.704705 0.070929 
14754754.754755 0.070968 
14804804.804805 0.071008 
14854854.854855 0.071048 
14904904.904905 0.071089 
14954954.954955 0.071131 
15005005.005005 0.071174 
15055055.055055 0.071217 
15105105.105105 0.071260 
15155155.155155 0.071305 
15205205.205205 0.071350 
15255255.255255 0.071396 
15305305.305305 0.071442 
15355355.355355 0.071489 
15405405.405405 0.071537 
15455455.455455 0.071585 
15505505.505506 0.071634 
15555555.555556 0.071684 
15605605.605606 0.071734 
15655655.655656 0.071785 
15705705.705706 0.071836 
15755755.755756 0.071888 
15805805.805806 0.071941 
15855855.855856 0.071994 
15905905.905906 0.072048 
15955955.955956 0.072103 
16006006.006006 0.072158 
16056056.056056 0.072214 
16106106.106106 0.072270 
16156156.156156 0.072327 
16206206.206206 0.072385 
16256256.256256 0.072443 
16306306.306306 0.072501 
16356356.356356 0.072561 
16406406.406406 0.072621 
16456456.456456 0.072681 
16506506.506507 0.072742 
16556556.556557 0.072804 
16606606.606607 0.072866 
16656656.656657 0.072929 
16706706.706707 0.072992 
16756756.756757 0.073056 
16806806.806807 0.073121 
16856856.856857 0.073186 
16906906.906907 0.073252 
16956956.956957 0.073318 
17007007.007007 0.073385 
17057057.057057 0.073452 
17107107.107107 0.073520 
17157157.157157 0.073589 
17207207.207207 0.073658 
17257257.257257 0.073727 
17307307.307307 0.073797 
17357357.357357 0.073868 
17407407.407407 0.073939 
17457457.457457 0.074011 
17507507.507508 0.074084 
17557557.557558 0.074157 
17607607.607608 0.074230 
17657657.657658 0.074304 
17707707.707708 0.074379 
17757757.757758 0.074454 
17807807.807808 0.074530 
17857857.857858 0.074606 
17907907.907908 0.074682 
17957957.957958 0.074760 
18008008.008008 0.074838 
18058058.058058 0.074916 
18108108.108108 0.074995 
18158158.158158 0.075074 
18208208.208208 0.075154 
18258258.258258 0.075235 
18308308.308308 0.075316 
18358358.358358 0.075397 
18408408.408408 0.075480 
18458458.458458 0.075562 
18508508.508509 0.075645 
18558558.558559 0.075729 
18608608.608609 0.075813 
18658658.658659 0.075898 
18708708.708709 0.075983 
18758758.758759 0.076069 
18808808.808809 0.076156 
18858858.858859 0.076242 
18908908.908909 0.076330 
18958958.958959 0.076418 
19009009.009009 0.076506 
19059059.059059 0.076595 
19109109.109109 0.076685 
19159159.159159 0.076775 
19209209.209209 0.076865 
19259259.259259 0.076956 
19309309.309309 0.077048 
19359359.359359 0.077140 
19409409.409409 0.077233 
19459459.459459 0.077326 
19509509.509510 0.077420 
19559559.559560 0.077514 
19609609.609610 0.077608 
19659659.659660 0.077704 
19709709.709710 0.077800 
19759759.759760 0.077896 
19809809.809810 0.077993 
19859859.859860 0.078090 
19909909.909910 0.078188 
19959959.959960 0.078286 
20010010.010010 0.078385 
20060060.060060 0.078485 
20110110.110110 0.078585 
20160160.160160 0.078685 
20210210.210210 0.078786 
20260260.260260 0.078887 
20310310.310310 0.078990 
20360360.360360 0.079092 
20410410.410410 0.079195 
20460460.460460 0.079299 
20510510.510511 0.079403 
20560560.560561 0.079508 
20610610.610611 0.079613 
20660660.660661 0.079718 
20710710.710711 0.079825 
20760760.760761 0.079931 
20810810.810811 0.080039 
20860860.860861 0.080147 
20910910.910911 0.080255 
20960960.960961 0.080364 
21011011.011011 0.080473 
21061061.061061 0.080583 
21111111.111111 0.080694 
21161161.161161 0.080804 
21211211.211211 0.080916 
21261261.261261 0.081028 
21311311.311311 0.081141 
21361361.361361 0.081254 
21411411.411411 0.081367 
21461461.461461 0.081482 
21511511.511512 0.081596 
21561561.561562 0.081711 
21611611.611612 0.081827 
21661661.661662 0.081944 
21711711.711712 0.082060 
21761761.761762 0.082178 
21811811.811812 0.082296 
21861861.861862 0.082414 
21911911.911912 0.082533 
21961961.961962 0.082653 
22012012.012012 0.082773 
22062062.062062 0.082894 
22112112.112112 0.083015 
22162162.162162 0.083136 
22212212.212212 0.083259 
22262262.262262 0.083382 
22312312.312312 0.083505 
22362362.362362 0.083629 
22412412.412412 0.083753 
22462462.462462 0.083878 
22512512.512513 0.084004 
22562562.562563 0.084130 
22612612.612613 0.084257 
22662662.662663 0.084384 
22712712.712713 0.084512 
22762762.762763 0.084640 
22812812.812813 0.084769 
22862862.862863 0.084899 
22912912.912913 0.085029 
22962962.962963 0.085159 
23013013.013013 0.085291 
23063063.063063 0.085422 
23113113.113113 0.085555 
23163163.163163 0.085688 
23213213.213213 0.085821 
23263263.263263 0.085955 
23313313.313313 0.086090 
23363363.363363 0.086225 
23413413.413413 0.086361 
23463463.463463 0.086497 
23513513.513514 0.086634 
23563563.563564 0.086772 
23613613.613614 0.086910 
23663663.663664 0.087049 
23713713.713714 0.087188 
23763763.763764 0.087328 
23813813.813814 0.087469 
23863863.863864 0.087610 
23913913.913914 0.087752 
23963963.963964 0.087894 
24014014.014014 0.088037 
24064064.064064 0.088180 
24114114.114114 0.088325 
24164164.164164 0.088469 
24214214.214214 0.088615 
24264264.264264 0.088761 
24314314.314314 0.088907 
24364364.364364 0.089054 
24414414.414414 0.089202 
24464464.464464 0.089351 
24514514.514515 0.089500 
24564564.564565 0.089650 
24614614.614615 0.089800 
24664664.664665 0.089951 
24714714.714715 0.090103 
24764764.764765 0.090255 
24814814.814815 0.090408 
24864864.864865 0.090561 
24914914.914915 0.090716 
24964964.964965 0.090870 
25015015.015015 0.091026 
25065065.065065 0.091182 
25115115.115115 0.091339 
25165165.165165 0.091496 
25215215.215215 0.091654 
25265265.265265 0.091813 
25315315.315315 0.091973 
25365365.365365 0.092133 
25415415.415415 0.092294 
25465465.465465 0.092455 
25515515.515516 0.092617 
25565565.565566 0.092780 
25615615.615616 0.092944 
25665665.665666 0.093108 
25715715.715716 0.093273 
25765765.765766 0.093438 
25815815.815816 0.093605 
25865865.865866 0.093772 
25915915.915916 0.093940 
25965965.965966 0.094108 
26016016.016016 0.094277 
26066066.066066 0.094447 
26116116.116116 0.094618 
26166166.166166 0.094789 
26216216.216216 0.094961 
26266266.266266 0.095134 
26316316.316316 0.095307 
26366366.366366 0.095481 
26416416.416416 0.095656 
26466466.466466 0.095832 
26516516.516517 0.096009 
26566566.566567 0.096186 
26616616.616617 0.096364 
26666666.666667 0.096543 
26716716.716717 0.096722 
26766766.766767 0.096903 
26816816.816817 0.097084 
26866866.866867 0.097266 
26916916.916917 0.097448 
26966966.966967 0.097632 
27017017.017017 0.097816 
27067067.067067 0.098001 
27117117.117117 0.098187 
27167167.167167 0.098373 
27217217.217217 0.098561 
27267267.267267 0.098749 
27317317.317317 0.098938 
27367367.367367 0.099128 
27417417.417417 0.099319 
27467467.467467 0.099510 
27517517.517518 0.099703 
27567567.567568 0.099896 
27617617.617618 0.100090 
27667667.667668 0.100285 
27717717.717718 0.100481 
27767767.767768 0.100678 
27817817.817818 0.100876 
27867867.867868 0.101074 
27917917.917918 0.101273 
27967967.967968 0.101474 
28018018.018018 0.101675 
28068068.068068 0.101877 
28118118.118118 0.102080 
28168168.168168 0.102284 
28218218.218218 0.102489 
28268268.268268 0.102694 
28318318.318318 0.102901 
28368368.368368 0.103109 
28418418.418418 0.103317 
28468468.468468 0.103527 
28518518.518519 0.103737 
28568568.568569 0.103949 
28618618.618619 0.104161 
28668668.668669 0.104374 
28718718.718719 0.104589 
28768768.768769 0.104804 
28818818.818819 0.105021 
28868868.868869 0.105238 
28918918.918919 0.105456 
28968968.968969 0.105676 
29019019.019019 0.105896 
29069069.069069 0.106118 
29119119.119119 0.106340 
29169169.169169 0.106564 
29219219.219219 0.106789 
29269269.269269 0.107014 
29319319.319319 0.107241 
29369369.369369 0.107469 
29419419.419419 0.107698 
29469469.469469 0.107928 
29519519.519520 0.108160 
29569569.569570 0.108392 
29619619.619620 0.108626 
29669669.669670 0.108860 
29719719.719720 0.109096 
29769769.769770 0.109333 
29819819.819820 0.109571 
29869869.869870 0.109811 
29919919.919920 0.110051 
29969969.969970 0.110293 
30020020.020020 0.110536 
30070070.070070 0.110780 
30120120.120120 0.111026 
30170170.170170 0.111272 
30220220.220220 0.111520 
30270270.270270 0.111769 
30320320.320320 0.112020 
30370370.370370 0.112272 
30420420.420420 0.112525 
30470470.470470 0.112779 
30520520.520521 0.113035 
30570570.570571 0.113292 
30620620.620621 0.113550 
30670670.670671 0.113810 
30720720.720721 0.114071 
30770770.770771 0.114334 
30820820.820821 0.114598 
30870870.870871 0.114863 
30920920.920921 0.115130 
30970970.970971 0.115398 
31021021.021021 0.115668 
31071071.071071 0.115939 
31121121.121121 0.116212 
31171171.171171 0.116486 
31221221.221221 0.116762 
31271271.271271 0.117039 
31321321.321321 0.117318 
31371371.371371 0.117598 
31421421.421421 0.117880 
31471471.471471 0.118164 
31521521.521522 0.118449 
31571571.571572 0.118736 
31621621.621622 0.119024 
31671671.671672 0.119314 
31721721.721722 0.119606 
31771771.771772 0.119900 
31821821.821822 0.120195 
31871871.871872 0.120492 
31921921.921922 0.120791 
31971971.971972 0.121092 
32022022.022022 0.121394 
32072072.072072 0.121698 
32122122.122122 0.122004 
32172172.172172 0.122312 
32222222.222222 0.122622 
32272272.272272 0.122934 
32322322.322322 0.123248 
32372372.372372 0.123564 
32422422.422422 0.123881 
32472472.472472 0.124201 
32522522.522523 0.124523 
32572572.572573 0.124847 
32622622.622623 0.125173 
32672672.672673 0.125501 
32722722.722723 0.125831 
32772772.772773 0.126164 
32822822.822823 0.126498 
32872872.872873 0.126835 
32922922.922923 0.127174 
32972972.972973 0.127516 
33023023.023023 0.127860 
33073073.073073 0.128206 
33123123.123123 0.128554 
33173173.173173 0.128905 
33223223.223223 0.129259 
33273273.273273 0.129615 
33323323.323323 0.129973 
33373373.373373 0.130334 
33423423.423423 0.130698 
33473473.473473 0.131064 
33523523.523524 0.131434 
33573573.573574 0.131805 
33623623.623624 0.132180 
33673673.673674 0.132557 
33723723.723724 0.132938 
33773773.773774 0.133321 
33823823.823824 0.133707 
33873873.873874 0.134096 
33923923.923924 0.134489 
33973973.973974 0.134884 
34024024.024024 0.135282 
34074074.074074 0.135684 
34124124.124124 0.136089 
34174174.174174 0.136498 
34224224.224224 0.136909 
34274274.274274 0.137325 
34324324.324324 0.137743 
34374374.374374 0.138166 
34424424.424424 0.138592 
34474474.474474 0.139021 
34524524.524525 0.139455 
34574574.574575 0.139892 
34624624.624625 0.140334 
34674674.674675 0.140779 
34724724.724725 0.141228 
34774774.774775 0.141682 
34824824.824825 0.142140 
34874874.874875 0.142602 
34924924.924925 0.143069 
34974974.974975 0.143540 
35025025.025025 0.144016 
35075075.075075 0.144496 
35125125.125125 0.144982 
35175175.175175 0.145472 
35225225.225225 0.145967 
35275275.275275 0.146468 
35325325.325325 0.146974 
35375375.375375 0.147485 
35425425.425425 0.148002 
35475475.475475 0.148525 
35525525.525526 0.149054 
35575575.575576 0.149588 
35625625.625626 0.150129 
35675675.675676 0.150676 
35725725.725726 0.151230 
35775775.775776 0.151790 
35825825.825826 0.152357 
35875875.875876 0.152932 
35925925.925926 0.153513 
35975975.975976 0.154102 
36026026.026026 0.154699 
36076076.076076 0.155303 
36126126.126126 0.155916 
36176176.176176 0.156538 
36226226.226226 0.157168 
36276276.276276 0.157807 
36326326.326326 0.158456 
36376376.376376 0.159114 
36426426.426426 0.159782 
36476476.476476 0.160461 
36526526.526527 0.161150 
36576576.576577 0.161851 
36626626.626627 0.162563 
36676676.676677 0.163287 
36726726.726727 0.164025 
36776776.776777 0.164775 
36826826.826827 0.165539 
36876876.876877 0.166317 
36926926.926927 0.167110 
36976976.976977 0.167920 
37027027.027027 0.168745 
37077077.077077 0.169588 
37127127.127127 0.170450 
37177177.177177 0.171331 
37227227.227227 0.172232 
37277277.277277 0.173155 
37327327.327327 0.174101 
37377377.377377 0.175071 
37427427.427427 0.176068 
37477477.477477 0.177093 
37527527.527528 0.178147 
37577577.577578 0.179234 
37627627.627628 0.180356 
37677677.677678 0.181516 
37727727.727728 0.182717 
37777777.777778 0.183964 
37827827.827828 0.185262 
37877877.877878 0.186614 
37927927.927928 0.188030 
37977977.977978 0.189516 
38028028.028028 0.191083 
38078078.078078 0.192743 
38128128.128128 0.194513 
38178178.178178 0.196414 
38228228.228228 0.198477 
38278278.278278 0.200746 
38328328.328328 0.203287 
38378378.378378 0.206216 
38428428.428428 0.209763 
38478478.478478 0.214553 
38478478.478478 0.225526 


==> data/VLE_Nitrogen_Hexane_377.9K_vdW_kij_0.09.dat <==
       p       z
57637637.637638 0.209124 
57637637.637638 0.213531 
57537537.537538 0.222049 
57437437.437437 0.227044 
57337337.337337 0.231027 
57237237.237237 0.234466 
57137137.137137 0.237552 
57037037.037037 0.240385 
56936936.936937 0.243025 
56836836.836837 0.245512 
56736736.736737 0.247875 
56636636.636637 0.250133 
56536536.536537 0.252302 
56436436.436436 0.254394 
56336336.336336 0.256418 
56236236.236236 0.258383 
56136136.136136 0.260294 
56036036.036036 0.262158 
55935935.935936 0.263978 
55835835.835836 0.265759 
55735735.735736 0.267503 
55635635.635636 0.269215 
55535535.535536 0.270895 
55435435.435435 0.272548 
55335335.335335 0.274174 
55235235.235235 0.275776 
55135135.135135 0.277354 
55035035.035035 0.278912 
54934934.934935 0.280449 
54834834.834835 0.281967 
54734734.734735 0.283467 
54634634.634635 0.284950 
54534534.534535 0.286417 
54434434.434434 0.287869 
54334334.334334 0.289307 
54234234.234234 0.290731 
54134134.134134 0.292142 
54034034.034034 0.293541 
53933933.933934 0.294928 
53833833.833834 0.296303 
53733733.733734 0.297668 
53633633.633634 0.299023 
53533533.533534 0.300367 
53433433.433433 0.301703 
53333333.333333 0.303029 
53233233.233233 0.304346 
53133133.133133 0.305655 
53033033.033033 0.306956 
52932932.932933 0.308249 
52832832.832833 0.309535 
52732732.732733 0.310814 
52632632.632633 0.312085 
52532532.532533 0.313350 
52432432.432432 0.314609 
52332332.332332 0.315861 
52232232.232232 0.317108 
52132132.132132 0.318348 
52032032.032032 0.319584 
51931931.931932 0.320813 
51831831.831832 0.322038 
51731731.731732 0.323257 
51631631.631632 0.324472 
51531531.531532 0.325682 
51431431.431431 0.326887 
51331331.331331 0.328088 
51231231.231231 0.329284 
51131131.131131 0.330477 
51031031.031031 0.331665 
50930930.930931 0.332850 
50830830.830831 0.334031 
50730730.730731 0.335208 
50630630.630631 0.336381 
50530530.530531 0.337551 
50430430.430430 0.338718 
50330330.330330 0.339882 
50230230.230230 0.341042 
50130130.130130 0.342199 
50030030.030030 0.343354 
49929929.929930 0.344505 
49829829.829830 0.345654 
49729729.729730 0.346800 
49629629.629630 0.347943 
49529529.529530 0.349084 
49429429.429429 0.350222 
49329329.329329 0.351358 
49229229.229229 0.352492 
49129129.129129 0.353623 
49029029.029029 0.354752 
48928928.928929 0.355879 
48828828.828829 0.357004 
48728728.728729 0.358127 
48628628.628629 0.359248 
48528528.528529 0.360367 
48428428.428428 0.361484 
48328328.328328 0.362600 
48228228.228228 0.363713 
48128128.128128 0.364825 
48028028.028028 0.365936 
47927927.927928 0.367045 
47827827.827828 0.368152 
47727727.727728 0.369258 
47627627.627628 0.370362 
47527527.527528 0.371465 
47427427.427427 0.372566 
47327327.327327 0.373667 
47227227.227227 0.374766 
47127127.127127 0.375864 
47027027.027027 0.376960 
46926926.926927 0.378056 
46826826.826827 0.379150 
46726726.726727 0.380243 
46626626.626627 0.381335 
46526526.526527 0.382427 
46426426.426426 0.383517 
46326326.326326 0.384606 
46226226.226226 0.385695 
46126126.126126 0.386782 
46026026.026026 0.387869 
45925925.925926 0.388955 
45825825.825826 0.390040 
45725725.725726 0.391124 
45625625.625626 0.392208 
45525525.525526 0.393291 
45425425.425425 0.394373 
45325325.325325 0.395455 
45225225.225225 0.396536 
45125125.125125 0.397617 
45025025.025025 0.398697 
44924924.924925 0.399776 
44824824.824825 0.400855 
44724724.724725 0.401934 
44624624.624625 0.403012 
44524524.524525 0.404090 
44424424.424424 0.405167 
44324324.324324 0.406244 
44224224.224224 0.407320 
44124124.124124 0.408396 
44024024.024024 0.409472 
43923923.923924 0.410548 
43823823.823824 0.411623 
43723723.723724 0.412698 
43623623.623624 0.413773 
43523523.523524 0.414848 
43423423.423423 0.415922 
43323323.323323 0.416997 
43223223.223223 0.418071 
43123123.123123 0.419145 
43023023.023023 0.420219 
42922922.922923 0.421293 
42822822.822823 0.422367 
42722722.722723 0.423441 
42622622.622623 0.424514 
42522522.522523 0.425588 
42422422.422422 0.426662 
42322322.322322 0.427736 
42222222.222222 0.428809 
42122122.122122 0.429883 
42022022.022022 0.430957 
41921921.921922 0.432031 
41821821.821822 0.433106 
41721721.721722 0.434180 
41621621.621622 0.435254 
41521521.521522 0.436329 
41421421.421421 0.437404 
41321321.321321 0.438479 
41221221.221221 0.439554 
41121121.121121 0.440629 
41021021.021021 0.441705 
40920920.920921 0.442780 
40820820.820821 0.443857 
40720720.720721 0.444933 
40620620.620621 0.446010 
40520520.520521 0.447087 
40420420.420420 0.448164 
40320320.320320 0.449241 
40220220.220220 0.450319 
40120120.120120 0.451398 
40020020.020020 0.452476 
39919919.919920 0.453555 
39819819.819820 0.454635 
39719719.719720 0.455715 
39619619.619620 0.456795 
39519519.519520 0.457876 
39419419.419419 0.458957 
39319319.319319 0.460038 
39219219.219219 0.461120 
39119119.119119 0.462203 
39019019.019019 0.463286 
38918918.918919 0.464370 
38818818.818819 0.465454 
38718718.718719 0.466538 
38618618.618619 0.467623 
38518518.518519 0.468709 
38418418.418418 0.469795 
38318318.318318 0.470882 
38218218.218218 0.471970 
38118118.118118 0.473058 
38018018.018018 0.474146 
37917917.917918 0.475235 
37817817.817818 0.476325 
37717717.717718 0.477416 
37617617.617618 0.478507 
37517517.517518 0.479599 
37417417.417417 0.480691 
37317317.317317 0.481784 
37217217.217217 0.482878 
37117117.117117 0.483973 
37017017.017017 0.485068 
36916916.916917 0.486164 
36816816.816817 0.487261 
36716716.716717 0.488358 
36616616.616617 0.489456 
36516516.516517 0.490555 
36416416.416416 0.491655 
36316316.316316 0.492755 
36216216.216216 0.493857 
36116116.116116 0.494959 
36016016.016016 0.496062 
35915915.915916 0.497165 
35815815.815816 0.498270 
35715715.715716 0.499375 
35615615.615616 0.500482 
35515515.515516 0.501589 
35415415.415415 0.502697 
35315315.315315 0.503805 
35215215.215215 0.504915 
35115115.115115 0.506026 
35015015.015015 0.507137 
34914914.914915 0.508250 
34814814.814815 0.509363 
34714714.714715 0.510477 
34614614.614615 0.511592 
34514514.514515 0.512708 
34414414.414414 0.513825 
34314314.314314 0.514944 
34214214.214214 0.516062 
34114114.114114 0.517182 
34014014.014014 0.518303 
33913913.913914 0.519425 
33813813.813814 0.520548 
33713713.713714 0.521672 
33613613.613614 0.522797 
33513513.513514 0.523923 
33413413.413413 0.525050 
33313313.313313 0.526178 
33213213.213213 0.527307 
33113113.113113 0.528438 
33013013.013013 0.529569 
32912912.912913 0.530701 
32812812.812813 0.531835 
32712712.712713 0.532969 
32612612.612613 0.534105 
32512512.512513 0.535241 
32412412.412412 0.536379 
32312312.312312 0.537518 
32212212.212212 0.538658 
32112112.112112 0.539799 
32012012.012012 0.540942 
31911911.911912 0.542085 
31811811.811812 0.543230 
31711711.711712 0.544376 
31611611.611612 0.545523 
31511511.511512 0.546671 
31411411.411411 0.547820 
31311311.311311 0.548971 
31211211.211211 0.550123 
31111111.111111 0.551276 
31011011.011011 0.552430 
30910910.910911 0.553585 
30810810.810811 0.554742 
30710710.710711 0.555900 
30610610.610611 0.557059 
30510510.510511 0.558220 
30410410.410410 0.559381 
30310310.310310 0.560544 
30210210.210210 0.561709 
30110110.110110 0.562874 
30010010.010010 0.564041 
29909909.909910 0.565209 
29809809.809810 0.566379 
29709709.709710 0.567550 
29609609.609610 0.568722 
29509509.509510 0.569895 
29409409.409409 0.571070 
29309309.309309 0.572246 
29209209.209209 0.573424 
29109109.109109 0.574602 
29009009.009009 0.575783 
28908908.908909 0.576964 
28808808.808809 0.578147 
28708708.708709 0.579332 
28608608.608609 0.580517 
28508508.508509 0.581705 
28408408.408408 0.582893 
28308308.308308 0.584083 
28208208.208208 0.585275 
28108108.108108 0.586467 
28008008.008008 0.587662 
27907907.907908 0.588857 
27807807.807808 0.590055 
27707707.707708 0.591253 
27607607.607608 0.592453 
27507507.507508 0.593655 
27407407.407407 0.594858 
27307307.307307 0.596063 
27207207.207207 0.597269 
27107107.107107 0.598476 
27007007.007007 0.599685 
26906906.906907 0.600896 
26806806.806807 0.602108 
26706706.706707 0.603322 
26606606.606607 0.604537 
26506506.506507 0.605754 
26406406.406406 0.606972 
26306306.306306 0.608192 
26206206.206206 0.609413 
26106106.106106 0.610636 
26006006.006006 0.611861 
25905905.905906 0.613087 
25805805.805806 0.614315 
25705705.705706 0.615544 
25605605.605606 0.616775 
25505505.505506 0.618008 
25405405.405405 0.619242 
25305305.305305 0.620478 
25205205.205205 0.621715 
25105105.105105 0.622954 
25005005.005005 0.624195 
24904904.904905 0.625437 
24804804.804805 0.626681 
24704704.704705 0.627927 
24604604.604605 0.629174 
24504504.504505 0.630423 
24404404.404404 0.631674 
24304304.304304 0.632927 
24204204.204204 0.634181 
24104104.104104 0.635437 
24004004.004004 0.636694 
23903903.903904 0.637954 
23803803.803804 0.639215 
23703703.703704 0.640478 
23603603.603604 0.641742 
23503503.503504 0.643008 
23403403.403403 0.644277 
23303303.303303 0.645546 
23203203.203203 0.646818 
23103103.103103 0.648091 
23003003.003003 0.649367 
22902902.902903 0.650643 
22802802.802803 0.651922 
22702702.702703 0.653203 
22602602.602603 0.654485 
22502502.502503 0.655769 
22402402.402402 0.657055 
22302302.302302 0.658343 
22202202.202202 0.659633 
22102102.102102 0.660925 
22002002.002002 0.662218 
21901901.901902 0.663513 
21801801.801802 0.664811 
21701701.701702 0.666110 
21601601.601602 0.667410 
21501501.501502 0.668713 
21401401.401401 0.670018 
21301301.301301 0.671325 
21201201.201201 0.672633 
21101101.101101 0.673944 
21001001.001001 0.675256 
20900900.900901 0.676570 
20800800.800801 0.677887 
20700700.700701 0.679205 
20600600.600601 0.680525 
20500500.500501 0.681847 
20400400.400400 0.683171 
20300300.300300 0.684497 
20200200.200200 0.685825 
20100100.100100 0.687155 
20000000.000000 0.688487 
20000000.000000 0.688487 
19980030.030030 0.688753 
19960060.060060 0.689019 
19940090.090090 0.689286 
19920120.120120 0.689552 
19900150.150150 0.689818 
19880180.180180 0.690084 
19860210.210210 0.690351 
19840240.240240 0.690617 
19820270.270270 0.690884 
19800300.300300 0.691151 
19780330.330330 0.691418 
19760360.360360 0.691684 
19740390.390390 0.691951 
19720420.420420 0.692218 
19700450.450450 0.692485 
19680480.480480 0.692753 
19660510.510511 0.693020 
19640540.540541 0.693287 
19620570.570571 0.693555 
19600600.600601 0.693822 
19580630.630631 0.694090 
19560660.660661 0.694357 
19540690.690691 0.694625 
19520720.720721 0.694893 
19500750.750751 0.695161 
19480780.780781 0.695429 
19460810.810811 0.695697 
19440840.840841 0.695965 
19420870.870871 0.696233 
19400900.900901 0.696502 
19380930.930931 0.696770 
19360960.960961 0.697039 
19340990.990991 0.697307 
19321021.021021 0.697576 
19301051.051051 0.697845 
19281081.081081 0.698113 
19261111.111111 0.698382 
19241141.141141 0.698651 
19221171.171171 0.698920 
19201201.201201 0.699189 
19181231.231231 0.699459 
19161261.261261 0.699728 
19141291.291291 0.699997 
19121321.321321 0.700267 
19101351.351351 0.700536 
19081381.381381 0.700806 
19061411.411411 0.701076 
19041441.441441 0.701346 
19021471.471471 0.701615 
19001501.501502 0.701885 
18981531.531532 0.702155 
18961561.561562 0.702426 
18941591.591592 0.702696 
18921621.621622 0.702966 
18901651.651652 0.703236 
18881681.681682 0.703507 
18861711.711712 0.703777 
18841741.741742 0.704048 
18821771.771772 0.704319 
18801801.801802 0.704590 
18781831.831832 0.704860 
18761861.861862 0.705131 
18741891.891892 0.705402 
18721921.921922 0.705674 
18701951.951952 0.705945 
18681981.981982 0.706216 
18662012.012012 0.706487 
18642042.042042 0.706759 
18622072.072072 0.707030 
18602102.102102 0.707302 
18582132.132132 0.707574 
18562162.162162 0.707846 
18542192.192192 0.708117 
18522222.222222 0.708389 
18502252.252252 0.708661 
18482282.282282 0.708934 
18462312.312312 0.709206 
18442342.342342 0.709478 
18422372.372372 0.709750 
18402402.402402 0.710023 
18382432.432432 0.710295 
18362462.462462 0.710568 
18342492.492492 0.710841 
18322522.522523 0.711114 
18302552.552553 0.711387 
18282582.582583 0.711659 
18262612.612613 0.711933 
18242642.642643 0.712206 
18222672.672673 0.712479 
18202702.702703 0.712752 
18182732.732733 0.713026 
18162762.762763 0.713299 
18142792.792793 0.713573 
18122822.822823 0.713846 
18102852.852853 0.714120 
18082882.882883 0.714394 
18062912.912913 0.714668 
18042942.942943 0.714942 
18022972.972973 0.715216 
18003003.003003 0.715490 
17983033.033033 0.715764 
17963063.063063 0.716039 
17943093.093093 0.716313 
17923123.123123 0.716588 
17903153.153153 0.716862 
17883183.183183 0.717137 
17863213.213213 0.717412 
17843243.243243 0.717686 
17823273.273273 0.717961 
17803303.303303 0.718236 
17783333.333333 0.718511 
17763363.363363 0.718787 
17743393.393393 0.719062 
17723423.423423 0.719337 
17703453.453453 0.719613 
17683483.483483 0.719888 
17663513.513514 0.720164 
17643543.543544 0.720440 
17623573.573574 0.720715 
17603603.603604 0.720991 
17583633.633634 0.721267 
17563663.663664 0.721543 
17543693.693694 0.721820 
17523723.723724 0.722096 
17503753.753754 0.722372 
17483783.783784 0.722648 
17463813.813814 0.722925 
17443843.843844 0.723202 
17423873.873874 0.723478 
17403903.903904 0.723755 
17383933.933934 0.724032 
17363963.963964 0.724309 
17343993.993994 0.724586 
17324024.024024 0.724863 
17304054.054054 0.725140 
17284084.084084 0.725417 
17264114.114114 0.725695 
17244144.144144 0.725972 
17224174.174174 0.726250 
17204204.204204 0.726527 
17184234.234234 0.726805 
17164264.264264 0.727083 
17144294.294294 0.727361 
17124324.324324 0.727639 
17104354.354354 0.727917 
17084384.384384 0.728195 
17064414.414414 0.728473 
17044444.444444 0.728752 
17024474.474474 0.729030 
17004504.504505 0.729308 
16984534.534535 0.729587 
16964564.564565 0.729866 
16944594.594595 0.730145 
16924624.624625 0.730423 
16904654.654655 0.730702 
16884684.684685 0.730981 
16864714.714715 0.731261 
16844744.744745 0.731540 
16824774.774775 0.731819 
16804804.804805 0.732098 
16784834.834835 0.732378 
16764864.864865 0.732658 
16744894.894895 0.732937 
16724924.924925 0.733217 
16704954.954955 0.733497 
16684984.984985 0.733777 
16665015.015015 0.734057 
16645045.045045 0.734337 
16625075.075075 0.734617 
16605105.105105 0.734897 
16585135.135135 0.735178 
16565165.165165 0.735458 
16545195.195195 0.735739 
16525225.225225 0.736019 
16505255.255255 0.736300 
16485285.285285 0.736581 
16465315.315315 0.736862 
16445345.345345 0.737143 
16425375.375375 0.737424 
16405405.405405 0.737705 
16385435.435435 0.737987 
16365465.465465 0.738268 
16345495.495495 0.738549 
16325525.525526 0.738831 
16305555.555556 0.739113 
16285585.585586 0.739394 
16265615.615616 0.739676 
16245645.645646 0.739958 
16225675.675676 0.740240 
16205705.705706 0.740522 
16185735.735736 0.740804 
16165765.765766 0.741087 
16145795.795796 0.741369 
16125825.825826 0.741651 
16105855.855856 0.741934 
16085885.885886 0.742217 
16065915.915916 0.742499 
16045945.945946 0.742782 
16025975.975976 0.743065 
16006006.006006 0.743348 
15986036.036036 0.743631 
15966066.066066 0.743914 
15946096.096096 0.744198 
15926126.126126 0.744481 
15906156.156156 0.744765 
15886186.186186 0.745048 
15866216.216216 0.745332 
15846246.246246 0.745615 
15826276.276276 0.745899 
15806306.306306 0.746183 
15786336.336336 0.746467 
15766366.366366 0.746751 
15746396.396396 0.747036 
15726426.426426 0.747320 
15706456.456456 0.747604 
15686486.486486 0.747889 
15666516.516517 0.748173 
15646546.546547 0.748458 
15626576.576577 0.748743 
15606606.606607 0.749028 
15586636.636637 0.749313 
15566666.666667 0.749598 
15546696.696697 0.749883 
15526726.726727 0.750168 
15506756.756757 0.750453 
15486786.786787 0.750739 
15466816.816817 0.751024 
15446846.846847 0.751310 
15426876.876877 0.751595 
15406906.906907 0.751881 
15386936.936937 0.752167 
15366966.966967 0.752453 
15346996.996997 0.752739 
15327027.027027 0.753025 
15307057.057057 0.753311 
15287087.087087 0.753598 
15267117.117117 0.753884 
15247147.147147 0.754171 
15227177.177177 0.754457 
15207207.207207 0.754744 
15187237.237237 0.755031 
15167267.267267 0.755318 
15147297.297297 0.755605 
15127327.327327 0.755892 
15107357.357357 0.756179 
15087387.387387 0.756466 
15067417.417417 0.756754 
15047447.447447 0.757041 
15027477.477477 0.757329 
15007507.507508 0.757616 
14987537.537538 0.757904 
14967567.567568 0.758192 
14947597.597598 0.758480 
14927627.627628 0.758768 
14907657.657658 0.759056 
14887687.687688 0.759344 
14867717.717718 0.759633 
14847747.747748 0.759921 
14827777.777778 0.760209 
14807807.807808 0.760498 
14787837.837838 0.760787 
14767867.867868 0.761076 
14747897.897898 0.761364 
14727927.927928 0.761653 
14707957.957958 0.761943 
14687987.987988 0.762232 
14668018.018018 0.762521 
14648048.048048 0.762810 
14628078.078078 0.763100 
14608108.108108 0.763389 
14588138.138138 0.763679 
14568168.168168 0.763969 
14548198.198198 0.764259 
14528228.228228 0.764549 
14508258.258258 0.764839 
14488288.288288 0.765129 
14468318.318318 0.765419 
14448348.348348 0.765709 
14428378.378378 0.766000 
14408408.408408 0.766290 
14388438.438438 0.766581 
14368468.468468 0.766871 
14348498.498498 0.767162 
14328528.528529 0.767453 
14308558.558559 0.767744 
14288588.588589 0.768035 
14268618.618619 0.768326 
14248648.648649 0.768618 
14228678.678679 0.768909 
14208708.708709 0.769201 
14188738.738739 0.769492 
14168768.768769 0.769784 
14148798.798799 0.770076 
14128828.828829 0.770368 
14108858.858859 0.770659 
14088888.888889 0.770952 
14068918.918919 0.771244 
14048948.948949 0.771536 
14028978.978979 0.771828 
14009009.009009 0.772121 
13989039.039039 0.772413 
13969069.069069 0.772706 
13949099.099099 0.772999 
13929129.129129 0.773292 
13909159.159159 0.773585 
13889189.189189 0.773878 
13869219.219219 0.774171 
13849249.249249 0.774464 
13829279.279279 0.774757 
13809309.309309 0.775051 
13789339.339339 0.775344 
13769369.369369 0.775638 
13749399.399399 0.775932 
13729429.429429 0.776225 
13709459.459459 0.776519 
13689489.489489 0.776813 
13669519.519520 0.777107 
13649549.549550 0.777402 
13629579.579580 0.777696 
13609609.609610 0.777990 
13589639.639640 0.778285 
13569669.669670 0.778580 
13549699.699700 0.778874 
13529729.729730 0.779169 
13509759.759760 0.779464 
13489789.789790 0.779759 
13469819.819820 0.780054 
13449849.849850 0.780349 
13429879.879880 0.780645 
13409909.909910 0.780940 
13389939.939940 0.781236 
13369969.969970 0.781531 
13350000.000000 0.781827 
13330030.030030 0.782123 
13310060.060060 0.782419 
13290090.090090 0.782715 
13270120.120120 0.783011 
13250150.150150 0.783307 
13230180.180180 0.783603 
13210210.210210 0.783900 
13190240.240240 0.784196 
13170270.270270 0.784493 
13150300.300300 0.784789 
13130330.330330 0.785086 
13110360.360360 0.785383 
13090390.390390 0.785680 
13070420.420420 0.785977 
13050450.450450 0.786274 
13030480.480480 0.786572 
13010510.510511 0.786869 
12990540.540541 0.787167 
12970570.570571 0.787464 
12950600.600601 0.787762 
12930630.630631 0.788060 
12910660.660661 0.788358 
12890690.690691 0.788656 
12870720.720721 0.788954 
12850750.750751 0.789252 
12830780.780781 0.789550 
12810810.810811 0.789849 
12790840.840841 0.790147 
12770870.870871 0.790446 
12750900.900901 0.790745 
12730930.930931 0.791043 
12710960.960961 0.791342 
12690990.990991 0.791641 
12671021.021021 0.791941 
12651051.051051 0.792240 
12631081.081081 0.792539 
12611111.111111 0.792839 
12591141.141141 0.793138 
12571171.171171 0.793438 
12551201.201201 0.793737 
12531231.231231 0.794037 
12511261.261261 0.794337 
12491291.291291 0.794637 
12471321.321321 0.794937 
12451351.351351 0.795238 
12431381.381381 0.795538 
12411411.411411 0.795838 
12391441.441441 0.796139 
12371471.471471 0.796440 
12351501.501502 0.796740 
12331531.531532 0.797041 
12311561.561562 0.797342 
12291591.591592 0.797643 
12271621.621622 0.797945 
12251651.651652 0.798246 
12231681.681682 0.798547 
12211711.711712 0.798849 
12191741.741742 0.799150 
12171771.771772 0.799452 
12151801.801802 0.799754 
12131831.831832 0.800056 
12111861.861862 0.800358 
12091891.891892 0.800660 
12071921.921922 0.800962 
12051951.951952 0.801264 
12031981.981982 0.801567 
12012012.012012 0.801869 
11992042.042042 0.802172 
11972072.072072 0.802475 
11952102.102102 0.802777 
11932132.132132 0.803080 
11912162.162162 0.803383 
11892192.192192 0.803687 
11872222.222222 0.803990 
11852252.252252 0.804293 
11832282.282282 0.804597 
11812312.312312 0.804900 
11792342.342342 0.805204 
11772372.372372 0.805508 
11752402.402402 0.805812 
11732432.432432 0.806116 
11712462.462462 0.806420 
11692492.492492 0.806724 
11672522.522523 0.807028 
11652552.552553 0.807333 
11632582.582583 0.807637 
11612612.612613 0.807942 
11592642.642643 0.808246 
11572672.672673 0.808551 
11552702.702703 0.808856 
11532732.732733 0.809161 
11512762.762763 0.809466 
11492792.792793 0.809772 
11472822.822823 0.810077 
11452852.852853 0.810382 
11432882.882883 0.810688 
11412912.912913 0.810994 
11392942.942943 0.811299 
11372972.972973 0.811605 
11353003.003003 0.811911 
11333033.033033 0.812217 
11313063.063063 0.812524 
11293093.093093 0.812830 
11273123.123123 0.813136 
11253153.153153 0.813443 
11233183.183183 0.813749 
11213213.213213 0.814056 
11193243.243243 0.814363 
11173273.273273 0.814670 
11153303.303303 0.814977 
11133333.333333 0.815284 
11113363.363363 0.815591 
11093393.393393 0.815899 
11073423.423423 0.816206 
11053453.453453 0.816514 
11033483.483483 0.816821 
11013513.513514 0.817129 
10993543.543544 0.817437 
10973573.573574 0.817745 
10953603.603604 0.818053 
10933633.633634 0.818362 
10913663.663664 0.818670 
10893693.693694 0.818978 
10873723.723724 0.819287 
10853753.753754 0.819596 
10833783.783784 0.819904 
10813813.813814 0.820213 
10793843.843844 0.820522 
10773873.873874 0.820831 
10753903.903904 0.821140 
10733933.933934 0.821450 
10713963.963964 0.821759 
10693993.993994 0.822069 
10674024.024024 0.822378 
10654054.054054 0.822688 
10634084.084084 0.822998 
10614114.114114 0.823308 
10594144.144144 0.823618 
10574174.174174 0.823928 
10554204.204204 0.824238 
10534234.234234 0.824549 
10514264.264264 0.824859 
10494294.294294 0.825170 
10474324.324324 0.825481 
10454354.354354 0.825791 
10434384.384384 0.826102 
10414414.414414 0.826413 
10394444.444444 0.826725 
10374474.474474 0.827036 
10354504.504505 0.827347 
10334534.534535 0.827659 
10314564.564565 0.827970 
10294594.594595 0.828282 
10274624.624625 0.828594 
10254654.654655 0.828906 
10234684.684685 0.829218 
10214714.714715 0.829530 
10194744.744745 0.829842 
10174774.774775 0.830155 
10154804.804805 0.830467 
10134834.834835 0.830780 
10114864.864865 0.831092 
10094894.894895 0.831405 
10074924.924925 0.831718 
10054954.954955 0.832031 
10034984.984985 0.832344 
10015015.015015 0.832657 
9995045.045045 0.832971 
9975075.075075 0.833284 
9955105.105105 0.833598 
9935135.135135 0.833912 
9915165.165165 0.834225 
9895195.195195 0.834539 
9875225.225225 0.834853 
9855255.255255 0.835167 
9835285.285285 0.835482 
9815315.315315 0.835796 
9795345.345345 0.836110 
9775375.375375 0.836425 
9755405.405405 0.836740 
9735435.435435 0.837055 
9715465.465465 0.837369 
9695495.495495 0.837684 
9675525.525526 0.838000 
9655555.555556 0.838315 
9635585.585586 0.838630 
9615615.615616 0.838946 
9595645.645646 0.839261 
9575675.675676 0.839577 
9555705.705706 0.839893 
9535735.735736 0.840209 
9515765.765766 0.840525 
9495795.795796 0.840841 
9475825.825826 0.841157 
9455855.855856 0.841473 
9435885.885886 0.841790 
9415915.915916 0.842107 
9395945.945946 0.842423 
9375975.975976 0.842740 
9356006.006006 0.843057 
9336036.036036 0.843374 
9316066.066066 0.843691 
9296096.096096 0.844008 
9276126.126126 0.844326 
9256156.156156 0.844643 
9236186.186186 0.844961 
9216216.216216 0.845279 
9196246.246246 0.845597 
9176276.276276 0.845914 
9156306.306306 0.846233 
9136336.336336 0.846551 
9116366.366366 0.846869 
9096396.396396 0.847187 
9076426.426426 0.847506 
9056456.456456 0.847825 
9036486.486486 0.848143 
9016516.516517 0.848462 
8996546.546547 0.848781 
8976576.576577 0.849100 
8956606.606607 0.849419 
8936636.636637 0.849739 
8916666.666667 0.850058 
8896696.696697 0.850378 
8876726.726727 0.850697 
8856756.756757 0.851017 
8836786.786787 0.851337 
8816816.816817 0.851657 
8796846.846847 0.851977 
8776876.876877 0.852297 
8756906.906907 0.852618 
8736936.936937 0.852938 
8716966.966967 0.853259 
8696996.996997 0.853580 
8677027.027027 0.853900 
8657057.057057 0.854221 
8637087.087087 0.854542 
8617117.117117 0.854863 
8597147.147147 0.855185 
8577177.177177 0.855506 
8557207.207207 0.855828 
8537237.237237 0.856149 
8517267.267267 0.856471 
8497297.297297 0.856793 
8477327.327327 0.857115 
8457357.357357 0.857437 
8437387.387387 0.857759 
8417417.417417 0.858081 
8397447.447447 0.858404 
8377477.477477 0.858726 
8357507.507508 0.859049 
8337537.537538 0.859372 
8317567.567568 0.859695 
8297597.597598 0.860018 
8277627.627628 0.860341 
8257657.657658 0.860664 
8237687.687688 0.860987 
8217717.717718 0.861311 
8197747.747748 0.861635 
8177777.777778 0.861958 
8157807.807808 0.862282 
8137837.837838 0.862606 
8117867.867868 0.862930 
8097897.897898 0.863254 
8077927.927928 0.863579 
8057957.957958 0.863903 
8037987.987988 0.864228 
8018018.018018 0.864552 
7998048.048048 0.864877 
7978078.078078 0.865202 
7958108.108108 0.865527 
7938138.138138 0.865852 
7918168.168168 0.866177 
7898198.198198 0.866503 
7878228.228228 0.866828 
7858258.258258 0.867154 
7838288.288288 0.867479 
7818318.318318 0.867805 
7798348.348348 0.868131 
7778378.378378 0.868457 
7758408.408408 0.868783 
7738438.438438 0.869110 
7718468.468468 0.869436 
7698498.498498 0.869763 
7678528.528529 0.870089 
7658558.558559 0.870416 
7638588.588589 0.870743 
7618618.618619 0.871070 
7598648.648649 0.871397 
7578678.678679 0.871724 
7558708.708709 0.872052 
7538738.738739 0.872379 
7518768.768769 0.872707 
7498798.798799 0.873035 
7478828.828829 0.873362 
7458858.858859 0.873690 
7438888.888889 0.874019 
7418918.918919 0.874347 
7398948.948949 0.874675 
7378978.978979 0.875004 
7359009.009009 0.875332 
7339039.039039 0.875661 
7319069.069069 0.875990 
7299099.099099 0.876319 
7279129.129129 0.876648 
7259159.159159 0.876977 
7239189.189189 0.877306 
7219219.219219 0.877635 
7199249.249249 0.877965 
7179279.279279 0.878295 
7159309.309309 0.878624 
7139339.339339 0.878954 
7119369.369369 0.879284 
7099399.399399 0.879614 
7079429.429429 0.879945 
7059459.459459 0.880275 
7039489.489489 0.880606 
7019519.519520 0.880936 
6999549.549550 0.881267 
6979579.579580 0.881598 
6959609.609610 0.881929 
6939639.639640 0.882260 
6919669.669670 0.882591 
6899699.699700 0.882923 
6879729.729730 0.883254 
6859759.759760 0.883586 
6839789.789790 0.883917 
6819819.819820 0.884249 
6799849.849850 0.884581 
6779879.879880 0.884913 
6759909.909910 0.885245 
6739939.939940 0.885578 
6719969.969970 0.885910 
6700000.000000 0.886243 
6680030.030030 0.886575 
6660060.060060 0.886908 
6640090.090090 0.887241 
6620120.120120 0.887574 
6600150.150150 0.887907 
6580180.180180 0.888241 
6560210.210210 0.888574 
6540240.240240 0.888908 
6520270.270270 0.889241 
6500300.300300 0.889575 
6480330.330330 0.889909 
6460360.360360 0.890243 
6440390.390390 0.890577 
6420420.420420 0.890912 
6400450.450450 0.891246 
6380480.480480 0.891581 
6360510.510511 0.891915 
6340540.540541 0.892250 
6320570.570571 0.892585 
6300600.600601 0.892920 
6280630.630631 0.893255 
6260660.660661 0.893590 
6240690.690691 0.893926 
6220720.720721 0.894261 
6200750.750751 0.894597 
6180780.780781 0.894933 
6160810.810811 0.895269 
6140840.840841 0.895605 
6120870.870871 0.895941 
6100900.900901 0.896277 
6080930.930931 0.896614 
6060960.960961 0.896950 
6040990.990991 0.897287 
6021021.021021 0.897624 
6001051.051051 0.897960 
5981081.081081 0.898297 
5961111.111111 0.898635 
5941141.141141 0.898972 
5921171.171171 0.899309 
5901201.201201 0.899647 
5881231.231231 0.899984 
5861261.261261 0.900322 
5841291.291291 0.900660 
5821321.321321 0.900998 
5801351.351351 0.901336 
5781381.381381 0.901675 
5761411.411411 0.902013 
5741441.441441 0.902352 
5721471.471471 0.902690 
5701501.501502 0.903029 
5681531.531532 0.903368 
5661561.561562 0.903707 
5641591.591592 0.904046 
5621621.621622 0.904385 
5601651.651652 0.904725 
5581681.681682 0.905064 
5561711.711712 0.905404 
5541741.741742 0.905744 
5521771.771772 0.906084 
5501801.801802 0.906424 
5481831.831832 0.906764 
5461861.861862 0.907104 
5441891.891892 0.907445 
5421921.921922 0.907785 
5401951.951952 0.908126 
5381981.981982 0.908467 
5362012.012012 0.908808 
5342042.042042 0.909149 
5322072.072072 0.909490 
5302102.102102 0.909831 
5282132.132132 0.910173 
5262162.162162 0.910514 
5242192.192192 0.910856 
5222222.222222 0.911198 
5202252.252252 0.911540 
5182282.282282 0.911882 
5162312.312312 0.912224 
5142342.342342 0.912567 
5122372.372372 0.912909 
5102402.402402 0.913252 
5082432.432432 0.913594 
5062462.462462 0.913937 
5042492.492492 0.914280 
5022522.522523 0.914623 
5002552.552553 0.914967 
4982582.582583 0.915310 
4962612.612613 0.915653 
4942642.642643 0.915997 
4922672.672673 0.916341 
4902702.702703 0.916685 
4882732.732733 0.917029 
4862762.762763 0.917373 
4842792.792793 0.917717 
4822822.822823 0.918062 
4802852.852853 0.918406 
4782882.882883 0.918751 
4762912.912913 0.919096 
4742942.942943 0.919441 
4722972.972973 0.919786 
4703003.003003 0.920131 
4683033.033033 0.920476 
4663063.063063 0.920822 
4643093.093093 0.921167 
4623123.123123 0.921513 
4603153.153153 0.921859 
4583183.183183 0.922205 
4563213.213213 0.922551 
4543243.243243 0.922897 
4523273.273273 0.923243 
4503303.303303 0.923590 
4483333.333333 0.923937 
4463363.363363 0.924283 
4443393.393393 0.924630 
4423423.423423 0.924977 
4403453.453453 0.925324 
4383483.483483 0.925672 
4363513.513514 0.926019 
4343543.543544 0.926367 
4323573.573574 0.926714 
4303603.603604 0.927062 
4283633.633634 0.927410 
4263663.663664 0.927758 
4243693.693694 0.928106 
4223723.723724 0.928455 
4203753.753754 0.928803 
4183783.783784 0.929152 
4163813.813814 0.929500 
4143843.843844 0.929849 
4123873.873874 0.930198 
4103903.903904 0.930547 
4083933.933934 0.930897 
4063963.963964 0.931246 
4043993.993994 0.931596 
4024024.024024 0.931945 
4004054.054054 0.932295 
3984084.084084 0.932645 
3964114.114114 0.932995 
3944144.144144 0.933345 
3924174.174174 0.933696 
3904204.204204 0.934046 
3884234.234234 0.934397 
3864264.264264 0.934747 
3844294.294294 0.935098 
3824324.324324 0.935449 
3804354.354354 0.935800 
3784384.384384 0.936152 
3764414.414414 0.936503 
3744444.444444 0.936854 
3724474.474474 0.937206 
3704504.504505 0.937558 
3684534.534535 0.937910 
3664564.564565 0.938262 
3644594.594595 0.938614 
3624624.624625 0.938966 
3604654.654655 0.939319 
3584684.684685 0.939672 
3564714.714715 0.940024 
3544744.744745 0.940377 
3524774.774775 0.940730 
3504804.804805 0.941083 
3484834.834835 0.941437 
3464864.864865 0.941790 
3444894.894895 0.942143 
3424924.924925 0.942497 
3404954.954955 0.942851 
3384984.984985 0.943205 
3365015.015015 0.943559 
3345045.045045 0.943913 
3325075.075075 0.944268 
3305105.105105 0.944622 
3285135.135135 0.944977 
3265165.165165 0.945331 
3245195.195195 0.945686 
3225225.225225 0.946041 
3205255.255255 0.946397 
3185285.285285 0.946752 
3165315.315315 0.947107 
3145345.345345 0.947463 
3125375.375375 0.947819 
3105405.405405 0.948174 
3085435.435435 0.948530 
3065465.465465 0.948887 
3045495.495495 0.949243 
3025525.525526 0.949599 
3005555.555556 0.949956 
2985585.585586 0.950312 
2965615.615616 0.950669 
2945645.645646 0.951026 
2925675.675676 0.951383 
2905705.705706 0.951740 
2885735.735736 0.952098 
2865765.765766 0.952455 
2845795.795796 0.952813 
2825825.825826 0.953171 
2805855.855856 0.953529 
2785885.885886 0.953887 
2765915.915916 0.954245 
2745945.945946 0.954603 
2725975.975976 0.954962 
2706006.006006 0.955320 
2686036.036036 0.955679 
2666066.066066 0.956038 
2646096.096096 0.956397 
2626126.126126 0.956756 
2606156.156156 0.957115 
2586186.186186 0.957475 
2566216.216216 0.957834 
2546246.246246 0.958194 
2526276.276276 0.958554 
2506306.306306 0.958914 
2486336.336336 0.959274 
2466366.366366 0.959634 
2446396.396396 0.959995 
2426426.426426 0.960355 
2406456.456456 0.960716 
2386486.486486 0.961077 
2366516.516517 0.961438 
2346546.546547 0.961799 
2326576.576577 0.962160 
2306606.606607 0.962521 
2286636.636637 0.962883 
2266666.666667 0.963244 
2246696.696697 0.963606 
2226726.726727 0.963968 
2206756.756757 0.964330 
2186786.786787 0.964692 
2166816.816817 0.965055 
2146846.846847 0.965417 
2126876.876877 0.965780 
2106906.906907 0.966143 
2086936.936937 0.966506 
2066966.966967 0.966869 
2046996.996997 0.967232 
2027027.027027 0.967595 
2007057.057057 0.967959 
1987087.087087 0.968322 
1967117.117117 0.968686 
1947147.147147 0.969050 
1927177.177177 0.969414 
1907207.207207 0.969778 
1887237.237237 0.970143 
1867267.267267 0.970507 
1847297.297297 0.970872 
1827327.327327 0.971236 
1807357.357357 0.971601 
1787387.387387 0.971966 
1767417.417417 0.972332 
1747447.447447 0.972697 
1727477.477477 0.973062 
1707507.507508 0.973428 
1687537.537538 0.973794 
1667567.567568 0.974160 
1647597.597598 0.974526 
1627627.627628 0.974892 
1607657.657658 0.975258 
1587687.687688 0.975625 
1567717.717718 0.975991 
1547747.747748 0.976358 
1527777.777778 0.976725 
1507807.807808 0.977092 
1487837.837838 0.977459 
1467867.867868 0.977826 
1447897.897898 0.978194 
1427927.927928 0.978561 
1407957.957958 0.978929 
1387987.987988 0.979297 
1368018.018018 0.979665 
1348048.048048 0.980033 
1328078.078078 0.980402 
1308108.108108 0.980770 
1288138.138138 0.981139 
1268168.168168 0.981507 
1248198.198198 0.981876 
1228228.228228 0.982245 
1208258.258258 0.982615 
1188288.288288 0.982984 
1168318.318318 0.983353 
1148348.348348 0.983723 
1128378.378378 0.984093 
1108408.408408 0.984463 
1088438.438438 0.984833 
1068468.468468 0.985203 
1048498.498498 0.985573 
1028528.528529 0.985944 
1008558.558559 0.986314 
988588.588589 0.986685 
968618.618619 0.987056 
948648.648649 0.987427 
928678.678679 0.987798 
908708.708709 0.988170 
888738.738739 0.988541 
868768.768769 0.988913 
848798.798799 0.989285 
828828.828829 0.989657 
808858.858859 0.990029 
788888.888889 0.990401 
768918.918919 0.990773 
748948.948949 0.991146 
728978.978979 0.991519 
709009.009009 0.991891 
689039.039039 0.992264 
669069.069069 0.992638 
649099.099099 0.993011 
629129.129129 0.993384 
609159.159159 0.993758 
589189.189189 0.994131 
569219.219219 0.994505 
549249.249249 0.994879 
529279.279279 0.995254 
509309.309309 0.995628 
489339.339339 0.996002 
469369.369369 0.996377 
449399.399399 0.996752 
429429.429429 0.997126 
409459.459459 0.997502 
389489.489489 0.997877 
369519.519520 0.998252 
349549.549550 0.998628 
329579.579580 0.999003 
309609.609610 0.999379 
289639.639640 0.999755 
289639.639640 0.979665 
289639.639640 0.979665 
289639.639640 0.959290 
309609.609610 0.903060 
329579.579580 0.853220 
349549.549550 0.808740 
369519.519520 0.768799 
389489.489489 0.732737 
409459.459459 0.700015 
429429.429429 0.670190 
449399.399399 0.642893 
469369.369369 0.617816 
489339.339339 0.594700 
509309.309309 0.573322 
529279.279279 0.553495 
549249.249249 0.535055 
569219.219219 0.517863 
589189.189189 0.501794 
609159.159159 0.486744 
629129.129129 0.472618 
649099.099099 0.459334 
669069.069069 0.446819 
689039.039039 0.435007 
709009.009009 0.423842 
728978.978979 0.413272 
748948.948949 0.403250 
768918.918919 0.393735 
788888.888889 0.384690 
808858.858859 0.376080 
828828.828829 0.367876 
848798.798799 0.360048 
868768.768769 0.352573 
888738.738739 0.345426 
908708.708709 0.338586 
928678.678679 0.332034 
948648.648649 0.325753 
968618.618619 0.319726 
988588.588589 0.313938 
1008558.558559 0.308374 
1028528.528529 0.303023 
1048498.498498 0.297873 
1068468.468468 0.292911 
1088438.438438 0.288129 
1108408.408408 0.283516 
1128378.378378 0.279064 
1148348.348348 0.274765 
1168318.318318 0.270610 
1188288.288288 0.266593 
1208258.258258 0.262707 
1228228.228228 0.258946 
1248198.198198 0.255304 
1268168.168168 0.251775 
1288138.138138 0.248354 
1308108.108108 0.245036 
1328078.078078 0.241817 
1348048.048048 0.238693 
1368018.018018 0.235658 
1387987.987988 0.232711 
1407957.957958 0.229846 
1427927.927928 0.227060 
1447897.897898 0.224351 
1467867.867868 0.221715 
1487837.837838 0.219149 
1507807.807808 0.216650 
1527777.777778 0.214216 
1547747.747748 0.211845 
1567717.717718 0.209534 
1587687.687688 0.207280 
1607657.657658 0.205082 
1627627.627628 0.202938 
1647597.597598 0.200846 
1667567.567568 0.198803 
1687537.537538 0.196809 
1707507.507508 0.194861 
1727477.477477 0.192958 
1747447.447447 0.191099 
1767417.417417 0.189281 
1787387.387387 0.187504 
1807357.357357 0.185766 
1827327.327327 0.184066 
1847297.297297 0.182402 
1867267.267267 0.180775 
1887237.237237 0.179181 
1907207.207207 0.177621 
1927177.177177 0.176094 
1947147.147147 0.174598 
1967117.117117 0.173132 
1987087.087087 0.171695 
2007057.057057 0.170288 
2027027.027027 0.168908 
2046996.996997 0.167555 
2066966.966967 0.166228 
2086936.936937 0.164927 
2106906.906907 0.163651 
2126876.876877 0.162398 
2146846.846847 0.161170 
2166816.816817 0.159963 
2186786.786787 0.158779 
2206756.756757 0.157617 
2226726.726727 0.156475 
2246696.696697 0.155354 
2266666.666667 0.154253 
2286636.636637 0.153171 
2306606.606607 0.152108 
2326576.576577 0.151064 
2346546.546547 0.150037 
2366516.516517 0.149028 
2386486.486486 0.148036 
2406456.456456 0.147061 
2426426.426426 0.146102 
2446396.396396 0.145158 
2466366.366366 0.144230 
2486336.336336 0.143317 
2506306.306306 0.142419 
2526276.276276 0.141535 
2546246.246246 0.140666 
2566216.216216 0.139810 
2586186.186186 0.138967 
2606156.156156 0.138138 
2626126.126126 0.137321 
2646096.096096 0.136517 
2666066.066066 0.135725 
2686036.036036 0.134945 
2706006.006006 0.134176 
2725975.975976 0.133419 
2745945.945946 0.132674 
2765915.915916 0.131939 
2785885.885886 0.131215 
2805855.855856 0.130502 
2825825.825826 0.129798 
2845795.795796 0.129105 
2865765.765766 0.128422 
2885735.735736 0.127748 
2905705.705706 0.127084 
2925675.675676 0.126429 
2945645.645646 0.125783 
2965615.615616 0.125146 
2985585.585586 0.124518 
3005555.555556 0.123898 
3025525.525526 0.123287 
3045495.495495 0.122684 
3065465.465465 0.122089 
3085435.435435 0.121502 
3105405.405405 0.120922 
3125375.375375 0.120350 
3145345.345345 0.119786 
3165315.315315 0.119229 
3185285.285285 0.118679 
3205255.255255 0.118136 
3225225.225225 0.117600 
3245195.195195 0.117071 
3265165.165165 0.116549 
3285135.135135 0.116033 
3305105.105105 0.115523 
3325075.075075 0.115020 
3345045.045045 0.114523 
3365015.015015 0.114032 
3384984.984985 0.113548 
3404954.954955 0.113069 
3424924.924925 0.112595 
3444894.894895 0.112128 
3464864.864865 0.111666 
3484834.834835 0.111209 
3504804.804805 0.110758 
3524774.774775 0.110313 
3544744.744745 0.109872 
3564714.714715 0.109437 
3584684.684685 0.109006 
3604654.654655 0.108581 
3624624.624625 0.108160 
3644594.594595 0.107744 
3664564.564565 0.107333 
3684534.534535 0.106927 
3704504.504505 0.106525 
3724474.474474 0.106128 
3744444.444444 0.105735 
3764414.414414 0.105346 
3784384.384384 0.104962 
3804354.354354 0.104582 
3824324.324324 0.104206 
3844294.294294 0.103834 
3864264.264264 0.103466 
3884234.234234 0.103103 
3904204.204204 0.102743 
3924174.174174 0.102387 
3944144.144144 0.102034 
3964114.114114 0.101686 
3984084.084084 0.101341 
4004054.054054 0.101000 
4024024.024024 0.100662 
4043993.993994 0.100328 
4063963.963964 0.099997 
4083933.933934 0.099670 
4103903.903904 0.099346 
4123873.873874 0.099025 
4143843.843844 0.098708 
4163813.813814 0.098394 
4183783.783784 0.098083 
4203753.753754 0.097775 
4223723.723724 0.097470 
4243693.693694 0.097169 
4263663.663664 0.096870 
4283633.633634 0.096574 
4303603.603604 0.096281 
4323573.573574 0.095991 
4343543.543544 0.095704 
4363513.513514 0.095420 
4383483.483483 0.095138 
4403453.453453 0.094860 
4423423.423423 0.094584 
4443393.393393 0.094310 
4463363.363363 0.094039 
4483333.333333 0.093771 
4503303.303303 0.093505 
4523273.273273 0.093242 
4543243.243243 0.092981 
4563213.213213 0.092723 
4583183.183183 0.092467 
4603153.153153 0.092214 
4623123.123123 0.091963 
4643093.093093 0.091714 
4663063.063063 0.091467 
4683033.033033 0.091223 
4703003.003003 0.090981 
4722972.972973 0.090742 
4742942.942943 0.090504 
4762912.912913 0.090269 
4782882.882883 0.090035 
4802852.852853 0.089804 
4822822.822823 0.089575 
4842792.792793 0.089348 
4862762.762763 0.089123 
4882732.732733 0.088900 
4902702.702703 0.088679 
4922672.672673 0.088460 
4942642.642643 0.088242 
4962612.612613 0.088027 
4982582.582583 0.087814 
5002552.552553 0.087602 
5022522.522523 0.087393 
5042492.492492 0.087185 
5062462.462462 0.086979 
5082432.432432 0.086774 
5102402.402402 0.086572 
5122372.372372 0.086371 
5142342.342342 0.086172 
5162312.312312 0.085975 
5182282.282282 0.085779 
5202252.252252 0.085585 
5222222.222222 0.085393 
5242192.192192 0.085202 
5262162.162162 0.085013 
5282132.132132 0.084825 
5302102.102102 0.084639 
5322072.072072 0.084454 
5342042.042042 0.084271 
5362012.012012 0.084090 
5381981.981982 0.083910 
5401951.951952 0.083732 
5421921.921922 0.083555 
5441891.891892 0.083379 
5461861.861862 0.083205 
5481831.831832 0.083032 
5501801.801802 0.082861 
5521771.771772 0.082691 
5541741.741742 0.082522 
5561711.711712 0.082355 
5581681.681682 0.082189 
5601651.651652 0.082025 
5621621.621622 0.081862 
5641591.591592 0.081700 
5661561.561562 0.081539 
5681531.531532 0.081380 
5701501.501502 0.081222 
5721471.471471 0.081065 
5741441.441441 0.080910 
5761411.411411 0.080755 
5781381.381381 0.080602 
5801351.351351 0.080450 
5821321.321321 0.080299 
5841291.291291 0.080150 
5861261.261261 0.080001 
5881231.231231 0.079854 
5901201.201201 0.079708 
5921171.171171 0.079563 
5941141.141141 0.079419 
5961111.111111 0.079276 
5981081.081081 0.079135 
6001051.051051 0.078994 
6021021.021021 0.078854 
6040990.990991 0.078716 
6060960.960961 0.078579 
6080930.930931 0.078442 
6100900.900901 0.078307 
6120870.870871 0.078172 
6140840.840841 0.078039 
6160810.810811 0.077907 
6180780.780781 0.077776 
6200750.750751 0.077645 
6220720.720721 0.077516 
6240690.690691 0.077387 
6260660.660661 0.077260 
6280630.630631 0.077134 
6300600.600601 0.077008 
6320570.570571 0.076883 
6340540.540541 0.076760 
6360510.510511 0.076637 
6380480.480480 0.076515 
6400450.450450 0.076394 
6420420.420420 0.076274 
6440390.390390 0.076155 
6460360.360360 0.076036 
6480330.330330 0.075919 
6500300.300300 0.075802 
6520270.270270 0.075686 
6540240.240240 0.075571 
6560210.210210 0.075457 
6580180.180180 0.075344 
6600150.150150 0.075231 
6620120.120120 0.075120 
6640090.090090 0.075009 
6660060.060060 0.074899 
6680030.030030 0.074790 
6700000.000000 0.074681 
6719969.969970 0.074573 
6739939.939940 0.074466 
6759909.909910 0.074360 
6779879.879880 0.074255 
6799849.849850 0.074150 
6819819.819820 0.074046 
6839789.789790 0.073943 
6859759.759760 0.073840 
6879729.729730 0.073739 
6899699.699700 0.073638 
6919669.669670 0.073537 
6939639.639640 0.073438 
6959609.609610 0.073339 
6979579.579580 0.073240 
6999549.549550 0.073143 
7019519.519520 0.073046 
7039489.489489 0.072950 
7059459.459459 0.072854 
7079429.429429 0.072759 
7099399.399399 0.072665 
7119369.369369 0.072572 
7139339.339339 0.072479 
7159309.309309 0.072386 
7179279.279279 0.072295 
7199249.249249 0.072204 
7219219.219219 0.072113 
7239189.189189 0.072024 
7259159.159159 0.071935 
7279129.129129 0.071846 
7299099.099099 0.071758 
7319069.069069 0.071671 
7339039.039039 0.071584 
7359009.009009 0.071498 
7378978.978979 0.071412 
7398948.948949 0.071327 
7418918.918919 0.071243 
7438888.888889 0.071159 
7458858.858859 0.071076 
7478828.828829 0.070993 
7498798.798799 0.070911 
7518768.768769 0.070830 
7538738.738739 0.070749 
7558708.708709 0.070668 
7578678.678679 0.070588 
7598648.648649 0.070509 
7618618.618619 0.070430 
7638588.588589 0.070352 
7658558.558559 0.070274 
7678528.528529 0.070197 
7698498.498498 0.070120 
7718468.468468 0.070044 
7738438.438438 0.069968 
7758408.408408 0.069893 
7778378.378378 0.069818 
7798348.348348 0.069744 
7818318.318318 0.069671 
7838288.288288 0.069597 
7858258.258258 0.069525 
7878228.228228 0.069452 
7898198.198198 0.069381 
7918168.168168 0.069309 
7938138.138138 0.069239 
7958108.108108 0.069168 
7978078.078078 0.069098 
7998048.048048 0.069029 
8018018.018018 0.068960 
8037987.987988 0.068892 
8057957.957958 0.068824 
8077927.927928 0.068756 
8097897.897898 0.068689 
8117867.867868 0.068622 
8137837.837838 0.068556 
8157807.807808 0.068490 
8177777.777778 0.068425 
8197747.747748 0.068360 
8217717.717718 0.068295 
8237687.687688 0.068231 
8257657.657658 0.068168 
8277627.627628 0.068104 
8297597.597598 0.068042 
8317567.567568 0.067979 
8337537.537538 0.067917 
8357507.507508 0.067856 
8377477.477477 0.067794 
8397447.447447 0.067734 
8417417.417417 0.067673 
8437387.387387 0.067613 
8457357.357357 0.067554 
8477327.327327 0.067495 
8497297.297297 0.067436 
8517267.267267 0.067377 
8537237.237237 0.067319 
8557207.207207 0.067262 
8577177.177177 0.067204 
8597147.147147 0.067147 
8617117.117117 0.067091 
8637087.087087 0.067035 
8657057.057057 0.066979 
8677027.027027 0.066924 
8696996.996997 0.066868 
8716966.966967 0.066814 
8736936.936937 0.066759 
8756906.906907 0.066705 
8776876.876877 0.066652 
8796846.846847 0.066599 
8816816.816817 0.066546 
8836786.786787 0.066493 
8856756.756757 0.066441 
8876726.726727 0.066389 
8896696.696697 0.066337 
8916666.666667 0.066286 
8936636.636637 0.066235 
8956606.606607 0.066185 
8976576.576577 0.066134 
8996546.546547 0.066085 
9016516.516517 0.066035 
9036486.486486 0.065986 
9056456.456456 0.065937 
9076426.426426 0.065888 
9096396.396396 0.065840 
9116366.366366 0.065792 
9136336.336336 0.065744 
9156306.306306 0.065697 
9176276.276276 0.065650 
9196246.246246 0.065603 
9216216.216216 0.065557 
9236186.186186 0.065511 
9256156.156156 0.065465 
9276126.126126 0.065420 
9296096.096096 0.065374 
9316066.066066 0.065330 
9336036.036036 0.065285 
9356006.006006 0.065241 
9375975.975976 0.065197 
9395945.945946 0.065153 
9415915.915916 0.065109 
9435885.885886 0.065066 
9455855.855856 0.065023 
9475825.825826 0.064981 
9495795.795796 0.064939 
9515765.765766 0.064897 
9535735.735736 0.064855 
9555705.705706 0.064813 
9575675.675676 0.064772 
9595645.645646 0.064731 
9615615.615616 0.064691 
9635585.585586 0.064650 
9655555.555556 0.064610 
9675525.525526 0.064570 
9695495.495495 0.064531 
9715465.465465 0.064491 
9735435.435435 0.064452 
9755405.405405 0.064414 
9775375.375375 0.064375 
9795345.345345 0.064337 
9815315.315315 0.064299 
9835285.285285 0.064261 
9855255.255255 0.064224 
9875225.225225 0.064186 
9895195.195195 0.064149 
9915165.165165 0.064113 
9935135.135135 0.064076 
9955105.105105 0.064040 
9975075.075075 0.064004 
9995045.045045 0.063968 
10015015.015015 0.063933 
10034984.984985 0.063897 
10054954.954955 0.063862 
10074924.924925 0.063827 
10094894.894895 0.063793 
10114864.864865 0.063759 
10134834.834835 0.063724 
10154804.804805 0.063691 
10174774.774775 0.063657 
10194744.744745 0.063624 
10214714.714715 0.063590 
10234684.684685 0.063557 
10254654.654655 0.063525 
10274624.624625 0.063492 
10294594.594595 0.063460 
10314564.564565 0.063428 
10334534.534535 0.063396 
10354504.504505 0.063364 
10374474.474474 0.063333 
10394444.444444 0.063302 
10414414.414414 0.063271 
10434384.384384 0.063240 
10454354.354354 0.063210 
10474324.324324 0.063179 
10494294.294294 0.063149 
10514264.264264 0.063119 
10534234.234234 0.063090 
10554204.204204 0.063060 
10574174.174174 0.063031 
10594144.144144 0.063002 
10614114.114114 0.062973 
10634084.084084 0.062944 
10654054.054054 0.062916 
10674024.024024 0.062888 
10693993.993994 0.062860 
10713963.963964 0.062832 
10733933.933934 0.062804 
10753903.903904 0.062777 
10773873.873874 0.062749 
10793843.843844 0.062722 
10813813.813814 0.062695 
10833783.783784 0.062669 
10853753.753754 0.062642 
10873723.723724 0.062616 
10893693.693694 0.062590 
10913663.663664 0.062564 
10933633.633634 0.062538 
10953603.603604 0.062513 
10973573.573574 0.062487 
10993543.543544 0.062462 
11013513.513514 0.062437 
11033483.483483 0.062412 
11053453.453453 0.062388 
11073423.423423 0.062363 
11093393.393393 0.062339 
11113363.363363 0.062315 
11133333.333333 0.062291 
11153303.303303 0.062267 
11173273.273273 0.062244 
11193243.243243 0.062221 
11213213.213213 0.062197 
11233183.183183 0.062174 
11253153.153153 0.062152 
11273123.123123 0.062129 
11293093.093093 0.062106 
11313063.063063 0.062084 
11333033.033033 0.062062 
11353003.003003 0.062040 
11372972.972973 0.062018 
11392942.942943 0.061997 
11412912.912913 0.061975 
11432882.882883 0.061954 
11452852.852853 0.061933 
11472822.822823 0.061912 
11492792.792793 0.061891 
11512762.762763 0.061870 
11532732.732733 0.061850 
11552702.702703 0.061829 
11572672.672673 0.061809 
11592642.642643 0.061789 
11612612.612613 0.061769 
11632582.582583 0.061750 
11652552.552553 0.061730 
11672522.522523 0.061711 
11692492.492492 0.061692 
11712462.462462 0.061673 
11732432.432432 0.061654 
11752402.402402 0.061635 
11772372.372372 0.061616 
11792342.342342 0.061598 
11812312.312312 0.061580 
11832282.282282 0.061562 
11852252.252252 0.061544 
11872222.222222 0.061526 
11892192.192192 0.061508 
11912162.162162 0.061491 
11932132.132132 0.061473 
11952102.102102 0.061456 
11972072.072072 0.061439 
11992042.042042 0.061422 
12012012.012012 0.061405 
12031981.981982 0.061388 
12051951.951952 0.061372 
12071921.921922 0.061355 
12091891.891892 0.061339 
12111861.861862 0.061323 
12131831.831832 0.061307 
12151801.801802 0.061291 
12171771.771772 0.061276 
12191741.741742 0.061260 
12211711.711712 0.061245 
12231681.681682 0.061230 
12251651.651652 0.061214 
12271621.621622 0.061199 
12291591.591592 0.061185 
12311561.561562 0.061170 
12331531.531532 0.061155 
12351501.501502 0.061141 
12371471.471471 0.061127 
12391441.441441 0.061112 
12411411.411411 0.061098 
12431381.381381 0.061085 
12451351.351351 0.061071 
12471321.321321 0.061057 
12491291.291291 0.061044 
12511261.261261 0.061030 
12531231.231231 0.061017 
12551201.201201 0.061004 
12571171.171171 0.060991 
12591141.141141 0.060978 
12611111.111111 0.060965 
12631081.081081 0.060953 
12651051.051051 0.060940 
12671021.021021 0.060928 
12690990.990991 0.060916 
12710960.960961 0.060903 
12730930.930931 0.060891 
12750900.900901 0.060880 
12770870.870871 0.060868 
12790840.840841 0.060856 
12810810.810811 0.060845 
12830780.780781 0.060833 
12850750.750751 0.060822 
12870720.720721 0.060811 
12890690.690691 0.060800 
12910660.660661 0.060789 
12930630.630631 0.060778 
12950600.600601 0.060768 
12970570.570571 0.060757 
12990540.540541 0.060747 
13010510.510511 0.060736 
13030480.480480 0.060726 
13050450.450450 0.060716 
13070420.420420 0.060706 
13090390.390390 0.060696 
13110360.360360 0.060687 
13130330.330330 0.060677 
13150300.300300 0.060668 
13170270.270270 0.060658 
13190240.240240 0.060649 
13210210.210210 0.060640 
13230180.180180 0.060631 
13250150.150150 0.060622 
13270120.120120 0.060613 
13290090.090090 0.060604 
13310060.060060 0.060596 
13330030.030030 0.060587 
13350000.000000 0.060579 
13369969.969970 0.060570 
13389939.939940 0.060562 
13409909.909910 0.060554 
13429879.879880 0.060546 
13449849.849850 0.060538 
13469819.819820 0.060531 
13489789.789790 0.060523 
13509759.759760 0.060515 
13529729.729730 0.060508 
13549699.699700 0.060501 
13569669.669670 0.060493 
13589639.639640 0.060486 
13609609.609610 0.060479 
13629579.579580 0.060472 
13649549.549550 0.060466 
13669519.519520 0.060459 
13689489.489489 0.060452 
13709459.459459 0.060446 
13729429.429429 0.060439 
13749399.399399 0.060433 
13769369.369369 0.060427 
13789339.339339 0.060421 
13809309.309309 0.060415 
13829279.279279 0.060409 
13849249.249249 0.060403 
13869219.219219 0.060397 
13889189.189189 0.060392 
13909159.159159 0.060386 
13929129.129129 0.060381 
13949099.099099 0.060376 
13969069.069069 0.060370 
13989039.039039 0.060365 
14009009.009009 0.060360 
14028978.978979 0.060355 
14048948.948949 0.060351 
14068918.918919 0.060346 
14088888.888889 0.060341 
14108858.858859 0.060337 
14128828.828829 0.060332 
14148798.798799 0.060328 
14168768.768769 0.060324 
14188738.738739 0.060319 
14208708.708709 0.060315 
14228678.678679 0.060311 
14248648.648649 0.060307 
14268618.618619 0.060304 
14288588.588589 0.060300 
14308558.558559 0.060296 
14328528.528529 0.060293 
14348498.498498 0.060289 
14368468.468468 0.060286 
14388438.438438 0.060283 
14408408.408408 0.060280 
14428378.378378 0.060277 
14448348.348348 0.060274 
14468318.318318 0.060271 
14488288.288288 0.060268 
14508258.258258 0.060265 
14528228.228228 0.060262 
14548198.198198 0.060260 
14568168.168168 0.060257 
14588138.138138 0.060255 
14608108.108108 0.060253 
14628078.078078 0.060251 
14648048.048048 0.060248 
14668018.018018 0.060246 
14687987.987988 0.060245 
14707957.957958 0.060243 
14727927.927928 0.060241 
14747897.897898 0.060239 
14767867.867868 0.060238 
14787837.837838 0.060236 
14807807.807808 0.060235 
14827777.777778 0.060233 
14847747.747748 0.060232 
14867717.717718 0.060231 
14887687.687688 0.060230 
14907657.657658 0.060229 
14927627.627628 0.060228 
14947597.597598 0.060227 
14967567.567568 0.060226 
14987537.537538 0.060225 
15007507.507508 0.060225 
15027477.477477 0.060224 
15047447.447447 0.060224 
15067417.417417 0.060223 
15087387.387387 0.060223 
15107357.357357 0.060223 
15127327.327327 0.060223 
15147297.297297 0.060223 
15167267.267267 0.060223 
15187237.237237 0.060223 
15207207.207207 0.060223 
15227177.177177 0.060223 
15247147.147147 0.060223 
15267117.117117 0.060224 
15287087.087087 0.060224 
15307057.057057 0.060225 
15327027.027027 0.060226 
15346996.996997 0.060226 
15366966.966967 0.060227 
15386936.936937 0.060228 
15406906.906907 0.060229 
15426876.876877 0.060230 
15446846.846847 0.060231 
15466816.816817 0.060232 
15486786.786787 0.060233 
15506756.756757 0.060235 
15526726.726727 0.060236 
15546696.696697 0.060237 
15566666.666667 0.060239 
15586636.636637 0.060241 
15606606.606607 0.060242 
15626576.576577 0.060244 
15646546.546547 0.060246 
15666516.516517 0.060248 
15686486.486486 0.060250 
15706456.456456 0.060252 
15726426.426426 0.060254 
15746396.396396 0.060256 
15766366.366366 0.060258 
15786336.336336 0.060261 
15806306.306306 0.060263 
15826276.276276 0.060265 
15846246.246246 0.060268 
15866216.216216 0.060271 
15886186.186186 0.060273 
15906156.156156 0.060276 
15926126.126126 0.060279 
15946096.096096 0.060282 
15966066.066066 0.060285 
15986036.036036 0.060288 
16006006.006006 0.060291 
16025975.975976 0.060294 
16045945.945946 0.060297 
16065915.915916 0.060301 
16085885.885886 0.060304 
16105855.855856 0.060307 
16125825.825826 0.060311 
16145795.795796 0.060314 
16165765.765766 0.060318 
16185735.735736 0.060322 
16205705.705706 0.060326 
16225675.675676 0.060329 
16245645.645646 0.060333 
16265615.615616 0.060337 
16285585.585586 0.060341 
16305555.555556 0.060345 
16325525.525526 0.060350 
16345495.495495 0.060354 
16365465.465465 0.060358 
16385435.435435 0.060362 
16405405.405405 0.060367 
16425375.375375 0.060371 
16445345.345345 0.060376 
16465315.315315 0.060381 
16485285.285285 0.060385 
16505255.255255 0.060390 
16525225.225225 0.060395 
16545195.195195 0.060400 
16565165.165165 0.060405 
16585135.135135 0.060410 
16605105.105105 0.060415 
16625075.075075 0.060420 
16645045.045045 0.060425 
16665015.015015 0.060430 
16684984.984985 0.060436 
16704954.954955 0.060441 
16724924.924925 0.060447 
16744894.894895 0.060452 
16764864.864865 0.060458 
16784834.834835 0.060463 
16804804.804805 0.060469 
16824774.774775 0.060475 
16844744.744745 0.060480 
16864714.714715 0.060486 
16884684.684685 0.060492 
16904654.654655 0.060498 
16924624.624625 0.060504 
16944594.594595 0.060510 
16964564.564565 0.060517 
16984534.534535 0.060523 
17004504.504505 0.060529 
17024474.474474 0.060536 
17044444.444444 0.060542 
17064414.414414 0.060548 
17084384.384384 0.060555 
17104354.354354 0.060562 
17124324.324324 0.060568 
17144294.294294 0.060575 
17164264.264264 0.060582 
17184234.234234 0.060589 
17204204.204204 0.060595 
17224174.174174 0.060602 
17244144.144144 0.060609 
17264114.114114 0.060616 
17284084.084084 0.060624 
17304054.054054 0.060631 
17324024.024024 0.060638 
17343993.993994 0.060645 
17363963.963964 0.060653 
17383933.933934 0.060660 
17403903.903904 0.060667 
17423873.873874 0.060675 
17443843.843844 0.060683 
17463813.813814 0.060690 
17483783.783784 0.060698 
17503753.753754 0.060706 
17523723.723724 0.060713 
17543693.693694 0.060721 
17563663.663664 0.060729 
17583633.633634 0.060737 
17603603.603604 0.060745 
17623573.573574 0.060753 
17643543.543544 0.060761 
17663513.513514 0.060770 
17683483.483483 0.060778 
17703453.453453 0.060786 
17723423.423423 0.060794 
17743393.393393 0.060803 
17763363.363363 0.060811 
17783333.333333 0.060820 
17803303.303303 0.060828 
17823273.273273 0.060837 
17843243.243243 0.060846 
17863213.213213 0.060854 
17883183.183183 0.060863 
17903153.153153 0.060872 
17923123.123123 0.060881 
17943093.093093 0.060890 
17963063.063063 0.060899 
17983033.033033 0.060908 
18003003.003003 0.060917 
18022972.972973 0.060926 
18042942.942943 0.060935 
18062912.912913 0.060945 
18082882.882883 0.060954 
18102852.852853 0.060963 
18122822.822823 0.060973 
18142792.792793 0.060982 
18162762.762763 0.060992 
18182732.732733 0.061001 
18202702.702703 0.061011 
18222672.672673 0.061021 
18242642.642643 0.061030 
18262612.612613 0.061040 
18282582.582583 0.061050 
18302552.552553 0.061060 
18322522.522523 0.061070 
18342492.492492 0.061080 
18362462.462462 0.061090 
18382432.432432 0.061100 
18402402.402402 0.061110 
18422372.372372 0.061120 
18442342.342342 0.061130 
18462312.312312 0.061141 
18482282.282282 0.061151 
18502252.252252 0.061161 
18522222.222222 0.061172 
18542192.192192 0.061182 
18562162.162162 0.061193 
18582132.132132 0.061203 
18602102.102102 0.061214 
18622072.072072 0.061225 
18642042.042042 0.061235 
18662012.012012 0.061246 
18681981.981982 0.061257 
18701951.951952 0.061268 
18721921.921922 0.061279 
18741891.891892 0.061290 
18761861.861862 0.061301 
18781831.831832 0.061312 
18801801.801802 0.061323 
18821771.771772 0.061334 
18841741.741742 0.061345 
18861711.711712 0.061356 
18881681.681682 0.061368 
18901651.651652 0.061379 
18921621.621622 0.061390 
18941591.591592 0.061402 
18961561.561562 0.061413 
18981531.531532 0.061425 
19001501.501502 0.061437 
19021471.471471 0.061448 
19041441.441441 0.061460 
19061411.411411 0.061472 
19081381.381381 0.061483 
19101351.351351 0.061495 
19121321.321321 0.061507 
19141291.291291 0.061519 
19161261.261261 0.061531 
19181231.231231 0.061543 
19201201.201201 0.061555 
19221171.171171 0.061567 
19241141.141141 0.061579 
19261111.111111 0.061591 
19281081.081081 0.061604 
19301051.051051 0.061616 
19321021.021021 0.061628 
19340990.990991 0.061641 
19360960.960961 0.061653 
19380930.930931 0.061666 
19400900.900901 0.061678 
19420870.870871 0.061691 
19440840.840841 0.061703 
19460810.810811 0.061716 
19480780.780781 0.061729 
19500750.750751 0.061741 
19520720.720721 0.061754 
19540690.690691 0.061767 
19560660.660661 0.061780 
19580630.630631 0.061793 
19600600.600601 0.061806 
19620570.570571 0.061819 
19640540.540541 0.061832 
19660510.510511 0.061845 
19680480.480480 0.061858 
19700450.450450 0.061871 
19720420.420420 0.061884 
19740390.390390 0.061898 
19760360.360360 0.061911 
19780330.330330 0.061924 
19800300.300300 0.061938 
19820270.270270 0.061951 
19840240.240240 0.061964 
19860210.210210 0.061978 
19880180.180180 0.061992 
19900150.150150 0.062005 
19920120.120120 0.062019 
19940090.090090 0.062033 
19960060.060060 0.062046 
19980030.030030 0.062060 
20000000.000000 0.062074 
20000000.000000 0.062074 
20100100.100100 0.062144 
20200200.200200 0.062215 
20300300.300300 0.062287 
20400400.400400 0.062360 
20500500.500501 0.062434 
20600600.600601 0.062509 
20700700.700701 0.062586 
20800800.800801 0.062663 
20900900.900901 0.062741 
21001001.001001 0.062820 
21101101.101101 0.062900 
21201201.201201 0.062981 
21301301.301301 0.063064 
21401401.401401 0.063147 
21501501.501502 0.063231 
21601601.601602 0.063316 
21701701.701702 0.063402 
21801801.801802 0.063488 
21901901.901902 0.063576 
22002002.002002 0.063665 
22102102.102102 0.063755 
22202202.202202 0.063845 
22302302.302302 0.063936 
22402402.402402 0.064029 
22502502.502503 0.064122 
22602602.602603 0.064216 
22702702.702703 0.064311 
22802802.802803 0.064407 
22902902.902903 0.064504 
23003003.003003 0.064601 
23103103.103103 0.064700 
23203203.203203 0.064799 
23303303.303303 0.064899 
23403403.403403 0.065000 
23503503.503504 0.065102 
23603603.603604 0.065205 
23703703.703704 0.065308 
23803803.803804 0.065413 
23903903.903904 0.065518 
24004004.004004 0.065624 
24104104.104104 0.065731 
24204204.204204 0.065838 
24304304.304304 0.065947 
24404404.404404 0.066056 
24504504.504505 0.066166 
24604604.604605 0.066277 
24704704.704705 0.066389 
24804804.804805 0.066501 
24904904.904905 0.066614 
25005005.005005 0.066728 
25105105.105105 0.066843 
25205205.205205 0.066959 
25305305.305305 0.067075 
25405405.405405 0.067192 
25505505.505506 0.067310 
25605605.605606 0.067429 
25705705.705706 0.067549 
25805805.805806 0.067669 
25905905.905906 0.067790 
26006006.006006 0.067912 
26106106.106106 0.068034 
26206206.206206 0.068158 
26306306.306306 0.068282 
26406406.406406 0.068407 
26506506.506507 0.068532 
26606606.606607 0.068659 
26706706.706707 0.068786 
26806806.806807 0.068914 
26906906.906907 0.069042 
27007007.007007 0.069172 
27107107.107107 0.069302 
27207207.207207 0.069433 
27307307.307307 0.069564 
27407407.407407 0.069697 
27507507.507508 0.069830 
27607607.607608 0.069963 
27707707.707708 0.070098 
27807807.807808 0.070233 
27907907.907908 0.070369 
28008008.008008 0.070506 
28108108.108108 0.070644 
28208208.208208 0.070782 
28308308.308308 0.070921 
28408408.408408 0.071061 
28508508.508509 0.071201 
28608608.608609 0.071343 
28708708.708709 0.071485 
28808808.808809 0.071627 
28908908.908909 0.071771 
29009009.009009 0.071915 
29109109.109109 0.072060 
29209209.209209 0.072206 
29309309.309309 0.072352 
29409409.409409 0.072499 
29509509.509510 0.072647 
29609609.609610 0.072796 
29709709.709710 0.072945 
29809809.809810 0.073095 
29909909.909910 0.073246 
30010010.010010 0.073398 
30110110.110110 0.073550 
30210210.210210 0.073703 
30310310.310310 0.073857 
30410410.410410 0.074012 
30510510.510511 0.074167 
30610610.610611 0.074323 
30710710.710711 0.074480 
30810810.810811 0.074638 
30910910.910911 0.074796 
31011011.011011 0.074955 
31111111.111111 0.075115 
31211211.211211 0.075275 
31311311.311311 0.075437 
31411411.411411 0.075599 
31511511.511512 0.075762 
31611611.611612 0.075925 
31711711.711712 0.076090 
31811811.811812 0.076255 
31911911.911912 0.076421 
32012012.012012 0.076587 
32112112.112112 0.076755 
32212212.212212 0.076923 
32312312.312312 0.077092 
32412412.412412 0.077262 
32512512.512513 0.077432 
32612612.612613 0.077603 
32712712.712713 0.077776 
32812812.812813 0.077948 
32912912.912913 0.078122 
33013013.013013 0.078297 
33113113.113113 0.078472 
33213213.213213 0.078648 
33313313.313313 0.078825 
33413413.413413 0.079002 
33513513.513514 0.079181 
33613613.613614 0.079360 
33713713.713714 0.079540 
33813813.813814 0.079721 
33913913.913914 0.079902 
34014014.014014 0.080085 
34114114.114114 0.080268 
34214214.214214 0.080452 
34314314.314314 0.080637 
34414414.414414 0.080823 
34514514.514515 0.081009 
34614614.614615 0.081197 
34714714.714715 0.081385 
34814814.814815 0.081574 
34914914.914915 0.081764 
35015015.015015 0.081955 
35115115.115115 0.082147 
35215215.215215 0.082339 
35315315.315315 0.082532 
35415415.415415 0.082727 
35515515.515516 0.082922 
35615615.615616 0.083118 
35715715.715716 0.083315 
35815815.815816 0.083512 
35915915.915916 0.083711 
36016016.016016 0.083910 
36116116.116116 0.084111 
36216216.216216 0.084312 
36316316.316316 0.084514 
36416416.416416 0.084717 
36516516.516517 0.084921 
36616616.616617 0.085126 
36716716.716717 0.085332 
36816816.816817 0.085539 
36916916.916917 0.085746 
37017017.017017 0.085955 
37117117.117117 0.086165 
37217217.217217 0.086375 
37317317.317317 0.086587 
37417417.417417 0.086799 
37517517.517518 0.087013 
37617617.617618 0.087227 
37717717.717718 0.087442 
37817817.817818 0.087659 
37917917.917918 0.087876 
38018018.018018 0.088094 
38118118.118118 0.088314 
38218218.218218 0.088534 
38318318.318318 0.088755 
38418418.418418 0.088978 
38518518.518519 0.089201 
38618618.618619 0.089426 
38718718.718719 0.089651 
38818818.818819 0.089878 
38918918.918919 0.090105 
39019019.019019 0.090334 
39119119.119119 0.090564 
39219219.219219 0.090794 
39319319.319319 0.091026 
39419419.419419 0.091259 
39519519.519520 0.091493 
39619619.619620 0.091729 
39719719.719720 0.091965 
39819819.819820 0.092202 
39919919.919920 0.092441 
40020020.020020 0.092681 
40120120.120120 0.092922 
40220220.220220 0.093164 
40320320.320320 0.093407 
40420420.420420 0.093651 
40520520.520521 0.093897 
40620620.620621 0.094144 
40720720.720721 0.094392 
40820820.820821 0.094641 
40920920.920921 0.094891 
41021021.021021 0.095143 
41121121.121121 0.095396 
41221221.221221 0.095650 
41321321.321321 0.095906 
41421421.421421 0.096162 
41521521.521522 0.096421 
41621621.621622 0.096680 
41721721.721722 0.096941 
41821821.821822 0.097203 
41921921.921922 0.097466 
42022022.022022 0.097731 
42122122.122122 0.097997 
42222222.222222 0.098264 
42322322.322322 0.098533 
42422422.422422 0.098803 
42522522.522523 0.099075 
42622622.622623 0.099348 
42722722.722723 0.099623 
42822822.822823 0.099899 
42922922.922923 0.100176 
43023023.023023 0.100455 
43123123.123123 0.100736 
43223223.223223 0.101018 
43323323.323323 0.101301 
43423423.423423 0.101586 
43523523.523524 0.101873 
43623623.623624 0.102161 
43723723.723724 0.102451 
43823823.823824 0.102743 
43923923.923924 0.103036 
44024024.024024 0.103330 
44124124.124124 0.103627 
44224224.224224 0.103925 
44324324.324324 0.104225 
44424424.424424 0.104526 
44524524.524525 0.104830 
44624624.624625 0.105135 
44724724.724725 0.105442 
44824824.824825 0.105750 
44924924.924925 0.106061 
45025025.025025 0.106373 
45125125.125125 0.106687 
45225225.225225 0.107004 
45325325.325325 0.107322 
45425425.425425 0.107642 
45525525.525526 0.107964 
45625625.625626 0.108287 
45725725.725726 0.108613 
45825825.825826 0.108941 
45925925.925926 0.109272 
46026026.026026 0.109604 
46126126.126126 0.109938 
46226226.226226 0.110274 
46326326.326326 0.110613 
46426426.426426 0.110954 
46526526.526527 0.111297 
46626626.626627 0.111642 
46726726.726727 0.111990 
46826826.826827 0.112340 
46926926.926927 0.112692 
47027027.027027 0.113047 
47127127.127127 0.113404 
47227227.227227 0.113764 
47327327.327327 0.114126 
47427427.427427 0.114491 
47527527.527528 0.114858 
47627627.627628 0.115228 
47727727.727728 0.115601 
47827827.827828 0.115976 
47927927.927928 0.116354 
48028028.028028 0.116735 
48128128.128128 0.117119 
48228228.228228 0.117506 
48328328.328328 0.117895 
48428428.428428 0.118288 
48528528.528529 0.118683 
48628628.628629 0.119082 
48728728.728729 0.119484 
48828828.828829 0.119889 
48928928.928929 0.120297 
49029029.029029 0.120708 
49129129.129129 0.121123 
49229229.229229 0.121542 
49329329.329329 0.121963 
49429429.429429 0.122389 
49529529.529530 0.122818 
49629629.629630 0.123250 
49729729.729730 0.123687 
49829829.829830 0.124127 
49929929.929930 0.124571 
50030030.030030 0.125020 
50130130.130130 0.125472 
50230230.230230 0.125928 
50330330.330330 0.126389 
50430430.430430 0.126854 
50530530.530531 0.127323 
50630630.630631 0.127797 
50730730.730731 0.128276 
50830830.830831 0.128759 
50930930.930931 0.129247 
51031031.031031 0.129740 
51131131.131131 0.130239 
51231231.231231 0.130742 
51331331.331331 0.131251 
51431431.431431 0.131765 
51531531.531532 0.132285 
51631631.631632 0.132810 
51731731.731732 0.133341 
51831831.831832 0.133879 
51931931.931932 0.134422 
52032032.032032 0.134972 
52132132.132132 0.135529 
52232232.232232 0.136092 
52332332.332332 0.136662 
52432432.432432 0.137239 
52532532.532533 0.137824 
52632632.632633 0.138416 
52732732.732733 0.139016 
52832832.832833 0.139624 
52932932.932933 0.140240 
53033033.033033 0.140865 
53133133.133133 0.141498 
53233233.233233 0.142141 
53333333.333333 0.142793 
53433433.433433 0.143455 
53533533.533534 0.144128 
53633633.633634 0.144810 
53733733.733734 0.145504 
53833833.833834 0.146210 
53933933.933934 0.146927 
54034034.034034 0.147656 
54134134.134134 0.148399 
54234234.234234 0.149154 
54334334.334334 0.149924 
54434434.434434 0.150709 
54534534.534535 0.151509 
54634634.634635 0.152326 
54734734.734735 0.153159 
54834834.834835 0.154011 
54934934.934935 0.154881 
55035035.035035 0.155772 
55135135.135135 0.156684 
55235235.235235 0.157618 
55335335.335335 0.158576 
55435435.435435 0.159560 
55535535.535536 0.160572 
55635635.635636 0.161612 
55735735.735736 0.162685 
55835835.835836 0.163791 
55935935.935936 0.164935 
56036036.036036 0.166119 
56136136.136136 0.167348 
56236236.236236 0.168625 
56336336.336336 0.169957 
56436436.436436 0.171350 
56536536.536537 0.172811 
56636636.636637 0.174350 
56736736.736737 0.175980 
56836836.836837 0.177715 
56936936.936937 0.179576 
57037037.037037 0.181590 
57137137.137137 0.183798 
57237237.237237 0.186261 
57337337.337337 0.189077 
57437437.437437 0.192439 
57537537.537538 0.196814 
57637637.637638 0.204712 
57637637.637638 0.209124 


==> data/VLE_Nitrogen_Hexane_377.9K_vdW_kij_0.dat <==
       p       z
43983983.983984 0.220837 
43983983.983984 0.226068 
43933933.933934 0.232877 
43883883.883884 0.237163 
43833833.833834 0.240611 
43783783.783784 0.243593 
43733733.733734 0.246269 
43683683.683684 0.248724 
43633633.633634 0.251009 
43583583.583584 0.253160 
43533533.533534 0.255199 
43483483.483483 0.257145 
43433433.433433 0.259011 
43383383.383383 0.260808 
43333333.333333 0.262544 
43283283.283283 0.264227 
43233233.233233 0.265861 
43183183.183183 0.267452 
43133133.133133 0.269003 
43083083.083083 0.270518 
43033033.033033 0.272001 
42982982.982983 0.273452 
42932932.932933 0.274876 
42882882.882883 0.276274 
42832832.832833 0.277647 
42782782.782783 0.278997 
42732732.732733 0.280327 
42682682.682683 0.281636 
42632632.632633 0.282926 
42582582.582583 0.284199 
42532532.532533 0.285454 
42482482.482482 0.286694 
42432432.432432 0.287919 
42382382.382382 0.289130 
42332332.332332 0.290326 
42282282.282282 0.291510 
42232232.232232 0.292681 
42182182.182182 0.293841 
42132132.132132 0.294989 
42082082.082082 0.296126 
42032032.032032 0.297253 
41981981.981982 0.298370 
41931931.931932 0.299477 
41881881.881882 0.300575 
41831831.831832 0.301664 
41781781.781782 0.302744 
41731731.731732 0.303816 
41681681.681682 0.304880 
41631631.631632 0.305937 
41581581.581582 0.306986 
41531531.531532 0.308028 
41481481.481481 0.309063 
41431431.431431 0.310091 
41381381.381381 0.311112 
41331331.331331 0.312128 
41281281.281281 0.313137 
41231231.231231 0.314140 
41181181.181181 0.315138 
41131131.131131 0.316129 
41081081.081081 0.317116 
41031031.031031 0.318097 
40980980.980981 0.319073 
40930930.930931 0.320044 
40880880.880881 0.321010 
40830830.830831 0.321972 
40780780.780781 0.322929 
40730730.730731 0.323881 
40680680.680681 0.324829 
40630630.630631 0.325773 
40580580.580581 0.326712 
40530530.530531 0.327648 
40480480.480480 0.328580 
40430430.430430 0.329507 
40380380.380380 0.330431 
40330330.330330 0.331352 
40280280.280280 0.332268 
40230230.230230 0.333181 
40180180.180180 0.334091 
40130130.130130 0.334998 
40080080.080080 0.335901 
40030030.030030 0.336801 
39979979.979980 0.337698 
39929929.929930 0.338592 
39879879.879880 0.339482 
39829829.829830 0.340370 
39779779.779780 0.341255 
39729729.729730 0.342138 
39679679.679680 0.343017 
39629629.629630 0.343894 
39579579.579580 0.344768 
39529529.529530 0.345640 
39479479.479479 0.346509 
39429429.429429 0.347375 
39379379.379379 0.348239 
39329329.329329 0.349101 
39279279.279279 0.349960 
39229229.229229 0.350818 
39179179.179179 0.351672 
39129129.129129 0.352525 
39079079.079079 0.353376 
39029029.029029 0.354224 
38978978.978979 0.355070 
38928928.928929 0.355915 
38878878.878879 0.356757 
38828828.828829 0.357597 
38778778.778779 0.358436 
38728728.728729 0.359272 
38678678.678679 0.360107 
38628628.628629 0.360940 
38578578.578579 0.361771 
38528528.528529 0.362600 
38478478.478478 0.363428 
38428428.428428 0.364253 
38378378.378378 0.365078 
38328328.328328 0.365900 
38278278.278278 0.366721 
38228228.228228 0.367540 
38178178.178178 0.368358 
38128128.128128 0.369175 
38078078.078078 0.369989 
38028028.028028 0.370803 
37977977.977978 0.371615 
37927927.927928 0.372425 
37877877.877878 0.373234 
37827827.827828 0.374042 
37777777.777778 0.374848 
37727727.727728 0.375653 
37677677.677678 0.376457 
37627627.627628 0.377259 
37577577.577578 0.378060 
37527527.527528 0.378860 
37477477.477477 0.379659 
37427427.427427 0.380456 
37377377.377377 0.381252 
37327327.327327 0.382047 
37277277.277277 0.382841 
37227227.227227 0.383634 
37177177.177177 0.384426 
37127127.127127 0.385216 
37077077.077077 0.386006 
37027027.027027 0.386794 
36976976.976977 0.387582 
36926926.926927 0.388368 
36876876.876877 0.389154 
36826826.826827 0.389938 
36776776.776777 0.390722 
36726726.726727 0.391504 
36676676.676677 0.392286 
36626626.626627 0.393066 
36576576.576577 0.393846 
36526526.526527 0.394625 
36476476.476476 0.395403 
36426426.426426 0.396180 
36376376.376376 0.396956 
36326326.326326 0.397732 
36276276.276276 0.398506 
36226226.226226 0.399280 
36176176.176176 0.400053 
36126126.126126 0.400825 
36076076.076076 0.401596 
36026026.026026 0.402367 
35975975.975976 0.403137 
35925925.925926 0.403906 
35875875.875876 0.404675 
35825825.825826 0.405442 
35775775.775776 0.406209 
35725725.725726 0.406976 
35675675.675676 0.407741 
35625625.625626 0.408506 
35575575.575576 0.409270 
35525525.525526 0.410034 
35475475.475475 0.410797 
35425425.425425 0.411559 
35375375.375375 0.412321 
35325325.325325 0.413082 
35275275.275275 0.413843 
35225225.225225 0.414603 
35175175.175175 0.415362 
35125125.125125 0.416121 
35075075.075075 0.416880 
35025025.025025 0.417637 
34974974.974975 0.418394 
34924924.924925 0.419151 
34874874.874875 0.419907 
34824824.824825 0.420663 
34774774.774775 0.421418 
34724724.724725 0.422173 
34674674.674675 0.422927 
34624624.624625 0.423681 
34574574.574575 0.424434 
34524524.524525 0.425186 
34474474.474474 0.425939 
34424424.424424 0.426691 
34374374.374374 0.427442 
34324324.324324 0.428193 
34274274.274274 0.428944 
34224224.224224 0.429694 
34174174.174174 0.430443 
34124124.124124 0.431193 
34074074.074074 0.431942 
34024024.024024 0.432690 
33973973.973974 0.433439 
33923923.923924 0.434186 
33873873.873874 0.434934 
33823823.823824 0.435681 
33773773.773774 0.436428 
33723723.723724 0.437174 
33673673.673674 0.437920 
33623623.623624 0.438666 
33573573.573574 0.439411 
33523523.523524 0.440156 
33473473.473473 0.440901 
33423423.423423 0.441646 
33373373.373373 0.442390 
33323323.323323 0.443134 
33273273.273273 0.443878 
33223223.223223 0.444621 
33173173.173173 0.445364 
33123123.123123 0.446107 
33073073.073073 0.446849 
33023023.023023 0.447592 
32972972.972973 0.448334 
32922922.922923 0.449075 
32872872.872873 0.449817 
32822822.822823 0.450558 
32772772.772773 0.451299 
32722722.722723 0.452040 
32672672.672673 0.452781 
32622622.622623 0.453521 
32572572.572573 0.454262 
32522522.522523 0.455002 
32472472.472472 0.455742 
32422422.422422 0.456481 
32372372.372372 0.457221 
32322322.322322 0.457960 
32272272.272272 0.458699 
32222222.222222 0.459438 
32172172.172172 0.460177 
32122122.122122 0.460915 
32072072.072072 0.461654 
32022022.022022 0.462392 
31971971.971972 0.463130 
31921921.921922 0.463868 
31871871.871872 0.464606 
31821821.821822 0.465344 
31771771.771772 0.466082 
31721721.721722 0.466819 
31671671.671672 0.467557 
31621621.621622 0.468294 
31571571.571572 0.469031 
31521521.521522 0.469768 
31471471.471471 0.470505 
31421421.421421 0.471242 
31371371.371371 0.471979 
31321321.321321 0.472715 
31271271.271271 0.473452 
31221221.221221 0.474188 
31171171.171171 0.474925 
31121121.121121 0.475661 
31071071.071071 0.476397 
31021021.021021 0.477134 
30970970.970971 0.477870 
30920920.920921 0.478606 
30870870.870871 0.479342 
30820820.820821 0.480078 
30770770.770771 0.480814 
30720720.720721 0.481550 
30670670.670671 0.482286 
30620620.620621 0.483022 
30570570.570571 0.483757 
30520520.520521 0.484493 
30470470.470470 0.485229 
30420420.420420 0.485965 
30370370.370370 0.486700 
30320320.320320 0.487436 
30270270.270270 0.488172 
30220220.220220 0.488908 
30170170.170170 0.489643 
30120120.120120 0.490379 
30070070.070070 0.491115 
30020020.020020 0.491850 
29969969.969970 0.492586 
29919919.919920 0.493322 
29869869.869870 0.494058 
29819819.819820 0.494793 
29769769.769770 0.495529 
29719719.719720 0.496265 
29669669.669670 0.497001 
29619619.619620 0.497737 
29569569.569570 0.498473 
29519519.519520 0.499209 
29469469.469469 0.499945 
29419419.419419 0.500681 
29369369.369369 0.501417 
29319319.319319 0.502153 
29269269.269269 0.502889 
29219219.219219 0.503626 
29169169.169169 0.504362 
29119119.119119 0.505098 
29069069.069069 0.505835 
29019019.019019 0.506571 
28968968.968969 0.507308 
28918918.918919 0.508045 
28868868.868869 0.508782 
28818818.818819 0.509518 
28768768.768769 0.510255 
28718718.718719 0.510992 
28668668.668669 0.511730 
28618618.618619 0.512467 
28568568.568569 0.513204 
28518518.518519 0.513942 
28468468.468468 0.514679 
28418418.418418 0.515417 
28368368.368368 0.516154 
28318318.318318 0.516892 
28268268.268268 0.517630 
28218218.218218 0.518368 
28168168.168168 0.519107 
28118118.118118 0.519845 
28068068.068068 0.520583 
28018018.018018 0.521322 
27967967.967968 0.522061 
27917917.917918 0.522799 
27867867.867868 0.523538 
27817817.817818 0.524278 
27767767.767768 0.525017 
27717717.717718 0.525756 
27667667.667668 0.526496 
27617617.617618 0.527235 
27567567.567568 0.527975 
27517517.517518 0.528715 
27467467.467467 0.529455 
27417417.417417 0.530196 
27367367.367367 0.530936 
27317317.317317 0.531677 
27267267.267267 0.532417 
27217217.217217 0.533158 
27167167.167167 0.533899 
27117117.117117 0.534641 
27067067.067067 0.535382 
27017017.017017 0.536124 
26966966.966967 0.536866 
26916916.916917 0.537608 
26866866.866867 0.538350 
26816816.816817 0.539092 
26766766.766767 0.539835 
26716716.716717 0.540577 
26666666.666667 0.541320 
26616616.616617 0.542063 
26566566.566567 0.542807 
26516516.516517 0.543550 
26466466.466466 0.544294 
26416416.416416 0.545038 
26366366.366366 0.545782 
26316316.316316 0.546526 
26266266.266266 0.547271 
26216216.216216 0.548016 
26166166.166166 0.548761 
26116116.116116 0.549506 
26066066.066066 0.550251 
26016016.016016 0.550997 
25965965.965966 0.551743 
25915915.915916 0.552489 
25865865.865866 0.553235 
25815815.815816 0.553981 
25765765.765766 0.554728 
25715715.715716 0.555475 
25665665.665666 0.556222 
25615615.615616 0.556970 
25565565.565566 0.557717 
25515515.515516 0.558465 
25465465.465465 0.559214 
25415415.415415 0.559962 
25365365.365365 0.560711 
25315315.315315 0.561459 
25265265.265265 0.562209 
25215215.215215 0.562958 
25165165.165165 0.563708 
25115115.115115 0.564458 
25065065.065065 0.565208 
25015015.015015 0.565958 
24964964.964965 0.566709 
24914914.914915 0.567460 
24864864.864865 0.568211 
24814814.814815 0.568963 
24764764.764765 0.569714 
24714714.714715 0.570466 
24664664.664665 0.571219 
24614614.614615 0.571971 
24564564.564565 0.572724 
24514514.514515 0.573477 
24464464.464464 0.574231 
24414414.414414 0.574984 
24364364.364364 0.575738 
24314314.314314 0.576493 
24264264.264264 0.577247 
24214214.214214 0.578002 
24164164.164164 0.578757 
24114114.114114 0.579513 
24064064.064064 0.580268 
24014014.014014 0.581025 
23963963.963964 0.581781 
23913913.913914 0.582538 
23863863.863864 0.583294 
23813813.813814 0.584052 
23763763.763764 0.584809 
23713713.713714 0.585567 
23663663.663664 0.586325 
23613613.613614 0.587084 
23563563.563564 0.587843 
23513513.513514 0.588602 
23463463.463463 0.589361 
23413413.413413 0.590121 
23363363.363363 0.590881 
23313313.313313 0.591641 
23263263.263263 0.592402 
23213213.213213 0.593163 
23163163.163163 0.593924 
23113113.113113 0.594686 
23063063.063063 0.595448 
23013013.013013 0.596211 
22962962.962963 0.596973 
22912912.912913 0.597736 
22862862.862863 0.598500 
22812812.812813 0.599263 
22762762.762763 0.600027 
22712712.712713 0.600792 
22662662.662663 0.601557 
22612612.612613 0.602322 
22562562.562563 0.603087 
22512512.512513 0.603853 
22462462.462462 0.604619 
22412412.412412 0.605385 
22362362.362362 0.606152 
22312312.312312 0.606919 
22262262.262262 0.607687 
22212212.212212 0.608455 
22162162.162162 0.609223 
22112112.112112 0.609992 
22062062.062062 0.610761 
22012012.012012 0.611530 
21961961.961962 0.612300 
21911911.911912 0.613070 
21861861.861862 0.613841 
21811811.811812 0.614611 
21761761.761762 0.615383 
21711711.711712 0.616154 
21661661.661662 0.616926 
21611611.611612 0.617698 
21561561.561562 0.618471 
21511511.511512 0.619244 
21461461.461461 0.620018 
21411411.411411 0.620792 
21361361.361361 0.621566 
21311311.311311 0.622341 
21261261.261261 0.623116 
21211211.211211 0.623891 
21161161.161161 0.624667 
21111111.111111 0.625443 
21061061.061061 0.626220 
21011011.011011 0.626997 
20960960.960961 0.627774 
20910910.910911 0.628552 
20860860.860861 0.629330 
20810810.810811 0.630109 
20760760.760761 0.630888 
20710710.710711 0.631667 
20660660.660661 0.632447 
20610610.610611 0.633227 
20560560.560561 0.634008 
20510510.510511 0.634789 
20460460.460460 0.635570 
20410410.410410 0.636352 
20360360.360360 0.637135 
20310310.310310 0.637917 
20260260.260260 0.638701 
20210210.210210 0.639484 
20160160.160160 0.640268 
20110110.110110 0.641053 
20060060.060060 0.641837 
20010010.010010 0.642623 
19959959.959960 0.643408 
19909909.909910 0.644194 
19859859.859860 0.644981 
19809809.809810 0.645768 
19759759.759760 0.646555 
19709709.709710 0.647343 
19659659.659660 0.648132 
19609609.609610 0.648920 
19559559.559560 0.649710 
19509509.509510 0.650499 
19459459.459459 0.651289 
19409409.409409 0.652080 
19359359.359359 0.652871 
19309309.309309 0.653662 
19259259.259259 0.654454 
19209209.209209 0.655246 
19159159.159159 0.656039 
19109109.109109 0.656832 
19059059.059059 0.657626 
19009009.009009 0.658420 
18958958.958959 0.659215 
18908908.908909 0.660010 
18858858.858859 0.660805 
18808808.808809 0.661601 
18758758.758759 0.662398 
18708708.708709 0.663194 
18658658.658659 0.663992 
18608608.608609 0.664790 
18558558.558559 0.665588 
18508508.508509 0.666387 
18458458.458458 0.667186 
18408408.408408 0.667986 
18358358.358358 0.668786 
18308308.308308 0.669586 
18258258.258258 0.670388 
18208208.208208 0.671189 
18158158.158158 0.671991 
18108108.108108 0.672794 
18058058.058058 0.673597 
18008008.008008 0.674401 
17957957.957958 0.675205 
17907907.907908 0.676009 
17857857.857858 0.676814 
17807807.807808 0.677620 
17757757.757758 0.678426 
17707707.707708 0.679232 
17657657.657658 0.680039 
17607607.607608 0.680847 
17557557.557558 0.681655 
17507507.507508 0.682463 
17457457.457457 0.683272 
17407407.407407 0.684082 
17357357.357357 0.684892 
17307307.307307 0.685702 
17257257.257257 0.686513 
17207207.207207 0.687325 
17157157.157157 0.688137 
17107107.107107 0.688949 
17057057.057057 0.689762 
17007007.007007 0.690576 
16956956.956957 0.691390 
16906906.906907 0.692204 
16856856.856857 0.693019 
16806806.806807 0.693835 
16756756.756757 0.694651 
16706706.706707 0.695468 
16656656.656657 0.696285 
16606606.606607 0.697103 
16556556.556557 0.697921 
16506506.506507 0.698740 
16456456.456456 0.699559 
16406406.406406 0.700379 
16356356.356356 0.701199 
16306306.306306 0.702020 
16256256.256256 0.702841 
16206206.206206 0.703663 
16156156.156156 0.704486 
16106106.106106 0.705309 
16056056.056056 0.706132 
16006006.006006 0.706956 
15955955.955956 0.707781 
15905905.905906 0.708606 
15855855.855856 0.709432 
15805805.805806 0.710258 
15755755.755756 0.711085 
15705705.705706 0.711912 
15655655.655656 0.712740 
15605605.605606 0.713569 
15555555.555556 0.714398 
15505505.505506 0.715227 
15455455.455455 0.716057 
15405405.405405 0.716888 
15355355.355355 0.717719 
15305305.305305 0.718551 
15255255.255255 0.719384 
15205205.205205 0.720217 
15155155.155155 0.721050 
15105105.105105 0.721884 
15055055.055055 0.722719 
15005005.005005 0.723554 
14954954.954955 0.724390 
14904904.904905 0.725226 
14854854.854855 0.726063 
14804804.804805 0.726900 
14754754.754755 0.727738 
14704704.704705 0.728577 
14654654.654655 0.729416 
14604604.604605 0.730256 
14554554.554555 0.731096 
14504504.504505 0.731937 
14454454.454454 0.732779 
14404404.404404 0.733621 
14354354.354354 0.734464 
14304304.304304 0.735307 
14254254.254254 0.736151 
14204204.204204 0.736995 
14154154.154154 0.737840 
14104104.104104 0.738686 
14054054.054054 0.739532 
14004004.004004 0.740379 
13953953.953954 0.741227 
13903903.903904 0.742075 
13853853.853854 0.742923 
13803803.803804 0.743772 
13753753.753754 0.744622 
13703703.703704 0.745473 
13653653.653654 0.746324 
13603603.603604 0.747175 
13553553.553554 0.748028 
13503503.503504 0.748880 
13453453.453453 0.749734 
13403403.403403 0.750588 
13353353.353353 0.751443 
13303303.303303 0.752298 
13253253.253253 0.753154 
13203203.203203 0.754010 
13153153.153153 0.754868 
13103103.103103 0.755725 
13053053.053053 0.756584 
13003003.003003 0.757443 
12952952.952953 0.758302 
12902902.902903 0.759163 
12852852.852853 0.760024 
12802802.802803 0.760885 
12752752.752753 0.761747 
12702702.702703 0.762610 
12652652.652653 0.763474 
12602602.602603 0.764338 
12552552.552553 0.765202 
12502502.502503 0.766068 
12452452.452452 0.766934 
12402402.402402 0.767800 
12352352.352352 0.768667 
12302302.302302 0.769535 
12252252.252252 0.770404 
12202202.202202 0.771273 
12152152.152152 0.772143 
12102102.102102 0.773013 
12052052.052052 0.773884 
12002002.002002 0.774756 
11951951.951952 0.775628 
11901901.901902 0.776502 
11851851.851852 0.777375 
11801801.801802 0.778250 
11751751.751752 0.779125 
11701701.701702 0.780000 
11651651.651652 0.780877 
11601601.601602 0.781754 
11551551.551552 0.782631 
11501501.501502 0.783510 
11451451.451451 0.784389 
11401401.401401 0.785268 
11351351.351351 0.786149 
11301301.301301 0.787030 
11251251.251251 0.787911 
11201201.201201 0.788794 
11151151.151151 0.789677 
11101101.101101 0.790560 
11051051.051051 0.791445 
11001001.001001 0.792330 
10950950.950951 0.793215 
10900900.900901 0.794102 
10850850.850851 0.794989 
10800800.800801 0.795877 
10750750.750751 0.796765 
10700700.700701 0.797654 
10650650.650651 0.798544 
10600600.600601 0.799435 
10550550.550551 0.800326 
10500500.500501 0.801218 
10450450.450450 0.802110 
10400400.400400 0.803004 
10350350.350350 0.803898 
10300300.300300 0.804792 
10250250.250250 0.805688 
10200200.200200 0.806584 
10150150.150150 0.807480 
10100100.100100 0.808378 
10050050.050050 0.809276 
10000000.000000 0.810175 
10000000.000000 0.810175 
9990000.000000 0.810355 
9980000.000000 0.810534 
9970000.000000 0.810714 
9960000.000000 0.810894 
9950000.000000 0.811074 
9940000.000000 0.811253 
9930000.000000 0.811433 
9920000.000000 0.811613 
9910000.000000 0.811793 
9900000.000000 0.811973 
9890000.000000 0.812153 
9880000.000000 0.812333 
9870000.000000 0.812513 
9860000.000000 0.812693 
9850000.000000 0.812873 
9840000.000000 0.813053 
9830000.000000 0.813233 
9820000.000000 0.813413 
9810000.000000 0.813594 
9800000.000000 0.813774 
9790000.000000 0.813954 
9780000.000000 0.814134 
9770000.000000 0.814315 
9760000.000000 0.814495 
9750000.000000 0.814675 
9740000.000000 0.814856 
9730000.000000 0.815036 
9720000.000000 0.815217 
9710000.000000 0.815397 
9700000.000000 0.815578 
9690000.000000 0.815758 
9680000.000000 0.815939 
9670000.000000 0.816119 
9660000.000000 0.816300 
9650000.000000 0.816481 
9640000.000000 0.816661 
9630000.000000 0.816842 
9620000.000000 0.817023 
9610000.000000 0.817203 
9600000.000000 0.817384 
9590000.000000 0.817565 
9580000.000000 0.817746 
9570000.000000 0.817927 
9560000.000000 0.818108 
9550000.000000 0.818289 
9540000.000000 0.818470 
9530000.000000 0.818651 
9520000.000000 0.818832 
9510000.000000 0.819013 
9500000.000000 0.819194 
9490000.000000 0.819375 
9480000.000000 0.819556 
9470000.000000 0.819737 
9460000.000000 0.819918 
9450000.000000 0.820100 
9440000.000000 0.820281 
9430000.000000 0.820462 
9420000.000000 0.820643 
9410000.000000 0.820825 
9400000.000000 0.821006 
9390000.000000 0.821187 
9380000.000000 0.821369 
9370000.000000 0.821550 
9360000.000000 0.821732 
9350000.000000 0.821913 
9340000.000000 0.822095 
9330000.000000 0.822276 
9320000.000000 0.822458 
9310000.000000 0.822640 
9300000.000000 0.822821 
9290000.000000 0.823003 
9280000.000000 0.823185 
9270000.000000 0.823366 
9260000.000000 0.823548 
9250000.000000 0.823730 
9240000.000000 0.823912 
9230000.000000 0.824094 
9220000.000000 0.824276 
9210000.000000 0.824457 
9200000.000000 0.824639 
9190000.000000 0.824821 
9180000.000000 0.825003 
9170000.000000 0.825185 
9160000.000000 0.825367 
9150000.000000 0.825550 
9140000.000000 0.825732 
9130000.000000 0.825914 
9120000.000000 0.826096 
9110000.000000 0.826278 
9100000.000000 0.826460 
9090000.000000 0.826643 
9080000.000000 0.826825 
9070000.000000 0.827007 
9060000.000000 0.827190 
9050000.000000 0.827372 
9040000.000000 0.827554 
9030000.000000 0.827737 
9020000.000000 0.827919 
9010000.000000 0.828102 
9000000.000000 0.828284 
8990000.000000 0.828467 
8980000.000000 0.828650 
8970000.000000 0.828832 
8960000.000000 0.829015 
8950000.000000 0.829198 
8940000.000000 0.829380 
8930000.000000 0.829563 
8920000.000000 0.829746 
8910000.000000 0.829928 
8900000.000000 0.830111 
8890000.000000 0.830294 
8880000.000000 0.830477 
8870000.000000 0.830660 
8860000.000000 0.830843 
8850000.000000 0.831026 
8840000.000000 0.831209 
8830000.000000 0.831392 
8820000.000000 0.831575 
8810000.000000 0.831758 
8800000.000000 0.831941 
8790000.000000 0.832124 
8780000.000000 0.832307 
8770000.000000 0.832491 
8760000.000000 0.832674 
8750000.000000 0.832857 
8740000.000000 0.833040 
8730000.000000 0.833224 
8720000.000000 0.833407 
8710000.000000 0.833591 
8700000.000000 0.833774 
8690000.000000 0.833957 
8680000.000000 0.834141 
8670000.000000 0.834324 
8660000.000000 0.834508 
8650000.000000 0.834691 
8640000.000000 0.834875 
8630000.000000 0.835059 
8620000.000000 0.835242 
8610000.000000 0.835426 
8600000.000000 0.835610 
8590000.000000 0.835793 
8580000.000000 0.835977 
8570000.000000 0.836161 
8560000.000000 0.836345 
8550000.000000 0.836529 
8540000.000000 0.836713 
8530000.000000 0.836897 
8520000.000000 0.837080 
8510000.000000 0.837264 
8500000.000000 0.837448 
8490000.000000 0.837633 
8480000.000000 0.837817 
8470000.000000 0.838001 
8460000.000000 0.838185 
8450000.000000 0.838369 
8440000.000000 0.838553 
8430000.000000 0.838737 
8420000.000000 0.838922 
8410000.000000 0.839106 
8400000.000000 0.839290 
8390000.000000 0.839475 
8380000.000000 0.839659 
8370000.000000 0.839843 
8360000.000000 0.840028 
8350000.000000 0.840212 
8340000.000000 0.840397 
8330000.000000 0.840581 
8320000.000000 0.840766 
8310000.000000 0.840950 
8300000.000000 0.841135 
8290000.000000 0.841320 
8280000.000000 0.841504 
8270000.000000 0.841689 
8260000.000000 0.841874 
8250000.000000 0.842058 
8240000.000000 0.842243 
8230000.000000 0.842428 
8220000.000000 0.842613 
8210000.000000 0.842798 
8200000.000000 0.842983 
8190000.000000 0.843168 
8180000.000000 0.843353 
8170000.000000 0.843538 
8160000.000000 0.843723 
8150000.000000 0.843908 
8140000.000000 0.844093 
8130000.000000 0.844278 
8120000.000000 0.844463 
8110000.000000 0.844648 
8100000.000000 0.844834 
8090000.000000 0.845019 
8080000.000000 0.845204 
8070000.000000 0.845389 
8060000.000000 0.845575 
8050000.000000 0.845760 
8040000.000000 0.845945 
8030000.000000 0.846131 
8020000.000000 0.846316 
8010000.000000 0.846502 
8000000.000000 0.846687 
7990000.000000 0.846873 
7980000.000000 0.847058 
7970000.000000 0.847244 
7960000.000000 0.847430 
7950000.000000 0.847615 
7940000.000000 0.847801 
7930000.000000 0.847987 
7920000.000000 0.848173 
7910000.000000 0.848358 
7900000.000000 0.848544 
7890000.000000 0.848730 
7880000.000000 0.848916 
7870000.000000 0.849102 
7860000.000000 0.849288 
7850000.000000 0.849474 
7840000.000000 0.849660 
7830000.000000 0.849846 
7820000.000000 0.850032 
7810000.000000 0.850218 
7800000.000000 0.850404 
7790000.000000 0.850590 
7780000.000000 0.850776 
7770000.000000 0.850963 
7760000.000000 0.851149 
7750000.000000 0.851335 
7740000.000000 0.851522 
7730000.000000 0.851708 
7720000.000000 0.851894 
7710000.000000 0.852081 
7700000.000000 0.852267 
7690000.000000 0.852454 
7680000.000000 0.852640 
7670000.000000 0.852827 
7660000.000000 0.853013 
7650000.000000 0.853200 
7640000.000000 0.853386 
7630000.000000 0.853573 
7620000.000000 0.853760 
7610000.000000 0.853946 
7600000.000000 0.854133 
7590000.000000 0.854320 
7580000.000000 0.854507 
7570000.000000 0.854694 
7560000.000000 0.854880 
7550000.000000 0.855067 
7540000.000000 0.855254 
7530000.000000 0.855441 
7520000.000000 0.855628 
7510000.000000 0.855815 
7500000.000000 0.856002 
7490000.000000 0.856189 
7480000.000000 0.856377 
7470000.000000 0.856564 
7460000.000000 0.856751 
7450000.000000 0.856938 
7440000.000000 0.857125 
7430000.000000 0.857313 
7420000.000000 0.857500 
7410000.000000 0.857687 
7400000.000000 0.857875 
7390000.000000 0.858062 
7380000.000000 0.858249 
7370000.000000 0.858437 
7360000.000000 0.858624 
7350000.000000 0.858812 
7340000.000000 0.859000 
7330000.000000 0.859187 
7320000.000000 0.859375 
7310000.000000 0.859562 
7300000.000000 0.859750 
7290000.000000 0.859938 
7280000.000000 0.860126 
7270000.000000 0.860313 
7260000.000000 0.860501 
7250000.000000 0.860689 
7240000.000000 0.860877 
7230000.000000 0.861065 
7220000.000000 0.861253 
7210000.000000 0.861441 
7200000.000000 0.861629 
7190000.000000 0.861817 
7180000.000000 0.862005 
7170000.000000 0.862193 
7160000.000000 0.862381 
7150000.000000 0.862569 
7140000.000000 0.862757 
7130000.000000 0.862945 
7120000.000000 0.863134 
7110000.000000 0.863322 
7100000.000000 0.863510 
7090000.000000 0.863699 
7080000.000000 0.863887 
7070000.000000 0.864075 
7060000.000000 0.864264 
7050000.000000 0.864452 
7040000.000000 0.864641 
7030000.000000 0.864829 
7020000.000000 0.865018 
7010000.000000 0.865206 
7000000.000000 0.865395 
6990000.000000 0.865584 
6980000.000000 0.865772 
6970000.000000 0.865961 
6960000.000000 0.866150 
6950000.000000 0.866339 
6940000.000000 0.866527 
6930000.000000 0.866716 
6920000.000000 0.866905 
6910000.000000 0.867094 
6900000.000000 0.867283 
6890000.000000 0.867472 
6880000.000000 0.867661 
6870000.000000 0.867850 
6860000.000000 0.868039 
6850000.000000 0.868228 
6840000.000000 0.868417 
6830000.000000 0.868607 
6820000.000000 0.868796 
6810000.000000 0.868985 
6800000.000000 0.869174 
6790000.000000 0.869364 
6780000.000000 0.869553 
6770000.000000 0.869742 
6760000.000000 0.869932 
6750000.000000 0.870121 
6740000.000000 0.870310 
6730000.000000 0.870500 
6720000.000000 0.870689 
6710000.000000 0.870879 
6700000.000000 0.871069 
6690000.000000 0.871258 
6680000.000000 0.871448 
6670000.000000 0.871638 
6660000.000000 0.871827 
6650000.000000 0.872017 
6640000.000000 0.872207 
6630000.000000 0.872397 
6620000.000000 0.872586 
6610000.000000 0.872776 
6600000.000000 0.872966 
6590000.000000 0.873156 
6580000.000000 0.873346 
6570000.000000 0.873536 
6560000.000000 0.873726 
6550000.000000 0.873916 
6540000.000000 0.874106 
6530000.000000 0.874296 
6520000.000000 0.874487 
6510000.000000 0.874677 
6500000.000000 0.874867 
6490000.000000 0.875057 
6480000.000000 0.875247 
6470000.000000 0.875438 
6460000.000000 0.875628 
6450000.000000 0.875819 
6440000.000000 0.876009 
6430000.000000 0.876199 
6420000.000000 0.876390 
6410000.000000 0.876580 
6400000.000000 0.876771 
6390000.000000 0.876961 
6380000.000000 0.877152 
6370000.000000 0.877343 
6360000.000000 0.877533 
6350000.000000 0.877724 
6340000.000000 0.877915 
6330000.000000 0.878106 
6320000.000000 0.878296 
6310000.000000 0.878487 
6300000.000000 0.878678 
6290000.000000 0.878869 
6280000.000000 0.879060 
6270000.000000 0.879251 
6260000.000000 0.879442 
6250000.000000 0.879633 
6240000.000000 0.879824 
6230000.000000 0.880015 
6220000.000000 0.880206 
6210000.000000 0.880397 
6200000.000000 0.880589 
6190000.000000 0.880780 
6180000.000000 0.880971 
6170000.000000 0.881162 
6160000.000000 0.881354 
6150000.000000 0.881545 
6140000.000000 0.881736 
6130000.000000 0.881928 
6120000.000000 0.882119 
6110000.000000 0.882311 
6100000.000000 0.882502 
6090000.000000 0.882694 
6080000.000000 0.882885 
6070000.000000 0.883077 
6060000.000000 0.883269 
6050000.000000 0.883460 
6040000.000000 0.883652 
6030000.000000 0.883844 
6020000.000000 0.884036 
6010000.000000 0.884228 
6000000.000000 0.884419 
5990000.000000 0.884611 
5980000.000000 0.884803 
5970000.000000 0.884995 
5960000.000000 0.885187 
5950000.000000 0.885379 
5940000.000000 0.885571 
5930000.000000 0.885763 
5920000.000000 0.885955 
5910000.000000 0.886147 
5900000.000000 0.886340 
5890000.000000 0.886532 
5880000.000000 0.886724 
5870000.000000 0.886916 
5860000.000000 0.887109 
5850000.000000 0.887301 
5840000.000000 0.887493 
5830000.000000 0.887686 
5820000.000000 0.887878 
5810000.000000 0.888071 
5800000.000000 0.888263 
5790000.000000 0.888456 
5780000.000000 0.888648 
5770000.000000 0.888841 
5760000.000000 0.889034 
5750000.000000 0.889226 
5740000.000000 0.889419 
5730000.000000 0.889612 
5720000.000000 0.889805 
5710000.000000 0.889997 
5700000.000000 0.890190 
5690000.000000 0.890383 
5680000.000000 0.890576 
5670000.000000 0.890769 
5660000.000000 0.890962 
5650000.000000 0.891155 
5640000.000000 0.891348 
5630000.000000 0.891541 
5620000.000000 0.891734 
5610000.000000 0.891927 
5600000.000000 0.892120 
5590000.000000 0.892314 
5580000.000000 0.892507 
5570000.000000 0.892700 
5560000.000000 0.892893 
5550000.000000 0.893087 
5540000.000000 0.893280 
5530000.000000 0.893474 
5520000.000000 0.893667 
5510000.000000 0.893860 
5500000.000000 0.894054 
5490000.000000 0.894247 
5480000.000000 0.894441 
5470000.000000 0.894635 
5460000.000000 0.894828 
5450000.000000 0.895022 
5440000.000000 0.895216 
5430000.000000 0.895409 
5420000.000000 0.895603 
5410000.000000 0.895797 
5400000.000000 0.895991 
5390000.000000 0.896185 
5380000.000000 0.896379 
5370000.000000 0.896573 
5360000.000000 0.896767 
5350000.000000 0.896961 
5340000.000000 0.897155 
5330000.000000 0.897349 
5320000.000000 0.897543 
5310000.000000 0.897737 
5300000.000000 0.897931 
5290000.000000 0.898125 
5280000.000000 0.898320 
5270000.000000 0.898514 
5260000.000000 0.898708 
5250000.000000 0.898902 
5240000.000000 0.899097 
5230000.000000 0.899291 
5220000.000000 0.899486 
5210000.000000 0.899680 
5200000.000000 0.899875 
5190000.000000 0.900069 
5180000.000000 0.900264 
5170000.000000 0.900458 
5160000.000000 0.900653 
5150000.000000 0.900848 
5140000.000000 0.901043 
5130000.000000 0.901237 
5120000.000000 0.901432 
5110000.000000 0.901627 
5100000.000000 0.901822 
5090000.000000 0.902017 
5080000.000000 0.902212 
5070000.000000 0.902406 
5060000.000000 0.902601 
5050000.000000 0.902796 
5040000.000000 0.902992 
5030000.000000 0.903187 
5020000.000000 0.903382 
5010000.000000 0.903577 
5000000.000000 0.903772 
4990000.000000 0.903967 
4980000.000000 0.904163 
4970000.000000 0.904358 
4960000.000000 0.904553 
4950000.000000 0.904749 
4940000.000000 0.904944 
4930000.000000 0.905139 
4920000.000000 0.905335 
4910000.000000 0.905530 
4900000.000000 0.905726 
4890000.000000 0.905921 
4880000.000000 0.906117 
4870000.000000 0.906313 
4860000.000000 0.906508 
4850000.000000 0.906704 
4840000.000000 0.906900 
4830000.000000 0.907096 
4820000.000000 0.907291 
4810000.000000 0.907487 
4800000.000000 0.907683 
4790000.000000 0.907879 
4780000.000000 0.908075 
4770000.000000 0.908271 
4760000.000000 0.908467 
4750000.000000 0.908663 
4740000.000000 0.908859 
4730000.000000 0.909055 
4720000.000000 0.909251 
4710000.000000 0.909448 
4700000.000000 0.909644 
4690000.000000 0.909840 
4680000.000000 0.910036 
4670000.000000 0.910233 
4660000.000000 0.910429 
4650000.000000 0.910625 
4640000.000000 0.910822 
4630000.000000 0.911018 
4620000.000000 0.911215 
4610000.000000 0.911411 
4600000.000000 0.911608 
4590000.000000 0.911804 
4580000.000000 0.912001 
4570000.000000 0.912198 
4560000.000000 0.912395 
4550000.000000 0.912591 
4540000.000000 0.912788 
4530000.000000 0.912985 
4520000.000000 0.913182 
4510000.000000 0.913379 
4500000.000000 0.913575 
4490000.000000 0.913772 
4480000.000000 0.913969 
4470000.000000 0.914166 
4460000.000000 0.914363 
4450000.000000 0.914561 
4440000.000000 0.914758 
4430000.000000 0.914955 
4420000.000000 0.915152 
4410000.000000 0.915349 
4400000.000000 0.915546 
4390000.000000 0.915744 
4380000.000000 0.915941 
4370000.000000 0.916138 
4360000.000000 0.916336 
4350000.000000 0.916533 
4340000.000000 0.916731 
4330000.000000 0.916928 
4320000.000000 0.917126 
4310000.000000 0.917323 
4300000.000000 0.917521 
4290000.000000 0.917719 
4280000.000000 0.917916 
4270000.000000 0.918114 
4260000.000000 0.918312 
4250000.000000 0.918510 
4240000.000000 0.918707 
4230000.000000 0.918905 
4220000.000000 0.919103 
4210000.000000 0.919301 
4200000.000000 0.919499 
4190000.000000 0.919697 
4180000.000000 0.919895 
4170000.000000 0.920093 
4160000.000000 0.920291 
4150000.000000 0.920489 
4140000.000000 0.920687 
4130000.000000 0.920886 
4120000.000000 0.921084 
4110000.000000 0.921282 
4100000.000000 0.921480 
4090000.000000 0.921679 
4080000.000000 0.921877 
4070000.000000 0.922076 
4060000.000000 0.922274 
4050000.000000 0.922473 
4040000.000000 0.922671 
4030000.000000 0.922870 
4020000.000000 0.923068 
4010000.000000 0.923267 
4000000.000000 0.923466 
3990000.000000 0.923664 
3980000.000000 0.923863 
3970000.000000 0.924062 
3960000.000000 0.924260 
3950000.000000 0.924459 
3940000.000000 0.924658 
3930000.000000 0.924857 
3920000.000000 0.925056 
3910000.000000 0.925255 
3900000.000000 0.925454 
3890000.000000 0.925653 
3880000.000000 0.925852 
3870000.000000 0.926051 
3860000.000000 0.926250 
3850000.000000 0.926450 
3840000.000000 0.926649 
3830000.000000 0.926848 
3820000.000000 0.927047 
3810000.000000 0.927247 
3800000.000000 0.927446 
3790000.000000 0.927646 
3780000.000000 0.927845 
3770000.000000 0.928044 
3760000.000000 0.928244 
3750000.000000 0.928444 
3740000.000000 0.928643 
3730000.000000 0.928843 
3720000.000000 0.929042 
3710000.000000 0.929242 
3700000.000000 0.929442 
3690000.000000 0.929642 
3680000.000000 0.929841 
3670000.000000 0.930041 
3660000.000000 0.930241 
3650000.000000 0.930441 
3640000.000000 0.930641 
3630000.000000 0.930841 
3620000.000000 0.931041 
3610000.000000 0.931241 
3600000.000000 0.931441 
3590000.000000 0.931641 
3580000.000000 0.931841 
3570000.000000 0.932041 
3560000.000000 0.932242 
3550000.000000 0.932442 
3540000.000000 0.932642 
3530000.000000 0.932843 
3520000.000000 0.933043 
3510000.000000 0.933243 
3500000.000000 0.933444 
3490000.000000 0.933644 
3480000.000000 0.933845 
3470000.000000 0.934045 
3460000.000000 0.934246 
3450000.000000 0.934447 
3440000.000000 0.934647 
3430000.000000 0.934848 
3420000.000000 0.935049 
3410000.000000 0.935249 
3400000.000000 0.935450 
3390000.000000 0.935651 
3380000.000000 0.935852 
3370000.000000 0.936053 
3360000.000000 0.936254 
3350000.000000 0.936455 
3340000.000000 0.936656 
3330000.000000 0.936857 
3320000.000000 0.937058 
3310000.000000 0.937259 
3300000.000000 0.937460 
3290000.000000 0.937661 
3280000.000000 0.937863 
3270000.000000 0.938064 
3260000.000000 0.938265 
3250000.000000 0.938467 
3240000.000000 0.938668 
3230000.000000 0.938869 
3220000.000000 0.939071 
3210000.000000 0.939272 
3200000.000000 0.939474 
3190000.000000 0.939675 
3180000.000000 0.939877 
3170000.000000 0.940079 
3160000.000000 0.940280 
3150000.000000 0.940482 
3140000.000000 0.940684 
3130000.000000 0.940886 
3120000.000000 0.941087 
3110000.000000 0.941289 
3100000.000000 0.941491 
3090000.000000 0.941693 
3080000.000000 0.941895 
3070000.000000 0.942097 
3060000.000000 0.942299 
3050000.000000 0.942501 
3040000.000000 0.942703 
3030000.000000 0.942905 
3020000.000000 0.943108 
3010000.000000 0.943310 
3000000.000000 0.943512 
2990000.000000 0.943714 
2980000.000000 0.943917 
2970000.000000 0.944119 
2960000.000000 0.944321 
2950000.000000 0.944524 
2940000.000000 0.944726 
2930000.000000 0.944929 
2920000.000000 0.945131 
2910000.000000 0.945334 
2900000.000000 0.945537 
2890000.000000 0.945739 
2880000.000000 0.945942 
2870000.000000 0.946145 
2860000.000000 0.946347 
2850000.000000 0.946550 
2840000.000000 0.946753 
2830000.000000 0.946956 
2820000.000000 0.947159 
2810000.000000 0.947362 
2800000.000000 0.947565 
2790000.000000 0.947768 
2780000.000000 0.947971 
2770000.000000 0.948174 
2760000.000000 0.948377 
2750000.000000 0.948580 
2740000.000000 0.948784 
2730000.000000 0.948987 
2720000.000000 0.949190 
2710000.000000 0.949393 
2700000.000000 0.949597 
2690000.000000 0.949800 
2680000.000000 0.950004 
2670000.000000 0.950207 
2660000.000000 0.950411 
2650000.000000 0.950614 
2640000.000000 0.950818 
2630000.000000 0.951021 
2620000.000000 0.951225 
2610000.000000 0.951429 
2600000.000000 0.951632 
2590000.000000 0.951836 
2580000.000000 0.952040 
2570000.000000 0.952244 
2560000.000000 0.952448 
2550000.000000 0.952652 
2540000.000000 0.952856 
2530000.000000 0.953059 
2520000.000000 0.953264 
2510000.000000 0.953468 
2500000.000000 0.953672 
2490000.000000 0.953876 
2480000.000000 0.954080 
2470000.000000 0.954284 
2460000.000000 0.954488 
2450000.000000 0.954693 
2440000.000000 0.954897 
2430000.000000 0.955101 
2420000.000000 0.955306 
2410000.000000 0.955510 
2400000.000000 0.955715 
2390000.000000 0.955919 
2380000.000000 0.956124 
2370000.000000 0.956328 
2360000.000000 0.956533 
2350000.000000 0.956738 
2340000.000000 0.956942 
2330000.000000 0.957147 
2320000.000000 0.957352 
2310000.000000 0.957557 
2300000.000000 0.957762 
2290000.000000 0.957966 
2280000.000000 0.958171 
2270000.000000 0.958376 
2260000.000000 0.958581 
2250000.000000 0.958786 
2240000.000000 0.958991 
2230000.000000 0.959197 
2220000.000000 0.959402 
2210000.000000 0.959607 
2200000.000000 0.959812 
2190000.000000 0.960017 
2180000.000000 0.960223 
2170000.000000 0.960428 
2160000.000000 0.960633 
2150000.000000 0.960839 
2140000.000000 0.961044 
2130000.000000 0.961250 
2120000.000000 0.961455 
2110000.000000 0.961661 
2100000.000000 0.961866 
2090000.000000 0.962072 
2080000.000000 0.962278 
2070000.000000 0.962483 
2060000.000000 0.962689 
2050000.000000 0.962895 
2040000.000000 0.963101 
2030000.000000 0.963307 
2020000.000000 0.963513 
2010000.000000 0.963718 
2000000.000000 0.963924 
1990000.000000 0.964130 
1980000.000000 0.964337 
1970000.000000 0.964543 
1960000.000000 0.964749 
1950000.000000 0.964955 
1940000.000000 0.965161 
1930000.000000 0.965367 
1920000.000000 0.965574 
1910000.000000 0.965780 
1900000.000000 0.965986 
1890000.000000 0.966193 
1880000.000000 0.966399 
1870000.000000 0.966606 
1860000.000000 0.966812 
1850000.000000 0.967019 
1840000.000000 0.967225 
1830000.000000 0.967432 
1820000.000000 0.967639 
1810000.000000 0.967845 
1800000.000000 0.968052 
1790000.000000 0.968259 
1780000.000000 0.968466 
1770000.000000 0.968672 
1760000.000000 0.968879 
1750000.000000 0.969086 
1740000.000000 0.969293 
1730000.000000 0.969500 
1720000.000000 0.969707 
1710000.000000 0.969914 
1700000.000000 0.970122 
1690000.000000 0.970329 
1680000.000000 0.970536 
1670000.000000 0.970743 
1660000.000000 0.970950 
1650000.000000 0.971158 
1640000.000000 0.971365 
1630000.000000 0.971572 
1620000.000000 0.971780 
1610000.000000 0.971987 
1600000.000000 0.972195 
1590000.000000 0.972402 
1580000.000000 0.972610 
1570000.000000 0.972818 
1560000.000000 0.973025 
1550000.000000 0.973233 
1540000.000000 0.973441 
1530000.000000 0.973648 
1520000.000000 0.973856 
1510000.000000 0.974064 
1500000.000000 0.974272 
1490000.000000 0.974480 
1480000.000000 0.974688 
1470000.000000 0.974896 
1460000.000000 0.975104 
1450000.000000 0.975312 
1440000.000000 0.975520 
1430000.000000 0.975728 
1420000.000000 0.975937 
1410000.000000 0.976145 
1400000.000000 0.976353 
1390000.000000 0.976561 
1380000.000000 0.976770 
1370000.000000 0.976978 
1360000.000000 0.977187 
1350000.000000 0.977395 
1340000.000000 0.977603 
1330000.000000 0.977812 
1320000.000000 0.978021 
1310000.000000 0.978229 
1300000.000000 0.978438 
1290000.000000 0.978647 
1280000.000000 0.978855 
1270000.000000 0.979064 
1260000.000000 0.979273 
1250000.000000 0.979482 
1240000.000000 0.979691 
1230000.000000 0.979900 
1220000.000000 0.980109 
1210000.000000 0.980318 
1200000.000000 0.980527 
1190000.000000 0.980736 
1180000.000000 0.980945 
1170000.000000 0.981154 
1160000.000000 0.981363 
1150000.000000 0.981573 
1140000.000000 0.981782 
1130000.000000 0.981991 
1120000.000000 0.982201 
1110000.000000 0.982410 
1100000.000000 0.982619 
1090000.000000 0.982829 
1080000.000000 0.983038 
1070000.000000 0.983248 
1060000.000000 0.983458 
1050000.000000 0.983667 
1040000.000000 0.983877 
1030000.000000 0.984087 
1020000.000000 0.984296 
1010000.000000 0.984506 
1000000.000000 0.984716 
990000.000000 0.984926 
980000.000000 0.985136 
970000.000000 0.985346 
960000.000000 0.985556 
950000.000000 0.985766 
940000.000000 0.985976 
930000.000000 0.986186 
920000.000000 0.986396 
910000.000000 0.986606 
900000.000000 0.986816 
890000.000000 0.987027 
880000.000000 0.987237 
870000.000000 0.987447 
860000.000000 0.987658 
850000.000000 0.987868 
840000.000000 0.988079 
830000.000000 0.988289 
820000.000000 0.988500 
810000.000000 0.988710 
800000.000000 0.988921 
790000.000000 0.989132 
780000.000000 0.989342 
770000.000000 0.989553 
760000.000000 0.989764 
750000.000000 0.989975 
740000.000000 0.990185 
730000.000000 0.990396 
720000.000000 0.990607 
710000.000000 0.990818 
700000.000000 0.991029 
690000.000000 0.991240 
680000.000000 0.991451 
670000.000000 0.991663 
660000.000000 0.991874 
650000.000000 0.992085 
640000.000000 0.992296 
630000.000000 0.992508 
620000.000000 0.992719 
610000.000000 0.992930 
600000.000000 0.993142 
590000.000000 0.993353 
580000.000000 0.993565 
570000.000000 0.993776 
560000.000000 0.993988 
550000.000000 0.994199 
540000.000000 0.994411 
530000.000000 0.994623 
520000.000000 0.994834 
510000.000000 0.995046 
500000.000000 0.995258 
490000.000000 0.995470 
480000.000000 0.995682 
470000.000000 0.995894 
460000.000000 0.996106 
450000.000000 0.996318 
440000.000000 0.996530 
430000.000000 0.996742 
420000.000000 0.996954 
410000.000000 0.997166 
400000.000000 0.997378 
390000.000000 0.997591 
380000.000000 0.997803 
370000.000000 0.998015 
360000.000000 0.998228 
350000.000000 0.998440 
340000.000000 0.998653 
330000.000000 0.998865 
320000.000000 0.999078 
310000.000000 0.999290 
300000.000000 0.999503 
290000.000000 0.999715 
280000.000000 0.999928 
280000.000000 0.994058 
280000.000000 0.994058 
280000.000000 0.989087 
290000.000000 0.958185 
300000.000000 0.929209 
310000.000000 0.901984 
320000.000000 0.876355 
330000.000000 0.852186 
340000.000000 0.829357 
350000.000000 0.807758 
360000.000000 0.787294 
370000.000000 0.767876 
380000.000000 0.749427 
390000.000000 0.731876 
400000.000000 0.715159 
410000.000000 0.699218 
420000.000000 0.684000 
430000.000000 0.669457 
440000.000000 0.655546 
450000.000000 0.642225 
460000.000000 0.629459 
470000.000000 0.617213 
480000.000000 0.605456 
490000.000000 0.594159 
500000.000000 0.583297 
510000.000000 0.572843 
520000.000000 0.562777 
530000.000000 0.553076 
540000.000000 0.543722 
550000.000000 0.534695 
560000.000000 0.525979 
570000.000000 0.517559 
580000.000000 0.509419 
590000.000000 0.501546 
600000.000000 0.493927 
610000.000000 0.486549 
620000.000000 0.479402 
630000.000000 0.472475 
640000.000000 0.465758 
650000.000000 0.459241 
660000.000000 0.452916 
670000.000000 0.446774 
680000.000000 0.440808 
690000.000000 0.435009 
700000.000000 0.429372 
710000.000000 0.423890 
720000.000000 0.418555 
730000.000000 0.413363 
740000.000000 0.408308 
750000.000000 0.403384 
760000.000000 0.398586 
770000.000000 0.393910 
780000.000000 0.389351 
790000.000000 0.384905 
800000.000000 0.380567 
810000.000000 0.376334 
820000.000000 0.372202 
830000.000000 0.368167 
840000.000000 0.364226 
850000.000000 0.360376 
860000.000000 0.356613 
870000.000000 0.352935 
880000.000000 0.349339 
890000.000000 0.345822 
900000.000000 0.342382 
910000.000000 0.339016 
920000.000000 0.335722 
930000.000000 0.332497 
940000.000000 0.329339 
950000.000000 0.326247 
960000.000000 0.323218 
970000.000000 0.320250 
980000.000000 0.317342 
990000.000000 0.314492 
1000000.000000 0.311697 
1010000.000000 0.308957 
1020000.000000 0.306270 
1030000.000000 0.303634 
1040000.000000 0.301048 
1050000.000000 0.298511 
1060000.000000 0.296021 
1070000.000000 0.293576 
1080000.000000 0.291176 
1090000.000000 0.288820 
1100000.000000 0.286506 
1110000.000000 0.284233 
1120000.000000 0.282000 
1130000.000000 0.279805 
1140000.000000 0.277649 
1150000.000000 0.275530 
1160000.000000 0.273447 
1170000.000000 0.271399 
1180000.000000 0.269386 
1190000.000000 0.267406 
1200000.000000 0.265458 
1210000.000000 0.263542 
1220000.000000 0.261658 
1230000.000000 0.259803 
1240000.000000 0.257979 
1250000.000000 0.256183 
1260000.000000 0.254415 
1270000.000000 0.252675 
1280000.000000 0.250962 
1290000.000000 0.249275 
1300000.000000 0.247613 
1310000.000000 0.245977 
1320000.000000 0.244366 
1330000.000000 0.242778 
1340000.000000 0.241214 
1350000.000000 0.239673 
1360000.000000 0.238155 
1370000.000000 0.236658 
1380000.000000 0.235183 
1390000.000000 0.233729 
1400000.000000 0.232296 
1410000.000000 0.230883 
1420000.000000 0.229489 
1430000.000000 0.228115 
1440000.000000 0.226760 
1450000.000000 0.225424 
1460000.000000 0.224105 
1470000.000000 0.222805 
1480000.000000 0.221522 
1490000.000000 0.220256 
1500000.000000 0.219007 
1510000.000000 0.217774 
1520000.000000 0.216558 
1530000.000000 0.215357 
1540000.000000 0.214172 
1550000.000000 0.213002 
1560000.000000 0.211847 
1570000.000000 0.210707 
1580000.000000 0.209581 
1590000.000000 0.208469 
1600000.000000 0.207371 
1610000.000000 0.206287 
1620000.000000 0.205216 
1630000.000000 0.204158 
1640000.000000 0.203113 
1650000.000000 0.202080 
1660000.000000 0.201060 
1670000.000000 0.200053 
1680000.000000 0.199057 
1690000.000000 0.198073 
1700000.000000 0.197100 
1710000.000000 0.196139 
1720000.000000 0.195189 
1730000.000000 0.194251 
1740000.000000 0.193322 
1750000.000000 0.192405 
1760000.000000 0.191498 
1770000.000000 0.190601 
1780000.000000 0.189714 
1790000.000000 0.188837 
1800000.000000 0.187970 
1810000.000000 0.187113 
1820000.000000 0.186265 
1830000.000000 0.185426 
1840000.000000 0.184596 
1850000.000000 0.183776 
1860000.000000 0.182964 
1870000.000000 0.182161 
1880000.000000 0.181366 
1890000.000000 0.180580 
1900000.000000 0.179802 
1910000.000000 0.179033 
1920000.000000 0.178271 
1930000.000000 0.177518 
1940000.000000 0.176772 
1950000.000000 0.176034 
1960000.000000 0.175303 
1970000.000000 0.174580 
1980000.000000 0.173864 
1990000.000000 0.173156 
2000000.000000 0.172454 
2010000.000000 0.171760 
2020000.000000 0.171072 
2030000.000000 0.170392 
2040000.000000 0.169718 
2050000.000000 0.169050 
2060000.000000 0.168390 
2070000.000000 0.167735 
2080000.000000 0.167087 
2090000.000000 0.166445 
2100000.000000 0.165810 
2110000.000000 0.165180 
2120000.000000 0.164557 
2130000.000000 0.163939 
2140000.000000 0.163327 
2150000.000000 0.162721 
2160000.000000 0.162121 
2170000.000000 0.161526 
2180000.000000 0.160936 
2190000.000000 0.160352 
2200000.000000 0.159774 
2210000.000000 0.159201 
2220000.000000 0.158633 
2230000.000000 0.158070 
2240000.000000 0.157512 
2250000.000000 0.156959 
2260000.000000 0.156411 
2270000.000000 0.155868 
2280000.000000 0.155330 
2290000.000000 0.154797 
2300000.000000 0.154268 
2310000.000000 0.153744 
2320000.000000 0.153225 
2330000.000000 0.152710 
2340000.000000 0.152199 
2350000.000000 0.151693 
2360000.000000 0.151191 
2370000.000000 0.150694 
2380000.000000 0.150201 
2390000.000000 0.149712 
2400000.000000 0.149227 
2410000.000000 0.148746 
2420000.000000 0.148269 
2430000.000000 0.147797 
2440000.000000 0.147328 
2450000.000000 0.146863 
2460000.000000 0.146402 
2470000.000000 0.145945 
2480000.000000 0.145491 
2490000.000000 0.145041 
2500000.000000 0.144595 
2510000.000000 0.144152 
2520000.000000 0.143713 
2530000.000000 0.143278 
2540000.000000 0.142846 
2550000.000000 0.142418 
2560000.000000 0.141992 
2570000.000000 0.141571 
2580000.000000 0.141152 
2590000.000000 0.140737 
2600000.000000 0.140325 
2610000.000000 0.139917 
2620000.000000 0.139511 
2630000.000000 0.139109 
2640000.000000 0.138710 
2650000.000000 0.138314 
2660000.000000 0.137921 
2670000.000000 0.137531 
2680000.000000 0.137144 
2690000.000000 0.136760 
2700000.000000 0.136378 
2710000.000000 0.136000 
2720000.000000 0.135625 
2730000.000000 0.135252 
2740000.000000 0.134882 
2750000.000000 0.134515 
2760000.000000 0.134151 
2770000.000000 0.133789 
2780000.000000 0.133430 
2790000.000000 0.133074 
2800000.000000 0.132720 
2810000.000000 0.132369 
2820000.000000 0.132020 
2830000.000000 0.131674 
2840000.000000 0.131330 
2850000.000000 0.130989 
2860000.000000 0.130650 
2870000.000000 0.130314 
2880000.000000 0.129980 
2890000.000000 0.129649 
2900000.000000 0.129320 
2910000.000000 0.128993 
2920000.000000 0.128669 
2930000.000000 0.128346 
2940000.000000 0.128026 
2950000.000000 0.127709 
2960000.000000 0.127393 
2970000.000000 0.127080 
2980000.000000 0.126769 
2990000.000000 0.126460 
3000000.000000 0.126153 
3010000.000000 0.125848 
3020000.000000 0.125545 
3030000.000000 0.125245 
3040000.000000 0.124946 
3050000.000000 0.124650 
3060000.000000 0.124355 
3070000.000000 0.124063 
3080000.000000 0.123772 
3090000.000000 0.123483 
3100000.000000 0.123197 
3110000.000000 0.122912 
3120000.000000 0.122629 
3130000.000000 0.122348 
3140000.000000 0.122069 
3150000.000000 0.121791 
3160000.000000 0.121516 
3170000.000000 0.121242 
3180000.000000 0.120970 
3190000.000000 0.120700 
3200000.000000 0.120432 
3210000.000000 0.120165 
3220000.000000 0.119900 
3230000.000000 0.119637 
3240000.000000 0.119375 
3250000.000000 0.119115 
3260000.000000 0.118857 
3270000.000000 0.118600 
3280000.000000 0.118346 
3290000.000000 0.118092 
3300000.000000 0.117840 
3310000.000000 0.117590 
3320000.000000 0.117342 
3330000.000000 0.117095 
3340000.000000 0.116849 
3350000.000000 0.116605 
3360000.000000 0.116363 
3370000.000000 0.116122 
3380000.000000 0.115882 
3390000.000000 0.115644 
3400000.000000 0.115408 
3410000.000000 0.115173 
3420000.000000 0.114939 
3430000.000000 0.114707 
3440000.000000 0.114476 
3450000.000000 0.114247 
3460000.000000 0.114019 
3470000.000000 0.113792 
3480000.000000 0.113567 
3490000.000000 0.113343 
3500000.000000 0.113121 
3510000.000000 0.112900 
3520000.000000 0.112680 
3530000.000000 0.112461 
3540000.000000 0.112244 
3550000.000000 0.112028 
3560000.000000 0.111813 
3570000.000000 0.111600 
3580000.000000 0.111387 
3590000.000000 0.111176 
3600000.000000 0.110967 
3610000.000000 0.110758 
3620000.000000 0.110551 
3630000.000000 0.110345 
3640000.000000 0.110140 
3650000.000000 0.109936 
3660000.000000 0.109734 
3670000.000000 0.109532 
3680000.000000 0.109332 
3690000.000000 0.109133 
3700000.000000 0.108935 
3710000.000000 0.108738 
3720000.000000 0.108543 
3730000.000000 0.108348 
3740000.000000 0.108155 
3750000.000000 0.107962 
3760000.000000 0.107771 
3770000.000000 0.107581 
3780000.000000 0.107392 
3790000.000000 0.107204 
3800000.000000 0.107016 
3810000.000000 0.106830 
3820000.000000 0.106646 
3830000.000000 0.106462 
3840000.000000 0.106279 
3850000.000000 0.106097 
3860000.000000 0.105916 
3870000.000000 0.105736 
3880000.000000 0.105557 
3890000.000000 0.105379 
3900000.000000 0.105202 
3910000.000000 0.105026 
3920000.000000 0.104851 
3930000.000000 0.104677 
3940000.000000 0.104504 
3950000.000000 0.104332 
3960000.000000 0.104160 
3970000.000000 0.103990 
3980000.000000 0.103821 
3990000.000000 0.103652 
4000000.000000 0.103484 
4010000.000000 0.103318 
4020000.000000 0.103152 
4030000.000000 0.102987 
4040000.000000 0.102823 
4050000.000000 0.102660 
4060000.000000 0.102497 
4070000.000000 0.102336 
4080000.000000 0.102175 
4090000.000000 0.102015 
4100000.000000 0.101856 
4110000.000000 0.101698 
4120000.000000 0.101541 
4130000.000000 0.101384 
4140000.000000 0.101229 
4150000.000000 0.101074 
4160000.000000 0.100920 
4170000.000000 0.100766 
4180000.000000 0.100614 
4190000.000000 0.100462 
4200000.000000 0.100311 
4210000.000000 0.100161 
4220000.000000 0.100012 
4230000.000000 0.099863 
4240000.000000 0.099715 
4250000.000000 0.099568 
4260000.000000 0.099422 
4270000.000000 0.099276 
4280000.000000 0.099131 
4290000.000000 0.098987 
4300000.000000 0.098844 
4310000.000000 0.098701 
4320000.000000 0.098559 
4330000.000000 0.098418 
4340000.000000 0.098277 
4350000.000000 0.098137 
4360000.000000 0.097998 
4370000.000000 0.097860 
4380000.000000 0.097722 
4390000.000000 0.097585 
4400000.000000 0.097449 
4410000.000000 0.097313 
4420000.000000 0.097178 
4430000.000000 0.097043 
4440000.000000 0.096910 
4450000.000000 0.096777 
4460000.000000 0.096644 
4470000.000000 0.096512 
4480000.000000 0.096381 
4490000.000000 0.096251 
4500000.000000 0.096121 
4510000.000000 0.095992 
4520000.000000 0.095863 
4530000.000000 0.095735 
4540000.000000 0.095608 
4550000.000000 0.095481 
4560000.000000 0.095355 
4570000.000000 0.095229 
4580000.000000 0.095104 
4590000.000000 0.094980 
4600000.000000 0.094856 
4610000.000000 0.094733 
4620000.000000 0.094611 
4630000.000000 0.094489 
4640000.000000 0.094367 
4650000.000000 0.094246 
4660000.000000 0.094126 
4670000.000000 0.094007 
4680000.000000 0.093887 
4690000.000000 0.093769 
4700000.000000 0.093651 
4710000.000000 0.093534 
4720000.000000 0.093417 
4730000.000000 0.093300 
4740000.000000 0.093185 
4750000.000000 0.093069 
4760000.000000 0.092955 
4770000.000000 0.092840 
4780000.000000 0.092727 
4790000.000000 0.092614 
4800000.000000 0.092501 
4810000.000000 0.092389 
4820000.000000 0.092277 
4830000.000000 0.092166 
4840000.000000 0.092056 
4850000.000000 0.091946 
4860000.000000 0.091836 
4870000.000000 0.091727 
4880000.000000 0.091619 
4890000.000000 0.091511 
4900000.000000 0.091403 
4910000.000000 0.091296 
4920000.000000 0.091190 
4930000.000000 0.091084 
4940000.000000 0.090978 
4950000.000000 0.090873 
4960000.000000 0.090768 
4970000.000000 0.090664 
4980000.000000 0.090561 
4990000.000000 0.090457 
5000000.000000 0.090355 
5010000.000000 0.090252 
5020000.000000 0.090150 
5030000.000000 0.090049 
5040000.000000 0.089948 
5050000.000000 0.089848 
5060000.000000 0.089748 
5070000.000000 0.089648 
5080000.000000 0.089549 
5090000.000000 0.089450 
5100000.000000 0.089352 
5110000.000000 0.089254 
5120000.000000 0.089157 
5130000.000000 0.089060 
5140000.000000 0.088963 
5150000.000000 0.088867 
5160000.000000 0.088772 
5170000.000000 0.088676 
5180000.000000 0.088582 
5190000.000000 0.088487 
5200000.000000 0.088393 
5210000.000000 0.088300 
5220000.000000 0.088206 
5230000.000000 0.088114 
5240000.000000 0.088021 
5250000.000000 0.087929 
5260000.000000 0.087838 
5270000.000000 0.087747 
5280000.000000 0.087656 
5290000.000000 0.087565 
5300000.000000 0.087475 
5310000.000000 0.087386 
5320000.000000 0.087297 
5330000.000000 0.087208 
5340000.000000 0.087119 
5350000.000000 0.087031 
5360000.000000 0.086944 
5370000.000000 0.086856 
5380000.000000 0.086769 
5390000.000000 0.086683 
5400000.000000 0.086597 
5410000.000000 0.086511 
5420000.000000 0.086425 
5430000.000000 0.086340 
5440000.000000 0.086255 
5450000.000000 0.086171 
5460000.000000 0.086087 
5470000.000000 0.086003 
5480000.000000 0.085920 
5490000.000000 0.085837 
5500000.000000 0.085755 
5510000.000000 0.085672 
5520000.000000 0.085590 
5530000.000000 0.085509 
5540000.000000 0.085428 
5550000.000000 0.085347 
5560000.000000 0.085266 
5570000.000000 0.085186 
5580000.000000 0.085106 
5590000.000000 0.085027 
5600000.000000 0.084947 
5610000.000000 0.084868 
5620000.000000 0.084790 
5630000.000000 0.084712 
5640000.000000 0.084634 
5650000.000000 0.084556 
5660000.000000 0.084479 
5670000.000000 0.084402 
5680000.000000 0.084326 
5690000.000000 0.084249 
5700000.000000 0.084173 
5710000.000000 0.084098 
5720000.000000 0.084022 
5730000.000000 0.083947 
5740000.000000 0.083872 
5750000.000000 0.083798 
5760000.000000 0.083724 
5770000.000000 0.083650 
5780000.000000 0.083577 
5790000.000000 0.083503 
5800000.000000 0.083431 
5810000.000000 0.083358 
5820000.000000 0.083286 
5830000.000000 0.083214 
5840000.000000 0.083142 
5850000.000000 0.083070 
5860000.000000 0.082999 
5870000.000000 0.082928 
5880000.000000 0.082858 
5890000.000000 0.082788 
5900000.000000 0.082718 
5910000.000000 0.082648 
5920000.000000 0.082579 
5930000.000000 0.082509 
5940000.000000 0.082441 
5950000.000000 0.082372 
5960000.000000 0.082304 
5970000.000000 0.082236 
5980000.000000 0.082168 
5990000.000000 0.082100 
6000000.000000 0.082033 
6010000.000000 0.081966 
6020000.000000 0.081899 
6030000.000000 0.081833 
6040000.000000 0.081767 
6050000.000000 0.081701 
6060000.000000 0.081635 
6070000.000000 0.081570 
6080000.000000 0.081505 
6090000.000000 0.081440 
6100000.000000 0.081376 
6110000.000000 0.081311 
6120000.000000 0.081247 
6130000.000000 0.081183 
6140000.000000 0.081120 
6150000.000000 0.081057 
6160000.000000 0.080993 
6170000.000000 0.080931 
6180000.000000 0.080868 
6190000.000000 0.080806 
6200000.000000 0.080744 
6210000.000000 0.080682 
6220000.000000 0.080620 
6230000.000000 0.080559 
6240000.000000 0.080498 
6250000.000000 0.080437 
6260000.000000 0.080376 
6270000.000000 0.080316 
6280000.000000 0.080256 
6290000.000000 0.080196 
6300000.000000 0.080136 
6310000.000000 0.080077 
6320000.000000 0.080018 
6330000.000000 0.079959 
6340000.000000 0.079900 
6350000.000000 0.079842 
6360000.000000 0.079783 
6370000.000000 0.079725 
6380000.000000 0.079667 
6390000.000000 0.079610 
6400000.000000 0.079553 
6410000.000000 0.079495 
6420000.000000 0.079438 
6430000.000000 0.079382 
6440000.000000 0.079325 
6450000.000000 0.079269 
6460000.000000 0.079213 
6470000.000000 0.079157 
6480000.000000 0.079102 
6490000.000000 0.079046 
6500000.000000 0.078991 
6510000.000000 0.078936 
6520000.000000 0.078881 
6530000.000000 0.078827 
6540000.000000 0.078772 
6550000.000000 0.078718 
6560000.000000 0.078664 
6570000.000000 0.078611 
6580000.000000 0.078557 
6590000.000000 0.078504 
6600000.000000 0.078451 
6610000.000000 0.078398 
6620000.000000 0.078345 
6630000.000000 0.078293 
6640000.000000 0.078240 
6650000.000000 0.078188 
6660000.000000 0.078136 
6670000.000000 0.078085 
6680000.000000 0.078033 
6690000.000000 0.077982 
6700000.000000 0.077931 
6710000.000000 0.077880 
6720000.000000 0.077829 
6730000.000000 0.077779 
6740000.000000 0.077729 
6750000.000000 0.077678 
6760000.000000 0.077628 
6770000.000000 0.077579 
6780000.000000 0.077529 
6790000.000000 0.077480 
6800000.000000 0.077431 
6810000.000000 0.077382 
6820000.000000 0.077333 
6830000.000000 0.077284 
6840000.000000 0.077236 
6850000.000000 0.077188 
6860000.000000 0.077140 
6870000.000000 0.077092 
6880000.000000 0.077044 
6890000.000000 0.076996 
6900000.000000 0.076949 
6910000.000000 0.076902 
6920000.000000 0.076855 
6930000.000000 0.076808 
6940000.000000 0.076762 
6950000.000000 0.076715 
6960000.000000 0.076669 
6970000.000000 0.076623 
6980000.000000 0.076577 
6990000.000000 0.076531 
7000000.000000 0.076485 
7010000.000000 0.076440 
7020000.000000 0.076395 
7030000.000000 0.076350 
7040000.000000 0.076305 
7050000.000000 0.076260 
7060000.000000 0.076216 
7070000.000000 0.076171 
7080000.000000 0.076127 
7090000.000000 0.076083 
7100000.000000 0.076039 
7110000.000000 0.075995 
7120000.000000 0.075952 
7130000.000000 0.075908 
7140000.000000 0.075865 
7150000.000000 0.075822 
7160000.000000 0.075779 
7170000.000000 0.075736 
7180000.000000 0.075694 
7190000.000000 0.075651 
7200000.000000 0.075609 
7210000.000000 0.075567 
7220000.000000 0.075525 
7230000.000000 0.075483 
7240000.000000 0.075442 
7250000.000000 0.075400 
7260000.000000 0.075359 
7270000.000000 0.075318 
7280000.000000 0.075277 
7290000.000000 0.075236 
7300000.000000 0.075195 
7310000.000000 0.075155 
7320000.000000 0.075114 
7330000.000000 0.075074 
7340000.000000 0.075034 
7350000.000000 0.074994 
7360000.000000 0.074954 
7370000.000000 0.074914 
7380000.000000 0.074875 
7390000.000000 0.074836 
7400000.000000 0.074796 
7410000.000000 0.074757 
7420000.000000 0.074718 
7430000.000000 0.074680 
7440000.000000 0.074641 
7450000.000000 0.074602 
7460000.000000 0.074564 
7470000.000000 0.074526 
7480000.000000 0.074488 
7490000.000000 0.074450 
7500000.000000 0.074412 
7510000.000000 0.074375 
7520000.000000 0.074337 
7530000.000000 0.074300 
7540000.000000 0.074262 
7550000.000000 0.074225 
7560000.000000 0.074188 
7570000.000000 0.074152 
7580000.000000 0.074115 
7590000.000000 0.074078 
7600000.000000 0.074042 
7610000.000000 0.074006 
7620000.000000 0.073970 
7630000.000000 0.073934 
7640000.000000 0.073898 
7650000.000000 0.073862 
7660000.000000 0.073827 
7670000.000000 0.073791 
7680000.000000 0.073756 
7690000.000000 0.073721 
7700000.000000 0.073686 
7710000.000000 0.073651 
7720000.000000 0.073616 
7730000.000000 0.073581 
7740000.000000 0.073547 
7750000.000000 0.073512 
7760000.000000 0.073478 
7770000.000000 0.073444 
7780000.000000 0.073410 
7790000.000000 0.073376 
7800000.000000 0.073342 
7810000.000000 0.073308 
7820000.000000 0.073275 
7830000.000000 0.073242 
7840000.000000 0.073208 
7850000.000000 0.073175 
7860000.000000 0.073142 
7870000.000000 0.073109 
7880000.000000 0.073076 
7890000.000000 0.073044 
7900000.000000 0.073011 
7910000.000000 0.072979 
7920000.000000 0.072947 
7930000.000000 0.072914 
7940000.000000 0.072882 
7950000.000000 0.072850 
7960000.000000 0.072819 
7970000.000000 0.072787 
7980000.000000 0.072755 
7990000.000000 0.072724 
8000000.000000 0.072692 
8010000.000000 0.072661 
8020000.000000 0.072630 
8030000.000000 0.072599 
8040000.000000 0.072568 
8050000.000000 0.072538 
8060000.000000 0.072507 
8070000.000000 0.072476 
8080000.000000 0.072446 
8090000.000000 0.072416 
8100000.000000 0.072385 
8110000.000000 0.072355 
8120000.000000 0.072325 
8130000.000000 0.072296 
8140000.000000 0.072266 
8150000.000000 0.072236 
8160000.000000 0.072207 
8170000.000000 0.072177 
8180000.000000 0.072148 
8190000.000000 0.072119 
8200000.000000 0.072090 
8210000.000000 0.072061 
8220000.000000 0.072032 
8230000.000000 0.072003 
8240000.000000 0.071975 
8250000.000000 0.071946 
8260000.000000 0.071918 
8270000.000000 0.071889 
8280000.000000 0.071861 
8290000.000000 0.071833 
8300000.000000 0.071805 
8310000.000000 0.071777 
8320000.000000 0.071749 
8330000.000000 0.071722 
8340000.000000 0.071694 
8350000.000000 0.071666 
8360000.000000 0.071639 
8370000.000000 0.071612 
8380000.000000 0.071585 
8390000.000000 0.071558 
8400000.000000 0.071531 
8410000.000000 0.071504 
8420000.000000 0.071477 
8430000.000000 0.071450 
8440000.000000 0.071424 
8450000.000000 0.071397 
8460000.000000 0.071371 
8470000.000000 0.071345 
8480000.000000 0.071319 
8490000.000000 0.071292 
8500000.000000 0.071267 
8510000.000000 0.071241 
8520000.000000 0.071215 
8530000.000000 0.071189 
8540000.000000 0.071164 
8550000.000000 0.071138 
8560000.000000 0.071113 
8570000.000000 0.071088 
8580000.000000 0.071062 
8590000.000000 0.071037 
8600000.000000 0.071012 
8610000.000000 0.070987 
8620000.000000 0.070963 
8630000.000000 0.070938 
8640000.000000 0.070913 
8650000.000000 0.070889 
8660000.000000 0.070864 
8670000.000000 0.070840 
8680000.000000 0.070816 
8690000.000000 0.070792 
8700000.000000 0.070768 
8710000.000000 0.070744 
8720000.000000 0.070720 
8730000.000000 0.070696 
8740000.000000 0.070672 
8750000.000000 0.070649 
8760000.000000 0.070625 
8770000.000000 0.070602 
8780000.000000 0.070578 
8790000.000000 0.070555 
8800000.000000 0.070532 
8810000.000000 0.070509 
8820000.000000 0.070486 
8830000.000000 0.070463 
8840000.000000 0.070440 
8850000.000000 0.070418 
8860000.000000 0.070395 
8870000.000000 0.070373 
8880000.000000 0.070350 
8890000.000000 0.070328 
8900000.000000 0.070306 
8910000.000000 0.070283 
8920000.000000 0.070261 
8930000.000000 0.070239 
8940000.000000 0.070217 
8950000.000000 0.070195 
8960000.000000 0.070174 
8970000.000000 0.070152 
8980000.000000 0.070131 
8990000.000000 0.070109 
9000000.000000 0.070088 
9010000.000000 0.070066 
9020000.000000 0.070045 
9030000.000000 0.070024 
9040000.000000 0.070003 
9050000.000000 0.069982 
9060000.000000 0.069961 
9070000.000000 0.069940 
9080000.000000 0.069919 
9090000.000000 0.069899 
9100000.000000 0.069878 
9110000.000000 0.069858 
9120000.000000 0.069837 
9130000.000000 0.069817 
9140000.000000 0.069797 
9150000.000000 0.069776 
9160000.000000 0.069756 
9170000.000000 0.069736 
9180000.000000 0.069716 
9190000.000000 0.069696 
9200000.000000 0.069677 
9210000.000000 0.069657 
9220000.000000 0.069637 
9230000.000000 0.069618 
9240000.000000 0.069598 
9250000.000000 0.069579 
9260000.000000 0.069560 
9270000.000000 0.069540 
9280000.000000 0.069521 
9290000.000000 0.069502 
9300000.000000 0.069483 
9310000.000000 0.069464 
9320000.000000 0.069445 
9330000.000000 0.069427 
9340000.000000 0.069408 
9350000.000000 0.069389 
9360000.000000 0.069371 
9370000.000000 0.069352 
9380000.000000 0.069334 
9390000.000000 0.069316 
9400000.000000 0.069297 
9410000.000000 0.069279 
9420000.000000 0.069261 
9430000.000000 0.069243 
9440000.000000 0.069225 
9450000.000000 0.069207 
9460000.000000 0.069189 
9470000.000000 0.069172 
9480000.000000 0.069154 
9490000.000000 0.069136 
9500000.000000 0.069119 
9510000.000000 0.069102 
9520000.000000 0.069084 
9530000.000000 0.069067 
9540000.000000 0.069050 
9550000.000000 0.069032 
9560000.000000 0.069015 
9570000.000000 0.068998 
9580000.000000 0.068981 
9590000.000000 0.068965 
9600000.000000 0.068948 
9610000.000000 0.068931 
9620000.000000 0.068914 
9630000.000000 0.068898 
9640000.000000 0.068881 
9650000.000000 0.068865 
9660000.000000 0.068848 
9670000.000000 0.068832 
9680000.000000 0.068816 
9690000.000000 0.068800 
9700000.000000 0.068784 
9710000.000000 0.068768 
9720000.000000 0.068752 
9730000.000000 0.068736 
9740000.000000 0.068720 
9750000.000000 0.068704 
9760000.000000 0.068688 
9770000.000000 0.068673 
9780000.000000 0.068657 
9790000.000000 0.068642 
9800000.000000 0.068626 
9810000.000000 0.068611 
9820000.000000 0.068596 
9830000.000000 0.068580 
9840000.000000 0.068565 
9850000.000000 0.068550 
9860000.000000 0.068535 
9870000.000000 0.068520 
9880000.000000 0.068505 
9890000.000000 0.068490 
9900000.000000 0.068475 
9910000.000000 0.068461 
9920000.000000 0.068446 
9930000.000000 0.068432 
9940000.000000 0.068417 
9950000.000000 0.068403 
9960000.000000 0.068388 
9970000.000000 0.068374 
9980000.000000 0.068360 
9990000.000000 0.068345 
10000000.000000 0.068331 
10000000.000000 0.068331 
10050050.050050 0.068261 
10100100.100100 0.068193 
10150150.150150 0.068126 
10200200.200200 0.068061 
10250250.250250 0.067997 
10300300.300300 0.067935 
10350350.350350 0.067874 
10400400.400400 0.067815 
10450450.450450 0.067757 
10500500.500501 0.067700 
10550550.550551 0.067645 
10600600.600601 0.067591 
10650650.650651 0.067538 
10700700.700701 0.067487 
10750750.750751 0.067437 
10800800.800801 0.067389 
10850850.850851 0.067341 
10900900.900901 0.067295 
10950950.950951 0.067250 
11001001.001001 0.067207 
11051051.051051 0.067164 
11101101.101101 0.067123 
11151151.151151 0.067083 
11201201.201201 0.067044 
11251251.251251 0.067007 
11301301.301301 0.066970 
11351351.351351 0.066935 
11401401.401401 0.066901 
11451451.451451 0.066868 
11501501.501502 0.066836 
11551551.551552 0.066805 
11601601.601602 0.066775 
11651651.651652 0.066746 
11701701.701702 0.066718 
11751751.751752 0.066691 
11801801.801802 0.066666 
11851851.851852 0.066641 
11901901.901902 0.066617 
11951951.951952 0.066595 
12002002.002002 0.066573 
12052052.052052 0.066552 
12102102.102102 0.066532 
12152152.152152 0.066514 
12202202.202202 0.066496 
12252252.252252 0.066479 
12302302.302302 0.066463 
12352352.352352 0.066448 
12402402.402402 0.066434 
12452452.452452 0.066420 
12502502.502503 0.066408 
12552552.552553 0.066396 
12602602.602603 0.066386 
12652652.652653 0.066376 
12702702.702703 0.066367 
12752752.752753 0.066359 
12802802.802803 0.066352 
12852852.852853 0.066345 
12902902.902903 0.066340 
12952952.952953 0.066335 
13003003.003003 0.066331 
13053053.053053 0.066328 
13103103.103103 0.066326 
13153153.153153 0.066324 
13203203.203203 0.066323 
13253253.253253 0.066323 
13303303.303303 0.066324 
13353353.353353 0.066326 
13403403.403403 0.066328 
13453453.453453 0.066331 
13503503.503504 0.066335 
13553553.553554 0.066339 
13603603.603604 0.066345 
13653653.653654 0.066351 
13703703.703704 0.066357 
13753753.753754 0.066365 
13803803.803804 0.066373 
13853853.853854 0.066381 
13903903.903904 0.066391 
13953953.953954 0.066401 
14004004.004004 0.066412 
14054054.054054 0.066424 
14104104.104104 0.066436 
14154154.154154 0.066449 
14204204.204204 0.066462 
14254254.254254 0.066476 
14304304.304304 0.066491 
14354354.354354 0.066507 
14404404.404404 0.066523 
14454454.454454 0.066540 
14504504.504505 0.066557 
14554554.554555 0.066575 
14604604.604605 0.066594 
14654654.654655 0.066613 
14704704.704705 0.066633 
14754754.754755 0.066654 
14804804.804805 0.066675 
14854854.854855 0.066696 
14904904.904905 0.066719 
14954954.954955 0.066742 
15005005.005005 0.066765 
15055055.055055 0.066789 
15105105.105105 0.066814 
15155155.155155 0.066839 
15205205.205205 0.066865 
15255255.255255 0.066891 
15305305.305305 0.066918 
15355355.355355 0.066946 
15405405.405405 0.066974 
15455455.455455 0.067003 
15505505.505506 0.067032 
15555555.555556 0.067062 
15605605.605606 0.067092 
15655655.655656 0.067123 
15705705.705706 0.067154 
15755755.755756 0.067186 
15805805.805806 0.067219 
15855855.855856 0.067252 
15905905.905906 0.067285 
15955955.955956 0.067319 
16006006.006006 0.067354 
16056056.056056 0.067389 
16106106.106106 0.067425 
16156156.156156 0.067461 
16206206.206206 0.067497 
16256256.256256 0.067535 
16306306.306306 0.067572 
16356356.356356 0.067610 
16406406.406406 0.067649 
16456456.456456 0.067688 
16506506.506507 0.067728 
16556556.556557 0.067768 
16606606.606607 0.067809 
16656656.656657 0.067850 
16706706.706707 0.067891 
16756756.756757 0.067933 
16806806.806807 0.067976 
16856856.856857 0.068019 
16906906.906907 0.068063 
16956956.956957 0.068107 
17007007.007007 0.068151 
17057057.057057 0.068196 
17107107.107107 0.068242 
17157157.157157 0.068287 
17207207.207207 0.068334 
17257257.257257 0.068381 
17307307.307307 0.068428 
17357357.357357 0.068476 
17407407.407407 0.068524 
17457457.457457 0.068572 
17507507.507508 0.068622 
17557557.557558 0.068671 
17607607.607608 0.068721 
17657657.657658 0.068772 
17707707.707708 0.068822 
17757757.757758 0.068874 
17807807.807808 0.068926 
17857857.857858 0.068978 
17907907.907908 0.069030 
17957957.957958 0.069084 
18008008.008008 0.069137 
18058058.058058 0.069191 
18108108.108108 0.069245 
18158158.158158 0.069300 
18208208.208208 0.069356 
18258258.258258 0.069411 
18308308.308308 0.069467 
18358358.358358 0.069524 
18408408.408408 0.069581 
18458458.458458 0.069638 
18508508.508509 0.069696 
18558558.558559 0.069754 
18608608.608609 0.069813 
18658658.658659 0.069872 
18708708.708709 0.069931 
18758758.758759 0.069991 
18808808.808809 0.070052 
18858858.858859 0.070112 
18908908.908909 0.070173 
18958958.958959 0.070235 
19009009.009009 0.070297 
19059059.059059 0.070359 
19109109.109109 0.070422 
19159159.159159 0.070485 
19209209.209209 0.070549 
19259259.259259 0.070613 
19309309.309309 0.070677 
19359359.359359 0.070742 
19409409.409409 0.070807 
19459459.459459 0.070873 
19509509.509510 0.070939 
19559559.559560 0.071005 
19609609.609610 0.071072 
19659659.659660 0.071139 
19709709.709710 0.071207 
19759759.759760 0.071274 
19809809.809810 0.071343 
19859859.859860 0.071412 
19909909.909910 0.071481 
19959959.959960 0.071550 
20010010.010010 0.071620 
20060060.060060 0.071691 
20110110.110110 0.071761 
20160160.160160 0.071832 
20210210.210210 0.071904 
20260260.260260 0.071976 
20310310.310310 0.072048 
20360360.360360 0.072121 
20410410.410410 0.072194 
20460460.460460 0.072267 
20510510.510511 0.072341 
20560560.560561 0.072415 
20610610.610611 0.072490 
20660660.660661 0.072565 
20710710.710711 0.072640 
20760760.760761 0.072716 
20810810.810811 0.072792 
20860860.860861 0.072868 
20910910.910911 0.072945 
20960960.960961 0.073022 
21011011.011011 0.073100 
21061061.061061 0.073178 
21111111.111111 0.073256 
21161161.161161 0.073335 
21211211.211211 0.073414 
21261261.261261 0.073494 
21311311.311311 0.073574 
21361361.361361 0.073654 
21411411.411411 0.073734 
21461461.461461 0.073816 
21511511.511512 0.073897 
21561561.561562 0.073979 
21611611.611612 0.074061 
21661661.661662 0.074143 
21711711.711712 0.074226 
21761761.761762 0.074310 
21811811.811812 0.074393 
21861861.861862 0.074477 
21911911.911912 0.074562 
21961961.961962 0.074646 
22012012.012012 0.074732 
22062062.062062 0.074817 
22112112.112112 0.074903 
22162162.162162 0.074989 
22212212.212212 0.075076 
22262262.262262 0.075163 
22312312.312312 0.075250 
22362362.362362 0.075338 
22412412.412412 0.075426 
22462462.462462 0.075515 
22512512.512513 0.075604 
22562562.562563 0.075693 
22612612.612613 0.075783 
22662662.662663 0.075873 
22712712.712713 0.075963 
22762762.762763 0.076054 
22812812.812813 0.076145 
22862862.862863 0.076237 
22912912.912913 0.076329 
22962962.962963 0.076421 
23013013.013013 0.076514 
23063063.063063 0.076607 
23113113.113113 0.076700 
23163163.163163 0.076794 
23213213.213213 0.076888 
23263263.263263 0.076983 
23313313.313313 0.077077 
23363363.363363 0.077173 
23413413.413413 0.077268 
23463463.463463 0.077364 
23513513.513514 0.077461 
23563563.563564 0.077558 
23613613.613614 0.077655 
23663663.663664 0.077752 
23713713.713714 0.077850 
23763763.763764 0.077949 
23813813.813814 0.078047 
23863863.863864 0.078146 
23913913.913914 0.078246 
23963963.963964 0.078346 
24014014.014014 0.078446 
24064064.064064 0.078547 
24114114.114114 0.078648 
24164164.164164 0.078749 
24214214.214214 0.078851 
24264264.264264 0.078953 
24314314.314314 0.079055 
24364364.364364 0.079158 
24414414.414414 0.079262 
24464464.464464 0.079365 
24514514.514515 0.079469 
24564564.564565 0.079574 
24614614.614615 0.079679 
24664664.664665 0.079784 
24714714.714715 0.079889 
24764764.764765 0.079995 
24814814.814815 0.080102 
24864864.864865 0.080209 
24914914.914915 0.080316 
24964964.964965 0.080423 
25015015.015015 0.080531 
25065065.065065 0.080640 
25115115.115115 0.080748 
25165165.165165 0.080857 
25215215.215215 0.080967 
25265265.265265 0.081077 
25315315.315315 0.081187 
25365365.365365 0.081298 
25415415.415415 0.081409 
25465465.465465 0.081521 
25515515.515516 0.081632 
25565565.565566 0.081745 
25615615.615616 0.081857 
25665665.665666 0.081971 
25715715.715716 0.082084 
25765765.765766 0.082198 
25815815.815816 0.082312 
25865865.865866 0.082427 
25915915.915916 0.082542 
25965965.965966 0.082658 
26016016.016016 0.082774 
26066066.066066 0.082890 
26116116.116116 0.083007 
26166166.166166 0.083124 
26216216.216216 0.083242 
26266266.266266 0.083360 
26316316.316316 0.083478 
26366366.366366 0.083597 
26416416.416416 0.083716 
26466466.466466 0.083836 
26516516.516517 0.083956 
26566566.566567 0.084076 
26616616.616617 0.084197 
26666666.666667 0.084319 
26716716.716717 0.084440 
26766766.766767 0.084563 
26816816.816817 0.084685 
26866866.866867 0.084808 
26916916.916917 0.084932 
26966966.966967 0.085056 
27017017.017017 0.085180 
27067067.067067 0.085305 
27117117.117117 0.085430 
27167167.167167 0.085556 
27217217.217217 0.085682 
27267267.267267 0.085808 
27317317.317317 0.085935 
27367367.367367 0.086062 
27417417.417417 0.086190 
27467467.467467 0.086318 
27517517.517518 0.086447 
27567567.567568 0.086576 
27617617.617618 0.086706 
27667667.667668 0.086836 
27717717.717718 0.086966 
27767767.767768 0.087097 
27817817.817818 0.087229 
27867867.867868 0.087360 
27917917.917918 0.087493 
27967967.967968 0.087625 
28018018.018018 0.087759 
28068068.068068 0.087892 
28118118.118118 0.088026 
28168168.168168 0.088161 
28218218.218218 0.088296 
28268268.268268 0.088432 
28318318.318318 0.088568 
28368368.368368 0.088704 
28418418.418418 0.088841 
28468468.468468 0.088978 
28518518.518519 0.089116 
28568568.568569 0.089255 
28618618.618619 0.089393 
28668668.668669 0.089533 
28718718.718719 0.089672 
28768768.768769 0.089813 
28818818.818819 0.089953 
28868868.868869 0.090095 
28918918.918919 0.090236 
28968968.968969 0.090379 
29019019.019019 0.090521 
29069069.069069 0.090665 
29119119.119119 0.090808 
29169169.169169 0.090952 
29219219.219219 0.091097 
29269269.269269 0.091242 
29319319.319319 0.091388 
29369369.369369 0.091534 
29419419.419419 0.091681 
29469469.469469 0.091828 
29519519.519520 0.091976 
29569569.569570 0.092124 
29619619.619620 0.092273 
29669669.669670 0.092422 
29719719.719720 0.092572 
29769769.769770 0.092722 
29819819.819820 0.092873 
29869869.869870 0.093025 
29919919.919920 0.093177 
29969969.969970 0.093329 
30020020.020020 0.093482 
30070070.070070 0.093636 
30120120.120120 0.093790 
30170170.170170 0.093944 
30220220.220220 0.094100 
30270270.270270 0.094255 
30320320.320320 0.094412 
30370370.370370 0.094568 
30420420.420420 0.094726 
30470470.470470 0.094884 
30520520.520521 0.095042 
30570570.570571 0.095201 
30620620.620621 0.095361 
30670670.670671 0.095521 
30720720.720721 0.095682 
30770770.770771 0.095843 
30820820.820821 0.096005 
30870870.870871 0.096168 
30920920.920921 0.096331 
30970970.970971 0.096495 
31021021.021021 0.096659 
31071071.071071 0.096824 
31121121.121121 0.096989 
31171171.171171 0.097156 
31221221.221221 0.097322 
31271271.271271 0.097490 
31321321.321321 0.097658 
31371371.371371 0.097826 
31421421.421421 0.097995 
31471471.471471 0.098165 
31521521.521522 0.098335 
31571571.571572 0.098506 
31621621.621622 0.098678 
31671671.671672 0.098850 
31721721.721722 0.099023 
31771771.771772 0.099197 
31821821.821822 0.099371 
31871871.871872 0.099546 
31921921.921922 0.099722 
31971971.971972 0.099898 
32022022.022022 0.100075 
32072072.072072 0.100252 
32122122.122122 0.100430 
32172172.172172 0.100609 
32222222.222222 0.100789 
32272272.272272 0.100969 
32322322.322322 0.101150 
32372372.372372 0.101331 
32422422.422422 0.101514 
32472472.472472 0.101697 
32522522.522523 0.101880 
32572572.572573 0.102065 
32622622.622623 0.102250 
32672672.672673 0.102436 
32722722.722723 0.102622 
32772772.772773 0.102809 
32822822.822823 0.102997 
32872872.872873 0.103186 
32922922.922923 0.103375 
32972972.972973 0.103566 
33023023.023023 0.103757 
33073073.073073 0.103948 
33123123.123123 0.104141 
33173173.173173 0.104334 
33223223.223223 0.104528 
33273273.273273 0.104723 
33323323.323323 0.104918 
33373373.373373 0.105115 
33423423.423423 0.105312 
33473473.473473 0.105510 
33523523.523524 0.105708 
33573573.573574 0.105908 
33623623.623624 0.106108 
33673673.673674 0.106309 
33723723.723724 0.106511 
33773773.773774 0.106714 
33823823.823824 0.106918 
33873873.873874 0.107122 
33923923.923924 0.107327 
33973973.973974 0.107534 
34024024.024024 0.107741 
34074074.074074 0.107949 
34124124.124124 0.108157 
34174174.174174 0.108367 
34224224.224224 0.108578 
34274274.274274 0.108789 
34324324.324324 0.109001 
34374374.374374 0.109215 
34424424.424424 0.109429 
34474474.474474 0.109644 
34524524.524525 0.109860 
34574574.574575 0.110077 
34624624.624625 0.110295 
34674674.674675 0.110513 
34724724.724725 0.110733 
34774774.774775 0.110954 
34824824.824825 0.111176 
34874874.874875 0.111398 
34924924.924925 0.111622 
34974974.974975 0.111847 
35025025.025025 0.112072 
35075075.075075 0.112299 
35125125.125125 0.112527 
35175175.175175 0.112756 
35225225.225225 0.112985 
35275275.275275 0.113216 
35325325.325325 0.113448 
35375375.375375 0.113681 
35425425.425425 0.113915 
35475475.475475 0.114150 
35525525.525526 0.114387 
35575575.575576 0.114624 
35625625.625626 0.114862 
35675675.675676 0.115102 
35725725.725726 0.115343 
35775775.775776 0.115585 
35825825.825826 0.115828 
35875875.875876 0.116072 
35925925.925926 0.116317 
35975975.975976 0.116564 
36026026.026026 0.116812 
36076076.076076 0.117061 
36126126.126126 0.117311 
36176176.176176 0.117562 
36226226.226226 0.117815 
36276276.276276 0.118069 
36326326.326326 0.118324 
36376376.376376 0.118581 
36426426.426426 0.118838 
36476476.476476 0.119098 
36526526.526527 0.119358 
36576576.576577 0.119620 
36626626.626627 0.119883 
36676676.676677 0.120147 
36726726.726727 0.120413 
36776776.776777 0.120681 
36826826.826827 0.120949 
36876876.876877 0.121219 
36926926.926927 0.121491 
36976976.976977 0.121764 
37027027.027027 0.122038 
37077077.077077 0.122314 
37127127.127127 0.122592 
37177177.177177 0.122871 
37227227.227227 0.123151 
37277277.277277 0.123434 
37327327.327327 0.123717 
37377377.377377 0.124003 
37427427.427427 0.124289 
37477477.477477 0.124578 
37527527.527528 0.124868 
37577577.577578 0.125160 
37627627.627628 0.125453 
37677677.677678 0.125749 
37727727.727728 0.126046 
37777777.777778 0.126344 
37827827.827828 0.126645 
37877877.877878 0.126947 
37927927.927928 0.127251 
37977977.977978 0.127557 
38028028.028028 0.127865 
38078078.078078 0.128175 
38128128.128128 0.128486 
38178178.178178 0.128800 
38228228.228228 0.129115 
38278278.278278 0.129433 
38328328.328328 0.129752 
38378378.378378 0.130074 
38428428.428428 0.130397 
38478478.478478 0.130723 
38528528.528529 0.131051 
38578578.578579 0.131381 
38628628.628629 0.131713 
38678678.678679 0.132048 
38728728.728729 0.132384 
38778778.778779 0.132723 
38828828.828829 0.133065 
38878878.878879 0.133408 
38928928.928929 0.133754 
38978978.978979 0.134103 
39029029.029029 0.134454 
39079079.079079 0.134807 
39129129.129129 0.135163 
39179179.179179 0.135522 
39229229.229229 0.135883 
39279279.279279 0.136247 
39329329.329329 0.136613 
39379379.379379 0.136983 
39429429.429429 0.137355 
39479479.479479 0.137730 
39529529.529530 0.138108 
39579579.579580 0.138489 
39629629.629630 0.138873 
39679679.679680 0.139259 
39729729.729730 0.139649 
39779779.779780 0.140043 
39829829.829830 0.140439 
39879879.879880 0.140839 
39929929.929930 0.141242 
39979979.979980 0.141648 
40030030.030030 0.142058 
40080080.080080 0.142472 
40130130.130130 0.142889 
40180180.180180 0.143310 
40230230.230230 0.143734 
40280280.280280 0.144162 
40330330.330330 0.144595 
40380380.380380 0.145031 
40430430.430430 0.145471 
40480480.480480 0.145916 
40530530.530531 0.146365 
40580580.580581 0.146818 
40630630.630631 0.147276 
40680680.680681 0.147738 
40730730.730731 0.148205 
40780780.780781 0.148676 
40830830.830831 0.149153 
40880880.880881 0.149634 
40930930.930931 0.150121 
40980980.980981 0.150613 
41031031.031031 0.151110 
41081081.081081 0.151613 
41131131.131131 0.152122 
41181181.181181 0.152636 
41231231.231231 0.153157 
41281281.281281 0.153683 
41331331.331331 0.154216 
41381381.381381 0.154756 
41431431.431431 0.155302 
41481481.481481 0.155855 
41531531.531532 0.156415 
41581581.581582 0.156983 
41631631.631632 0.157558 
41681681.681682 0.158141 
41731731.731732 0.158732 
41781781.781782 0.159331 
41831831.831832 0.159940 
41881881.881882 0.160557 
41931931.931932 0.161183 
41981981.981982 0.161819 
42032032.032032 0.162465 
42082082.082082 0.163122 
42132132.132132 0.163789 
42182182.182182 0.164468 
42232232.232232 0.165158 
42282282.282282 0.165861 
42332332.332332 0.166576 
42382382.382382 0.167305 
42432432.432432 0.168048 
42482482.482482 0.168806 
42532532.532533 0.169579 
42582582.582583 0.170369 
42632632.632633 0.171175 
42682682.682683 0.172000 
42732732.732733 0.172844 
42782782.782783 0.173709 
42832832.832833 0.174595 
42882882.882883 0.175504 
42932932.932933 0.176438 
42982982.982983 0.177398 
43033033.033033 0.178387 
43083083.083083 0.179407 
43133133.133133 0.180461 
43183183.183183 0.181550 
43233233.233233 0.182680 
43283283.283283 0.183853 
43333333.333333 0.185075 
43383383.383383 0.186351 
43433433.433433 0.187688 
43483483.483483 0.189095 
43533533.533534 0.190582 
43583583.583584 0.192163 
43633633.633634 0.193855 
43683683.683684 0.195683 
43733733.733734 0.197680 
43783783.783784 0.199899 
43833833.833834 0.202425 
43883883.883884 0.205416 
43933933.933934 0.209247 
43983983.983984 0.215600 
43983983.983984 0.220837 


==> data/VLE_Nitrogen_Hexane_3800000Pa_kij_0.09.dat <==
       T       z
505.505506 0.934446 
505.505506 0.942038 
505.105105 0.943465 
504.704705 0.944300 
504.304304 0.944847 
503.903904 0.945221 
503.503504 0.945480 
503.103103 0.945656 
502.702703 0.945770 
502.302302 0.945837 
501.901902 0.945866 
501.501502 0.945866 
501.101101 0.945842 
500.700701 0.945798 
500.300300 0.945737 
499.899900 0.945663 
499.499499 0.945578 
499.099099 0.945483 
498.698699 0.945380 
498.298298 0.945270 
497.897898 0.945155 
497.497497 0.945035 
497.097097 0.944911 
496.696697 0.944783 
496.296296 0.944653 
495.895896 0.944521 
495.495495 0.944387 
495.095095 0.944252 
494.694695 0.944116 
494.294294 0.943979 
493.893894 0.943841 
493.493493 0.943704 
493.093093 0.943566 
492.692693 0.943429 
492.292292 0.943292 
491.891892 0.943155 
491.491491 0.943019 
491.091091 0.942883 
490.690691 0.942749 
490.290290 0.942615 
489.889890 0.942482 
489.489489 0.942351 
489.089089 0.942220 
488.688689 0.942091 
488.288288 0.941962 
487.887888 0.941835 
487.487487 0.941709 
487.087087 0.941585 
486.686687 0.941462 
486.286286 0.941340 
485.885886 0.941220 
485.485485 0.941101 
485.085085 0.940983 
484.684685 0.940867 
484.284284 0.940752 
483.883884 0.940639 
483.483483 0.940527 
483.083083 0.940416 
482.682683 0.940307 
482.282282 0.940200 
481.881882 0.940094 
481.481481 0.939989 
481.081081 0.939886 
480.680681 0.939784 
480.280280 0.939684 
479.879880 0.939585 
479.479479 0.939488 
479.079079 0.939392 
478.678679 0.939297 
478.278278 0.939204 
477.877878 0.939112 
477.477477 0.939022 
477.077077 0.938933 
476.676677 0.938846 
476.276276 0.938759 
475.875876 0.938675 
475.475475 0.938591 
475.075075 0.938509 
474.674675 0.938428 
474.274274 0.938349 
473.873874 0.938270 
473.473473 0.938193 
473.073073 0.938118 
472.672673 0.938043 
472.272272 0.937970 
471.871872 0.937899 
471.471471 0.937828 
471.071071 0.937759 
470.670671 0.937690 
470.270270 0.937624 
469.869870 0.937558 
469.469469 0.937493 
469.069069 0.937430 
468.668669 0.937368 
468.268268 0.937307 
467.867868 0.937247 
467.467467 0.937188 
467.067067 0.937130 
466.666667 0.937074 
466.266266 0.937018 
465.865866 0.936964 
465.465465 0.936911 
465.065065 0.936858 
464.664665 0.936807 
464.264264 0.936757 
463.863864 0.936708 
463.463463 0.936660 
463.063063 0.936613 
462.662663 0.936567 
462.262262 0.936522 
461.861862 0.936477 
461.461461 0.936434 
461.061061 0.936392 
460.660661 0.936351 
460.260260 0.936311 
459.859860 0.936271 
459.459459 0.936233 
459.059059 0.936195 
458.658659 0.936159 
458.258258 0.936123 
457.857858 0.936088 
457.457457 0.936054 
457.057057 0.936021 
456.656657 0.935989 
456.256256 0.935957 
455.855856 0.935926 
455.455455 0.935897 
455.055055 0.935868 
454.654655 0.935840 
454.254254 0.935812 
453.853854 0.935786 
453.453453 0.935760 
453.053053 0.935735 
452.652653 0.935711 
452.252252 0.935687 
451.851852 0.935664 
451.451451 0.935642 
451.051051 0.935621 
450.650651 0.935601 
450.250250 0.935581 
449.849850 0.935562 
449.449449 0.935543 
449.049049 0.935526 
448.648649 0.935509 
448.248248 0.935492 
447.847848 0.935476 
447.447447 0.935461 
447.047047 0.935447 
446.646647 0.935433 
446.246246 0.935420 
445.845846 0.935408 
445.445445 0.935396 
445.045045 0.935385 
444.644645 0.935374 
444.244244 0.935364 
443.843844 0.935355 
443.443443 0.935346 
443.043043 0.935338 
442.642643 0.935330 
442.242242 0.935323 
441.841842 0.935317 
441.441441 0.935311 
441.041041 0.935305 
440.640641 0.935301 
440.240240 0.935296 
439.839840 0.935293 
439.439439 0.935289 
439.039039 0.935287 
438.638639 0.935285 
438.238238 0.935283 
437.837838 0.935282 
437.437437 0.935281 
437.037037 0.935281 
436.636637 0.935281 
436.236236 0.935282 
435.835836 0.935283 
435.435435 0.935285 
435.035035 0.935287 
434.634635 0.935290 
434.234234 0.935293 
433.833834 0.935297 
433.433433 0.935301 
433.033033 0.935305 
432.632633 0.935310 
432.232232 0.935315 
431.831832 0.935321 
431.431431 0.935327 
431.031031 0.935334 
430.630631 0.935341 
430.230230 0.935348 
429.829830 0.935356 
429.429429 0.935364 
429.029029 0.935373 
428.628629 0.935382 
428.228228 0.935391 
427.827828 0.935401 
427.427427 0.935411 
427.027027 0.935421 
426.626627 0.935432 
426.226226 0.935443 
425.825826 0.935455 
425.425425 0.935466 
425.025025 0.935479 
424.624625 0.935491 
424.224224 0.935504 
423.823824 0.935517 
423.423423 0.935531 
423.023023 0.935545 
422.622623 0.935559 
422.222222 0.935573 
421.821822 0.935588 
421.421421 0.935603 
421.021021 0.935618 
420.620621 0.935634 
420.220220 0.935650 
419.819820 0.935666 
419.419419 0.935683 
419.019019 0.935700 
418.618619 0.935717 
418.218218 0.935734 
417.817818 0.935752 
417.417417 0.935770 
417.017017 0.935788 
416.616617 0.935806 
416.216216 0.935825 
415.815816 0.935844 
415.415415 0.935863 
415.015015 0.935883 
414.614615 0.935902 
414.214214 0.935922 
413.813814 0.935942 
413.413413 0.935963 
413.013013 0.935983 
412.612613 0.936004 
412.212212 0.936025 
411.811812 0.936046 
411.411411 0.936068 
411.011011 0.936089 
410.610611 0.936111 
410.210210 0.936133 
409.809810 0.936156 
409.409409 0.936178 
409.009009 0.936201 
408.608609 0.936224 
408.208208 0.936247 
407.807808 0.936270 
407.407407 0.936293 
407.007007 0.936317 
406.606607 0.936341 
406.206206 0.936365 
405.805806 0.936389 
405.405405 0.936413 
405.005005 0.936437 
404.604605 0.936462 
404.204204 0.936487 
403.803804 0.936512 
403.403403 0.936537 
403.003003 0.936562 
402.602603 0.936587 
402.202202 0.936613 
401.801802 0.936638 
401.401401 0.936664 
401.001001 0.936690 
400.600601 0.936716 
400.200200 0.936742 
399.799800 0.936768 
399.399399 0.936795 
398.998999 0.936821 
398.598599 0.936848 
398.198198 0.936875 
397.797798 0.936902 
397.397397 0.936929 
396.996997 0.936956 
396.596597 0.936983 
396.196196 0.937010 
395.795796 0.937038 
395.395395 0.937065 
394.994995 0.937093 
394.594595 0.937120 
394.194194 0.937148 
393.793794 0.937176 
393.393393 0.937204 
392.992993 0.937232 
392.592593 0.937260 
392.192192 0.937288 
391.791792 0.937316 
391.391391 0.937345 
390.990991 0.937373 
390.590591 0.937402 
390.190190 0.937430 
389.789790 0.937459 
389.389389 0.937487 
388.988989 0.937516 
388.588589 0.937545 
388.188188 0.937574 
387.787788 0.937603 
387.387387 0.937631 
386.986987 0.937660 
386.586587 0.937689 
386.186186 0.937719 
385.785786 0.937748 
385.385385 0.937777 
384.984985 0.937806 
384.584585 0.937835 
384.184184 0.937864 
383.783784 0.937894 
383.383383 0.937923 
382.982983 0.937952 
382.582583 0.937982 
382.182182 0.938011 
381.781782 0.938040 
381.381381 0.938070 
380.980981 0.938099 
380.580581 0.938129 
380.180180 0.938158 
379.779780 0.938188 
379.379379 0.938217 
378.978979 0.938247 
378.578579 0.938276 
378.178178 0.938305 
377.777778 0.938335 
377.377377 0.938364 
376.976977 0.938394 
376.576577 0.938423 
376.176176 0.938453 
375.775776 0.938482 
375.375375 0.938512 
374.974975 0.938541 
374.574575 0.938571 
374.174174 0.938600 
373.773774 0.938629 
373.373373 0.938659 
372.972973 0.938688 
372.572573 0.938717 
372.172172 0.938746 
371.771772 0.938776 
371.371371 0.938805 
370.970971 0.938834 
370.570571 0.938863 
370.170170 0.938892 
369.769770 0.938921 
369.369369 0.938950 
368.968969 0.938979 
368.568569 0.939008 
368.168168 0.939037 
367.767768 0.939066 
367.367367 0.939095 
366.966967 0.939124 
366.566567 0.939152 
366.166166 0.939181 
365.765766 0.939210 
365.365365 0.939238 
364.964965 0.939267 
364.564565 0.939295 
364.164164 0.939323 
363.763764 0.939352 
363.363363 0.939380 
362.962963 0.939408 
362.562563 0.939436 
362.162162 0.939464 
361.761762 0.939492 
361.361361 0.939520 
360.960961 0.939548 
360.560561 0.939576 
360.160160 0.939603 
359.759760 0.939631 
359.359359 0.939658 
358.958959 0.939686 
358.558559 0.939713 
358.158158 0.939740 
357.757758 0.939767 
357.357357 0.939794 
356.956957 0.939821 
356.556557 0.939848 
356.156156 0.939875 
355.755756 0.939901 
355.355355 0.939928 
354.954955 0.939954 
354.554555 0.939981 
354.154154 0.940007 
353.753754 0.940033 
353.353353 0.940059 
352.952953 0.940085 
352.552553 0.940111 
352.152152 0.940137 
351.751752 0.940162 
351.351351 0.940188 
350.950951 0.940213 
350.550551 0.940238 
350.150150 0.940263 
349.749750 0.940288 
349.349349 0.940313 
348.948949 0.940338 
348.548549 0.940363 
348.148148 0.940387 
347.747748 0.940412 
347.347347 0.940436 
346.946947 0.940460 
346.546547 0.940484 
346.146146 0.940508 
345.745746 0.940532 
345.345345 0.940555 
344.944945 0.940579 
344.544545 0.940602 
344.144144 0.940625 
343.743744 0.940648 
343.343343 0.940671 
342.942943 0.940694 
342.542543 0.940716 
342.142142 0.940739 
341.741742 0.940761 
341.341341 0.940783 
340.940941 0.940805 
340.540541 0.940827 
340.140140 0.940848 
339.739740 0.940870 
339.339339 0.940891 
338.938939 0.940912 
338.538539 0.940933 
338.138138 0.940954 
337.737738 0.940975 
337.337337 0.940995 
336.936937 0.941016 
336.536537 0.941036 
336.136136 0.941056 
335.735736 0.941075 
335.335335 0.941095 
334.934935 0.941115 
334.534535 0.941134 
334.134134 0.941153 
333.733734 0.941172 
333.333333 0.941191 
332.932933 0.941209 
332.532533 0.941227 
332.132132 0.941246 
331.731732 0.941264 
331.331331 0.941281 
330.930931 0.941299 
330.530531 0.941316 
330.130130 0.941334 
329.729730 0.941351 
329.329329 0.941367 
328.928929 0.941384 
328.528529 0.941400 
328.128128 0.941417 
327.727728 0.941433 
327.327327 0.941448 
326.926927 0.941464 
326.526527 0.941479 
326.126126 0.941495 
325.725726 0.941510 
325.325325 0.941524 
324.924925 0.941539 
324.524525 0.941553 
324.124124 0.941567 
323.723724 0.941581 
323.323323 0.941595 
322.922923 0.941608 
322.522523 0.941621 
322.122122 0.941634 
321.721722 0.941647 
321.321321 0.941660 
320.920921 0.941672 
320.520521 0.941684 
320.120120 0.941696 
319.719720 0.941707 
319.319319 0.941719 
318.918919 0.941730 
318.518519 0.941741 
318.118118 0.941751 
317.717718 0.941762 
317.317317 0.941772 
316.916917 0.941782 
316.516517 0.941791 
316.116116 0.941801 
315.715716 0.941810 
315.315315 0.941819 
314.914915 0.941827 
314.514515 0.941836 
314.114114 0.941844 
313.713714 0.941852 
313.313313 0.941859 
312.912913 0.941867 
312.512513 0.941874 
312.112112 0.941880 
311.711712 0.941887 
311.311311 0.941893 
310.910911 0.941899 
310.510511 0.941905 
310.110110 0.941910 
309.709710 0.941916 
309.309309 0.941920 
308.908909 0.941925 
308.508509 0.941929 
308.108108 0.941933 
307.707708 0.941937 
307.307307 0.941941 
306.906907 0.941944 
306.506507 0.941947 
306.106106 0.941949 
305.705706 0.941952 
305.305305 0.941954 
304.904905 0.941955 
304.504505 0.941957 
304.104104 0.941958 
303.703704 0.941959 
303.303303 0.941959 
302.902903 0.941959 
302.502503 0.941959 
302.102102 0.941959 
301.701702 0.941958 
301.301301 0.941957 
300.900901 0.941955 
300.500501 0.941954 
300.100100 0.941952 
299.699700 0.941949 
299.299299 0.941947 
298.898899 0.941944 
298.498498 0.941940 
298.098098 0.941937 
297.697698 0.941933 
297.297297 0.941929 
296.896897 0.941924 
296.496496 0.941919 
296.096096 0.941914 
295.695696 0.941908 
295.295295 0.941902 
294.894895 0.941896 
294.494494 0.941889 
294.094094 0.941882 
293.693694 0.941874 
293.293293 0.941867 
292.892893 0.941859 
292.492492 0.941850 
292.092092 0.941841 
291.691692 0.941832 
291.291291 0.941823 
290.890891 0.941813 
290.490490 0.941802 
290.090090 0.941792 
289.689690 0.941781 
289.289289 0.941769 
288.888889 0.941757 
288.488488 0.941745 
288.088088 0.941733 
287.687688 0.941720 
287.287287 0.941707 
286.886887 0.941693 
286.486486 0.941679 
286.086086 0.941664 
285.685686 0.941649 
285.285285 0.941634 
284.884885 0.941618 
284.484484 0.941602 
284.084084 0.941586 
283.683684 0.941569 
283.283283 0.941552 
282.882883 0.941534 
282.482482 0.941516 
282.082082 0.941497 
281.681682 0.941478 
281.281281 0.941459 
280.880881 0.941439 
280.480480 0.941419 
280.080080 0.941398 
279.679680 0.941377 
279.279279 0.941355 
278.878879 0.941333 
278.478478 0.941311 
278.078078 0.941288 
277.677678 0.941265 
277.277277 0.941241 
276.876877 0.941217 
276.476476 0.941192 
276.076076 0.941167 
275.675676 0.941141 
275.275275 0.941115 
274.874875 0.941089 
274.474474 0.941062 
274.074074 0.941034 
273.673674 0.941006 
273.273273 0.940978 
272.872873 0.940949 
272.472472 0.940920 
272.072072 0.940890 
271.671672 0.940860 
271.271271 0.940829 
270.870871 0.940797 
270.470470 0.940766 
270.070070 0.940733 
269.669670 0.940700 
269.269269 0.940667 
268.868869 0.940633 
268.468468 0.940599 
268.068068 0.940564 
267.667668 0.940528 
267.267267 0.940492 
266.866867 0.940456 
266.466466 0.940419 
266.066066 0.940381 
265.665666 0.940343 
265.265265 0.940305 
264.864865 0.940265 
264.464464 0.940226 
264.064064 0.940186 
263.663664 0.940145 
263.263263 0.940103 
262.862863 0.940061 
262.462462 0.940019 
262.062062 0.939976 
261.661662 0.939932 
261.261261 0.939888 
260.860861 0.939843 
260.460460 0.939798 
260.060060 0.939752 
259.659660 0.939705 
259.259259 0.939658 
258.858859 0.939610 
258.458458 0.939561 
258.058058 0.939512 
257.657658 0.939463 
257.257257 0.939413 
256.856857 0.939362 
256.456456 0.939310 
256.056056 0.939258 
255.655656 0.939205 
255.255255 0.939152 
254.854855 0.939098 
254.454454 0.939043 
254.054054 0.938988 
253.653654 0.938932 
253.253253 0.938875 
252.852853 0.938818 
252.452452 0.938759 
252.052052 0.938701 
251.651652 0.938641 
251.251251 0.938581 
250.850851 0.938520 
250.450450 0.938459 
250.050050 0.938397 
249.649650 0.938334 
249.249249 0.938270 
248.848849 0.938206 
248.448448 0.938141 
248.048048 0.938075 
247.647648 0.938009 
247.247247 0.937941 
246.846847 0.937873 
246.446446 0.937805 
246.046046 0.937735 
245.645646 0.937665 
245.245245 0.937594 
244.844845 0.937522 
244.444444 0.937449 
244.044044 0.937376 
243.643644 0.937302 
243.243243 0.937227 
242.842843 0.937151 
242.442442 0.937074 
242.042042 0.936997 
241.641642 0.936919 
241.241241 0.936840 
240.840841 0.936760 
240.440440 0.936679 
240.040040 0.936598 
239.639640 0.936515 
239.239239 0.936432 
238.838839 0.936348 
238.438438 0.936263 
238.038038 0.936177 
237.637638 0.936090 
237.237237 0.936002 
236.836837 0.935913 
236.436436 0.935824 
236.036036 0.935733 
235.635636 0.935642 
235.235235 0.935550 
234.834835 0.935457 
234.434434 0.935362 
234.034034 0.935267 
233.633634 0.935171 
233.233233 0.935074 
232.832833 0.934976 
232.432432 0.934877 
232.032032 0.934777 
231.631632 0.934676 
231.231231 0.934574 
230.830831 0.934470 
230.430430 0.934366 
230.030030 0.934261 
229.629630 0.934155 
229.229229 0.934048 
228.828829 0.933939 
228.428428 0.933830 
228.028028 0.933719 
227.627628 0.933608 
227.227227 0.933495 
226.826827 0.933381 
226.426426 0.933266 
226.026026 0.933150 
225.625626 0.933033 
225.225225 0.932914 
224.824825 0.932795 
224.424424 0.932674 
224.024024 0.932552 
223.623624 0.932429 
223.223223 0.932305 
222.822823 0.932179 
222.422422 0.932053 
222.022022 0.931925 
221.621622 0.931795 
221.221221 0.931665 
220.820821 0.931533 
220.420420 0.931400 
220.020020 0.931266 
219.619620 0.931130 
219.219219 0.930993 
218.818819 0.930854 
218.418418 0.930715 
218.018018 0.930574 
217.617618 0.930431 
217.217217 0.930287 
216.816817 0.930142 
216.416416 0.929996 
216.016016 0.929848 
215.615616 0.929698 
215.215215 0.929547 
214.814815 0.929395 
214.414414 0.929241 
214.014014 0.929086 
213.613614 0.928929 
213.213213 0.928770 
212.812813 0.928610 
212.412412 0.928449 
212.012012 0.928286 
211.611612 0.928121 
211.211211 0.927955 
210.810811 0.927787 
210.410410 0.927617 
210.010010 0.927446 
209.609610 0.927273 
209.209209 0.927099 
208.808809 0.926922 
208.408408 0.926745 
208.008008 0.926565 
207.607608 0.926383 
207.207207 0.926200 
206.806807 0.926015 
206.406406 0.925828 
206.006006 0.925640 
205.605606 0.925449 
205.205205 0.925257 
204.804805 0.925063 
204.404404 0.924866 
204.004004 0.924668 
203.603604 0.924468 
203.203203 0.924266 
202.802803 0.924062 
202.402402 0.923856 
202.002002 0.923648 
201.601602 0.923438 
201.201201 0.923226 
200.800801 0.923012 
200.400400 0.922796 
200.000000 0.922577 
200.000000 0.000034 
200.400400 0.000036 
200.800801 0.000037 
201.201201 0.000038 
201.601602 0.000039 
202.002002 0.000041 
202.402402 0.000042 
202.802803 0.000043 
203.203203 0.000045 
203.603604 0.000046 
204.004004 0.000048 
204.404404 0.000049 
204.804805 0.000051 
205.205205 0.000053 
205.605606 0.000054 
206.006006 0.000056 
206.406406 0.000058 
206.806807 0.000060 
207.207207 0.000062 
207.607608 0.000064 
208.008008 0.000066 
208.408408 0.000068 
208.808809 0.000070 
209.209209 0.000072 
209.609610 0.000074 
210.010010 0.000077 
210.410410 0.000079 
210.810811 0.000082 
211.211211 0.000084 
211.611612 0.000087 
212.012012 0.000089 
212.412412 0.000092 
212.812813 0.000095 
213.213213 0.000098 
213.613614 0.000101 
214.014014 0.000104 
214.414414 0.000107 
214.814815 0.000110 
215.215215 0.000114 
215.615616 0.000117 
216.016016 0.000120 
216.416416 0.000124 
216.816817 0.000128 
217.217217 0.000131 
217.617618 0.000135 
218.018018 0.000139 
218.418418 0.000143 
218.818819 0.000147 
219.219219 0.000152 
219.619620 0.000156 
220.020020 0.000160 
220.420420 0.000165 
220.820821 0.000170 
221.221221 0.000175 
221.621622 0.000179 
222.022022 0.000185 
222.422422 0.000190 
222.822823 0.000195 
223.223223 0.000200 
223.623624 0.000206 
224.024024 0.000212 
224.424424 0.000218 
224.824825 0.000224 
225.225225 0.000230 
225.625626 0.000236 
226.026026 0.000242 
226.426426 0.000249 
226.826827 0.000256 
227.227227 0.000263 
227.627628 0.000270 
228.028028 0.000277 
228.428428 0.000284 
228.828829 0.000292 
229.229229 0.000299 
229.629630 0.000307 
230.030030 0.000315 
230.430430 0.000324 
230.830831 0.000332 
231.231231 0.000341 
231.631632 0.000350 
232.032032 0.000359 
232.432432 0.000368 
232.832833 0.000377 
233.233233 0.000387 
233.633634 0.000397 
234.034034 0.000407 
234.434434 0.000417 
234.834835 0.000428 
235.235235 0.000438 
235.635636 0.000449 
236.036036 0.000461 
236.436436 0.000472 
236.836837 0.000484 
237.237237 0.000496 
237.637638 0.000508 
238.038038 0.000520 
238.438438 0.000533 
238.838839 0.000546 
239.239239 0.000559 
239.639640 0.000573 
240.040040 0.000587 
240.440440 0.000601 
240.840841 0.000615 
241.241241 0.000630 
241.641642 0.000645 
242.042042 0.000660 
242.442442 0.000676 
242.842843 0.000692 
243.243243 0.000708 
243.643644 0.000724 
244.044044 0.000741 
244.444444 0.000759 
244.844845 0.000776 
245.245245 0.000794 
245.645646 0.000812 
246.046046 0.000831 
246.446446 0.000850 
246.846847 0.000869 
247.247247 0.000889 
247.647648 0.000909 
248.048048 0.000930 
248.448448 0.000951 
248.848849 0.000972 
249.249249 0.000994 
249.649650 0.001016 
250.050050 0.001038 
250.450450 0.001061 
250.850851 0.001085 
251.251251 0.001109 
251.651652 0.001133 
252.052052 0.001158 
252.452452 0.001183 
252.852853 0.001208 
253.253253 0.001234 
253.653654 0.001261 
254.054054 0.001288 
254.454454 0.001316 
254.854855 0.001344 
255.255255 0.001372 
255.655656 0.001402 
256.056056 0.001431 
256.456456 0.001461 
256.856857 0.001492 
257.257257 0.001523 
257.657658 0.001555 
258.058058 0.001587 
258.458458 0.001620 
258.858859 0.001654 
259.259259 0.001688 
259.659660 0.001723 
260.060060 0.001758 
260.460460 0.001794 
260.860861 0.001830 
261.261261 0.001867 
261.661662 0.001905 
262.062062 0.001943 
262.462462 0.001982 
262.862863 0.002022 
263.263263 0.002063 
263.663664 0.002104 
264.064064 0.002145 
264.464464 0.002188 
264.864865 0.002231 
265.265265 0.002275 
265.665666 0.002319 
266.066066 0.002365 
266.466466 0.002411 
266.866867 0.002457 
267.267267 0.002505 
267.667668 0.002553 
268.068068 0.002602 
268.468468 0.002652 
268.868869 0.002703 
269.269269 0.002754 
269.669670 0.002807 
270.070070 0.002860 
270.470470 0.002914 
270.870871 0.002969 
271.271271 0.003024 
271.671672 0.003081 
272.072072 0.003138 
272.472472 0.003197 
272.872873 0.003256 
273.273273 0.003316 
273.673674 0.003377 
274.074074 0.003439 
274.474474 0.003502 
274.874875 0.003566 
275.275275 0.003631 
275.675676 0.003697 
276.076076 0.003764 
276.476476 0.003831 
276.876877 0.003900 
277.277277 0.003970 
277.677678 0.004041 
278.078078 0.004113 
278.478478 0.004186 
278.878879 0.004260 
279.279279 0.004336 
279.679680 0.004412 
280.080080 0.004489 
280.480480 0.004568 
280.880881 0.004648 
281.281281 0.004728 
281.681682 0.004811 
282.082082 0.004894 
282.482482 0.004978 
282.882883 0.005064 
283.283283 0.005151 
283.683684 0.005239 
284.084084 0.005328 
284.484484 0.005418 
284.884885 0.005510 
285.285285 0.005603 
285.685686 0.005698 
286.086086 0.005793 
286.486486 0.005890 
286.886887 0.005989 
287.287287 0.006089 
287.687688 0.006190 
288.088088 0.006292 
288.488488 0.006396 
288.888889 0.006501 
289.289289 0.006608 
289.689690 0.006716 
290.090090 0.006826 
290.490490 0.006937 
290.890891 0.007049 
291.291291 0.007163 
291.691692 0.007279 
292.092092 0.007396 
292.492492 0.007515 
292.892893 0.007635 
293.293293 0.007757 
293.693694 0.007880 
294.094094 0.008005 
294.494494 0.008132 
294.894895 0.008260 
295.295295 0.008390 
295.695696 0.008522 
296.096096 0.008655 
296.496496 0.008790 
296.896897 0.008927 
297.297297 0.009065 
297.697698 0.009206 
298.098098 0.009348 
298.498498 0.009491 
298.898899 0.009637 
299.299299 0.009785 
299.699700 0.009934 
300.100100 0.010085 
300.500501 0.010238 
300.900901 0.010393 
301.301301 0.010550 
301.701702 0.010709 
302.102102 0.010869 
302.502503 0.011032 
302.902903 0.011197 
303.303303 0.011364 
303.703704 0.011532 
304.104104 0.011703 
304.504505 0.011876 
304.904905 0.012051 
305.305305 0.012228 
305.705706 0.012407 
306.106106 0.012588 
306.506507 0.012772 
306.906907 0.012957 
307.307307 0.013145 
307.707708 0.013335 
308.108108 0.013527 
308.508509 0.013722 
308.908909 0.013919 
309.309309 0.014118 
309.709710 0.014319 
310.110110 0.014523 
310.510511 0.014729 
310.910911 0.014937 
311.311311 0.015148 
311.711712 0.015362 
312.112112 0.015577 
312.512513 0.015795 
312.912913 0.016016 
313.313313 0.016239 
313.713714 0.016465 
314.114114 0.016693 
314.514515 0.016924 
314.914915 0.017157 
315.315315 0.017393 
315.715716 0.017632 
316.116116 0.017873 
316.516517 0.018117 
316.916917 0.018364 
317.317317 0.018613 
317.717718 0.018866 
318.118118 0.019121 
318.518519 0.019378 
318.918919 0.019639 
319.319319 0.019902 
319.719720 0.020168 
320.120120 0.020437 
320.520521 0.020709 
320.920921 0.020984 
321.321321 0.021262 
321.721722 0.021543 
322.122122 0.021827 
322.522523 0.022114 
322.922923 0.022404 
323.323323 0.022697 
323.723724 0.022993 
324.124124 0.023292 
324.524525 0.023594 
324.924925 0.023900 
325.325325 0.024209 
325.725726 0.024521 
326.126126 0.024836 
326.526527 0.025154 
326.926927 0.025476 
327.327327 0.025801 
327.727728 0.026130 
328.128128 0.026462 
328.528529 0.026797 
328.928929 0.027135 
329.329329 0.027478 
329.729730 0.027823 
330.130130 0.028172 
330.530531 0.028525 
330.930931 0.028881 
331.331331 0.029241 
331.731732 0.029604 
332.132132 0.029971 
332.532533 0.030342 
332.932933 0.030716 
333.333333 0.031094 
333.733734 0.031476 
334.134134 0.031862 
334.534535 0.032251 
334.934935 0.032645 
335.335335 0.033042 
335.735736 0.033443 
336.136136 0.033848 
336.536537 0.034257 
336.936937 0.034670 
337.337337 0.035087 
337.737738 0.035508 
338.138138 0.035933 
338.538539 0.036362 
338.938939 0.036795 
339.339339 0.037232 
339.739740 0.037674 
340.140140 0.038120 
340.540541 0.038570 
340.940941 0.039024 
341.341341 0.039482 
341.741742 0.039945 
342.142142 0.040413 
342.542543 0.040884 
342.942943 0.041360 
343.343343 0.041841 
343.743744 0.042326 
344.144144 0.042816 
344.544545 0.043310 
344.944945 0.043808 
345.345345 0.044312 
345.745746 0.044820 
346.146146 0.045332 
346.546547 0.045850 
346.946947 0.046372 
347.347347 0.046899 
347.747748 0.047430 
348.148148 0.047967 
348.548549 0.048508 
348.948949 0.049055 
349.349349 0.049606 
349.749750 0.050162 
350.150150 0.050723 
350.550551 0.051290 
350.950951 0.051861 
351.351351 0.052438 
351.751752 0.053019 
352.152152 0.053606 
352.552553 0.054198 
352.952953 0.054795 
353.353353 0.055398 
353.753754 0.056005 
354.154154 0.056619 
354.554555 0.057237 
354.954955 0.057861 
355.355355 0.058491 
355.755756 0.059126 
356.156156 0.059766 
356.556557 0.060412 
356.956957 0.061064 
357.357357 0.061721 
357.757758 0.062384 
358.158158 0.063053 
358.558559 0.063727 
358.958959 0.064407 
359.359359 0.065093 
359.759760 0.065785 
360.160160 0.066483 
360.560561 0.067186 
360.960961 0.067896 
361.361361 0.068612 
361.761762 0.069333 
362.162162 0.070061 
362.562563 0.070795 
362.962963 0.071535 
363.363363 0.072281 
363.763764 0.073034 
364.164164 0.073792 
364.564565 0.074557 
364.964965 0.075329 
365.365365 0.076106 
365.765766 0.076891 
366.166166 0.077681 
366.566567 0.078479 
366.966967 0.079282 
367.367367 0.080093 
367.767768 0.080909 
368.168168 0.081733 
368.568569 0.082563 
368.968969 0.083400 
369.369369 0.084244 
369.769770 0.085095 
370.170170 0.085952 
370.570571 0.086817 
370.970971 0.087688 
371.371371 0.088567 
371.771772 0.089452 
372.172172 0.090344 
372.572573 0.091244 
372.972973 0.092151 
373.373373 0.093065 
373.773774 0.093986 
374.174174 0.094914 
374.574575 0.095850 
374.974975 0.096793 
375.375375 0.097744 
375.775776 0.098702 
376.176176 0.099667 
376.576577 0.100640 
376.976977 0.101621 
377.377377 0.102609 
377.777778 0.103605 
378.178178 0.104609 
378.578579 0.105620 
378.978979 0.106639 
379.379379 0.107666 
379.779780 0.108701 
380.180180 0.109744 
380.580581 0.110794 
380.980981 0.111853 
381.381381 0.112920 
381.781782 0.113995 
382.182182 0.115078 
382.582583 0.116169 
382.982983 0.117268 
383.383383 0.118376 
383.783784 0.119492 
384.184184 0.120617 
384.584585 0.121749 
384.984985 0.122891 
385.385385 0.124040 
385.785786 0.125199 
386.186186 0.126366 
386.586587 0.127541 
386.986987 0.128725 
387.387387 0.129918 
387.787788 0.131120 
388.188188 0.132331 
388.588589 0.133550 
388.988989 0.134778 
389.389389 0.136016 
389.789790 0.137262 
390.190190 0.138517 
390.590591 0.139781 
390.990991 0.141055 
391.391391 0.142338 
391.791792 0.143629 
392.192192 0.144931 
392.592593 0.146241 
392.992993 0.147561 
393.393393 0.148890 
393.793794 0.150229 
394.194194 0.151577 
394.594595 0.152935 
394.994995 0.154302 
395.395395 0.155679 
395.795796 0.157066 
396.196196 0.158462 
396.596597 0.159868 
396.996997 0.161284 
397.397397 0.162710 
397.797798 0.164145 
398.198198 0.165591 
398.598599 0.167047 
398.998999 0.168512 
399.399399 0.169988 
399.799800 0.171474 
400.200200 0.172970 
400.600601 0.174477 
401.001001 0.175993 
401.401401 0.177520 
401.801802 0.179057 
402.202202 0.180605 
402.602603 0.182163 
403.003003 0.183732 
403.403403 0.185311 
403.803804 0.186901 
404.204204 0.188501 
404.604605 0.190112 
405.005005 0.191734 
405.405405 0.193366 
405.805806 0.195009 
406.206206 0.196664 
406.606607 0.198329 
407.007007 0.200005 
407.407407 0.201692 
407.807808 0.203390 
408.208208 0.205099 
408.608609 0.206819 
409.009009 0.208550 
409.409409 0.210292 
409.809810 0.212046 
410.210210 0.213811 
410.610611 0.215587 
411.011011 0.217375 
411.411411 0.219174 
411.811812 0.220984 
412.212212 0.222806 
412.612613 0.224640 
413.013013 0.226485 
413.413413 0.228341 
413.813814 0.230209 
414.214214 0.232089 
414.614615 0.233981 
415.015015 0.235884 
415.415415 0.237799 
415.815816 0.239726 
416.216216 0.241665 
416.616617 0.243616 
417.017017 0.245578 
417.417417 0.247553 
417.817818 0.249540 
418.218218 0.251538 
418.618619 0.253549 
419.019019 0.255572 
419.419419 0.257607 
419.819820 0.259654 
420.220220 0.261713 
420.620621 0.263784 
421.021021 0.265868 
421.421421 0.267964 
421.821822 0.270073 
422.222222 0.272193 
422.622623 0.274327 
423.023023 0.276472 
423.423423 0.278630 
423.823824 0.280801 
424.224224 0.282984 
424.624625 0.285179 
425.025025 0.287387 
425.425425 0.289608 
425.825826 0.291841 
426.226226 0.294087 
426.626627 0.296345 
427.027027 0.298616 
427.427427 0.300900 
427.827828 0.303197 
428.228228 0.305506 
428.628629 0.307828 
429.029029 0.310162 
429.429429 0.312510 
429.829830 0.314870 
430.230230 0.317243 
430.630631 0.319629 
431.031031 0.322028 
431.431431 0.324440 
431.831832 0.326864 
432.232232 0.329301 
432.632633 0.331752 
433.033033 0.334215 
433.433433 0.336691 
433.833834 0.339179 
434.234234 0.341681 
434.634635 0.344196 
435.035035 0.346724 
435.435435 0.349264 
435.835836 0.351818 
436.236236 0.354384 
436.636637 0.356963 
437.037037 0.359556 
437.437437 0.362161 
437.837838 0.364779 
438.238238 0.367410 
438.638639 0.370054 
439.039039 0.372710 
439.439439 0.375380 
439.839840 0.378062 
440.240240 0.380758 
440.640641 0.383466 
441.041041 0.386187 
441.441441 0.388921 
441.841842 0.391667 
442.242242 0.394427 
442.642643 0.397199 
443.043043 0.399984 
443.443443 0.402781 
443.843844 0.405591 
444.244244 0.408414 
444.644645 0.411250 
445.045045 0.414098 
445.445445 0.416958 
445.845846 0.419832 
446.246246 0.422717 
446.646647 0.425615 
447.047047 0.428526 
447.447447 0.431449 
447.847848 0.434384 
448.248248 0.437332 
448.648649 0.440292 
449.049049 0.443264 
449.449449 0.446248 
449.849850 0.449244 
450.250250 0.452252 
450.650651 0.455273 
451.051051 0.458305 
451.451451 0.461349 
451.851852 0.464405 
452.252252 0.467472 
452.652653 0.470552 
453.053053 0.473643 
453.453453 0.476745 
453.853854 0.479859 
454.254254 0.482984 
454.654655 0.486121 
455.055055 0.489269 
455.455455 0.492428 
455.855856 0.495598 
456.256256 0.498779 
456.656657 0.501971 
457.057057 0.505174 
457.457457 0.508388 
457.857858 0.511612 
458.258258 0.514847 
458.658659 0.518092 
459.059059 0.521348 
459.459459 0.524614 
459.859860 0.527890 
460.260260 0.531176 
460.660661 0.534471 
461.061061 0.537777 
461.461461 0.541093 
461.861862 0.544417 
462.262262 0.547752 
462.662663 0.551096 
463.063063 0.554448 
463.463463 0.557810 
463.863864 0.561181 
464.264264 0.564561 
464.664665 0.567949 
465.065065 0.571346 
465.465465 0.574752 
465.865866 0.578165 
466.266266 0.581587 
466.666667 0.585016 
467.067067 0.588454 
467.467467 0.591898 
467.867868 0.595351 
468.268268 0.598811 
468.668669 0.602277 
469.069069 0.605751 
469.469469 0.609232 
469.869870 0.612719 
470.270270 0.616213 
470.670671 0.619713 
471.071071 0.623219 
471.471471 0.626731 
471.871872 0.630249 
472.272272 0.633772 
472.672673 0.637301 
473.073073 0.640835 
473.473473 0.644374 
473.873874 0.647917 
474.274274 0.651466 
474.674675 0.655018 
475.075075 0.658575 
475.475475 0.662135 
475.875876 0.665699 
476.276276 0.669267 
476.676677 0.672838 
477.077077 0.676412 
477.477477 0.679989 
477.877878 0.683569 
478.278278 0.687151 
478.678679 0.690735 
479.079079 0.694321 
479.479479 0.697909 
479.879880 0.701498 
480.280280 0.705088 
480.680681 0.708679 
481.081081 0.712271 
481.481481 0.715864 
481.881882 0.719456 
482.282282 0.723049 
482.682683 0.726641 
483.083083 0.730233 
483.483483 0.733824 
483.883884 0.737414 
484.284284 0.741002 
484.684685 0.744589 
485.085085 0.748175 
485.485485 0.751758 
485.885886 0.755339 
486.286286 0.758917 
486.686687 0.762492 
487.087087 0.766064 
487.487487 0.769633 
487.887888 0.773198 
488.288288 0.776759 
488.688689 0.780316 
489.089089 0.783869 
489.489489 0.787417 
489.889890 0.790960 
490.290290 0.794498 
490.690691 0.798030 
491.091091 0.801557 
491.491491 0.805079 
491.891892 0.808594 
492.292292 0.812103 
492.692693 0.815605 
493.093093 0.819101 
493.493493 0.822591 
493.893894 0.826073 
494.294294 0.829548 
494.694695 0.833017 
495.095095 0.836478 
495.495495 0.839932 
495.895896 0.843379 
496.296296 0.846819 
496.696697 0.850252 
497.097097 0.853678 
497.497497 0.857097 
497.897898 0.860511 
498.298298 0.863918 
498.698699 0.867321 
499.099099 0.870719 
499.499499 0.874113 
499.899900 0.877506 
500.300300 0.880897 
500.700701 0.884290 
501.101101 0.887686 
501.501502 0.891089 
501.901902 0.894502 
502.302302 0.897932 
502.702703 0.901384 
503.103103 0.904870 
503.503504 0.908402 
503.903904 0.912001 
504.304304 0.915701 
504.704705 0.919557 
505.105105 0.923685 
505.505506 0.928389 
505.505506 0.934446 


==> data/VLE_Nitrogen_Hexane_411K_kij_0.09.dat <==
       p       z
46257505.003336 0.247536 
46257505.003336 0.257002 
46204136.090727 0.261403 
46150767.178119 0.264799 
46097398.265510 0.267687 
46044029.352902 0.270255 
45990660.440294 0.272597 
45937291.527685 0.274769 
45883922.615077 0.276807 
45830553.702468 0.278735 
45777184.789860 0.280572 
45723815.877252 0.282331 
45670446.964643 0.284024 
45617078.052035 0.285658 
45563709.139426 0.287240 
45510340.226818 0.288776 
45456971.314209 0.290270 
45403602.401601 0.291727 
45350233.488993 0.293149 
45296864.576384 0.294540 
45243495.663776 0.295902 
45190126.751167 0.297237 
45136757.838559 0.298548 
45083388.925951 0.299836 
45030020.013342 0.301102 
44976651.100734 0.302348 
44923282.188125 0.303575 
44869913.275517 0.304785 
44816544.362909 0.305977 
44763175.450300 0.307154 
44709806.537692 0.308316 
44656437.625083 0.309464 
44603068.712475 0.310599 
44549699.799867 0.311721 
44496330.887258 0.312830 
44442961.974650 0.313928 
44389593.062041 0.315015 
44336224.149433 0.316091 
44282855.236825 0.317157 
44229486.324216 0.318213 
44176117.411608 0.319260 
44122748.498999 0.320298 
44069379.586391 0.321328 
44016010.673783 0.322349 
43962641.761174 0.323362 
43909272.848566 0.324368 
43855903.935957 0.325366 
43802535.023349 0.326357 
43749166.110740 0.327341 
43695797.198132 0.328318 
43642428.285524 0.329289 
43589059.372915 0.330254 
43535690.460307 0.331213 
43482321.547698 0.332166 
43428952.635090 0.333113 
43375583.722482 0.334055 
43322214.809873 0.334991 
43268845.897265 0.335922 
43215476.984656 0.336849 
43162108.072048 0.337770 
43108739.159440 0.338687 
43055370.246831 0.339599 
43002001.334223 0.340507 
42948632.421614 0.341410 
42895263.509006 0.342309 
42841894.596398 0.343204 
42788525.683789 0.344095 
42735156.771181 0.344982 
42681787.858572 0.345866 
42628418.945964 0.346745 
42575050.033356 0.347621 
42521681.120747 0.348494 
42468312.208139 0.349363 
42414943.295530 0.350229 
42361574.382922 0.351091 
42308205.470314 0.351950 
42254836.557705 0.352806 
42201467.645097 0.353660 
42148098.732488 0.354510 
42094729.819880 0.355357 
42041360.907272 0.356201 
41987991.994663 0.357043 
41934623.082055 0.357882 
41881254.169446 0.358718 
41827885.256838 0.359552 
41774516.344229 0.360383 
41721147.431621 0.361212 
41667778.519013 0.362038 
41614409.606404 0.362862 
41561040.693796 0.363684 
41507671.781187 0.364503 
41454302.868579 0.365320 
41400933.955971 0.366135 
41347565.043362 0.366948 
41294196.130754 0.367758 
41240827.218145 0.368567 
41187458.305537 0.369374 
41134089.392929 0.370178 
41080720.480320 0.370981 
41027351.567712 0.371782 
40973982.655103 0.372581 
40920613.742495 0.373378 
40867244.829887 0.374173 
40813875.917278 0.374967 
40760507.004670 0.375759 
40707138.092061 0.376549 
40653769.179453 0.377338 
40600400.266845 0.378125 
40547031.354236 0.378910 
40493662.441628 0.379694 
40440293.529019 0.380476 
40386924.616411 0.381257 
40333555.703803 0.382037 
40280186.791194 0.382815 
40226817.878586 0.383591 
40173448.965977 0.384366 
40120080.053369 0.385140 
40066711.140761 0.385912 
40013342.228152 0.386684 
39959973.315544 0.387453 
39906604.402935 0.388222 
39853235.490327 0.388989 
39799866.577718 0.389756 
39746497.665110 0.390520 
39693128.752502 0.391284 
39639759.839893 0.392047 
39586390.927285 0.392808 
39533022.014676 0.393569 
39479653.102068 0.394328 
39426284.189460 0.395086 
39372915.276851 0.395843 
39319546.364243 0.396599 
39266177.451634 0.397355 
39212808.539026 0.398109 
39159439.626418 0.398862 
39106070.713809 0.399614 
39052701.801201 0.400365 
38999332.888592 0.401116 
38945963.975984 0.401865 
38892595.063376 0.402614 
38839226.150767 0.403361 
38785857.238159 0.404108 
38732488.325550 0.404854 
38679119.412942 0.405599 
38625750.500334 0.406343 
38572381.587725 0.407087 
38519012.675117 0.407830 
38465643.762508 0.408571 
38412274.849900 0.409313 
38358905.937292 0.410053 
38305537.024683 0.410793 
38252168.112075 0.411532 
38198799.199466 0.412270 
38145430.286858 0.413008 
38092061.374250 0.413745 
38038692.461641 0.414481 
37985323.549033 0.415216 
37931954.636424 0.415951 
37878585.723816 0.416686 
37825216.811207 0.417419 
37771847.898599 0.418153 
37718478.985991 0.418885 
37665110.073382 0.419617 
37611741.160774 0.420348 
37558372.248165 0.421079 
37505003.335557 0.421809 
37451634.422949 0.422539 
37398265.510340 0.423268 
37344896.597732 0.423997 
37291527.685123 0.424725 
37238158.772515 0.425453 
37184789.859907 0.426180 
37131420.947298 0.426907 
37078052.034690 0.427633 
37024683.122081 0.428359 
36971314.209473 0.429084 
36917945.296865 0.429809 
36864576.384256 0.430533 
36811207.471648 0.431257 
36757838.559039 0.431981 
36704469.646431 0.432704 
36651100.733823 0.433427 
36597731.821214 0.434149 
36544362.908606 0.434871 
36490993.995997 0.435593 
36437625.083389 0.436314 
36384256.170781 0.437035 
36330887.258172 0.437755 
36277518.345564 0.438476 
36224149.432955 0.439196 
36170780.520347 0.439915 
36117411.607738 0.440634 
36064042.695130 0.441353 
36010673.782522 0.442072 
35957304.869913 0.442790 
35903935.957305 0.443508 
35850567.044696 0.444226 
35797198.132088 0.444944 
35743829.219480 0.445661 
35690460.306871 0.446378 
35637091.394263 0.447095 
35583722.481654 0.447811 
35530353.569046 0.448527 
35476984.656438 0.449243 
35423615.743829 0.449959 
35370246.831221 0.450675 
35316877.918612 0.451390 
35263509.006004 0.452105 
35210140.093396 0.452820 
35156771.180787 0.453535 
35103402.268179 0.454249 
35050033.355570 0.454964 
34996664.442962 0.455678 
34943295.530354 0.456392 
34889926.617745 0.457106 
34836557.705137 0.457820 
34783188.792528 0.458533 
34729819.879920 0.459246 
34676450.967312 0.459960 
34623082.054703 0.460673 
34569713.142095 0.461386 
34516344.229486 0.462099 
34462975.316878 0.462811 
34409606.404270 0.463524 
34356237.491661 0.464236 
34302868.579053 0.464949 
34249499.666444 0.465661 
34196130.753836 0.466373 
34142761.841227 0.467085 
34089392.928619 0.467797 
34036024.016011 0.468509 
33982655.103402 0.469221 
33929286.190794 0.469933 
33875917.278185 0.470645 
33822548.365577 0.471356 
33769179.452969 0.472068 
33715810.540360 0.472780 
33662441.627752 0.473491 
33609072.715143 0.474203 
33555703.802535 0.474914 
33502334.889927 0.475625 
33448965.977318 0.476337 
33395597.064710 0.477048 
33342228.152101 0.477759 
33288859.239493 0.478471 
33235490.326885 0.479182 
33182121.414276 0.479893 
33128752.501668 0.480605 
33075383.589059 0.481316 
33022014.676451 0.482027 
32968645.763843 0.482739 
32915276.851234 0.483450 
32861907.938626 0.484161 
32808539.026017 0.484873 
32755170.113409 0.485584 
32701801.200801 0.486295 
32648432.288192 0.487007 
32595063.375584 0.487718 
32541694.462975 0.488430 
32488325.550367 0.489141 
32434956.637759 0.489853 
32381587.725150 0.490565 
32328218.812542 0.491276 
32274849.899933 0.491988 
32221480.987325 0.492700 
32168112.074716 0.493412 
32114743.162108 0.494124 
32061374.249500 0.494836 
32008005.336891 0.495548 
31954636.424283 0.496260 
31901267.511674 0.496973 
31847898.599066 0.497685 
31794529.686458 0.498398 
31741160.773849 0.499110 
31687791.861241 0.499823 
31634422.948632 0.500536 
31581054.036024 0.501249 
31527685.123416 0.501962 
31474316.210807 0.502675 
31420947.298199 0.503388 
31367578.385590 0.504101 
31314209.472982 0.504815 
31260840.560374 0.505528 
31207471.647765 0.506242 
31154102.735157 0.506956 
31100733.822548 0.507670 
31047364.909940 0.508384 
30993995.997332 0.509099 
30940627.084723 0.509813 
30887258.172115 0.510528 
30833889.259506 0.511242 
30780520.346898 0.511957 
30727151.434290 0.512672 
30673782.521681 0.513387 
30620413.609073 0.514103 
30567044.696464 0.514818 
30513675.783856 0.515534 
30460306.871248 0.516250 
30406937.958639 0.516966 
30353569.046031 0.517682 
30300200.133422 0.518399 
30246831.220814 0.519115 
30193462.308205 0.519832 
30140093.395597 0.520549 
30086724.482989 0.521266 
30033355.570380 0.521983 
29979986.657772 0.522701 
29926617.745163 0.523419 
29873248.832555 0.524137 
29819879.919947 0.524855 
29766511.007338 0.525573 
29713142.094730 0.526292 
29659773.182121 0.527011 
29606404.269513 0.527730 
29553035.356905 0.528449 
29499666.444296 0.529168 
29446297.531688 0.529888 
29392928.619079 0.530608 
29339559.706471 0.531328 
29286190.793863 0.532048 
29232821.881254 0.532769 
29179452.968646 0.533490 
29126084.056037 0.534211 
29072715.143429 0.534932 
29019346.230821 0.535654 
28965977.318212 0.536375 
28912608.405604 0.537098 
28859239.492995 0.537820 
28805870.580387 0.538542 
28752501.667779 0.539265 
28699132.755170 0.539988 
28645763.842562 0.540712 
28592394.929953 0.541435 
28539026.017345 0.542159 
28485657.104736 0.542883 
28432288.192128 0.543608 
28378919.279520 0.544332 
28325550.366911 0.545057 
28272181.454303 0.545783 
28218812.541694 0.546508 
28165443.629086 0.547234 
28112074.716478 0.547960 
28058705.803869 0.548686 
28005336.891261 0.549413 
27951967.978652 0.550140 
27898599.066044 0.550867 
27845230.153436 0.551595 
27791861.240827 0.552323 
27738492.328219 0.553051 
27685123.415610 0.553779 
27631754.503002 0.554508 
27578385.590394 0.555237 
27525016.677785 0.555967 
27471647.765177 0.556696 
27418278.852568 0.557426 
27364909.939960 0.558157 
27311541.027352 0.558887 
27258172.114743 0.559618 
27204803.202135 0.560350 
27151434.289526 0.561081 
27098065.376918 0.561813 
27044696.464310 0.562545 
26991327.551701 0.563278 
26937958.639093 0.564011 
26884589.726484 0.564744 
26831220.813876 0.565478 
26777851.901268 0.566212 
26724482.988659 0.566946 
26671114.076051 0.567681 
26617745.163442 0.568416 
26564376.250834 0.569151 
26511007.338225 0.569887 
26457638.425617 0.570623 
26404269.513009 0.571359 
26350900.600400 0.572096 
26297531.687792 0.572833 
26244162.775183 0.573571 
26190793.862575 0.574308 
26137424.949967 0.575047 
26084056.037358 0.575785 
26030687.124750 0.576524 
25977318.212141 0.577263 
25923949.299533 0.578003 
25870580.386925 0.578743 
25817211.474316 0.579484 
25763842.561708 0.580224 
25710473.649099 0.580966 
25657104.736491 0.581707 
25603735.823883 0.582449 
25550366.911274 0.583191 
25496997.998666 0.583934 
25443629.086057 0.584677 
25390260.173449 0.585421 
25336891.260841 0.586165 
25283522.348232 0.586909 
25230153.435624 0.587654 
25176784.523015 0.588399 
25123415.610407 0.589144 
25070046.697799 0.589890 
25016677.785190 0.590636 
24963308.872582 0.591383 
24909939.959973 0.592130 
24856571.047365 0.592878 
24803202.134757 0.593626 
24749833.222148 0.594374 
24696464.309540 0.595123 
24643095.396931 0.595872 
24589726.484323 0.596622 
24536357.571714 0.597372 
24482988.659106 0.598122 
24429619.746498 0.598873 
24376250.833889 0.599624 
24322881.921281 0.600376 
24269513.008672 0.601128 
24216144.096064 0.601881 
24162775.183456 0.602634 
24109406.270847 0.603387 
24056037.358239 0.604141 
24002668.445630 0.604895 
23949299.533022 0.605650 
23895930.620414 0.606405 
23842561.707805 0.607161 
23789192.795197 0.607917 
23735823.882588 0.608674 
23682454.969980 0.609431 
23629086.057372 0.610188 
23575717.144763 0.610946 
23522348.232155 0.611704 
23468979.319546 0.612463 
23415610.406938 0.613222 
23362241.494330 0.613982 
23308872.581721 0.614742 
23255503.669113 0.615503 
23202134.756504 0.616264 
23148765.843896 0.617026 
23095396.931288 0.617788 
23042028.018679 0.618550 
22988659.106071 0.619313 
22935290.193462 0.620077 
22881921.280854 0.620841 
22828552.368245 0.621605 
22775183.455637 0.622370 
22721814.543029 0.623135 
22668445.630420 0.623901 
22615076.717812 0.624668 
22561707.805203 0.625434 
22508338.892595 0.626202 
22454969.979987 0.626970 
22401601.067378 0.627738 
22348232.154770 0.628507 
22294863.242161 0.629276 
22241494.329553 0.630046 
22188125.416945 0.630816 
22134756.504336 0.631587 
22081387.591728 0.632358 
22028018.679119 0.633130 
21974649.766511 0.633902 
21921280.853903 0.634675 
21867911.941294 0.635448 
21814543.028686 0.636222 
21761174.116077 0.636996 
21707805.203469 0.637771 
21654436.290861 0.638546 
21601067.378252 0.639322 
21547698.465644 0.640098 
21494329.553035 0.640875 
21440960.640427 0.641653 
21387591.727819 0.642431 
21334222.815210 0.643209 
21280853.902602 0.643988 
21227484.989993 0.644767 
21174116.077385 0.645547 
21120747.164777 0.646328 
21067378.252168 0.647109 
21014009.339560 0.647891 
20960640.426951 0.648673 
20907271.514343 0.649455 
20853902.601734 0.650238 
20800533.689126 0.651022 
20747164.776518 0.651806 
20693795.863909 0.652591 
20640426.951301 0.653377 
20587058.038692 0.654162 
20533689.126084 0.654949 
20480320.213476 0.655736 
20426951.300867 0.656523 
20373582.388259 0.657312 
20320213.475650 0.658100 
20266844.563042 0.658889 
20213475.650434 0.659679 
20160106.737825 0.660469 
20106737.825217 0.661260 
20053368.912608 0.662052 
20000000.000000 0.662844 
20000000.000000 0.662844 
19986671.114076 0.663042 
19973342.228152 0.663239 
19960013.342228 0.663437 
19946684.456304 0.663635 
19933355.570380 0.663833 
19920026.684456 0.664031 
19906697.798532 0.664230 
19893368.912608 0.664428 
19880040.026684 0.664626 
19866711.140761 0.664824 
19853382.254837 0.665022 
19840053.368913 0.665221 
19826724.482989 0.665419 
19813395.597065 0.665617 
19800066.711141 0.665816 
19786737.825217 0.666014 
19773408.939293 0.666212 
19760080.053369 0.666411 
19746751.167445 0.666609 
19733422.281521 0.666808 
19720093.395597 0.667007 
19706764.509673 0.667205 
19693435.623749 0.667404 
19680106.737825 0.667603 
19666777.851901 0.667801 
19653448.965977 0.668000 
19640120.080053 0.668199 
19626791.194129 0.668398 
19613462.308205 0.668597 
19600133.422282 0.668795 
19586804.536358 0.668994 
19573475.650434 0.669193 
19560146.764510 0.669392 
19546817.878586 0.669591 
19533488.992662 0.669791 
19520160.106738 0.669990 
19506831.220814 0.670189 
19493502.334890 0.670388 
19480173.448966 0.670587 
19466844.563042 0.670787 
19453515.677118 0.670986 
19440186.791194 0.671185 
19426857.905270 0.671385 
19413529.019346 0.671584 
19400200.133422 0.671783 
19386871.247498 0.671983 
19373542.361574 0.672182 
19360213.475650 0.672382 
19346884.589726 0.672582 
19333555.703803 0.672781 
19320226.817879 0.672981 
19306897.931955 0.673181 
19293569.046031 0.673380 
19280240.160107 0.673580 
19266911.274183 0.673780 
19253582.388259 0.673980 
19240253.502335 0.674180 
19226924.616411 0.674380 
19213595.730487 0.674580 
19200266.844563 0.674780 
19186937.958639 0.674980 
19173609.072715 0.675180 
19160280.186791 0.675380 
19146951.300867 0.675580 
19133622.414943 0.675780 
19120293.529019 0.675980 
19106964.643095 0.676180 
19093635.757171 0.676381 
19080306.871248 0.676581 
19066977.985324 0.676781 
19053649.099400 0.676982 
19040320.213476 0.677182 
19026991.327552 0.677383 
19013662.441628 0.677583 
19000333.555704 0.677784 
18987004.669780 0.677984 
18973675.783856 0.678185 
18960346.897932 0.678386 
18947018.012008 0.678586 
18933689.126084 0.678787 
18920360.240160 0.678988 
18907031.354236 0.679189 
18893702.468312 0.679389 
18880373.582388 0.679590 
18867044.696464 0.679791 
18853715.810540 0.679992 
18840386.924616 0.680193 
18827058.038692 0.680394 
18813729.152769 0.680595 
18800400.266845 0.680796 
18787071.380921 0.680998 
18773742.494997 0.681199 
18760413.609073 0.681400 
18747084.723149 0.681601 
18733755.837225 0.681802 
18720426.951301 0.682004 
18707098.065377 0.682205 
18693769.179453 0.682407 
18680440.293529 0.682608 
18667111.407605 0.682809 
18653782.521681 0.683011 
18640453.635757 0.683212 
18627124.749833 0.683414 
18613795.863909 0.683616 
18600466.977985 0.683817 
18587138.092061 0.684019 
18573809.206137 0.684221 
18560480.320213 0.684423 
18547151.434290 0.684624 
18533822.548366 0.684826 
18520493.662442 0.685028 
18507164.776518 0.685230 
18493835.890594 0.685432 
18480507.004670 0.685634 
18467178.118746 0.685836 
18453849.232822 0.686038 
18440520.346898 0.686240 
18427191.460974 0.686442 
18413862.575050 0.686645 
18400533.689126 0.686847 
18387204.803202 0.687049 
18373875.917278 0.687251 
18360547.031354 0.687454 
18347218.145430 0.687656 
18333889.259506 0.687858 
18320560.373582 0.688061 
18307231.487658 0.688263 
18293902.601734 0.688466 
18280573.715811 0.688668 
18267244.829887 0.688871 
18253915.943963 0.689074 
18240587.058039 0.689276 
18227258.172115 0.689479 
18213929.286191 0.689682 
18200600.400267 0.689885 
18187271.514343 0.690088 
18173942.628419 0.690290 
18160613.742495 0.690493 
18147284.856571 0.690696 
18133955.970647 0.690899 
18120627.084723 0.691102 
18107298.198799 0.691305 
18093969.312875 0.691508 
18080640.426951 0.691712 
18067311.541027 0.691915 
18053982.655103 0.692118 
18040653.769179 0.692321 
18027324.883256 0.692524 
18013995.997332 0.692728 
18000667.111408 0.692931 
17987338.225484 0.693135 
17974009.339560 0.693338 
17960680.453636 0.693542 
17947351.567712 0.693745 
17934022.681788 0.693949 
17920693.795864 0.694152 
17907364.909940 0.694356 
17894036.024016 0.694560 
17880707.138092 0.694763 
17867378.252168 0.694967 
17854049.366244 0.695171 
17840720.480320 0.695375 
17827391.594396 0.695579 
17814062.708472 0.695782 
17800733.822548 0.695986 
17787404.936624 0.696190 
17774076.050700 0.696394 
17760747.164777 0.696598 
17747418.278853 0.696803 
17734089.392929 0.697007 
17720760.507005 0.697211 
17707431.621081 0.697415 
17694102.735157 0.697619 
17680773.849233 0.697824 
17667444.963309 0.698028 
17654116.077385 0.698232 
17640787.191461 0.698437 
17627458.305537 0.698641 
17614129.419613 0.698846 
17600800.533689 0.699050 
17587471.647765 0.699255 
17574142.761841 0.699460 
17560813.875917 0.699664 
17547484.989993 0.699869 
17534156.104069 0.700074 
17520827.218145 0.700278 
17507498.332221 0.700483 
17494169.446298 0.700688 
17480840.560374 0.700893 
17467511.674450 0.701098 
17454182.788526 0.701303 
17440853.902602 0.701508 
17427525.016678 0.701713 
17414196.130754 0.701918 
17400867.244830 0.702123 
17387538.358906 0.702328 
17374209.472982 0.702534 
17360880.587058 0.702739 
17347551.701134 0.702944 
17334222.815210 0.703149 
17320893.929286 0.703355 
17307565.043362 0.703560 
17294236.157438 0.703766 
17280907.271514 0.703971 
17267578.385590 0.704177 
17254249.499666 0.704382 
17240920.613742 0.704588 
17227591.727819 0.704793 
17214262.841895 0.704999 
17200933.955971 0.705205 
17187605.070047 0.705411 
17174276.184123 0.705616 
17160947.298199 0.705822 
17147618.412275 0.706028 
17134289.526351 0.706234 
17120960.640427 0.706440 
17107631.754503 0.706646 
17094302.868579 0.706852 
17080973.982655 0.707058 
17067645.096731 0.707264 
17054316.210807 0.707470 
17040987.324883 0.707677 
17027658.438959 0.707883 
17014329.553035 0.708089 
17001000.667111 0.708296 
16987671.781187 0.708502 
16974342.895264 0.708708 
16961014.009340 0.708915 
16947685.123416 0.709121 
16934356.237492 0.709328 
16921027.351568 0.709534 
16907698.465644 0.709741 
16894369.579720 0.709948 
16881040.693796 0.710154 
16867711.807872 0.710361 
16854382.921948 0.710568 
16841054.036024 0.710775 
16827725.150100 0.710981 
16814396.264176 0.711188 
16801067.378252 0.711395 
16787738.492328 0.711602 
16774409.606404 0.711809 
16761080.720480 0.712016 
16747751.834556 0.712223 
16734422.948632 0.712431 
16721094.062708 0.712638 
16707765.176785 0.712845 
16694436.290861 0.713052 
16681107.404937 0.713259 
16667778.519013 0.713467 
16654449.633089 0.713674 
16641120.747165 0.713882 
16627791.861241 0.714089 
16614462.975317 0.714297 
16601134.089393 0.714504 
16587805.203469 0.714712 
16574476.317545 0.714919 
16561147.431621 0.715127 
16547818.545697 0.715335 
16534489.659773 0.715542 
16521160.773849 0.715750 
16507831.887925 0.715958 
16494503.002001 0.716166 
16481174.116077 0.716374 
16467845.230153 0.716582 
16454516.344229 0.716790 
16441187.458306 0.716998 
16427858.572382 0.717206 
16414529.686458 0.717414 
16401200.800534 0.717622 
16387871.914610 0.717830 
16374543.028686 0.718039 
16361214.142762 0.718247 
16347885.256838 0.718455 
16334556.370914 0.718664 
16321227.484990 0.718872 
16307898.599066 0.719081 
16294569.713142 0.719289 
16281240.827218 0.719498 
16267911.941294 0.719706 
16254583.055370 0.719915 
16241254.169446 0.720123 
16227925.283522 0.720332 
16214596.397598 0.720541 
16201267.511674 0.720750 
16187938.625751 0.720958 
16174609.739827 0.721167 
16161280.853903 0.721376 
16147951.967979 0.721585 
16134623.082055 0.721794 
16121294.196131 0.722003 
16107965.310207 0.722212 
16094636.424283 0.722421 
16081307.538359 0.722631 
16067978.652435 0.722840 
16054649.766511 0.723049 
16041320.880587 0.723258 
16027991.994663 0.723468 
16014663.108739 0.723677 
16001334.222815 0.723886 
15988005.336891 0.724096 
15974676.450967 0.724305 
15961347.565043 0.724515 
15948018.679119 0.724725 
15934689.793195 0.724934 
15921360.907272 0.725144 
15908032.021348 0.725353 
15894703.135424 0.725563 
15881374.249500 0.725773 
15868045.363576 0.725983 
15854716.477652 0.726193 
15841387.591728 0.726403 
15828058.705804 0.726613 
15814729.819880 0.726823 
15801400.933956 0.727033 
15788072.048032 0.727243 
15774743.162108 0.727453 
15761414.276184 0.727663 
15748085.390260 0.727873 
15734756.504336 0.728084 
15721427.618412 0.728294 
15708098.732488 0.728504 
15694769.846564 0.728715 
15681440.960640 0.728925 
15668112.074716 0.729135 
15654783.188793 0.729346 
15641454.302869 0.729556 
15628125.416945 0.729767 
15614796.531021 0.729978 
15601467.645097 0.730188 
15588138.759173 0.730399 
15574809.873249 0.730610 
15561480.987325 0.730821 
15548152.101401 0.731032 
15534823.215477 0.731242 
15521494.329553 0.731453 
15508165.443629 0.731664 
15494836.557705 0.731875 
15481507.671781 0.732086 
15468178.785857 0.732298 
15454849.899933 0.732509 
15441521.014009 0.732720 
15428192.128085 0.732931 
15414863.242161 0.733142 
15401534.356237 0.733354 
15388205.470314 0.733565 
15374876.584390 0.733777 
15361547.698466 0.733988 
15348218.812542 0.734199 
15334889.926618 0.734411 
15321561.040694 0.734623 
15308232.154770 0.734834 
15294903.268846 0.735046 
15281574.382922 0.735258 
15268245.496998 0.735469 
15254916.611074 0.735681 
15241587.725150 0.735893 
15228258.839226 0.736105 
15214929.953302 0.736317 
15201601.067378 0.736529 
15188272.181454 0.736741 
15174943.295530 0.736953 
15161614.409606 0.737165 
15148285.523682 0.737377 
15134956.637759 0.737589 
15121627.751835 0.737801 
15108298.865911 0.738014 
15094969.979987 0.738226 
15081641.094063 0.738438 
15068312.208139 0.738651 
15054983.322215 0.738863 
15041654.436291 0.739076 
15028325.550367 0.739288 
15014996.664443 0.739501 
15001667.778519 0.739714 
14988338.892595 0.739926 
14975010.006671 0.740139 
14961681.120747 0.740352 
14948352.234823 0.740564 
14935023.348899 0.740777 
14921694.462975 0.740990 
14908365.577051 0.741203 
14895036.691127 0.741416 
14881707.805203 0.741629 
14868378.919280 0.741842 
14855050.033356 0.742055 
14841721.147432 0.742268 
14828392.261508 0.742482 
14815063.375584 0.742695 
14801734.489660 0.742908 
14788405.603736 0.743121 
14775076.717812 0.743335 
14761747.831888 0.743548 
14748418.945964 0.743762 
14735090.060040 0.743975 
14721761.174116 0.744189 
14708432.288192 0.744402 
14695103.402268 0.744616 
14681774.516344 0.744830 
14668445.630420 0.745043 
14655116.744496 0.745257 
14641787.858572 0.745471 
14628458.972648 0.745685 
14615130.086724 0.745899 
14601801.200801 0.746113 
14588472.314877 0.746327 
14575143.428953 0.746541 
14561814.543029 0.746755 
14548485.657105 0.746969 
14535156.771181 0.747183 
14521827.885257 0.747397 
14508498.999333 0.747611 
14495170.113409 0.747826 
14481841.227485 0.748040 
14468512.341561 0.748254 
14455183.455637 0.748469 
14441854.569713 0.748683 
14428525.683789 0.748898 
14415196.797865 0.749112 
14401867.911941 0.749327 
14388539.026017 0.749542 
14375210.140093 0.749756 
14361881.254169 0.749971 
14348552.368245 0.750186 
14335223.482322 0.750401 
14321894.596398 0.750616 
14308565.710474 0.750831 
14295236.824550 0.751046 
14281907.938626 0.751261 
14268579.052702 0.751476 
14255250.166778 0.751691 
14241921.280854 0.751906 
14228592.394930 0.752121 
14215263.509006 0.752336 
14201934.623082 0.752552 
14188605.737158 0.752767 
14175276.851234 0.752982 
14161947.965310 0.753198 
14148619.079386 0.753413 
14135290.193462 0.753629 
14121961.307538 0.753844 
14108632.421614 0.754060 
14095303.535690 0.754276 
14081974.649767 0.754491 
14068645.763843 0.754707 
14055316.877919 0.754923 
14041987.991995 0.755139 
14028659.106071 0.755354 
14015330.220147 0.755570 
14002001.334223 0.755786 
13988672.448299 0.756002 
13975343.562375 0.756218 
13962014.676451 0.756434 
13948685.790527 0.756651 
13935356.904603 0.756867 
13922028.018679 0.757083 
13908699.132755 0.757299 
13895370.246831 0.757516 
13882041.360907 0.757732 
13868712.474983 0.757948 
13855383.589059 0.758165 
13842054.703135 0.758381 
13828725.817211 0.758598 
13815396.931288 0.758815 
13802068.045364 0.759031 
13788739.159440 0.759248 
13775410.273516 0.759465 
13762081.387592 0.759681 
13748752.501668 0.759898 
13735423.615744 0.760115 
13722094.729820 0.760332 
13708765.843896 0.760549 
13695436.957972 0.760766 
13682108.072048 0.760983 
13668779.186124 0.761200 
13655450.300200 0.761417 
13642121.414276 0.761634 
13628792.528352 0.761852 
13615463.642428 0.762069 
13602134.756504 0.762286 
13588805.870580 0.762504 
13575476.984656 0.762721 
13562148.098732 0.762939 
13548819.212809 0.763156 
13535490.326885 0.763374 
13522161.440961 0.763591 
13508832.555037 0.763809 
13495503.669113 0.764027 
13482174.783189 0.764244 
13468845.897265 0.764462 
13455517.011341 0.764680 
13442188.125417 0.764898 
13428859.239493 0.765116 
13415530.353569 0.765334 
13402201.467645 0.765552 
13388872.581721 0.765770 
13375543.695797 0.765988 
13362214.809873 0.766206 
13348885.923949 0.766424 
13335557.038025 0.766643 
13322228.152101 0.766861 
13308899.266177 0.767079 
13295570.380254 0.767298 
13282241.494330 0.767516 
13268912.608406 0.767735 
13255583.722482 0.767953 
13242254.836558 0.768172 
13228925.950634 0.768390 
13215597.064710 0.768609 
13202268.178786 0.768828 
13188939.292862 0.769047 
13175610.406938 0.769265 
13162281.521014 0.769484 
13148952.635090 0.769703 
13135623.749166 0.769922 
13122294.863242 0.770141 
13108965.977318 0.770360 
13095637.091394 0.770579 
13082308.205470 0.770798 
13068979.319546 0.771018 
13055650.433622 0.771237 
13042321.547698 0.771456 
13028992.661775 0.771675 
13015663.775851 0.771895 
13002334.889927 0.772114 
12989006.004003 0.772334 
12975677.118079 0.772553 
12962348.232155 0.772773 
12949019.346231 0.772992 
12935690.460307 0.773212 
12922361.574383 0.773432 
12909032.688459 0.773652 
12895703.802535 0.773871 
12882374.916611 0.774091 
12869046.030687 0.774311 
12855717.144763 0.774531 
12842388.258839 0.774751 
12829059.372915 0.774971 
12815730.486991 0.775191 
12802401.601067 0.775411 
12789072.715143 0.775631 
12775743.829219 0.775852 
12762414.943296 0.776072 
12749086.057372 0.776292 
12735757.171448 0.776513 
12722428.285524 0.776733 
12709099.399600 0.776954 
12695770.513676 0.777174 
12682441.627752 0.777395 
12669112.741828 0.777615 
12655783.855904 0.777836 
12642454.969980 0.778057 
12629126.084056 0.778277 
12615797.198132 0.778498 
12602468.312208 0.778719 
12589139.426284 0.778940 
12575810.540360 0.779161 
12562481.654436 0.779382 
12549152.768512 0.779603 
12535823.882588 0.779824 
12522494.996664 0.780045 
12509166.110740 0.780266 
12495837.224817 0.780487 
12482508.338893 0.780709 
12469179.452969 0.780930 
12455850.567045 0.781151 
12442521.681121 0.781373 
12429192.795197 0.781594 
12415863.909273 0.781816 
12402535.023349 0.782037 
12389206.137425 0.782259 
12375877.251501 0.782481 
12362548.365577 0.782702 
12349219.479653 0.782924 
12335890.593729 0.783146 
12322561.707805 0.783368 
12309232.821881 0.783590 
12295903.935957 0.783812 
12282575.050033 0.784034 
12269246.164109 0.784256 
12255917.278185 0.784478 
12242588.392262 0.784700 
12229259.506338 0.784922 
12215930.620414 0.785144 
12202601.734490 0.785367 
12189272.848566 0.785589 
12175943.962642 0.785811 
12162615.076718 0.786034 
12149286.190794 0.786256 
12135957.304870 0.786479 
12122628.418946 0.786701 
12109299.533022 0.786924 
12095970.647098 0.787147 
12082641.761174 0.787369 
12069312.875250 0.787592 
12055983.989326 0.787815 
12042655.103402 0.788038 
12029326.217478 0.788261 
12015997.331554 0.788484 
12002668.445630 0.788707 
11989339.559706 0.788930 
11976010.673783 0.789153 
11962681.787859 0.789376 
11949352.901935 0.789599 
11936024.016011 0.789823 
11922695.130087 0.790046 
11909366.244163 0.790269 
11896037.358239 0.790493 
11882708.472315 0.790716 
11869379.586391 0.790940 
11856050.700467 0.791163 
11842721.814543 0.791387 
11829392.928619 0.791610 
11816064.042695 0.791834 
11802735.156771 0.792058 
11789406.270847 0.792282 
11776077.384923 0.792506 
11762748.498999 0.792729 
11749419.613075 0.792953 
11736090.727151 0.793177 
11722761.841227 0.793401 
11709432.955304 0.793626 
11696104.069380 0.793850 
11682775.183456 0.794074 
11669446.297532 0.794298 
11656117.411608 0.794522 
11642788.525684 0.794747 
11629459.639760 0.794971 
11616130.753836 0.795196 
11602801.867912 0.795420 
11589472.981988 0.795645 
11576144.096064 0.795869 
11562815.210140 0.796094 
11549486.324216 0.796319 
11536157.438292 0.796543 
11522828.552368 0.796768 
11509499.666444 0.796993 
11496170.780520 0.797218 
11482841.894596 0.797443 
11469513.008672 0.797668 
11456184.122748 0.797893 
11442855.236825 0.798118 
11429526.350901 0.798343 
11416197.464977 0.798568 
11402868.579053 0.798793 
11389539.693129 0.799019 
11376210.807205 0.799244 
11362881.921281 0.799469 
11349553.035357 0.799695 
11336224.149433 0.799920 
11322895.263509 0.800146 
11309566.377585 0.800371 
11296237.491661 0.800597 
11282908.605737 0.800823 
11269579.719813 0.801048 
11256250.833889 0.801274 
11242921.947965 0.801500 
11229593.062041 0.801726 
11216264.176117 0.801952 
11202935.290193 0.802178 
11189606.404270 0.802404 
11176277.518346 0.802630 
11162948.632422 0.802856 
11149619.746498 0.803082 
11136290.860574 0.803308 
11122961.974650 0.803535 
11109633.088726 0.803761 
11096304.202802 0.803987 
11082975.316878 0.804214 
11069646.430954 0.804440 
11056317.545030 0.804667 
11042988.659106 0.804894 
11029659.773182 0.805120 
11016330.887258 0.805347 
11003002.001334 0.805574 
10989673.115410 0.805800 
10976344.229486 0.806027 
10963015.343562 0.806254 
10949686.457638 0.806481 
10936357.571714 0.806708 
10923028.685791 0.806935 
10909699.799867 0.807162 
10896370.913943 0.807389 
10883042.028019 0.807616 
10869713.142095 0.807844 
10856384.256171 0.808071 
10843055.370247 0.808298 
10829726.484323 0.808526 
10816397.598399 0.808753 
10803068.712475 0.808981 
10789739.826551 0.809208 
10776410.940627 0.809436 
10763082.054703 0.809663 
10749753.168779 0.809891 
10736424.282855 0.810119 
10723095.396931 0.810347 
10709766.511007 0.810575 
10696437.625083 0.810802 
10683108.739159 0.811030 
10669779.853235 0.811258 
10656450.967312 0.811486 
10643122.081388 0.811715 
10629793.195464 0.811943 
10616464.309540 0.812171 
10603135.423616 0.812399 
10589806.537692 0.812628 
10576477.651768 0.812856 
10563148.765844 0.813084 
10549819.879920 0.813313 
10536490.993996 0.813541 
10523162.108072 0.813770 
10509833.222148 0.813998 
10496504.336224 0.814227 
10483175.450300 0.814456 
10469846.564376 0.814685 
10456517.678452 0.814913 
10443188.792528 0.815142 
10429859.906604 0.815371 
10416531.020680 0.815600 
10403202.134757 0.815829 
10389873.248833 0.816058 
10376544.362909 0.816287 
10363215.476985 0.816517 
10349886.591061 0.816746 
10336557.705137 0.816975 
10323228.819213 0.817204 
10309899.933289 0.817434 
10296571.047365 0.817663 
10283242.161441 0.817893 
10269913.275517 0.818122 
10256584.389593 0.818352 
10243255.503669 0.818582 
10229926.617745 0.818811 
10216597.731821 0.819041 
10203268.845897 0.819271 
10189939.959973 0.819501 
10176611.074049 0.819731 
10163282.188125 0.819961 
10149953.302201 0.820191 
10136624.416278 0.820421 
10123295.530354 0.820651 
10109966.644430 0.820881 
10096637.758506 0.821111 
10083308.872582 0.821341 
10069979.986658 0.821572 
10056651.100734 0.821802 
10043322.214810 0.822032 
10029993.328886 0.822263 
10016664.442962 0.822494 
10003335.557038 0.822724 
9990006.671114 0.822955 
9976677.785190 0.823185 
9963348.899266 0.823416 
9950020.013342 0.823647 
9936691.127418 0.823878 
9923362.241494 0.824109 
9910033.355570 0.824340 
9896704.469646 0.824571 
9883375.583722 0.824802 
9870046.697799 0.825033 
9856717.811875 0.825264 
9843388.925951 0.825495 
9830060.040027 0.825726 
9816731.154103 0.825958 
9803402.268179 0.826189 
9790073.382255 0.826421 
9776744.496331 0.826652 
9763415.610407 0.826883 
9750086.724483 0.827115 
9736757.838559 0.827347 
9723428.952635 0.827578 
9710100.066711 0.827810 
9696771.180787 0.828042 
9683442.294863 0.828274 
9670113.408939 0.828506 
9656784.523015 0.828738 
9643455.637091 0.828970 
9630126.751167 0.829202 
9616797.865243 0.829434 
9603468.979320 0.829666 
9590140.093396 0.829898 
9576811.207472 0.830130 
9563482.321548 0.830363 
9550153.435624 0.830595 
9536824.549700 0.830827 
9523495.663776 0.831060 
9510166.777852 0.831292 
9496837.891928 0.831525 
9483509.006004 0.831758 
9470180.120080 0.831990 
9456851.234156 0.832223 
9443522.348232 0.832456 
9430193.462308 0.832689 
9416864.576384 0.832922 
9403535.690460 0.833155 
9390206.804536 0.833388 
9376877.918612 0.833621 
9363549.032688 0.833854 
9350220.146765 0.834087 
9336891.260841 0.834320 
9323562.374917 0.834553 
9310233.488993 0.834787 
9296904.603069 0.835020 
9283575.717145 0.835254 
9270246.831221 0.835487 
9256917.945297 0.835721 
9243589.059373 0.835954 
9230260.173449 0.836188 
9216931.287525 0.836422 
9203602.401601 0.836655 
9190273.515677 0.836889 
9176944.629753 0.837123 
9163615.743829 0.837357 
9150286.857905 0.837591 
9136957.971981 0.837825 
9123629.086057 0.838059 
9110300.200133 0.838293 
9096971.314209 0.838527 
9083642.428286 0.838761 
9070313.542362 0.838996 
9056984.656438 0.839230 
9043655.770514 0.839464 
9030326.884590 0.839699 
9016997.998666 0.839933 
9003669.112742 0.840168 
8990340.226818 0.840403 
8977011.340894 0.840637 
8963682.454970 0.840872 
8950353.569046 0.841107 
8937024.683122 0.841342 
8923695.797198 0.841576 
8910366.911274 0.841811 
8897038.025350 0.842046 
8883709.139426 0.842281 
8870380.253502 0.842517 
8857051.367578 0.842752 
8843722.481654 0.842987 
8830393.595730 0.843222 
8817064.709807 0.843457 
8803735.823883 0.843693 
8790406.937959 0.843928 
8777078.052035 0.844164 
8763749.166111 0.844399 
8750420.280187 0.844635 
8737091.394263 0.844870 
8723762.508339 0.845106 
8710433.622415 0.845342 
8697104.736491 0.845578 
8683775.850567 0.845814 
8670446.964643 0.846049 
8657118.078719 0.846285 
8643789.192795 0.846521 
8630460.306871 0.846758 
8617131.420947 0.846994 
8603802.535023 0.847230 
8590473.649099 0.847466 
8577144.763175 0.847702 
8563815.877252 0.847939 
8550486.991328 0.848175 
8537158.105404 0.848412 
8523829.219480 0.848648 
8510500.333556 0.848885 
8497171.447632 0.849121 
8483842.561708 0.849358 
8470513.675784 0.849595 
8457184.789860 0.849831 
8443855.903936 0.850068 
8430527.018012 0.850305 
8417198.132088 0.850542 
8403869.246164 0.850779 
8390540.360240 0.851016 
8377211.474316 0.851253 
8363882.588392 0.851490 
8350553.702468 0.851728 
8337224.816544 0.851965 
8323895.930620 0.852202 
8310567.044696 0.852440 
8297238.158773 0.852677 
8283909.272849 0.852915 
8270580.386925 0.853152 
8257251.501001 0.853390 
8243922.615077 0.853628 
8230593.729153 0.853865 
8217264.843229 0.854103 
8203935.957305 0.854341 
8190607.071381 0.854579 
8177278.185457 0.854817 
8163949.299533 0.855055 
8150620.413609 0.855293 
8137291.527685 0.855531 
8123962.641761 0.855769 
8110633.755837 0.856007 
8097304.869913 0.856245 
8083975.983989 0.856484 
8070647.098065 0.856722 
8057318.212141 0.856961 
8043989.326217 0.857199 
8030660.440294 0.857438 
8017331.554370 0.857676 
8004002.668446 0.857915 
7990673.782522 0.858154 
7977344.896598 0.858392 
7964016.010674 0.858631 
7950687.124750 0.858870 
7937358.238826 0.859109 
7924029.352902 0.859348 
7910700.466978 0.859587 
7897371.581054 0.859826 
7884042.695130 0.860065 
7870713.809206 0.860305 
7857384.923282 0.860544 
7844056.037358 0.860783 
7830727.151434 0.861023 
7817398.265510 0.861262 
7804069.379586 0.861502 
7790740.493662 0.861741 
7777411.607738 0.861981 
7764082.721815 0.862220 
7750753.835891 0.862460 
7737424.949967 0.862700 
7724096.064043 0.862940 
7710767.178119 0.863180 
7697438.292195 0.863420 
7684109.406271 0.863660 
7670780.520347 0.863900 
7657451.634423 0.864140 
7644122.748499 0.864380 
7630793.862575 0.864620 
7617464.976651 0.864860 
7604136.090727 0.865101 
7590807.204803 0.865341 
7577478.318879 0.865582 
7564149.432955 0.865822 
7550820.547031 0.866063 
7537491.661107 0.866303 
7524162.775183 0.866544 
7510833.889260 0.866785 
7497505.003336 0.867026 
7484176.117412 0.867266 
7470847.231488 0.867507 
7457518.345564 0.867748 
7444189.459640 0.867989 
7430860.573716 0.868230 
7417531.687792 0.868472 
7404202.801868 0.868713 
7390873.915944 0.868954 
7377545.030020 0.869195 
7364216.144096 0.869437 
7350887.258172 0.869678 
7337558.372248 0.869919 
7324229.486324 0.870161 
7310900.600400 0.870403 
7297571.714476 0.870644 
7284242.828552 0.870886 
7270913.942628 0.871128 
7257585.056704 0.871370 
7244256.170781 0.871611 
7230927.284857 0.871853 
7217598.398933 0.872095 
7204269.513009 0.872337 
7190940.627085 0.872579 
7177611.741161 0.872822 
7164282.855237 0.873064 
7150953.969313 0.873306 
7137625.083389 0.873548 
7124296.197465 0.873791 
7110967.311541 0.874033 
7097638.425617 0.874276 
7084309.539693 0.874518 
7070980.653769 0.874761 
7057651.767845 0.875004 
7044322.881921 0.875246 
7030993.995997 0.875489 
7017665.110073 0.875732 
7004336.224149 0.875975 
6991007.338225 0.876218 
6977678.452302 0.876461 
6964349.566378 0.876704 
6951020.680454 0.876947 
6937691.794530 0.877190 
6924362.908606 0.877433 
6911034.022682 0.877677 
6897705.136758 0.877920 
6884376.250834 0.878164 
6871047.364910 0.878407 
6857718.478986 0.878651 
6844389.593062 0.878894 
6831060.707138 0.879138 
6817731.821214 0.879381 
6804402.935290 0.879625 
6791074.049366 0.879869 
6777745.163442 0.880113 
6764416.277518 0.880357 
6751087.391594 0.880601 
6737758.505670 0.880845 
6724429.619746 0.881089 
6711100.733823 0.881333 
6697771.847899 0.881577 
6684442.961975 0.881822 
6671114.076051 0.882066 
6657785.190127 0.882310 
6644456.304203 0.882555 
6631127.418279 0.882799 
6617798.532355 0.883044 
6604469.646431 0.883289 
6591140.760507 0.883533 
6577811.874583 0.883778 
6564482.988659 0.884023 
6551154.102735 0.884268 
6537825.216811 0.884513 
6524496.330887 0.884758 
6511167.444963 0.885003 
6497838.559039 0.885248 
6484509.673115 0.885493 
6471180.787191 0.885738 
6457851.901268 0.885983 
6444523.015344 0.886229 
6431194.129420 0.886474 
6417865.243496 0.886720 
6404536.357572 0.886965 
6391207.471648 0.887211 
6377878.585724 0.887456 
6364549.699800 0.887702 
6351220.813876 0.887948 
6337891.927952 0.888193 
6324563.042028 0.888439 
6311234.156104 0.888685 
6297905.270180 0.888931 
6284576.384256 0.889177 
6271247.498332 0.889423 
6257918.612408 0.889670 
6244589.726484 0.889916 
6231260.840560 0.890162 
6217931.954636 0.890408 
6204603.068712 0.890655 
6191274.182789 0.890901 
6177945.296865 0.891148 
6164616.410941 0.891394 
6151287.525017 0.891641 
6137958.639093 0.891888 
6124629.753169 0.892134 
6111300.867245 0.892381 
6097971.981321 0.892628 
6084643.095397 0.892875 
6071314.209473 0.893122 
6057985.323549 0.893369 
6044656.437625 0.893616 
6031327.551701 0.893863 
6017998.665777 0.894110 
6004669.779853 0.894358 
5991340.893929 0.894605 
5978012.008005 0.894852 
5964683.122081 0.895100 
5951354.236157 0.895347 
5938025.350233 0.895595 
5924696.464310 0.895842 
5911367.578386 0.896090 
5898038.692462 0.896338 
5884709.806538 0.896586 
5871380.920614 0.896834 
5858052.034690 0.897081 
5844723.148766 0.897329 
5831394.262842 0.897577 
5818065.376918 0.897826 
5804736.490994 0.898074 
5791407.605070 0.898322 
5778078.719146 0.898570 
5764749.833222 0.898819 
5751420.947298 0.899067 
5738092.061374 0.899315 
5724763.175450 0.899564 
5711434.289526 0.899813 
5698105.403602 0.900061 
5684776.517678 0.900310 
5671447.631755 0.900559 
5658118.745831 0.900807 
5644789.859907 0.901056 
5631460.973983 0.901305 
5618132.088059 0.901554 
5604803.202135 0.901803 
5591474.316211 0.902052 
5578145.430287 0.902302 
5564816.544363 0.902551 
5551487.658439 0.902800 
5538158.772515 0.903049 
5524829.886591 0.903299 
5511501.000667 0.903548 
5498172.114743 0.903798 
5484843.228819 0.904047 
5471514.342895 0.904297 
5458185.456971 0.904547 
5444856.571047 0.904797 
5431527.685123 0.905046 
5418198.799199 0.905296 
5404869.913276 0.905546 
5391541.027352 0.905796 
5378212.141428 0.906046 
5364883.255504 0.906297 
5351554.369580 0.906547 
5338225.483656 0.906797 
5324896.597732 0.907047 
5311567.711808 0.907298 
5298238.825884 0.907548 
5284909.939960 0.907799 
5271581.054036 0.908049 
5258252.168112 0.908300 
5244923.282188 0.908551 
5231594.396264 0.908801 
5218265.510340 0.909052 
5204936.624416 0.909303 
5191607.738492 0.909554 
5178278.852568 0.909805 
5164949.966644 0.910056 
5151621.080720 0.910307 
5138292.194797 0.910558 
5124963.308873 0.910809 
5111634.422949 0.911061 
5098305.537025 0.911312 
5084976.651101 0.911563 
5071647.765177 0.911815 
5058318.879253 0.912066 
5044989.993329 0.912318 
5031661.107405 0.912570 
5018332.221481 0.912821 
5005003.335557 0.913073 
4991674.449633 0.913325 
4978345.563709 0.913577 
4965016.677785 0.913829 
4951687.791861 0.914081 
4938358.905937 0.914333 
4925030.020013 0.914585 
4911701.134089 0.914837 
4898372.248165 0.915090 
4885043.362241 0.915342 
4871714.476318 0.915594 
4858385.590394 0.915847 
4845056.704470 0.916099 
4831727.818546 0.916352 
4818398.932622 0.916604 
4805070.046698 0.916857 
4791741.160774 0.917110 
4778412.274850 0.917363 
4765083.388926 0.917616 
4751754.503002 0.917869 
4738425.617078 0.918122 
4725096.731154 0.918375 
4711767.845230 0.918628 
4698438.959306 0.918881 
4685110.073382 0.919134 
4671781.187458 0.919387 
4658452.301534 0.919641 
4645123.415610 0.919894 
4631794.529686 0.920148 
4618465.643763 0.920401 
4605136.757839 0.920655 
4591807.871915 0.920909 
4578478.985991 0.921162 
4565150.100067 0.921416 
4551821.214143 0.921670 
4538492.328219 0.921924 
4525163.442295 0.922178 
4511834.556371 0.922432 
4498505.670447 0.922686 
4485176.784523 0.922940 
4471847.898599 0.923194 
4458519.012675 0.923449 
4445190.126751 0.923703 
4431861.240827 0.923958 
4418532.354903 0.924212 
4405203.468979 0.924467 
4391874.583055 0.924721 
4378545.697131 0.924976 
4365216.811207 0.925231 
4351887.925284 0.925485 
4338559.039360 0.925740 
4325230.153436 0.925995 
4311901.267512 0.926250 
4298572.381588 0.926505 
4285243.495664 0.926760 
4271914.609740 0.927015 
4258585.723816 0.927271 
4245256.837892 0.927526 
4231927.951968 0.927781 
4218599.066044 0.928037 
4205270.180120 0.928292 
4191941.294196 0.928548 
4178612.408272 0.928803 
4165283.522348 0.929059 
4151954.636424 0.929315 
4138625.750500 0.929571 
4125296.864576 0.929826 
4111967.978652 0.930082 
4098639.092728 0.930338 
4085310.206805 0.930594 
4071981.320881 0.930850 
4058652.434957 0.931107 
4045323.549033 0.931363 
4031994.663109 0.931619 
4018665.777185 0.931875 
4005336.891261 0.932132 
3992008.005337 0.932388 
3978679.119413 0.932645 
3965350.233489 0.932902 
3952021.347565 0.933158 
3938692.461641 0.933415 
3925363.575717 0.933672 
3912034.689793 0.933929 
3898705.803869 0.934186 
3885376.917945 0.934442 
3872048.032021 0.934700 
3858719.146097 0.934957 
3845390.260173 0.935214 
3832061.374249 0.935471 
3818732.488326 0.935728 
3805403.602402 0.935986 
3792074.716478 0.936243 
3778745.830554 0.936501 
3765416.944630 0.936758 
3752088.058706 0.937016 
3738759.172782 0.937273 
3725430.286858 0.937531 
3712101.400934 0.937789 
3698772.515010 0.938047 
3685443.629086 0.938305 
3672114.743162 0.938563 
3658785.857238 0.938821 
3645456.971314 0.939079 
3632128.085390 0.939337 
3618799.199466 0.939595 
3605470.313542 0.939854 
3592141.427618 0.940112 
3578812.541694 0.940371 
3565483.655771 0.940629 
3552154.769847 0.940888 
3538825.883923 0.941146 
3525496.997999 0.941405 
3512168.112075 0.941664 
3498839.226151 0.941923 
3485510.340227 0.942181 
3472181.454303 0.942440 
3458852.568379 0.942699 
3445523.682455 0.942959 
3432194.796531 0.943218 
3418865.910607 0.943477 
3405537.024683 0.943736 
3392208.138759 0.943995 
3378879.252835 0.944255 
3365550.366911 0.944514 
3352221.480987 0.944774 
3338892.595063 0.945033 
3325563.709139 0.945293 
3312234.823215 0.945553 
3298905.937292 0.945813 
3285577.051368 0.946072 
3272248.165444 0.946332 
3258919.279520 0.946592 
3245590.393596 0.946852 
3232261.507672 0.947112 
3218932.621748 0.947373 
3205603.735824 0.947633 
3192274.849900 0.947893 
3178945.963976 0.948154 
3165617.078052 0.948414 
3152288.192128 0.948674 
3138959.306204 0.948935 
3125630.420280 0.949196 
3112301.534356 0.949456 
3098972.648432 0.949717 
3085643.762508 0.949978 
3072314.876584 0.950239 
3058985.990660 0.950500 
3045657.104736 0.950761 
3032328.218813 0.951022 
3018999.332889 0.951283 
3005670.446965 0.951544 
2992341.561041 0.951805 
2979012.675117 0.952067 
2965683.789193 0.952328 
2952354.903269 0.952590 
2939026.017345 0.952851 
2925697.131421 0.953113 
2912368.245497 0.953374 
2899039.359573 0.953636 
2885710.473649 0.953898 
2872381.587725 0.954160 
2859052.701801 0.954422 
2845723.815877 0.954684 
2832394.929953 0.954946 
2819066.044029 0.955208 
2805737.158105 0.955470 
2792408.272181 0.955732 
2779079.386258 0.955994 
2765750.500334 0.956257 
2752421.614410 0.956519 
2739092.728486 0.956782 
2725763.842562 0.957044 
2712434.956638 0.957307 
2699106.070714 0.957570 
2685777.184790 0.957832 
2672448.298866 0.958095 
2659119.412942 0.958358 
2645790.527018 0.958621 
2632461.641094 0.958884 
2619132.755170 0.959147 
2605803.869246 0.959410 
2592474.983322 0.959673 
2579146.097398 0.959937 
2565817.211474 0.960200 
2552488.325550 0.960464 
2539159.439626 0.960727 
2525830.553702 0.960991 
2512501.667779 0.961254 
2499172.781855 0.961518 
2485843.895931 0.961782 
2472515.010007 0.962045 
2459186.124083 0.962309 
2445857.238159 0.962573 
2432528.352235 0.962837 
2419199.466311 0.963101 
2405870.580387 0.963365 
2392541.694463 0.963630 
2379212.808539 0.963894 
2365883.922615 0.964158 
2352555.036691 0.964423 
2339226.150767 0.964687 
2325897.264843 0.964952 
2312568.378919 0.965216 
2299239.492995 0.965481 
2285910.607071 0.965746 
2272581.721147 0.966010 
2259252.835223 0.966275 
2245923.949300 0.966540 
2232595.063376 0.966805 
2219266.177452 0.967070 
2205937.291528 0.967335 
2192608.405604 0.967601 
2179279.519680 0.967866 
2165950.633756 0.968131 
2152621.747832 0.968397 
2139292.861908 0.968662 
2125963.975984 0.968928 
2112635.090060 0.969193 
2099306.204136 0.969459 
2085977.318212 0.969724 
2072648.432288 0.969990 
2059319.546364 0.970256 
2045990.660440 0.970522 
2032661.774516 0.970788 
2019332.888592 0.971054 
2006004.002668 0.971320 
1992675.116744 0.971586 
1979346.230821 0.971853 
1966017.344897 0.972119 
1952688.458973 0.972385 
1939359.573049 0.972652 
1926030.687125 0.972918 
1912701.801201 0.973185 
1899372.915277 0.973452 
1886044.029353 0.973718 
1872715.143429 0.973985 
1859386.257505 0.974252 
1846057.371581 0.974519 
1832728.485657 0.974786 
1819399.599733 0.975053 
1806070.713809 0.975320 
1792741.827885 0.975587 
1779412.941961 0.975855 
1766084.056037 0.976122 
1752755.170113 0.976389 
1739426.284189 0.976657 
1726097.398266 0.976924 
1712768.512342 0.977192 
1699439.626418 0.977459 
1686110.740494 0.977727 
1672781.854570 0.977995 
1659452.968646 0.978263 
1646124.082722 0.978531 
1632795.196798 0.978799 
1619466.310874 0.979067 
1606137.424950 0.979335 
1592808.539026 0.979603 
1579479.653102 0.979871 
1566150.767178 0.980140 
1552821.881254 0.980408 
1539492.995330 0.980677 
1526164.109406 0.980945 
1512835.223482 0.981214 
1499506.337558 0.981482 
1486177.451634 0.981751 
1472848.565710 0.982020 
1459519.679787 0.982289 
1446190.793863 0.982558 
1432861.907939 0.982827 
1419533.022015 0.983096 
1406204.136091 0.983365 
1392875.250167 0.983634 
1379546.364243 0.983904 
1366217.478319 0.984173 
1352888.592395 0.984442 
1339559.706471 0.984712 
1326230.820547 0.984981 
1312901.934623 0.985251 
1299573.048699 0.985521 
1286244.162775 0.985790 
1272915.276851 0.986060 
1259586.390927 0.986330 
1246257.505003 0.986600 
1232928.619079 0.986870 
1219599.733155 0.987140 
1206270.847231 0.987410 
1192941.961308 0.987681 
1179613.075384 0.987951 
1166284.189460 0.988221 
1152955.303536 0.988492 
1139626.417612 0.988762 
1126297.531688 0.989033 
1112968.645764 0.989303 
1099639.759840 0.989574 
1086310.873916 0.989845 
1072981.987992 0.990116 
1059653.102068 0.990387 
1046324.216144 0.990658 
1032995.330220 0.990929 
1019666.444296 0.991200 
1006337.558372 0.991471 
993008.672448 0.991742 
979679.786524 0.992014 
966350.900600 0.992285 
953022.014676 0.992556 
939693.128752 0.992828 
926364.242829 0.993100 
913035.356905 0.993371 
899706.470981 0.993643 
886377.585057 0.993915 
873048.699133 0.994187 
859719.813209 0.994459 
846390.927285 0.994731 
833062.041361 0.995003 
819733.155437 0.995275 
806404.269513 0.995547 
793075.383589 0.995819 
779746.497665 0.996092 
766417.611741 0.996364 
753088.725817 0.996637 
739759.839893 0.996909 
726430.953969 0.997182 
713102.068045 0.997455 
699773.182121 0.997727 
686444.296197 0.998000 
673115.410274 0.998273 
659786.524350 0.998546 
646457.638426 0.998819 
633128.752502 0.999092 
619799.866578 0.999365 
606470.980654 0.999639 
593142.094730 0.999912 
593142.094730 0.997028 
593142.094730 0.997028 
593142.094730 0.994013 
606470.980654 0.975888 
619799.866578 0.958445 
633128.752502 0.941647 
646457.638426 0.925457 
659786.524350 0.909845 
673115.410274 0.894778 
686444.296197 0.880230 
699773.182121 0.866174 
713102.068045 0.852585 
726430.953969 0.839440 
739759.839893 0.826719 
753088.725817 0.814401 
766417.611741 0.802467 
779746.497665 0.790900 
793075.383589 0.779682 
806404.269513 0.768799 
819733.155437 0.758236 
833062.041361 0.747978 
846390.927285 0.738013 
859719.813209 0.728328 
873048.699133 0.718912 
886377.585057 0.709754 
899706.470981 0.700842 
913035.356905 0.692169 
926364.242829 0.683723 
939693.128752 0.675497 
953022.014676 0.667481 
966350.900600 0.659669 
979679.786524 0.652051 
993008.672448 0.644622 
1006337.558372 0.637373 
1019666.444296 0.630300 
1032995.330220 0.623394 
1046324.216144 0.616652 
1059653.102068 0.610066 
1072981.987992 0.603631 
1086310.873916 0.597343 
1099639.759840 0.591196 
1112968.645764 0.585186 
1126297.531688 0.579308 
1139626.417612 0.573558 
1152955.303536 0.567931 
1166284.189460 0.562425 
1179613.075384 0.557034 
1192941.961308 0.551756 
1206270.847231 0.546587 
1219599.733155 0.541523 
1232928.619079 0.536562 
1246257.505003 0.531701 
1259586.390927 0.526935 
1272915.276851 0.522264 
1286244.162775 0.517683 
1299573.048699 0.513190 
1312901.934623 0.508783 
1326230.820547 0.504460 
1339559.706471 0.500217 
1352888.592395 0.496053 
1366217.478319 0.491966 
1379546.364243 0.487953 
1392875.250167 0.484013 
1406204.136091 0.480143 
1419533.022015 0.476342 
1432861.907939 0.472608 
1446190.793863 0.468939 
1459519.679787 0.465334 
1472848.565710 0.461790 
1486177.451634 0.458306 
1499506.337558 0.454882 
1512835.223482 0.451514 
1526164.109406 0.448203 
1539492.995330 0.444945 
1552821.881254 0.441741 
1566150.767178 0.438589 
1579479.653102 0.435488 
1592808.539026 0.432436 
1606137.424950 0.429432 
1619466.310874 0.426476 
1632795.196798 0.423565 
1646124.082722 0.420699 
1659452.968646 0.417878 
1672781.854570 0.415099 
1686110.740494 0.412362 
1699439.626418 0.409667 
1712768.512342 0.407011 
1726097.398266 0.404395 
1739426.284189 0.401817 
1752755.170113 0.399277 
1766084.056037 0.396773 
1779412.941961 0.394306 
1792741.827885 0.391874 
1806070.713809 0.389476 
1819399.599733 0.387112 
1832728.485657 0.384780 
1846057.371581 0.382482 
1859386.257505 0.380215 
1872715.143429 0.377979 
1886044.029353 0.375773 
1899372.915277 0.373597 
1912701.801201 0.371451 
1926030.687125 0.369333 
1939359.573049 0.367243 
1952688.458973 0.365181 
1966017.344897 0.363145 
1979346.230821 0.361136 
1992675.116744 0.359153 
2006004.002668 0.357196 
2019332.888592 0.355263 
2032661.774516 0.353355 
2045990.660440 0.351471 
2059319.546364 0.349611 
2072648.432288 0.347774 
2085977.318212 0.345959 
2099306.204136 0.344167 
2112635.090060 0.342397 
2125963.975984 0.340648 
2139292.861908 0.338921 
2152621.747832 0.337214 
2165950.633756 0.335528 
2179279.519680 0.333861 
2192608.405604 0.332215 
2205937.291528 0.330587 
2219266.177452 0.328979 
2232595.063376 0.327389 
2245923.949300 0.325818 
2259252.835223 0.324265 
2272581.721147 0.322729 
2285910.607071 0.321211 
2299239.492995 0.319710 
2312568.378919 0.318226 
2325897.264843 0.316758 
2339226.150767 0.315307 
2352555.036691 0.313872 
2365883.922615 0.312453 
2379212.808539 0.311049 
2392541.694463 0.309660 
2405870.580387 0.308287 
2419199.466311 0.306928 
2432528.352235 0.305584 
2445857.238159 0.304254 
2459186.124083 0.302938 
2472515.010007 0.301637 
2485843.895931 0.300348 
2499172.781855 0.299074 
2512501.667779 0.297812 
2525830.553702 0.296564 
2539159.439626 0.295328 
2552488.325550 0.294105 
2565817.211474 0.292895 
2579146.097398 0.291697 
2592474.983322 0.290510 
2605803.869246 0.289336 
2619132.755170 0.288174 
2632461.641094 0.287023 
2645790.527018 0.285884 
2659119.412942 0.284755 
2672448.298866 0.283638 
2685777.184790 0.282532 
2699106.070714 0.281436 
2712434.956638 0.280352 
2725763.842562 0.279277 
2739092.728486 0.278213 
2752421.614410 0.277159 
2765750.500334 0.276115 
2779079.386258 0.275081 
2792408.272181 0.274057 
2805737.158105 0.273042 
2819066.044029 0.272037 
2832394.929953 0.271041 
2845723.815877 0.270054 
2859052.701801 0.269076 
2872381.587725 0.268108 
2885710.473649 0.267148 
2899039.359573 0.266197 
2912368.245497 0.265254 
2925697.131421 0.264320 
2939026.017345 0.263395 
2952354.903269 0.262478 
2965683.789193 0.261568 
2979012.675117 0.260667 
2992341.561041 0.259774 
3005670.446965 0.258889 
3018999.332889 0.258012 
3032328.218813 0.257142 
3045657.104736 0.256279 
3058985.990660 0.255425 
3072314.876584 0.254577 
3085643.762508 0.253737 
3098972.648432 0.252904 
3112301.534356 0.252078 
3125630.420280 0.251259 
3138959.306204 0.250447 
3152288.192128 0.249642 
3165617.078052 0.248844 
3178945.963976 0.248052 
3192274.849900 0.247267 
3205603.735824 0.246488 
3218932.621748 0.245716 
3232261.507672 0.244950 
3245590.393596 0.244191 
3258919.279520 0.243437 
3272248.165444 0.242690 
3285577.051368 0.241949 
3298905.937292 0.241214 
3312234.823215 0.240484 
3325563.709139 0.239761 
3338892.595063 0.239043 
3352221.480987 0.238331 
3365550.366911 0.237625 
3378879.252835 0.236924 
3392208.138759 0.236229 
3405537.024683 0.235539 
3418865.910607 0.234855 
3432194.796531 0.234176 
3445523.682455 0.233502 
3458852.568379 0.232833 
3472181.454303 0.232170 
3485510.340227 0.231512 
3498839.226151 0.230858 
3512168.112075 0.230210 
3525496.997999 0.229566 
3538825.883923 0.228928 
3552154.769847 0.228294 
3565483.655771 0.227665 
3578812.541694 0.227041 
3592141.427618 0.226421 
3605470.313542 0.225806 
3618799.199466 0.225196 
3632128.085390 0.224590 
3645456.971314 0.223989 
3658785.857238 0.223391 
3672114.743162 0.222799 
3685443.629086 0.222210 
3698772.515010 0.221626 
3712101.400934 0.221047 
3725430.286858 0.220471 
3738759.172782 0.219899 
3752088.058706 0.219332 
3765416.944630 0.218769 
3778745.830554 0.218209 
3792074.716478 0.217654 
3805403.602402 0.217103 
3818732.488326 0.216555 
3832061.374249 0.216011 
3845390.260173 0.215471 
3858719.146097 0.214935 
3872048.032021 0.214403 
3885376.917945 0.213874 
3898705.803869 0.213349 
3912034.689793 0.212828 
3925363.575717 0.212310 
3938692.461641 0.211796 
3952021.347565 0.211285 
3965350.233489 0.210778 
3978679.119413 0.210275 
3992008.005337 0.209774 
4005336.891261 0.209277 
4018665.777185 0.208784 
4031994.663109 0.208293 
4045323.549033 0.207806 
4058652.434957 0.207323 
4071981.320881 0.206842 
4085310.206805 0.206365 
4098639.092728 0.205891 
4111967.978652 0.205420 
4125296.864576 0.204952 
4138625.750500 0.204487 
4151954.636424 0.204025 
4165283.522348 0.203567 
4178612.408272 0.203111 
4191941.294196 0.202658 
4205270.180120 0.202208 
4218599.066044 0.201761 
4231927.951968 0.201317 
4245256.837892 0.200876 
4258585.723816 0.200437 
4271914.609740 0.200002 
4285243.495664 0.199569 
4298572.381588 0.199139 
4311901.267512 0.198712 
4325230.153436 0.198287 
4338559.039360 0.197865 
4351887.925284 0.197446 
4365216.811207 0.197029 
4378545.697131 0.196615 
4391874.583055 0.196203 
4405203.468979 0.195794 
4418532.354903 0.195388 
4431861.240827 0.194984 
4445190.126751 0.194583 
4458519.012675 0.194184 
4471847.898599 0.193787 
4485176.784523 0.193393 
4498505.670447 0.193001 
4511834.556371 0.192612 
4525163.442295 0.192225 
4538492.328219 0.191841 
4551821.214143 0.191458 
4565150.100067 0.191079 
4578478.985991 0.190701 
4591807.871915 0.190325 
4605136.757839 0.189952 
4618465.643763 0.189581 
4631794.529686 0.189213 
4645123.415610 0.188846 
4658452.301534 0.188482 
4671781.187458 0.188120 
4685110.073382 0.187760 
4698438.959306 0.187402 
4711767.845230 0.187046 
4725096.731154 0.186692 
4738425.617078 0.186340 
4751754.503002 0.185991 
4765083.388926 0.185643 
4778412.274850 0.185297 
4791741.160774 0.184954 
4805070.046698 0.184612 
4818398.932622 0.184273 
4831727.818546 0.183935 
4845056.704470 0.183599 
4858385.590394 0.183265 
4871714.476318 0.182933 
4885043.362241 0.182603 
4898372.248165 0.182275 
4911701.134089 0.181949 
4925030.020013 0.181624 
4938358.905937 0.181302 
4951687.791861 0.180981 
4965016.677785 0.180662 
4978345.563709 0.180344 
4991674.449633 0.180029 
5005003.335557 0.179715 
5018332.221481 0.179403 
5031661.107405 0.179093 
5044989.993329 0.178784 
5058318.879253 0.178478 
5071647.765177 0.178172 
5084976.651101 0.177869 
5098305.537025 0.177567 
5111634.422949 0.177267 
5124963.308873 0.176968 
5138292.194797 0.176672 
5151621.080720 0.176376 
5164949.966644 0.176083 
5178278.852568 0.175790 
5191607.738492 0.175500 
5204936.624416 0.175211 
5218265.510340 0.174924 
5231594.396264 0.174638 
5244923.282188 0.174353 
5258252.168112 0.174071 
5271581.054036 0.173789 
5284909.939960 0.173510 
5298238.825884 0.173231 
5311567.711808 0.172954 
5324896.597732 0.172679 
5338225.483656 0.172405 
5351554.369580 0.172133 
5364883.255504 0.171862 
5378212.141428 0.171592 
5391541.027352 0.171324 
5404869.913276 0.171057 
5418198.799199 0.170792 
5431527.685123 0.170528 
5444856.571047 0.170265 
5458185.456971 0.170004 
5471514.342895 0.169744 
5484843.228819 0.169485 
5498172.114743 0.169228 
5511501.000667 0.168972 
5524829.886591 0.168717 
5538158.772515 0.168464 
5551487.658439 0.168212 
5564816.544363 0.167961 
5578145.430287 0.167712 
5591474.316211 0.167464 
5604803.202135 0.167217 
5618132.088059 0.166971 
5631460.973983 0.166727 
5644789.859907 0.166483 
5658118.745831 0.166241 
5671447.631755 0.166001 
5684776.517678 0.165761 
5698105.403602 0.165523 
5711434.289526 0.165285 
5724763.175450 0.165049 
5738092.061374 0.164815 
5751420.947298 0.164581 
5764749.833222 0.164349 
5778078.719146 0.164117 
5791407.605070 0.163887 
5804736.490994 0.163658 
5818065.376918 0.163430 
5831394.262842 0.163203 
5844723.148766 0.162978 
5858052.034690 0.162753 
5871380.920614 0.162529 
5884709.806538 0.162307 
5898038.692462 0.162086 
5911367.578386 0.161866 
5924696.464310 0.161646 
5938025.350233 0.161428 
5951354.236157 0.161211 
5964683.122081 0.160995 
5978012.008005 0.160780 
5991340.893929 0.160566 
6004669.779853 0.160353 
6017998.665777 0.160142 
6031327.551701 0.159931 
6044656.437625 0.159721 
6057985.323549 0.159512 
6071314.209473 0.159304 
6084643.095397 0.159097 
6097971.981321 0.158891 
6111300.867245 0.158686 
6124629.753169 0.158483 
6137958.639093 0.158280 
6151287.525017 0.158078 
6164616.410941 0.157876 
6177945.296865 0.157676 
6191274.182789 0.157477 
6204603.068712 0.157279 
6217931.954636 0.157082 
6231260.840560 0.156885 
6244589.726484 0.156690 
6257918.612408 0.156495 
6271247.498332 0.156301 
6284576.384256 0.156109 
6297905.270180 0.155917 
6311234.156104 0.155726 
6324563.042028 0.155536 
6337891.927952 0.155347 
6351220.813876 0.155158 
6364549.699800 0.154971 
6377878.585724 0.154784 
6391207.471648 0.154598 
6404536.357572 0.154413 
6417865.243496 0.154229 
6431194.129420 0.154046 
6444523.015344 0.153864 
6457851.901268 0.153682 
6471180.787191 0.153501 
6484509.673115 0.153321 
6497838.559039 0.153142 
6511167.444963 0.152964 
6524496.330887 0.152787 
6537825.216811 0.152610 
6551154.102735 0.152434 
6564482.988659 0.152259 
6577811.874583 0.152085 
6591140.760507 0.151911 
6604469.646431 0.151738 
6617798.532355 0.151566 
6631127.418279 0.151395 
6644456.304203 0.151225 
6657785.190127 0.151055 
6671114.076051 0.150886 
6684442.961975 0.150718 
6697771.847899 0.150550 
6711100.733823 0.150384 
6724429.619746 0.150218 
6737758.505670 0.150052 
6751087.391594 0.149888 
6764416.277518 0.149724 
6777745.163442 0.149561 
6791074.049366 0.149399 
6804402.935290 0.149237 
6817731.821214 0.149076 
6831060.707138 0.148916 
6844389.593062 0.148756 
6857718.478986 0.148598 
6871047.364910 0.148439 
6884376.250834 0.148282 
6897705.136758 0.148125 
6911034.022682 0.147969 
6924362.908606 0.147814 
6937691.794530 0.147659 
6951020.680454 0.147505 
6964349.566378 0.147351 
6977678.452302 0.147199 
6991007.338225 0.147047 
7004336.224149 0.146895 
7017665.110073 0.146744 
7030993.995997 0.146594 
7044322.881921 0.146445 
7057651.767845 0.146296 
7070980.653769 0.146148 
7084309.539693 0.146000 
7097638.425617 0.145853 
7110967.311541 0.145707 
7124296.197465 0.145561 
7137625.083389 0.145416 
7150953.969313 0.145272 
7164282.855237 0.145128 
7177611.741161 0.144984 
7190940.627085 0.144842 
7204269.513009 0.144700 
7217598.398933 0.144558 
7230927.284857 0.144417 
7244256.170781 0.144277 
7257585.056704 0.144137 
7270913.942628 0.143998 
7284242.828552 0.143860 
7297571.714476 0.143722 
7310900.600400 0.143585 
7324229.486324 0.143448 
7337558.372248 0.143312 
7350887.258172 0.143176 
7364216.144096 0.143041 
7377545.030020 0.142906 
7390873.915944 0.142772 
7404202.801868 0.142639 
7417531.687792 0.142506 
7430860.573716 0.142374 
7444189.459640 0.142242 
7457518.345564 0.142111 
7470847.231488 0.141980 
7484176.117412 0.141850 
7497505.003336 0.141721 
7510833.889260 0.141591 
7524162.775183 0.141463 
7537491.661107 0.141335 
7550820.547031 0.141207 
7564149.432955 0.141081 
7577478.318879 0.140954 
7590807.204803 0.140828 
7604136.090727 0.140703 
7617464.976651 0.140578 
7630793.862575 0.140453 
7644122.748499 0.140330 
7657451.634423 0.140206 
7670780.520347 0.140083 
7684109.406271 0.139961 
7697438.292195 0.139839 
7710767.178119 0.139718 
7724096.064043 0.139597 
7737424.949967 0.139476 
7750753.835891 0.139356 
7764082.721815 0.139237 
7777411.607738 0.139118 
7790740.493662 0.139000 
7804069.379586 0.138882 
7817398.265510 0.138764 
7830727.151434 0.138647 
7844056.037358 0.138530 
7857384.923282 0.138414 
7870713.809206 0.138299 
7884042.695130 0.138183 
7897371.581054 0.138069 
7910700.466978 0.137954 
7924029.352902 0.137841 
7937358.238826 0.137727 
7950687.124750 0.137614 
7964016.010674 0.137502 
7977344.896598 0.137390 
7990673.782522 0.137278 
8004002.668446 0.137167 
8017331.554370 0.137056 
8030660.440294 0.136946 
8043989.326217 0.136836 
8057318.212141 0.136727 
8070647.098065 0.136618 
8083975.983989 0.136509 
8097304.869913 0.136401 
8110633.755837 0.136294 
8123962.641761 0.136186 
8137291.527685 0.136079 
8150620.413609 0.135973 
8163949.299533 0.135867 
8177278.185457 0.135761 
8190607.071381 0.135656 
8203935.957305 0.135552 
8217264.843229 0.135447 
8230593.729153 0.135343 
8243922.615077 0.135240 
8257251.501001 0.135137 
8270580.386925 0.135034 
8283909.272849 0.134932 
8297238.158773 0.134830 
8310567.044696 0.134728 
8323895.930620 0.134627 
8337224.816544 0.134526 
8350553.702468 0.134426 
8363882.588392 0.134326 
8377211.474316 0.134226 
8390540.360240 0.134127 
8403869.246164 0.134028 
8417198.132088 0.133930 
8430527.018012 0.133832 
8443855.903936 0.133734 
8457184.789860 0.133637 
8470513.675784 0.133540 
8483842.561708 0.133443 
8497171.447632 0.133347 
8510500.333556 0.133251 
8523829.219480 0.133156 
8537158.105404 0.133061 
8550486.991328 0.132966 
8563815.877252 0.132872 
8577144.763175 0.132778 
8590473.649099 0.132684 
8603802.535023 0.132591 
8617131.420947 0.132498 
8630460.306871 0.132405 
8643789.192795 0.132313 
8657118.078719 0.132221 
8670446.964643 0.132130 
8683775.850567 0.132039 
8697104.736491 0.131948 
8710433.622415 0.131858 
8723762.508339 0.131767 
8737091.394263 0.131678 
8750420.280187 0.131588 
8763749.166111 0.131499 
8777078.052035 0.131410 
8790406.937959 0.131322 
8803735.823883 0.131234 
8817064.709807 0.131146 
8830393.595730 0.131059 
8843722.481654 0.130972 
8857051.367578 0.130885 
8870380.253502 0.130798 
8883709.139426 0.130712 
8897038.025350 0.130627 
8910366.911274 0.130541 
8923695.797198 0.130456 
8937024.683122 0.130371 
8950353.569046 0.130287 
8963682.454970 0.130202 
8977011.340894 0.130119 
8990340.226818 0.130035 
9003669.112742 0.129952 
9016997.998666 0.129869 
9030326.884590 0.129786 
9043655.770514 0.129704 
9056984.656438 0.129622 
9070313.542362 0.129540 
9083642.428286 0.129459 
9096971.314209 0.129378 
9110300.200133 0.129297 
9123629.086057 0.129217 
9136957.971981 0.129137 
9150286.857905 0.129057 
9163615.743829 0.128977 
9176944.629753 0.128898 
9190273.515677 0.128819 
9203602.401601 0.128740 
9216931.287525 0.128662 
9230260.173449 0.128584 
9243589.059373 0.128506 
9256917.945297 0.128428 
9270246.831221 0.128351 
9283575.717145 0.128274 
9296904.603069 0.128198 
9310233.488993 0.128121 
9323562.374917 0.128045 
9336891.260841 0.127969 
9350220.146765 0.127894 
9363549.032688 0.127819 
9376877.918612 0.127744 
9390206.804536 0.127669 
9403535.690460 0.127594 
9416864.576384 0.127520 
9430193.462308 0.127446 
9443522.348232 0.127373 
9456851.234156 0.127300 
9470180.120080 0.127227 
9483509.006004 0.127154 
9496837.891928 0.127081 
9510166.777852 0.127009 
9523495.663776 0.126937 
9536824.549700 0.126865 
9550153.435624 0.126794 
9563482.321548 0.126723 
9576811.207472 0.126652 
9590140.093396 0.126581 
9603468.979320 0.126511 
9616797.865243 0.126441 
9630126.751167 0.126371 
9643455.637091 0.126301 
9656784.523015 0.126232 
9670113.408939 0.126163 
9683442.294863 0.126094 
9696771.180787 0.126025 
9710100.066711 0.125957 
9723428.952635 0.125889 
9736757.838559 0.125821 
9750086.724483 0.125753 
9763415.610407 0.125686 
9776744.496331 0.125619 
9790073.382255 0.125552 
9803402.268179 0.125485 
9816731.154103 0.125419 
9830060.040027 0.125353 
9843388.925951 0.125287 
9856717.811875 0.125221 
9870046.697799 0.125156 
9883375.583722 0.125091 
9896704.469646 0.125026 
9910033.355570 0.124961 
9923362.241494 0.124897 
9936691.127418 0.124833 
9950020.013342 0.124769 
9963348.899266 0.124705 
9976677.785190 0.124641 
9990006.671114 0.124578 
10003335.557038 0.124515 
10016664.442962 0.124452 
10029993.328886 0.124390 
10043322.214810 0.124327 
10056651.100734 0.124265 
10069979.986658 0.124203 
10083308.872582 0.124142 
10096637.758506 0.124080 
10109966.644430 0.124019 
10123295.530354 0.123958 
10136624.416278 0.123897 
10149953.302201 0.123837 
10163282.188125 0.123776 
10176611.074049 0.123716 
10189939.959973 0.123656 
10203268.845897 0.123597 
10216597.731821 0.123537 
10229926.617745 0.123478 
10243255.503669 0.123419 
10256584.389593 0.123360 
10269913.275517 0.123302 
10283242.161441 0.123243 
10296571.047365 0.123185 
10309899.933289 0.123127 
10323228.819213 0.123069 
10336557.705137 0.123012 
10349886.591061 0.122955 
10363215.476985 0.122897 
10376544.362909 0.122841 
10389873.248833 0.122784 
10403202.134757 0.122727 
10416531.020680 0.122671 
10429859.906604 0.122615 
10443188.792528 0.122559 
10456517.678452 0.122503 
10469846.564376 0.122448 
10483175.450300 0.122393 
10496504.336224 0.122338 
10509833.222148 0.122283 
10523162.108072 0.122228 
10536490.993996 0.122174 
10549819.879920 0.122119 
10563148.765844 0.122065 
10576477.651768 0.122012 
10589806.537692 0.121958 
10603135.423616 0.121904 
10616464.309540 0.121851 
10629793.195464 0.121798 
10643122.081388 0.121745 
10656450.967312 0.121692 
10669779.853235 0.121640 
10683108.739159 0.121588 
10696437.625083 0.121536 
10709766.511007 0.121484 
10723095.396931 0.121432 
10736424.282855 0.121380 
10749753.168779 0.121329 
10763082.054703 0.121278 
10776410.940627 0.121227 
10789739.826551 0.121176 
10803068.712475 0.121125 
10816397.598399 0.121075 
10829726.484323 0.121025 
10843055.370247 0.120975 
10856384.256171 0.120925 
10869713.142095 0.120875 
10883042.028019 0.120825 
10896370.913943 0.120776 
10909699.799867 0.120727 
10923028.685791 0.120678 
10936357.571714 0.120629 
10949686.457638 0.120581 
10963015.343562 0.120532 
10976344.229486 0.120484 
10989673.115410 0.120436 
11003002.001334 0.120388 
11016330.887258 0.120340 
11029659.773182 0.120293 
11042988.659106 0.120245 
11056317.545030 0.120198 
11069646.430954 0.120151 
11082975.316878 0.120104 
11096304.202802 0.120057 
11109633.088726 0.120011 
11122961.974650 0.119965 
11136290.860574 0.119918 
11149619.746498 0.119872 
11162948.632422 0.119827 
11176277.518346 0.119781 
11189606.404270 0.119735 
11202935.290193 0.119690 
11216264.176117 0.119645 
11229593.062041 0.119600 
11242921.947965 0.119555 
11256250.833889 0.119510 
11269579.719813 0.119466 
11282908.605737 0.119422 
11296237.491661 0.119377 
11309566.377585 0.119333 
11322895.263509 0.119289 
11336224.149433 0.119246 
11349553.035357 0.119202 
11362881.921281 0.119159 
11376210.807205 0.119116 
11389539.693129 0.119073 
11402868.579053 0.119030 
11416197.464977 0.118987 
11429526.350901 0.118944 
11442855.236825 0.118902 
11456184.122748 0.118860 
11469513.008672 0.118818 
11482841.894596 0.118776 
11496170.780520 0.118734 
11509499.666444 0.118692 
11522828.552368 0.118651 
11536157.438292 0.118610 
11549486.324216 0.118568 
11562815.210140 0.118527 
11576144.096064 0.118486 
11589472.981988 0.118446 
11602801.867912 0.118405 
11616130.753836 0.118365 
11629459.639760 0.118325 
11642788.525684 0.118284 
11656117.411608 0.118244 
11669446.297532 0.118205 
11682775.183456 0.118165 
11696104.069380 0.118126 
11709432.955304 0.118086 
11722761.841227 0.118047 
11736090.727151 0.118008 
11749419.613075 0.117969 
11762748.498999 0.117930 
11776077.384923 0.117892 
11789406.270847 0.117853 
11802735.156771 0.117815 
11816064.042695 0.117777 
11829392.928619 0.117738 
11842721.814543 0.117701 
11856050.700467 0.117663 
11869379.586391 0.117625 
11882708.472315 0.117588 
11896037.358239 0.117550 
11909366.244163 0.117513 
11922695.130087 0.117476 
11936024.016011 0.117439 
11949352.901935 0.117402 
11962681.787859 0.117366 
11976010.673783 0.117329 
11989339.559706 0.117293 
12002668.445630 0.117257 
12015997.331554 0.117221 
12029326.217478 0.117185 
12042655.103402 0.117149 
12055983.989326 0.117113 
12069312.875250 0.117078 
12082641.761174 0.117042 
12095970.647098 0.117007 
12109299.533022 0.116972 
12122628.418946 0.116937 
12135957.304870 0.116902 
12149286.190794 0.116867 
12162615.076718 0.116833 
12175943.962642 0.116798 
12189272.848566 0.116764 
12202601.734490 0.116730 
12215930.620414 0.116695 
12229259.506338 0.116662 
12242588.392262 0.116628 
12255917.278185 0.116594 
12269246.164109 0.116560 
12282575.050033 0.116527 
12295903.935957 0.116494 
12309232.821881 0.116461 
12322561.707805 0.116428 
12335890.593729 0.116395 
12349219.479653 0.116362 
12362548.365577 0.116329 
12375877.251501 0.116297 
12389206.137425 0.116264 
12402535.023349 0.116232 
12415863.909273 0.116200 
12429192.795197 0.116168 
12442521.681121 0.116136 
12455850.567045 0.116104 
12469179.452969 0.116073 
12482508.338893 0.116041 
12495837.224817 0.116010 
12509166.110740 0.115978 
12522494.996664 0.115947 
12535823.882588 0.115916 
12549152.768512 0.115885 
12562481.654436 0.115854 
12575810.540360 0.115824 
12589139.426284 0.115793 
12602468.312208 0.115763 
12615797.198132 0.115732 
12629126.084056 0.115702 
12642454.969980 0.115672 
12655783.855904 0.115642 
12669112.741828 0.115612 
12682441.627752 0.115583 
12695770.513676 0.115553 
12709099.399600 0.115524 
12722428.285524 0.115494 
12735757.171448 0.115465 
12749086.057372 0.115436 
12762414.943296 0.115407 
12775743.829219 0.115378 
12789072.715143 0.115349 
12802401.601067 0.115321 
12815730.486991 0.115292 
12829059.372915 0.115264 
12842388.258839 0.115235 
12855717.144763 0.115207 
12869046.030687 0.115179 
12882374.916611 0.115151 
12895703.802535 0.115123 
12909032.688459 0.115095 
12922361.574383 0.115068 
12935690.460307 0.115040 
12949019.346231 0.115013 
12962348.232155 0.114985 
12975677.118079 0.114958 
12989006.004003 0.114931 
13002334.889927 0.114904 
13015663.775851 0.114877 
13028992.661775 0.114851 
13042321.547698 0.114824 
13055650.433622 0.114797 
13068979.319546 0.114771 
13082308.205470 0.114745 
13095637.091394 0.114719 
13108965.977318 0.114692 
13122294.863242 0.114666 
13135623.749166 0.114641 
13148952.635090 0.114615 
13162281.521014 0.114589 
13175610.406938 0.114564 
13188939.292862 0.114538 
13202268.178786 0.114513 
13215597.064710 0.114487 
13228925.950634 0.114462 
13242254.836558 0.114437 
13255583.722482 0.114412 
13268912.608406 0.114388 
13282241.494330 0.114363 
13295570.380254 0.114338 
13308899.266177 0.114314 
13322228.152101 0.114289 
13335557.038025 0.114265 
13348885.923949 0.114241 
13362214.809873 0.114217 
13375543.695797 0.114193 
13388872.581721 0.114169 
13402201.467645 0.114145 
13415530.353569 0.114121 
13428859.239493 0.114098 
13442188.125417 0.114074 
13455517.011341 0.114051 
13468845.897265 0.114028 
13482174.783189 0.114004 
13495503.669113 0.113981 
13508832.555037 0.113958 
13522161.440961 0.113936 
13535490.326885 0.113913 
13548819.212809 0.113890 
13562148.098732 0.113867 
13575476.984656 0.113845 
13588805.870580 0.113823 
13602134.756504 0.113800 
13615463.642428 0.113778 
13628792.528352 0.113756 
13642121.414276 0.113734 
13655450.300200 0.113712 
13668779.186124 0.113690 
13682108.072048 0.113669 
13695436.957972 0.113647 
13708765.843896 0.113625 
13722094.729820 0.113604 
13735423.615744 0.113583 
13748752.501668 0.113561 
13762081.387592 0.113540 
13775410.273516 0.113519 
13788739.159440 0.113498 
13802068.045364 0.113477 
13815396.931288 0.113457 
13828725.817211 0.113436 
13842054.703135 0.113415 
13855383.589059 0.113395 
13868712.474983 0.113375 
13882041.360907 0.113354 
13895370.246831 0.113334 
13908699.132755 0.113314 
13922028.018679 0.113294 
13935356.904603 0.113274 
13948685.790527 0.113254 
13962014.676451 0.113234 
13975343.562375 0.113215 
13988672.448299 0.113195 
14002001.334223 0.113176 
14015330.220147 0.113156 
14028659.106071 0.113137 
14041987.991995 0.113118 
14055316.877919 0.113099 
14068645.763843 0.113080 
14081974.649767 0.113061 
14095303.535690 0.113042 
14108632.421614 0.113023 
14121961.307538 0.113005 
14135290.193462 0.112986 
14148619.079386 0.112967 
14161947.965310 0.112949 
14175276.851234 0.112931 
14188605.737158 0.112913 
14201934.623082 0.112894 
14215263.509006 0.112876 
14228592.394930 0.112858 
14241921.280854 0.112840 
14255250.166778 0.112823 
14268579.052702 0.112805 
14281907.938626 0.112787 
14295236.824550 0.112770 
14308565.710474 0.112752 
14321894.596398 0.112735 
14335223.482322 0.112718 
14348552.368245 0.112701 
14361881.254169 0.112683 
14375210.140093 0.112666 
14388539.026017 0.112649 
14401867.911941 0.112633 
14415196.797865 0.112616 
14428525.683789 0.112599 
14441854.569713 0.112583 
14455183.455637 0.112566 
14468512.341561 0.112550 
14481841.227485 0.112533 
14495170.113409 0.112517 
14508498.999333 0.112501 
14521827.885257 0.112485 
14535156.771181 0.112469 
14548485.657105 0.112453 
14561814.543029 0.112437 
14575143.428953 0.112421 
14588472.314877 0.112405 
14601801.200801 0.112390 
14615130.086724 0.112374 
14628458.972648 0.112359 
14641787.858572 0.112343 
14655116.744496 0.112328 
14668445.630420 0.112313 
14681774.516344 0.112298 
14695103.402268 0.112283 
14708432.288192 0.112268 
14721761.174116 0.112253 
14735090.060040 0.112238 
14748418.945964 0.112223 
14761747.831888 0.112209 
14775076.717812 0.112194 
14788405.603736 0.112179 
14801734.489660 0.112165 
14815063.375584 0.112151 
14828392.261508 0.112136 
14841721.147432 0.112122 
14855050.033356 0.112108 
14868378.919280 0.112094 
14881707.805203 0.112080 
14895036.691127 0.112066 
14908365.577051 0.112052 
14921694.462975 0.112039 
14935023.348899 0.112025 
14948352.234823 0.112011 
14961681.120747 0.111998 
14975010.006671 0.111985 
14988338.892595 0.111971 
15001667.778519 0.111958 
15014996.664443 0.111945 
15028325.550367 0.111932 
15041654.436291 0.111919 
15054983.322215 0.111906 
15068312.208139 0.111893 
15081641.094063 0.111880 
15094969.979987 0.111867 
15108298.865911 0.111854 
15121627.751835 0.111842 
15134956.637759 0.111829 
15148285.523682 0.111817 
15161614.409606 0.111805 
15174943.295530 0.111792 
15188272.181454 0.111780 
15201601.067378 0.111768 
15214929.953302 0.111756 
15228258.839226 0.111744 
15241587.725150 0.111732 
15254916.611074 0.111720 
15268245.496998 0.111708 
15281574.382922 0.111696 
15294903.268846 0.111685 
15308232.154770 0.111673 
15321561.040694 0.111662 
15334889.926618 0.111650 
15348218.812542 0.111639 
15361547.698466 0.111628 
15374876.584390 0.111616 
15388205.470314 0.111605 
15401534.356237 0.111594 
15414863.242161 0.111583 
15428192.128085 0.111572 
15441521.014009 0.111561 
15454849.899933 0.111551 
15468178.785857 0.111540 
15481507.671781 0.111529 
15494836.557705 0.111519 
15508165.443629 0.111508 
15521494.329553 0.111498 
15534823.215477 0.111487 
15548152.101401 0.111477 
15561480.987325 0.111467 
15574809.873249 0.111456 
15588138.759173 0.111446 
15601467.645097 0.111436 
15614796.531021 0.111426 
15628125.416945 0.111416 
15641454.302869 0.111407 
15654783.188793 0.111397 
15668112.074716 0.111387 
15681440.960640 0.111378 
15694769.846564 0.111368 
15708098.732488 0.111359 
15721427.618412 0.111349 
15734756.504336 0.111340 
15748085.390260 0.111330 
15761414.276184 0.111321 
15774743.162108 0.111312 
15788072.048032 0.111303 
15801400.933956 0.111294 
15814729.819880 0.111285 
15828058.705804 0.111276 
15841387.591728 0.111267 
15854716.477652 0.111258 
15868045.363576 0.111250 
15881374.249500 0.111241 
15894703.135424 0.111233 
15908032.021348 0.111224 
15921360.907272 0.111216 
15934689.793195 0.111207 
15948018.679119 0.111199 
15961347.565043 0.111191 
15974676.450967 0.111183 
15988005.336891 0.111174 
16001334.222815 0.111166 
16014663.108739 0.111158 
16027991.994663 0.111151 
16041320.880587 0.111143 
16054649.766511 0.111135 
16067978.652435 0.111127 
16081307.538359 0.111119 
16094636.424283 0.111112 
16107965.310207 0.111104 
16121294.196131 0.111097 
16134623.082055 0.111089 
16147951.967979 0.111082 
16161280.853903 0.111075 
16174609.739827 0.111068 
16187938.625751 0.111060 
16201267.511674 0.111053 
16214596.397598 0.111046 
16227925.283522 0.111039 
16241254.169446 0.111032 
16254583.055370 0.111026 
16267911.941294 0.111019 
16281240.827218 0.111012 
16294569.713142 0.111005 
16307898.599066 0.110999 
16321227.484990 0.110992 
16334556.370914 0.110986 
16347885.256838 0.110979 
16361214.142762 0.110973 
16374543.028686 0.110967 
16387871.914610 0.110960 
16401200.800534 0.110954 
16414529.686458 0.110948 
16427858.572382 0.110942 
16441187.458306 0.110936 
16454516.344229 0.110930 
16467845.230153 0.110924 
16481174.116077 0.110918 
16494503.002001 0.110913 
16507831.887925 0.110907 
16521160.773849 0.110901 
16534489.659773 0.110896 
16547818.545697 0.110890 
16561147.431621 0.110885 
16574476.317545 0.110879 
16587805.203469 0.110874 
16601134.089393 0.110869 
16614462.975317 0.110864 
16627791.861241 0.110858 
16641120.747165 0.110853 
16654449.633089 0.110848 
16667778.519013 0.110843 
16681107.404937 0.110838 
16694436.290861 0.110833 
16707765.176785 0.110829 
16721094.062708 0.110824 
16734422.948632 0.110819 
16747751.834556 0.110815 
16761080.720480 0.110810 
16774409.606404 0.110805 
16787738.492328 0.110801 
16801067.378252 0.110797 
16814396.264176 0.110792 
16827725.150100 0.110788 
16841054.036024 0.110784 
16854382.921948 0.110779 
16867711.807872 0.110775 
16881040.693796 0.110771 
16894369.579720 0.110767 
16907698.465644 0.110763 
16921027.351568 0.110759 
16934356.237492 0.110756 
16947685.123416 0.110752 
16961014.009340 0.110748 
16974342.895264 0.110744 
16987671.781187 0.110741 
17001000.667111 0.110737 
17014329.553035 0.110734 
17027658.438959 0.110730 
17040987.324883 0.110727 
17054316.210807 0.110723 
17067645.096731 0.110720 
17080973.982655 0.110717 
17094302.868579 0.110714 
17107631.754503 0.110711 
17120960.640427 0.110708 
17134289.526351 0.110705 
17147618.412275 0.110702 
17160947.298199 0.110699 
17174276.184123 0.110696 
17187605.070047 0.110693 
17200933.955971 0.110690 
17214262.841895 0.110688 
17227591.727819 0.110685 
17240920.613742 0.110682 
17254249.499666 0.110680 
17267578.385590 0.110677 
17280907.271514 0.110675 
17294236.157438 0.110673 
17307565.043362 0.110670 
17320893.929286 0.110668 
17334222.815210 0.110666 
17347551.701134 0.110664 
17360880.587058 0.110661 
17374209.472982 0.110659 
17387538.358906 0.110657 
17400867.244830 0.110655 
17414196.130754 0.110654 
17427525.016678 0.110652 
17440853.902602 0.110650 
17454182.788526 0.110648 
17467511.674450 0.110647 
17480840.560374 0.110645 
17494169.446298 0.110643 
17507498.332221 0.110642 
17520827.218145 0.110640 
17534156.104069 0.110639 
17547484.989993 0.110638 
17560813.875917 0.110636 
17574142.761841 0.110635 
17587471.647765 0.110634 
17600800.533689 0.110633 
17614129.419613 0.110631 
17627458.305537 0.110630 
17640787.191461 0.110629 
17654116.077385 0.110628 
17667444.963309 0.110628 
17680773.849233 0.110627 
17694102.735157 0.110626 
17707431.621081 0.110625 
17720760.507005 0.110624 
17734089.392929 0.110624 
17747418.278853 0.110623 
17760747.164777 0.110623 
17774076.050700 0.110622 
17787404.936624 0.110622 
17800733.822548 0.110621 
17814062.708472 0.110621 
17827391.594396 0.110621 
17840720.480320 0.110620 
17854049.366244 0.110620 
17867378.252168 0.110620 
17880707.138092 0.110620 
17894036.024016 0.110620 
17907364.909940 0.110620 
17920693.795864 0.110620 
17934022.681788 0.110620 
17947351.567712 0.110620 
17960680.453636 0.110620 
17974009.339560 0.110620 
17987338.225484 0.110621 
18000667.111408 0.110621 
18013995.997332 0.110621 
18027324.883256 0.110622 
18040653.769179 0.110622 
18053982.655103 0.110623 
18067311.541027 0.110624 
18080640.426951 0.110624 
18093969.312875 0.110625 
18107298.198799 0.110626 
18120627.084723 0.110626 
18133955.970647 0.110627 
18147284.856571 0.110628 
18160613.742495 0.110629 
18173942.628419 0.110630 
18187271.514343 0.110631 
18200600.400267 0.110632 
18213929.286191 0.110633 
18227258.172115 0.110634 
18240587.058039 0.110635 
18253915.943963 0.110637 
18267244.829887 0.110638 
18280573.715811 0.110639 
18293902.601734 0.110641 
18307231.487658 0.110642 
18320560.373582 0.110644 
18333889.259506 0.110645 
18347218.145430 0.110647 
18360547.031354 0.110648 
18373875.917278 0.110650 
18387204.803202 0.110652 
18400533.689126 0.110654 
18413862.575050 0.110655 
18427191.460974 0.110657 
18440520.346898 0.110659 
18453849.232822 0.110661 
18467178.118746 0.110663 
18480507.004670 0.110665 
18493835.890594 0.110667 
18507164.776518 0.110669 
18520493.662442 0.110672 
18533822.548366 0.110674 
18547151.434290 0.110676 
18560480.320213 0.110678 
18573809.206137 0.110681 
18587138.092061 0.110683 
18600466.977985 0.110686 
18613795.863909 0.110688 
18627124.749833 0.110691 
18640453.635757 0.110693 
18653782.521681 0.110696 
18667111.407605 0.110699 
18680440.293529 0.110701 
18693769.179453 0.110704 
18707098.065377 0.110707 
18720426.951301 0.110710 
18733755.837225 0.110713 
18747084.723149 0.110716 
18760413.609073 0.110719 
18773742.494997 0.110722 
18787071.380921 0.110725 
18800400.266845 0.110728 
18813729.152769 0.110731 
18827058.038692 0.110734 
18840386.924616 0.110738 
18853715.810540 0.110741 
18867044.696464 0.110744 
18880373.582388 0.110748 
18893702.468312 0.110751 
18907031.354236 0.110755 
18920360.240160 0.110758 
18933689.126084 0.110762 
18947018.012008 0.110765 
18960346.897932 0.110769 
18973675.783856 0.110773 
18987004.669780 0.110776 
19000333.555704 0.110780 
19013662.441628 0.110784 
19026991.327552 0.110788 
19040320.213476 0.110792 
19053649.099400 0.110796 
19066977.985324 0.110800 
19080306.871248 0.110804 
19093635.757171 0.110808 
19106964.643095 0.110812 
19120293.529019 0.110816 
19133622.414943 0.110821 
19146951.300867 0.110825 
19160280.186791 0.110829 
19173609.072715 0.110833 
19186937.958639 0.110838 
19200266.844563 0.110842 
19213595.730487 0.110847 
19226924.616411 0.110851 
19240253.502335 0.110856 
19253582.388259 0.110861 
19266911.274183 0.110865 
19280240.160107 0.110870 
19293569.046031 0.110875 
19306897.931955 0.110879 
19320226.817879 0.110884 
19333555.703803 0.110889 
19346884.589726 0.110894 
19360213.475650 0.110899 
19373542.361574 0.110904 
19386871.247498 0.110909 
19400200.133422 0.110914 
19413529.019346 0.110919 
19426857.905270 0.110924 
19440186.791194 0.110930 
19453515.677118 0.110935 
19466844.563042 0.110940 
19480173.448966 0.110945 
19493502.334890 0.110951 
19506831.220814 0.110956 
19520160.106738 0.110962 
19533488.992662 0.110967 
19546817.878586 0.110973 
19560146.764510 0.110978 
19573475.650434 0.110984 
19586804.536358 0.110989 
19600133.422282 0.110995 
19613462.308205 0.111001 
19626791.194129 0.111007 
19640120.080053 0.111013 
19653448.965977 0.111018 
19666777.851901 0.111024 
19680106.737825 0.111030 
19693435.623749 0.111036 
19706764.509673 0.111042 
19720093.395597 0.111048 
19733422.281521 0.111054 
19746751.167445 0.111061 
19760080.053369 0.111067 
19773408.939293 0.111073 
19786737.825217 0.111079 
19800066.711141 0.111086 
19813395.597065 0.111092 
19826724.482989 0.111098 
19840053.368913 0.111105 
19853382.254837 0.111111 
19866711.140761 0.111118 
19880040.026684 0.111124 
19893368.912608 0.111131 
19906697.798532 0.111137 
19920026.684456 0.111144 
19933355.570380 0.111151 
19946684.456304 0.111158 
19960013.342228 0.111164 
19973342.228152 0.111171 
19986671.114076 0.111178 
20000000.000000 0.111185 
20000000.000000 0.111185 
20053368.912608 0.111213 
20106737.825217 0.111242 
20160106.737825 0.111271 
20213475.650434 0.111301 
20266844.563042 0.111331 
20320213.475650 0.111363 
20373582.388259 0.111394 
20426951.300867 0.111427 
20480320.213476 0.111460 
20533689.126084 0.111493 
20587058.038692 0.111528 
20640426.951301 0.111562 
20693795.863909 0.111598 
20747164.776518 0.111634 
20800533.689126 0.111670 
20853902.601734 0.111708 
20907271.514343 0.111745 
20960640.426951 0.111784 
21014009.339560 0.111823 
21067378.252168 0.111862 
21120747.164777 0.111902 
21174116.077385 0.111943 
21227484.989993 0.111984 
21280853.902602 0.112026 
21334222.815210 0.112069 
21387591.727819 0.112112 
21440960.640427 0.112155 
21494329.553035 0.112199 
21547698.465644 0.112244 
21601067.378252 0.112289 
21654436.290861 0.112335 
21707805.203469 0.112381 
21761174.116077 0.112428 
21814543.028686 0.112476 
21867911.941294 0.112524 
21921280.853903 0.112572 
21974649.766511 0.112621 
22028018.679119 0.112671 
22081387.591728 0.112721 
22134756.504336 0.112772 
22188125.416945 0.112823 
22241494.329553 0.112875 
22294863.242161 0.112927 
22348232.154770 0.112980 
22401601.067378 0.113034 
22454969.979987 0.113088 
22508338.892595 0.113142 
22561707.805203 0.113197 
22615076.717812 0.113253 
22668445.630420 0.113309 
22721814.543029 0.113365 
22775183.455637 0.113422 
22828552.368245 0.113480 
22881921.280854 0.113538 
22935290.193462 0.113597 
22988659.106071 0.113656 
23042028.018679 0.113716 
23095396.931288 0.113776 
23148765.843896 0.113836 
23202134.756504 0.113898 
23255503.669113 0.113959 
23308872.581721 0.114022 
23362241.494330 0.114084 
23415610.406938 0.114148 
23468979.319546 0.114211 
23522348.232155 0.114276 
23575717.144763 0.114340 
23629086.057372 0.114406 
23682454.969980 0.114471 
23735823.882588 0.114538 
23789192.795197 0.114605 
23842561.707805 0.114672 
23895930.620414 0.114740 
23949299.533022 0.114808 
24002668.445630 0.114877 
24056037.358239 0.114946 
24109406.270847 0.115016 
24162775.183456 0.115086 
24216144.096064 0.115157 
24269513.008672 0.115228 
24322881.921281 0.115299 
24376250.833889 0.115372 
24429619.746498 0.115444 
24482988.659106 0.115518 
24536357.571714 0.115591 
24589726.484323 0.115665 
24643095.396931 0.115740 
24696464.309540 0.115815 
24749833.222148 0.115891 
24803202.134757 0.115967 
24856571.047365 0.116043 
24909939.959973 0.116120 
24963308.872582 0.116198 
25016677.785190 0.116276 
25070046.697799 0.116355 
25123415.610407 0.116434 
25176784.523015 0.116513 
25230153.435624 0.116593 
25283522.348232 0.116673 
25336891.260841 0.116754 
25390260.173449 0.116836 
25443629.086057 0.116918 
25496997.998666 0.117000 
25550366.911274 0.117083 
25603735.823883 0.117166 
25657104.736491 0.117250 
25710473.649099 0.117334 
25763842.561708 0.117419 
25817211.474316 0.117504 
25870580.386925 0.117590 
25923949.299533 0.117676 
25977318.212141 0.117763 
26030687.124750 0.117850 
26084056.037358 0.117937 
26137424.949967 0.118025 
26190793.862575 0.118114 
26244162.775183 0.118203 
26297531.687792 0.118292 
26350900.600400 0.118382 
26404269.513009 0.118473 
26457638.425617 0.118564 
26511007.338225 0.118655 
26564376.250834 0.118747 
26617745.163442 0.118839 
26671114.076051 0.118932 
26724482.988659 0.119025 
26777851.901268 0.119119 
26831220.813876 0.119213 
26884589.726484 0.119308 
26937958.639093 0.119403 
26991327.551701 0.119499 
27044696.464310 0.119595 
27098065.376918 0.119692 
27151434.289526 0.119789 
27204803.202135 0.119886 
27258172.114743 0.119985 
27311541.027352 0.120083 
27364909.939960 0.120182 
27418278.852568 0.120282 
27471647.765177 0.120381 
27525016.677785 0.120482 
27578385.590394 0.120583 
27631754.503002 0.120684 
27685123.415610 0.120786 
27738492.328219 0.120889 
27791861.240827 0.120991 
27845230.153436 0.121095 
27898599.066044 0.121198 
27951967.978652 0.121303 
28005336.891261 0.121408 
28058705.803869 0.121513 
28112074.716478 0.121619 
28165443.629086 0.121725 
28218812.541694 0.121831 
28272181.454303 0.121939 
28325550.366911 0.122046 
28378919.279520 0.122154 
28432288.192128 0.122263 
28485657.104736 0.122372 
28539026.017345 0.122482 
28592394.929953 0.122592 
28645763.842562 0.122703 
28699132.755170 0.122814 
28752501.667779 0.122925 
28805870.580387 0.123037 
28859239.492995 0.123150 
28912608.405604 0.123263 
28965977.318212 0.123377 
29019346.230821 0.123491 
29072715.143429 0.123605 
29126084.056037 0.123720 
29179452.968646 0.123836 
29232821.881254 0.123952 
29286190.793863 0.124068 
29339559.706471 0.124185 
29392928.619079 0.124303 
29446297.531688 0.124421 
29499666.444296 0.124540 
29553035.356905 0.124659 
29606404.269513 0.124778 
29659773.182121 0.124898 
29713142.094730 0.125019 
29766511.007338 0.125140 
29819879.919947 0.125262 
29873248.832555 0.125384 
29926617.745163 0.125506 
29979986.657772 0.125630 
30033355.570380 0.125753 
30086724.482989 0.125877 
30140093.395597 0.126002 
30193462.308205 0.126127 
30246831.220814 0.126253 
30300200.133422 0.126379 
30353569.046031 0.126506 
30406937.958639 0.126634 
30460306.871248 0.126761 
30513675.783856 0.126890 
30567044.696464 0.127019 
30620413.609073 0.127148 
30673782.521681 0.127278 
30727151.434290 0.127409 
30780520.346898 0.127540 
30833889.259506 0.127671 
30887258.172115 0.127803 
30940627.084723 0.127936 
30993995.997332 0.128069 
31047364.909940 0.128203 
31100733.822548 0.128337 
31154102.735157 0.128472 
31207471.647765 0.128607 
31260840.560374 0.128743 
31314209.472982 0.128880 
31367578.385590 0.129017 
31420947.298199 0.129155 
31474316.210807 0.129293 
31527685.123416 0.129432 
31581054.036024 0.129571 
31634422.948632 0.129711 
31687791.861241 0.129851 
31741160.773849 0.129992 
31794529.686458 0.130134 
31847898.599066 0.130276 
31901267.511674 0.130419 
31954636.424283 0.130562 
32008005.336891 0.130706 
32061374.249500 0.130850 
32114743.162108 0.130995 
32168112.074716 0.131141 
32221480.987325 0.131287 
32274849.899933 0.131434 
32328218.812542 0.131581 
32381587.725150 0.131729 
32434956.637759 0.131878 
32488325.550367 0.132027 
32541694.462975 0.132177 
32595063.375584 0.132327 
32648432.288192 0.132478 
32701801.200801 0.132630 
32755170.113409 0.132782 
32808539.026017 0.132935 
32861907.938626 0.133089 
32915276.851234 0.133243 
32968645.763843 0.133398 
33022014.676451 0.133553 
33075383.589059 0.133709 
33128752.501668 0.133866 
33182121.414276 0.134023 
33235490.326885 0.134181 
33288859.239493 0.134339 
33342228.152101 0.134499 
33395597.064710 0.134659 
33448965.977318 0.134819 
33502334.889927 0.134980 
33555703.802535 0.135142 
33609072.715143 0.135305 
33662441.627752 0.135468 
33715810.540360 0.135632 
33769179.452969 0.135796 
33822548.365577 0.135961 
33875917.278185 0.136127 
33929286.190794 0.136294 
33982655.103402 0.136461 
34036024.016011 0.136629 
34089392.928619 0.136798 
34142761.841227 0.136967 
34196130.753836 0.137137 
34249499.666444 0.137308 
34302868.579053 0.137479 
34356237.491661 0.137651 
34409606.404270 0.137824 
34462975.316878 0.137998 
34516344.229486 0.138172 
34569713.142095 0.138347 
34623082.054703 0.138523 
34676450.967312 0.138700 
34729819.879920 0.138877 
34783188.792528 0.139055 
34836557.705137 0.139234 
34889926.617745 0.139413 
34943295.530354 0.139594 
34996664.442962 0.139775 
35050033.355570 0.139956 
35103402.268179 0.140139 
35156771.180787 0.140322 
35210140.093396 0.140507 
35263509.006004 0.140692 
35316877.918612 0.140877 
35370246.831221 0.141064 
35423615.743829 0.141251 
35476984.656438 0.141440 
35530353.569046 0.141629 
35583722.481654 0.141819 
35637091.394263 0.142009 
35690460.306871 0.142201 
35743829.219480 0.142393 
35797198.132088 0.142586 
35850567.044696 0.142780 
35903935.957305 0.142975 
35957304.869913 0.143171 
36010673.782522 0.143368 
36064042.695130 0.143565 
36117411.607738 0.143764 
36170780.520347 0.143963 
36224149.432955 0.144163 
36277518.345564 0.144364 
36330887.258172 0.144566 
36384256.170781 0.144769 
36437625.083389 0.144973 
36490993.995997 0.145178 
36544362.908606 0.145384 
36597731.821214 0.145590 
36651100.733823 0.145798 
36704469.646431 0.146006 
36757838.559039 0.146216 
36811207.471648 0.146426 
36864576.384256 0.146638 
36917945.296865 0.146850 
36971314.209473 0.147064 
37024683.122081 0.147278 
37078052.034690 0.147494 
37131420.947298 0.147710 
37184789.859907 0.147928 
37238158.772515 0.148147 
37291527.685123 0.148366 
37344896.597732 0.148587 
37398265.510340 0.148809 
37451634.422949 0.149032 
37505003.335557 0.149256 
37558372.248165 0.149481 
37611741.160774 0.149707 
37665110.073382 0.149934 
37718478.985991 0.150162 
37771847.898599 0.150392 
37825216.811207 0.150622 
37878585.723816 0.150854 
37931954.636424 0.151087 
37985323.549033 0.151321 
38038692.461641 0.151557 
38092061.374250 0.151793 
38145430.286858 0.152031 
38198799.199466 0.152270 
38252168.112075 0.152510 
38305537.024683 0.152752 
38358905.937292 0.152994 
38412274.849900 0.153238 
38465643.762508 0.153484 
38519012.675117 0.153730 
38572381.587725 0.153978 
38625750.500334 0.154227 
38679119.412942 0.154478 
38732488.325550 0.154730 
38785857.238159 0.154983 
38839226.150767 0.155237 
38892595.063376 0.155494 
38945963.975984 0.155751 
38999332.888592 0.156010 
39052701.801201 0.156270 
39106070.713809 0.156532 
39159439.626418 0.156795 
39212808.539026 0.157060 
39266177.451634 0.157326 
39319546.364243 0.157594 
39372915.276851 0.157863 
39426284.189460 0.158134 
39479653.102068 0.158406 
39533022.014676 0.158680 
39586390.927285 0.158956 
39639759.839893 0.159233 
39693128.752502 0.159512 
39746497.665110 0.159792 
39799866.577718 0.160075 
39853235.490327 0.160359 
39906604.402935 0.160644 
39959973.315544 0.160932 
40013342.228152 0.161221 
40066711.140761 0.161512 
40120080.053369 0.161805 
40173448.965977 0.162100 
40226817.878586 0.162396 
40280186.791194 0.162695 
40333555.703803 0.162995 
40386924.616411 0.163298 
40440293.529019 0.163602 
40493662.441628 0.163908 
40547031.354236 0.164217 
40600400.266845 0.164527 
40653769.179453 0.164839 
40707138.092061 0.165154 
40760507.004670 0.165471 
40813875.917278 0.165790 
40867244.829887 0.166111 
40920613.742495 0.166434 
40973982.655103 0.166760 
41027351.567712 0.167088 
41080720.480320 0.167419 
41134089.392929 0.167751 
41187458.305537 0.168086 
41240827.218145 0.168424 
41294196.130754 0.168764 
41347565.043362 0.169107 
41400933.955971 0.169452 
41454302.868579 0.169800 
41507671.781187 0.170151 
41561040.693796 0.170504 
41614409.606404 0.170860 
41667778.519013 0.171219 
41721147.431621 0.171581 
41774516.344229 0.171945 
41827885.256838 0.172313 
41881254.169446 0.172684 
41934623.082055 0.173057 
41987991.994663 0.173434 
42041360.907272 0.173814 
42094729.819880 0.174198 
42148098.732488 0.174584 
42201467.645097 0.174974 
42254836.557705 0.175368 
42308205.470314 0.175765 
42361574.382922 0.176165 
42414943.295530 0.176570 
42468312.208139 0.176978 
42521681.120747 0.177390 
42575050.033356 0.177805 
42628418.945964 0.178225 
42681787.858572 0.178649 
42735156.771181 0.179077 
42788525.683789 0.179509 
42841894.596398 0.179946 
42895263.509006 0.180387 
42948632.421614 0.180833 
43002001.334223 0.181283 
43055370.246831 0.181738 
43108739.159440 0.182198 
43162108.072048 0.182664 
43215476.984656 0.183134 
43268845.897265 0.183610 
43322214.809873 0.184091 
43375583.722482 0.184578 
43428952.635090 0.185070 
43482321.547698 0.185569 
43535690.460307 0.186074 
43589059.372915 0.186585 
43642428.285524 0.187102 
43695797.198132 0.187626 
43749166.110740 0.188157 
43802535.023349 0.188695 
43855903.935957 0.189241 
43909272.848566 0.189794 
43962641.761174 0.190355 
44016010.673783 0.190924 
44069379.586391 0.191502 
44122748.498999 0.192088 
44176117.411608 0.192683 
44229486.324216 0.193288 
44282855.236825 0.193903 
44336224.149433 0.194527 
44389593.062041 0.195163 
44442961.974650 0.195809 
44496330.887258 0.196467 
44549699.799867 0.197137 
44603068.712475 0.197820 
44656437.625083 0.198516 
44709806.537692 0.199225 
44763175.450300 0.199950 
44816544.362909 0.200690 
44869913.275517 0.201446 
44923282.188125 0.202219 
44976651.100734 0.203010 
45030020.013342 0.203821 
45083388.925951 0.204652 
45136757.838559 0.205505 
45190126.751167 0.206382 
45243495.663776 0.207283 
45296864.576384 0.208212 
45350233.488993 0.209170 
45403602.401601 0.210160 
45456971.314209 0.211185 
45510340.226818 0.212248 
45563709.139426 0.213353 
45617078.052035 0.214504 
45670446.964643 0.215708 
45723815.877252 0.216971 
45777184.789860 0.218301 
45830553.702468 0.219710 
45883922.615077 0.221210 
45937291.527685 0.222819 
45990660.440294 0.224564 
46044029.352902 0.226479 
46097398.265510 0.228620 
46150767.178119 0.231083 
46204136.090727 0.234053 
46257505.003336 0.238028 
46257505.003336 0.247536 


==> data/VLE_Nitrogen_Hexane_411K_kij_0.dat <==
       p       z
30560747.663551 0.277608 
30560747.663551 0.279625 
30507343.124166 0.291972 
30453938.584780 0.298047 
30400534.045394 0.302815 
30347129.506008 0.306901 
30293724.966622 0.310552 
30240320.427236 0.313894 
30186915.887850 0.317001 
30133511.348465 0.319924 
30080106.809079 0.322695 
30026702.269693 0.325340 
29973297.730307 0.327877 
29919893.190921 0.330321 
29866488.651535 0.332684 
29813084.112150 0.334975 
29759679.572764 0.337201 
29706275.033378 0.339370 
29652870.493992 0.341486 
29599465.954606 0.343554 
29546061.415220 0.345578 
29492656.875834 0.347563 
29439252.336449 0.349510 
29385847.797063 0.351422 
29332443.257677 0.353303 
29279038.718291 0.355154 
29225634.178905 0.356976 
29172229.639519 0.358773 
29118825.100134 0.360544 
29065420.560748 0.362293 
29012016.021362 0.364019 
28958611.481976 0.365725 
28905206.942590 0.367410 
28851802.403204 0.369078 
28798397.863818 0.370727 
28744993.324433 0.372359 
28691588.785047 0.373976 
28638184.245661 0.375576 
28584779.706275 0.377163 
28531375.166889 0.378735 
28477970.627503 0.380293 
28424566.088117 0.381838 
28371161.548732 0.383371 
28317757.009346 0.384893 
28264352.469960 0.386402 
28210947.930574 0.387901 
28157543.391188 0.389389 
28104138.851802 0.390866 
28050734.312417 0.392334 
27997329.773031 0.393792 
27943925.233645 0.395241 
27890520.694259 0.396681 
27837116.154873 0.398112 
27783711.615487 0.399535 
27730307.076101 0.400950 
27676902.536716 0.402358 
27623497.997330 0.403757 
27570093.457944 0.405149 
27516688.918558 0.406535 
27463284.379172 0.407913 
27409879.839786 0.409284 
27356475.300401 0.410649 
27303070.761015 0.412008 
27249666.221629 0.413361 
27196261.682243 0.414707 
27142857.142857 0.416048 
27089452.603471 0.417383 
27036048.064085 0.418713 
26982643.524700 0.420037 
26929238.985314 0.421356 
26875834.445928 0.422670 
26822429.906542 0.423979 
26769025.367156 0.425283 
26715620.827770 0.426583 
26662216.288385 0.427878 
26608811.748999 0.429168 
26555407.209613 0.430454 
26502002.670227 0.431736 
26448598.130841 0.433014 
26395193.591455 0.434288 
26341789.052069 0.435557 
26288384.512684 0.436823 
26234979.973298 0.438085 
26181575.433912 0.439343 
26128170.894526 0.440598 
26074766.355140 0.441849 
26021361.815754 0.443097 
25967957.276368 0.444342 
25914552.736983 0.445583 
25861148.197597 0.446821 
25807743.658211 0.448055 
25754339.118825 0.449287 
25700934.579439 0.450516 
25647530.040053 0.451742 
25594125.500668 0.452964 
25540720.961282 0.454184 
25487316.421896 0.455402 
25433911.882510 0.456616 
25380507.343124 0.457828 
25327102.803738 0.459038 
25273698.264352 0.460244 
25220293.724967 0.461449 
25166889.185581 0.462651 
25113484.646195 0.463850 
25060080.106809 0.465047 
25006675.567423 0.466242 
24953271.028037 0.467435 
24899866.488652 0.468625 
24846461.949266 0.469814 
24793057.409880 0.471000 
24739652.870494 0.472184 
24686248.331108 0.473366 
24632843.791722 0.474546 
24579439.252336 0.475724 
24526034.712951 0.476901 
24472630.173565 0.478075 
24419225.634179 0.479248 
24365821.094793 0.480418 
24312416.555407 0.481587 
24259012.016021 0.482755 
24205607.476636 0.483920 
24152202.937250 0.485084 
24098798.397864 0.486247 
24045393.858478 0.487407 
23991989.319092 0.488566 
23938584.779706 0.489724 
23885180.240320 0.490880 
23831775.700935 0.492035 
23778371.161549 0.493188 
23724966.622163 0.494340 
23671562.082777 0.495490 
23618157.543391 0.496640 
23564753.004005 0.497787 
23511348.464619 0.498934 
23457943.925234 0.500079 
23404539.385848 0.501223 
23351134.846462 0.502365 
23297730.307076 0.503507 
23244325.767690 0.504647 
23190921.228304 0.505786 
23137516.688919 0.506924 
23084112.149533 0.508061 
23030707.610147 0.509197 
22977303.070761 0.510332 
22923898.531375 0.511466 
22870493.991989 0.512598 
22817089.452603 0.513730 
22763684.913218 0.514860 
22710280.373832 0.515990 
22656875.834446 0.517119 
22603471.295060 0.518247 
22550066.755674 0.519374 
22496662.216288 0.520500 
22443257.676903 0.521625 
22389853.137517 0.522749 
22336448.598131 0.523873 
22283044.058745 0.524995 
22229639.519359 0.526117 
22176234.979973 0.527238 
22122830.440587 0.528359 
22069425.901202 0.529478 
22016021.361816 0.530597 
21962616.822430 0.531715 
21909212.283044 0.532833 
21855807.743658 0.533950 
21802403.204272 0.535066 
21748998.664887 0.536181 
21695594.125501 0.537296 
21642189.586115 0.538410 
21588785.046729 0.539524 
21535380.507343 0.540637 
21481975.967957 0.541749 
21428571.428571 0.542861 
21375166.889186 0.543972 
21321762.349800 0.545083 
21268357.810414 0.546193 
21214953.271028 0.547303 
21161548.731642 0.548412 
21108144.192256 0.549521 
21054739.652870 0.550629 
21001335.113485 0.551737 
20947930.574099 0.552845 
20894526.034713 0.553951 
20841121.495327 0.555058 
20787716.955941 0.556164 
20734312.416555 0.557270 
20680907.877170 0.558375 
20627503.337784 0.559480 
20574098.798398 0.560585 
20520694.259012 0.561689 
20467289.719626 0.562793 
20413885.180240 0.563896 
20360480.640854 0.564999 
20307076.101469 0.566102 
20253671.562083 0.567205 
20200267.022697 0.568307 
20146862.483311 0.569409 
20093457.943925 0.570511 
20040053.404539 0.571613 
19986648.865154 0.572714 
19933244.325768 0.573815 
19879839.786382 0.574916 
19826435.246996 0.576016 
19773030.707610 0.577117 
19719626.168224 0.578217 
19666221.628838 0.579317 
19612817.089453 0.580417 
19559412.550067 0.581516 
19506008.010681 0.582616 
19452603.471295 0.583715 
19399198.931909 0.584814 
19345794.392523 0.585913 
19292389.853138 0.587012 
19238985.313752 0.588111 
19185580.774366 0.589210 
19132176.234980 0.590308 
19078771.695594 0.591407 
19025367.156208 0.592505 
18971962.616822 0.593603 
18918558.077437 0.594701 
18865153.538051 0.595800 
18811748.998665 0.596898 
18758344.459279 0.597996 
18704939.919893 0.599094 
18651535.380507 0.600192 
18598130.841121 0.601290 
18544726.301736 0.602388 
18491321.762350 0.603485 
18437917.222964 0.604583 
18384512.683578 0.605681 
18331108.144192 0.606779 
18277703.604806 0.607877 
18224299.065421 0.608975 
18170894.526035 0.610073 
18117489.986649 0.611171 
18064085.447263 0.612269 
18010680.907877 0.613368 
17957276.368491 0.614466 
17903871.829105 0.615564 
17850467.289720 0.616662 
17797062.750334 0.617761 
17743658.210948 0.618859 
17690253.671562 0.619958 
17636849.132176 0.621057 
17583444.592790 0.622155 
17530040.053405 0.623254 
17476635.514019 0.624353 
17423230.974633 0.625453 
17369826.435247 0.626552 
17316421.895861 0.627651 
17263017.356475 0.628751 
17209612.817089 0.629851 
17156208.277704 0.630951 
17102803.738318 0.632051 
17049399.198932 0.633151 
16995994.659546 0.634251 
16942590.120160 0.635352 
16889185.580774 0.636453 
16835781.041389 0.637553 
16782376.502003 0.638655 
16728971.962617 0.639756 
16675567.423231 0.640857 
16622162.883845 0.641959 
16568758.344459 0.643061 
16515353.805073 0.644163 
16461949.265688 0.645266 
16408544.726302 0.646368 
16355140.186916 0.647471 
16301735.647530 0.648575 
16248331.108144 0.649678 
16194926.568758 0.650782 
16141522.029372 0.651885 
16088117.489987 0.652990 
16034712.950601 0.654094 
15981308.411215 0.655199 
15927903.871829 0.656304 
15874499.332443 0.657409 
15821094.793057 0.658515 
15767690.253672 0.659621 
15714285.714286 0.660727 
15660881.174900 0.661833 
15607476.635514 0.662940 
15554072.096128 0.664047 
15500667.556742 0.665154 
15447263.017356 0.666262 
15393858.477971 0.667370 
15340453.938585 0.668479 
15287049.399199 0.669587 
15233644.859813 0.670697 
15180240.320427 0.671806 
15126835.781041 0.672916 
15073431.241656 0.674026 
15020026.702270 0.675136 
14966622.162884 0.676247 
14913217.623498 0.677358 
14859813.084112 0.678470 
14806408.544726 0.679582 
14753004.005340 0.680694 
14699599.465955 0.681807 
14646194.926569 0.682920 
14592790.387183 0.684034 
14539385.847797 0.685148 
14485981.308411 0.686262 
14432576.769025 0.687377 
14379172.229640 0.688492 
14325767.690254 0.689608 
14272363.150868 0.690724 
14218958.611482 0.691840 
14165554.072096 0.692957 
14112149.532710 0.694074 
14058744.993324 0.695192 
14005340.453939 0.696310 
13951935.914553 0.697429 
13898531.375167 0.698548 
13845126.835781 0.699668 
13791722.296395 0.700788 
13738317.757009 0.701908 
13684913.217623 0.703029 
13631508.678238 0.704150 
13578104.138852 0.705272 
13524699.599466 0.706395 
13471295.060080 0.707517 
13417890.520694 0.708641 
13364485.981308 0.709764 
13311081.441923 0.710889 
13257676.902537 0.712014 
13204272.363151 0.713139 
13150867.823765 0.714265 
13097463.284379 0.715391 
13044058.744993 0.716518 
12990654.205607 0.717645 
12937249.666222 0.718773 
12883845.126836 0.719901 
12830440.587450 0.721030 
12777036.048064 0.722160 
12723631.508678 0.723290 
12670226.969292 0.724420 
12616822.429907 0.725551 
12563417.890521 0.726683 
12510013.351135 0.727815 
12456608.811749 0.728947 
12403204.272363 0.730081 
12349799.732977 0.731215 
12296395.193591 0.732349 
12242990.654206 0.733484 
12189586.114820 0.734619 
12136181.575434 0.735755 
12082777.036048 0.736892 
12029372.496662 0.738029 
11975967.957276 0.739167 
11922563.417891 0.740305 
11869158.878505 0.741444 
11815754.339119 0.742584 
11762349.799733 0.743724 
11708945.260347 0.744865 
11655540.720961 0.746006 
11602136.181575 0.747148 
11548731.642190 0.748291 
11495327.102804 0.749434 
11441922.563418 0.750578 
11388518.024032 0.751722 
11335113.484646 0.752867 
11281708.945260 0.754013 
11228304.405875 0.755159 
11174899.866489 0.756306 
11121495.327103 0.757454 
11068090.787717 0.758602 
11014686.248331 0.759751 
10961281.708945 0.760901 
10907877.169559 0.762051 
10854472.630174 0.763202 
10801068.090788 0.764353 
10747663.551402 0.765505 
10694259.012016 0.766658 
10640854.472630 0.767812 
10587449.933244 0.768966 
10534045.393858 0.770120 
10480640.854473 0.771276 
10427236.315087 0.772432 
10373831.775701 0.773589 
10320427.236315 0.774746 
10267022.696929 0.775905 
10213618.157543 0.777064 
10160213.618158 0.778223 
10106809.078772 0.779383 
10053404.539386 0.780544 
10000000.000000 0.781706 
10000000.000000 0.781706 
9986715.620828 0.781995 
9973431.241656 0.782284 
9960146.862483 0.782573 
9946862.483311 0.782863 
9933578.104139 0.783152 
9920293.724967 0.783441 
9907009.345794 0.783731 
9893724.966622 0.784020 
9880440.587450 0.784309 
9867156.208278 0.784599 
9853871.829105 0.784888 
9840587.449933 0.785178 
9827303.070761 0.785468 
9814018.691589 0.785757 
9800734.312417 0.786047 
9787449.933244 0.786337 
9774165.554072 0.786626 
9760881.174900 0.786916 
9747596.795728 0.787206 
9734312.416555 0.787496 
9721028.037383 0.787786 
9707743.658211 0.788076 
9694459.279039 0.788366 
9681174.899866 0.788656 
9667890.520694 0.788946 
9654606.141522 0.789236 
9641321.762350 0.789527 
9628037.383178 0.789817 
9614753.004005 0.790107 
9601468.624833 0.790398 
9588184.245661 0.790688 
9574899.866489 0.790979 
9561615.487316 0.791269 
9548331.108144 0.791560 
9535046.728972 0.791850 
9521762.349800 0.792141 
9508477.970628 0.792431 
9495193.591455 0.792722 
9481909.212283 0.793013 
9468624.833111 0.793304 
9455340.453939 0.793595 
9442056.074766 0.793886 
9428771.695594 0.794177 
9415487.316422 0.794468 
9402202.937250 0.794759 
9388918.558077 0.795050 
9375634.178905 0.795341 
9362349.799733 0.795632 
9349065.420561 0.795923 
9335781.041389 0.796214 
9322496.662216 0.796506 
9309212.283044 0.796797 
9295927.903872 0.797089 
9282643.524700 0.797380 
9269359.145527 0.797672 
9256074.766355 0.797963 
9242790.387183 0.798255 
9229506.008011 0.798546 
9216221.628838 0.798838 
9202937.249666 0.799130 
9189652.870494 0.799422 
9176368.491322 0.799713 
9163084.112150 0.800005 
9149799.732977 0.800297 
9136515.353805 0.800589 
9123230.974633 0.800881 
9109946.595461 0.801173 
9096662.216288 0.801465 
9083377.837116 0.801757 
9070093.457944 0.802050 
9056809.078772 0.802342 
9043524.699599 0.802634 
9030240.320427 0.802927 
9016955.941255 0.803219 
9003671.562083 0.803511 
8990387.182911 0.803804 
8977102.803738 0.804096 
8963818.424566 0.804389 
8950534.045394 0.804682 
8937249.666222 0.804974 
8923965.287049 0.805267 
8910680.907877 0.805560 
8897396.528705 0.805853 
8884112.149533 0.806145 
8870827.770360 0.806438 
8857543.391188 0.806731 
8844259.012016 0.807024 
8830974.632844 0.807317 
8817690.253672 0.807610 
8804405.874499 0.807904 
8791121.495327 0.808197 
8777837.116155 0.808490 
8764552.736983 0.808783 
8751268.357810 0.809077 
8737983.978638 0.809370 
8724699.599466 0.809663 
8711415.220294 0.809957 
8698130.841121 0.810250 
8684846.461949 0.810544 
8671562.082777 0.810838 
8658277.703605 0.811131 
8644993.324433 0.811425 
8631708.945260 0.811719 
8618424.566088 0.812013 
8605140.186916 0.812307 
8591855.807744 0.812600 
8578571.428571 0.812894 
8565287.049399 0.813188 
8552002.670227 0.813483 
8538718.291055 0.813777 
8525433.911883 0.814071 
8512149.532710 0.814365 
8498865.153538 0.814659 
8485580.774366 0.814954 
8472296.395194 0.815248 
8459012.016021 0.815542 
8445727.636849 0.815837 
8432443.257677 0.816131 
8419158.878505 0.816426 
8405874.499332 0.816720 
8392590.120160 0.817015 
8379305.740988 0.817310 
8366021.361816 0.817604 
8352736.982644 0.817899 
8339452.603471 0.818194 
8326168.224299 0.818489 
8312883.845127 0.818784 
8299599.465955 0.819079 
8286315.086782 0.819374 
8273030.707610 0.819669 
8259746.328438 0.819964 
8246461.949266 0.820259 
8233177.570093 0.820555 
8219893.190921 0.820850 
8206608.811749 0.821145 
8193324.432577 0.821441 
8180040.053405 0.821736 
8166755.674232 0.822032 
8153471.295060 0.822327 
8140186.915888 0.822623 
8126902.536716 0.822918 
8113618.157543 0.823214 
8100333.778371 0.823510 
8087049.399199 0.823806 
8073765.020027 0.824101 
8060480.640854 0.824397 
8047196.261682 0.824693 
8033911.882510 0.824989 
8020627.503338 0.825285 
8007343.124166 0.825581 
7994058.744993 0.825877 
7980774.365821 0.826174 
7967489.986649 0.826470 
7954205.607477 0.826766 
7940921.228304 0.827063 
7927636.849132 0.827359 
7914352.469960 0.827655 
7901068.090788 0.827952 
7887783.711615 0.828248 
7874499.332443 0.828545 
7861214.953271 0.828842 
7847930.574099 0.829138 
7834646.194927 0.829435 
7821361.815754 0.829732 
7808077.436582 0.830029 
7794793.057410 0.830326 
7781508.678238 0.830623 
7768224.299065 0.830920 
7754939.919893 0.831217 
7741655.540721 0.831514 
7728371.161549 0.831811 
7715086.782377 0.832108 
7701802.403204 0.832405 
7688518.024032 0.832703 
7675233.644860 0.833000 
7661949.265688 0.833297 
7648664.886515 0.833595 
7635380.507343 0.833892 
7622096.128171 0.834190 
7608811.748999 0.834488 
7595527.369826 0.834785 
7582242.990654 0.835083 
7568958.611482 0.835381 
7555674.232310 0.835679 
7542389.853138 0.835976 
7529105.473965 0.836274 
7515821.094793 0.836572 
7502536.715621 0.836870 
7489252.336449 0.837169 
7475967.957276 0.837467 
7462683.578104 0.837765 
7449399.198932 0.838063 
7436114.819760 0.838361 
7422830.440587 0.838660 
7409546.061415 0.838958 
7396261.682243 0.839257 
7382977.303071 0.839555 
7369692.923899 0.839854 
7356408.544726 0.840152 
7343124.165554 0.840451 
7329839.786382 0.840750 
7316555.407210 0.841048 
7303271.028037 0.841347 
7289986.648865 0.841646 
7276702.269693 0.841945 
7263417.890521 0.842244 
7250133.511348 0.842543 
7236849.132176 0.842842 
7223564.753004 0.843141 
7210280.373832 0.843440 
7196995.994660 0.843740 
7183711.615487 0.844039 
7170427.236315 0.844338 
7157142.857143 0.844638 
7143858.477971 0.844937 
7130574.098798 0.845237 
7117289.719626 0.845536 
7104005.340454 0.845836 
7090720.961282 0.846135 
7077436.582109 0.846435 
7064152.202937 0.846735 
7050867.823765 0.847035 
7037583.444593 0.847335 
7024299.065421 0.847635 
7011014.686248 0.847935 
6997730.307076 0.848235 
6984445.927904 0.848535 
6971161.548732 0.848835 
6957877.169559 0.849135 
6944592.790387 0.849435 
6931308.411215 0.849736 
6918024.032043 0.850036 
6904739.652870 0.850336 
6891455.273698 0.850637 
6878170.894526 0.850937 
6864886.515354 0.851238 
6851602.136182 0.851539 
6838317.757009 0.851839 
6825033.377837 0.852140 
6811748.998665 0.852441 
6798464.619493 0.852742 
6785180.240320 0.853042 
6771895.861148 0.853343 
6758611.481976 0.853644 
6745327.102804 0.853946 
6732042.723632 0.854247 
6718758.344459 0.854548 
6705473.965287 0.854849 
6692189.586115 0.855150 
6678905.206943 0.855452 
6665620.827770 0.855753 
6652336.448598 0.856054 
6639052.069426 0.856356 
6625767.690254 0.856658 
6612483.311081 0.856959 
6599198.931909 0.857261 
6585914.552737 0.857563 
6572630.173565 0.857864 
6559345.794393 0.858166 
6546061.415220 0.858468 
6532777.036048 0.858770 
6519492.656876 0.859072 
6506208.277704 0.859374 
6492923.898531 0.859676 
6479639.519359 0.859978 
6466355.140187 0.860280 
6453070.761015 0.860583 
6439786.381842 0.860885 
6426502.002670 0.861187 
6413217.623498 0.861490 
6399933.244326 0.861792 
6386648.865154 0.862095 
6373364.485981 0.862398 
6360080.106809 0.862700 
6346795.727637 0.863003 
6333511.348465 0.863306 
6320226.969292 0.863608 
6306942.590120 0.863911 
6293658.210948 0.864214 
6280373.831776 0.864517 
6267089.452603 0.864820 
6253805.073431 0.865123 
6240520.694259 0.865427 
6227236.315087 0.865730 
6213951.935915 0.866033 
6200667.556742 0.866336 
6187383.177570 0.866640 
6174098.798398 0.866943 
6160814.419226 0.867247 
6147530.040053 0.867550 
6134245.660881 0.867854 
6120961.281709 0.868158 
6107676.902537 0.868461 
6094392.523364 0.868765 
6081108.144192 0.869069 
6067823.765020 0.869373 
6054539.385848 0.869677 
6041255.006676 0.869981 
6027970.627503 0.870285 
6014686.248331 0.870589 
6001401.869159 0.870893 
5988117.489987 0.871197 
5974833.110814 0.871502 
5961548.731642 0.871806 
5948264.352470 0.872110 
5934979.973298 0.872415 
5921695.594126 0.872719 
5908411.214953 0.873024 
5895126.835781 0.873328 
5881842.456609 0.873633 
5868558.077437 0.873938 
5855273.698264 0.874243 
5841989.319092 0.874548 
5828704.939920 0.874852 
5815420.560748 0.875157 
5802136.181575 0.875462 
5788851.802403 0.875768 
5775567.423231 0.876073 
5762283.044059 0.876378 
5748998.664887 0.876683 
5735714.285714 0.876988 
5722429.906542 0.877294 
5709145.527370 0.877599 
5695861.148198 0.877905 
5682576.769025 0.878210 
5669292.389853 0.878516 
5656008.010681 0.878822 
5642723.631509 0.879127 
5629439.252336 0.879433 
5616154.873164 0.879739 
5602870.493992 0.880045 
5589586.114820 0.880351 
5576301.735648 0.880657 
5563017.356475 0.880963 
5549732.977303 0.881269 
5536448.598131 0.881575 
5523164.218959 0.881881 
5509879.839786 0.882188 
5496595.460614 0.882494 
5483311.081442 0.882800 
5470026.702270 0.883107 
5456742.323097 0.883413 
5443457.943925 0.883720 
5430173.564753 0.884027 
5416889.185581 0.884333 
5403604.806409 0.884640 
5390320.427236 0.884947 
5377036.048064 0.885254 
5363751.668892 0.885561 
5350467.289720 0.885868 
5337182.910547 0.886175 
5323898.531375 0.886482 
5310614.152203 0.886789 
5297329.773031 0.887096 
5284045.393858 0.887404 
5270761.014686 0.887711 
5257476.635514 0.888018 
5244192.256342 0.888326 
5230907.877170 0.888633 
5217623.497997 0.888941 
5204339.118825 0.889249 
5191054.739653 0.889556 
5177770.360481 0.889864 
5164485.981308 0.890172 
5151201.602136 0.890480 
5137917.222964 0.890788 
5124632.843792 0.891096 
5111348.464619 0.891404 
5098064.085447 0.891712 
5084779.706275 0.892020 
5071495.327103 0.892328 
5058210.947931 0.892637 
5044926.568758 0.892945 
5031642.189586 0.893254 
5018357.810414 0.893562 
5005073.431242 0.893871 
4991789.052069 0.894179 
4978504.672897 0.894488 
4965220.293725 0.894797 
4951935.914553 0.895105 
4938651.535381 0.895414 
4925367.156208 0.895723 
4912082.777036 0.896032 
4898798.397864 0.896341 
4885514.018692 0.896650 
4872229.639519 0.896959 
4858945.260347 0.897268 
4845660.881175 0.897578 
4832376.502003 0.897887 
4819092.122830 0.898196 
4805807.743658 0.898506 
4792523.364486 0.898815 
4779238.985314 0.899125 
4765954.606142 0.899435 
4752670.226969 0.899744 
4739385.847797 0.900054 
4726101.468625 0.900364 
4712817.089453 0.900674 
4699532.710280 0.900984 
4686248.331108 0.901294 
4672963.951936 0.901604 
4659679.572764 0.901914 
4646395.193591 0.902224 
4633110.814419 0.902534 
4619826.435247 0.902844 
4606542.056075 0.903155 
4593257.676903 0.903465 
4579973.297730 0.903776 
4566688.918558 0.904086 
4553404.539386 0.904397 
4540120.160214 0.904707 
4526835.781041 0.905018 
4513551.401869 0.905329 
4500267.022697 0.905640 
4486982.643525 0.905951 
4473698.264352 0.906262 
4460413.885180 0.906573 
4447129.506008 0.906884 
4433845.126836 0.907195 
4420560.747664 0.907506 
4407276.368491 0.907817 
4393991.989319 0.908129 
4380707.610147 0.908440 
4367423.230975 0.908751 
4354138.851802 0.909063 
4340854.472630 0.909375 
4327570.093458 0.909686 
4314285.714286 0.909998 
4301001.335113 0.910310 
4287716.955941 0.910622 
4274432.576769 0.910933 
4261148.197597 0.911245 
4247863.818425 0.911557 
4234579.439252 0.911869 
4221295.060080 0.912182 
4208010.680908 0.912494 
4194726.301736 0.912806 
4181441.922563 0.913118 
4168157.543391 0.913431 
4154873.164219 0.913743 
4141588.785047 0.914056 
4128304.405874 0.914368 
4115020.026702 0.914681 
4101735.647530 0.914994 
4088451.268358 0.915306 
4075166.889186 0.915619 
4061882.510013 0.915932 
4048598.130841 0.916245 
4035313.751669 0.916558 
4022029.372497 0.916871 
4008744.993324 0.917184 
3995460.614152 0.917497 
3982176.234980 0.917811 
3968891.855808 0.918124 
3955607.476636 0.918437 
3942323.097463 0.918751 
3929038.718291 0.919064 
3915754.339119 0.919378 
3902469.959947 0.919692 
3889185.580774 0.920005 
3875901.201602 0.920319 
3862616.822430 0.920633 
3849332.443258 0.920947 
3836048.064085 0.921261 
3822763.684913 0.921575 
3809479.305741 0.921889 
3796194.926569 0.922203 
3782910.547397 0.922517 
3769626.168224 0.922831 
3756341.789052 0.923146 
3743057.409880 0.923460 
3729773.030708 0.923775 
3716488.651535 0.924089 
3703204.272363 0.924404 
3689919.893191 0.924718 
3676635.514019 0.925033 
3663351.134846 0.925348 
3650066.755674 0.925663 
3636782.376502 0.925978 
3623497.997330 0.926293 
3610213.618158 0.926608 
3596929.238985 0.926923 
3583644.859813 0.927238 
3570360.480641 0.927553 
3557076.101469 0.927868 
3543791.722296 0.928184 
3530507.343124 0.928499 
3517222.963952 0.928815 
3503938.584780 0.929130 
3490654.205607 0.929446 
3477369.826435 0.929762 
3464085.447263 0.930077 
3450801.068091 0.930393 
3437516.688919 0.930709 
3424232.309746 0.931025 
3410947.930574 0.931341 
3397663.551402 0.931657 
3384379.172230 0.931973 
3371094.793057 0.932289 
3357810.413885 0.932606 
3344526.034713 0.932922 
3331241.655541 0.933238 
3317957.276368 0.933555 
3304672.897196 0.933871 
3291388.518024 0.934188 
3278104.138852 0.934504 
3264819.759680 0.934821 
3251535.380507 0.935138 
3238251.001335 0.935455 
3224966.622163 0.935772 
3211682.242991 0.936089 
3198397.863818 0.936406 
3185113.484646 0.936723 
3171829.105474 0.937040 
3158544.726302 0.937357 
3145260.347130 0.937675 
3131975.967957 0.937992 
3118691.588785 0.938309 
3105407.209613 0.938627 
3092122.830441 0.938944 
3078838.451268 0.939262 
3065554.072096 0.939580 
3052269.692924 0.939897 
3038985.313752 0.940215 
3025700.934579 0.940533 
3012416.555407 0.940851 
2999132.176235 0.941169 
2985847.797063 0.941487 
2972563.417891 0.941805 
2959279.038718 0.942124 
2945994.659546 0.942442 
2932710.280374 0.942760 
2919425.901202 0.943079 
2906141.522029 0.943397 
2892857.142857 0.943716 
2879572.763685 0.944034 
2866288.384513 0.944353 
2853004.005340 0.944672 
2839719.626168 0.944991 
2826435.246996 0.945309 
2813150.867824 0.945628 
2799866.488652 0.945947 
2786582.109479 0.946267 
2773297.730307 0.946586 
2760013.351135 0.946905 
2746728.971963 0.947224 
2733444.592790 0.947543 
2720160.213618 0.947863 
2706875.834446 0.948182 
2693591.455274 0.948502 
2680307.076101 0.948822 
2667022.696929 0.949141 
2653738.317757 0.949461 
2640453.938585 0.949781 
2627169.559413 0.950101 
2613885.180240 0.950421 
2600600.801068 0.950741 
2587316.421896 0.951061 
2574032.042724 0.951381 
2560747.663551 0.951701 
2547463.284379 0.952021 
2534178.905207 0.952342 
2520894.526035 0.952662 
2507610.146862 0.952983 
2494325.767690 0.953303 
2481041.388518 0.953624 
2467757.009346 0.953944 
2454472.630174 0.954265 
2441188.251001 0.954586 
2427903.871829 0.954907 
2414619.492657 0.955228 
2401335.113485 0.955549 
2388050.734312 0.955870 
2374766.355140 0.956191 
2361481.975968 0.956512 
2348197.596796 0.956834 
2334913.217623 0.957155 
2321628.838451 0.957477 
2308344.459279 0.957798 
2295060.080107 0.958120 
2281775.700935 0.958441 
2268491.321762 0.958763 
2255206.942590 0.959085 
2241922.563418 0.959407 
2228638.184246 0.959728 
2215353.805073 0.960050 
2202069.425901 0.960372 
2188785.046729 0.960695 
2175500.667557 0.961017 
2162216.288385 0.961339 
2148931.909212 0.961661 
2135647.530040 0.961984 
2122363.150868 0.962306 
2109078.771696 0.962629 
2095794.392523 0.962951 
2082510.013351 0.963274 
2069225.634179 0.963597 
2055941.255007 0.963919 
2042656.875834 0.964242 
2029372.496662 0.964565 
2016088.117490 0.964888 
2002803.738318 0.965211 
1989519.359146 0.965534 
1976234.979973 0.965858 
1962950.600801 0.966181 
1949666.221629 0.966504 
1936381.842457 0.966828 
1923097.463284 0.967151 
1909813.084112 0.967475 
1896528.704940 0.967798 
1883244.325768 0.968122 
1869959.946595 0.968446 
1856675.567423 0.968770 
1843391.188251 0.969094 
1830106.809079 0.969418 
1816822.429907 0.969742 
1803538.050734 0.970066 
1790253.671562 0.970390 
1776969.292390 0.970714 
1763684.913218 0.971038 
1750400.534045 0.971363 
1737116.154873 0.971687 
1723831.775701 0.972012 
1710547.396529 0.972336 
1697263.017356 0.972661 
1683978.638184 0.972986 
1670694.259012 0.973311 
1657409.879840 0.973635 
1644125.500668 0.973960 
1630841.121495 0.974285 
1617556.742323 0.974611 
1604272.363151 0.974936 
1590987.983979 0.975261 
1577703.604806 0.975586 
1564419.225634 0.975912 
1551134.846462 0.976237 
1537850.467290 0.976563 
1524566.088117 0.976888 
1511281.708945 0.977214 
1497997.329773 0.977539 
1484712.950601 0.977865 
1471428.571429 0.978191 
1458144.192256 0.978517 
1444859.813084 0.978843 
1431575.433912 0.979169 
1418291.054740 0.979495 
1405006.675567 0.979821 
1391722.296395 0.980148 
1378437.917223 0.980474 
1365153.538051 0.980800 
1351869.158879 0.981127 
1338584.779706 0.981454 
1325300.400534 0.981780 
1312016.021362 0.982107 
1298731.642190 0.982434 
1285447.263017 0.982761 
1272162.883845 0.983087 
1258878.504673 0.983414 
1245594.125501 0.983741 
1232309.746328 0.984069 
1219025.367156 0.984396 
1205740.987984 0.984723 
1192456.608812 0.985050 
1179172.229640 0.985378 
1165887.850467 0.985705 
1152603.471295 0.986033 
1139319.092123 0.986361 
1126034.712951 0.986688 
1112750.333778 0.987016 
1099465.954606 0.987344 
1086181.575434 0.987672 
1072897.196262 0.988000 
1059612.817089 0.988328 
1046328.437917 0.988656 
1033044.058745 0.988984 
1019759.679573 0.989312 
1006475.300401 0.989641 
993190.921228 0.989969 
979906.542056 0.990298 
966622.162884 0.990626 
953337.783712 0.990955 
940053.404539 0.991284 
926769.025367 0.991612 
913484.646195 0.991941 
900200.267023 0.992270 
886915.887850 0.992599 
873631.508678 0.992928 
860347.129506 0.993257 
847062.750334 0.993587 
833778.371162 0.993916 
820493.991989 0.994245 
807209.612817 0.994575 
793925.233645 0.994904 
780640.854473 0.995234 
767356.475300 0.995563 
754072.096128 0.995893 
740787.716956 0.996223 
727503.337784 0.996553 
714218.958611 0.996883 
700934.579439 0.997213 
687650.200267 0.997543 
674365.821095 0.997873 
661081.441923 0.998203 
647797.062750 0.998533 
634512.683578 0.998864 
621228.304406 0.999194 
607943.925234 0.999525 
594659.546061 0.999855 
594659.546061 0.996108 
594659.546061 0.996108 
594659.546061 0.991889 
607943.925234 0.973855 
621228.304406 0.956502 
634512.683578 0.939794 
647797.062750 0.923695 
661081.441923 0.908172 
674365.821095 0.893195 
687650.200267 0.878736 
700934.579439 0.864768 
714218.958611 0.851267 
727503.337784 0.838210 
740787.716956 0.825575 
754072.096128 0.813343 
767356.475300 0.801494 
780640.854473 0.790010 
793925.233645 0.778876 
807209.612817 0.768075 
820493.991989 0.757592 
833778.371162 0.747415 
847062.750334 0.737529 
860347.129506 0.727922 
873631.508678 0.718584 
886915.887850 0.709502 
900200.267023 0.700666 
913484.646195 0.692067 
926769.025367 0.683694 
940053.404539 0.675541 
953337.783712 0.667597 
966622.162884 0.659854 
979906.542056 0.652307 
993190.921228 0.644946 
1006475.300401 0.637766 
1019759.679573 0.630759 
1033044.058745 0.623920 
1046328.437917 0.617242 
1059612.817089 0.610721 
1072897.196262 0.604350 
1086181.575434 0.598124 
1099465.954606 0.592040 
1112750.333778 0.586091 
1126034.712951 0.580273 
1139319.092123 0.574582 
1152603.471295 0.569015 
1165887.850467 0.563566 
1179172.229640 0.558233 
1192456.608812 0.553012 
1205740.987984 0.547899 
1219025.367156 0.542890 
1232309.746328 0.537984 
1245594.125501 0.533176 
1258878.504673 0.528464 
1272162.883845 0.523845 
1285447.263017 0.519316 
1298731.642190 0.514875 
1312016.021362 0.510519 
1325300.400534 0.506246 
1338584.779706 0.502053 
1351869.158879 0.497938 
1365153.538051 0.493900 
1378437.917223 0.489935 
1391722.296395 0.486042 
1405006.675567 0.482219 
1418291.054740 0.478465 
1431575.433912 0.474776 
1444859.813084 0.471153 
1458144.192256 0.467592 
1471428.571429 0.464093 
1484712.950601 0.460653 
1497997.329773 0.457272 
1511281.708945 0.453947 
1524566.088117 0.450678 
1537850.467290 0.447463 
1551134.846462 0.444301 
1564419.225634 0.441190 
1577703.604806 0.438130 
1590987.983979 0.435118 
1604272.363151 0.432154 
1617556.742323 0.429238 
1630841.121495 0.426366 
1644125.500668 0.423540 
1657409.879840 0.420756 
1670694.259012 0.418016 
1683978.638184 0.415317 
1697263.017356 0.412659 
1710547.396529 0.410041 
1723831.775701 0.407461 
1737116.154873 0.404920 
1750400.534045 0.402416 
1763684.913218 0.399948 
1776969.292390 0.397516 
1790253.671562 0.395119 
1803538.050734 0.392756 
1816822.429907 0.390426 
1830106.809079 0.388129 
1843391.188251 0.385864 
1856675.567423 0.383631 
1869959.946595 0.381428 
1883244.325768 0.379256 
1896528.704940 0.377113 
1909813.084112 0.374999 
1923097.463284 0.372914 
1936381.842457 0.370856 
1949666.221629 0.368825 
1962950.600801 0.366821 
1976234.979973 0.364844 
1989519.359146 0.362892 
2002803.738318 0.360965 
2016088.117490 0.359063 
2029372.496662 0.357186 
2042656.875834 0.355332 
2055941.255007 0.353502 
2069225.634179 0.351694 
2082510.013351 0.349909 
2095794.392523 0.348146 
2109078.771696 0.346405 
2122363.150868 0.344685 
2135647.530040 0.342987 
2148931.909212 0.341308 
2162216.288385 0.339650 
2175500.667557 0.338012 
2188785.046729 0.336393 
2202069.425901 0.334793 
2215353.805073 0.333213 
2228638.184246 0.331650 
2241922.563418 0.330106 
2255206.942590 0.328580 
2268491.321762 0.327071 
2281775.700935 0.325580 
2295060.080107 0.324105 
2308344.459279 0.322648 
2321628.838451 0.321206 
2334913.217623 0.319781 
2348197.596796 0.318372 
2361481.975968 0.316978 
2374766.355140 0.315600 
2388050.734312 0.314237 
2401335.113485 0.312888 
2414619.492657 0.311555 
2427903.871829 0.310235 
2441188.251001 0.308930 
2454472.630174 0.307639 
2467757.009346 0.306362 
2481041.388518 0.305098 
2494325.767690 0.303848 
2507610.146862 0.302610 
2520894.526035 0.301386 
2534178.905207 0.300174 
2547463.284379 0.298975 
2560747.663551 0.297788 
2574032.042724 0.296614 
2587316.421896 0.295451 
2600600.801068 0.294300 
2613885.180240 0.293161 
2627169.559413 0.292033 
2640453.938585 0.290916 
2653738.317757 0.289811 
2667022.696929 0.288716 
2680307.076101 0.287633 
2693591.455274 0.286560 
2706875.834446 0.285497 
2720160.213618 0.284445 
2733444.592790 0.283403 
2746728.971963 0.282371 
2760013.351135 0.281349 
2773297.730307 0.280337 
2786582.109479 0.279334 
2799866.488652 0.278341 
2813150.867824 0.277357 
2826435.246996 0.276383 
2839719.626168 0.275418 
2853004.005340 0.274461 
2866288.384513 0.273514 
2879572.763685 0.272575 
2892857.142857 0.271645 
2906141.522029 0.270723 
2919425.901202 0.269810 
2932710.280374 0.268906 
2945994.659546 0.268009 
2959279.038718 0.267120 
2972563.417891 0.266240 
2985847.797063 0.265367 
2999132.176235 0.264502 
3012416.555407 0.263645 
3025700.934579 0.262795 
3038985.313752 0.261953 
3052269.692924 0.261118 
3065554.072096 0.260291 
3078838.451268 0.259471 
3092122.830441 0.258657 
3105407.209613 0.257851 
3118691.588785 0.257052 
3131975.967957 0.256260 
3145260.347130 0.255474 
3158544.726302 0.254695 
3171829.105474 0.253923 
3185113.484646 0.253157 
3198397.863818 0.252398 
3211682.242991 0.251645 
3224966.622163 0.250898 
3238251.001335 0.250158 
3251535.380507 0.249423 
3264819.759680 0.248695 
3278104.138852 0.247973 
3291388.518024 0.247256 
3304672.897196 0.246546 
3317957.276368 0.245841 
3331241.655541 0.245142 
3344526.034713 0.244448 
3357810.413885 0.243761 
3371094.793057 0.243078 
3384379.172230 0.242402 
3397663.551402 0.241730 
3410947.930574 0.241064 
3424232.309746 0.240403 
3437516.688919 0.239748 
3450801.068091 0.239097 
3464085.447263 0.238452 
3477369.826435 0.237812 
3490654.205607 0.237176 
3503938.584780 0.236546 
3517222.963952 0.235920 
3530507.343124 0.235300 
3543791.722296 0.234684 
3557076.101469 0.234073 
3570360.480641 0.233466 
3583644.859813 0.232864 
3596929.238985 0.232267 
3610213.618158 0.231674 
3623497.997330 0.231086 
3636782.376502 0.230502 
3650066.755674 0.229922 
3663351.134846 0.229347 
3676635.514019 0.228776 
3689919.893191 0.228209 
3703204.272363 0.227646 
3716488.651535 0.227088 
3729773.030708 0.226534 
3743057.409880 0.225984 
3756341.789052 0.225437 
3769626.168224 0.224895 
3782910.547397 0.224357 
3796194.926569 0.223822 
3809479.305741 0.223292 
3822763.684913 0.222765 
3836048.064085 0.222242 
3849332.443258 0.221723 
3862616.822430 0.221207 
3875901.201602 0.220696 
3889185.580774 0.220187 
3902469.959947 0.219683 
3915754.339119 0.219182 
3929038.718291 0.218684 
3942323.097463 0.218190 
3955607.476636 0.217700 
3968891.855808 0.217212 
3982176.234980 0.216729 
3995460.614152 0.216248 
4008744.993324 0.215771 
4022029.372497 0.215297 
4035313.751669 0.214827 
4048598.130841 0.214359 
4061882.510013 0.213895 
4075166.889186 0.213434 
4088451.268358 0.212976 
4101735.647530 0.212522 
4115020.026702 0.212070 
4128304.405874 0.211621 
4141588.785047 0.211176 
4154873.164219 0.210733 
4168157.543391 0.210294 
4181441.922563 0.209857 
4194726.301736 0.209423 
4208010.680908 0.208992 
4221295.060080 0.208564 
4234579.439252 0.208139 
4247863.818425 0.207717 
4261148.197597 0.207297 
4274432.576769 0.206880 
4287716.955941 0.206466 
4301001.335113 0.206054 
4314285.714286 0.205646 
4327570.093458 0.205239 
4340854.472630 0.204836 
4354138.851802 0.204435 
4367423.230975 0.204037 
4380707.610147 0.203641 
4393991.989319 0.203248 
4407276.368491 0.202857 
4420560.747664 0.202469 
4433845.126836 0.202083 
4447129.506008 0.201700 
4460413.885180 0.201319 
4473698.264352 0.200940 
4486982.643525 0.200564 
4500267.022697 0.200191 
4513551.401869 0.199819 
4526835.781041 0.199450 
4540120.160214 0.199083 
4553404.539386 0.198719 
4566688.918558 0.198357 
4579973.297730 0.197997 
4593257.676903 0.197639 
4606542.056075 0.197284 
4619826.435247 0.196930 
4633110.814419 0.196579 
4646395.193591 0.196230 
4659679.572764 0.195883 
4672963.951936 0.195539 
4686248.331108 0.195196 
4699532.710280 0.194855 
4712817.089453 0.194517 
4726101.468625 0.194181 
4739385.847797 0.193846 
4752670.226969 0.193514 
4765954.606142 0.193183 
4779238.985314 0.192855 
4792523.364486 0.192529 
4805807.743658 0.192204 
4819092.122830 0.191882 
4832376.502003 0.191561 
4845660.881175 0.191242 
4858945.260347 0.190925 
4872229.639519 0.190610 
4885514.018692 0.190297 
4898798.397864 0.189986 
4912082.777036 0.189677 
4925367.156208 0.189369 
4938651.535381 0.189063 
4951935.914553 0.188759 
4965220.293725 0.188457 
4978504.672897 0.188156 
4991789.052069 0.187858 
5005073.431242 0.187561 
5018357.810414 0.187265 
5031642.189586 0.186972 
5044926.568758 0.186680 
5058210.947931 0.186390 
5071495.327103 0.186101 
5084779.706275 0.185814 
5098064.085447 0.185529 
5111348.464619 0.185245 
5124632.843792 0.184963 
5137917.222964 0.184683 
5151201.602136 0.184404 
5164485.981308 0.184127 
5177770.360481 0.183851 
5191054.739653 0.183577 
5204339.118825 0.183305 
5217623.497997 0.183034 
5230907.877170 0.182764 
5244192.256342 0.182496 
5257476.635514 0.182230 
5270761.014686 0.181965 
5284045.393858 0.181701 
5297329.773031 0.181439 
5310614.152203 0.181179 
5323898.531375 0.180919 
5337182.910547 0.180662 
5350467.289720 0.180405 
5363751.668892 0.180151 
5377036.048064 0.179897 
5390320.427236 0.179645 
5403604.806409 0.179394 
5416889.185581 0.179145 
5430173.564753 0.178897 
5443457.943925 0.178650 
5456742.323097 0.178405 
5470026.702270 0.178161 
5483311.081442 0.177919 
5496595.460614 0.177677 
5509879.839786 0.177437 
5523164.218959 0.177199 
5536448.598131 0.176961 
5549732.977303 0.176725 
5563017.356475 0.176490 
5576301.735648 0.176257 
5589586.114820 0.176025 
5602870.493992 0.175793 
5616154.873164 0.175564 
5629439.252336 0.175335 
5642723.631509 0.175108 
5656008.010681 0.174882 
5669292.389853 0.174657 
5682576.769025 0.174433 
5695861.148198 0.174210 
5709145.527370 0.173989 
5722429.906542 0.173769 
5735714.285714 0.173550 
5748998.664887 0.173332 
5762283.044059 0.173115 
5775567.423231 0.172899 
5788851.802403 0.172685 
5802136.181575 0.172471 
5815420.560748 0.172259 
5828704.939920 0.172048 
5841989.319092 0.171838 
5855273.698264 0.171629 
5868558.077437 0.171421 
5881842.456609 0.171214 
5895126.835781 0.171009 
5908411.214953 0.170804 
5921695.594126 0.170600 
5934979.973298 0.170398 
5948264.352470 0.170196 
5961548.731642 0.169996 
5974833.110814 0.169797 
5988117.489987 0.169598 
6001401.869159 0.169401 
6014686.248331 0.169205 
6027970.627503 0.169009 
6041255.006676 0.168815 
6054539.385848 0.168622 
6067823.765020 0.168429 
6081108.144192 0.168238 
6094392.523364 0.168047 
6107676.902537 0.167858 
6120961.281709 0.167670 
6134245.660881 0.167482 
6147530.040053 0.167296 
6160814.419226 0.167110 
6174098.798398 0.166925 
6187383.177570 0.166741 
6200667.556742 0.166559 
6213951.935915 0.166377 
6227236.315087 0.166196 
6240520.694259 0.166016 
6253805.073431 0.165837 
6267089.452603 0.165658 
6280373.831776 0.165481 
6293658.210948 0.165304 
6306942.590120 0.165129 
6320226.969292 0.164954 
6333511.348465 0.164780 
6346795.727637 0.164607 
6360080.106809 0.164435 
6373364.485981 0.164264 
6386648.865154 0.164093 
6399933.244326 0.163924 
6413217.623498 0.163755 
6426502.002670 0.163587 
6439786.381842 0.163420 
6453070.761015 0.163254 
6466355.140187 0.163089 
6479639.519359 0.162924 
6492923.898531 0.162760 
6506208.277704 0.162597 
6519492.656876 0.162435 
6532777.036048 0.162274 
6546061.415220 0.162113 
6559345.794393 0.161953 
6572630.173565 0.161794 
6585914.552737 0.161636 
6599198.931909 0.161479 
6612483.311081 0.161322 
6625767.690254 0.161166 
6639052.069426 0.161011 
6652336.448598 0.160856 
6665620.827770 0.160703 
6678905.206943 0.160550 
6692189.586115 0.160398 
6705473.965287 0.160246 
6718758.344459 0.160095 
6732042.723632 0.159945 
6745327.102804 0.159796 
6758611.481976 0.159648 
6771895.861148 0.159500 
6785180.240320 0.159353 
6798464.619493 0.159206 
6811748.998665 0.159061 
6825033.377837 0.158916 
6838317.757009 0.158772 
6851602.136182 0.158628 
6864886.515354 0.158485 
6878170.894526 0.158343 
6891455.273698 0.158201 
6904739.652870 0.158061 
6918024.032043 0.157920 
6931308.411215 0.157781 
6944592.790387 0.157642 
6957877.169559 0.157504 
6971161.548732 0.157367 
6984445.927904 0.157230 
6997730.307076 0.157093 
7011014.686248 0.156958 
7024299.065421 0.156823 
7037583.444593 0.156689 
7050867.823765 0.156555 
7064152.202937 0.156422 
7077436.582109 0.156290 
7090720.961282 0.156158 
7104005.340454 0.156027 
7117289.719626 0.155897 
7130574.098798 0.155767 
7143858.477971 0.155638 
7157142.857143 0.155509 
7170427.236315 0.155381 
7183711.615487 0.155254 
7196995.994660 0.155127 
7210280.373832 0.155001 
7223564.753004 0.154875 
7236849.132176 0.154750 
7250133.511348 0.154626 
7263417.890521 0.154502 
7276702.269693 0.154379 
7289986.648865 0.154256 
7303271.028037 0.154134 
7316555.407210 0.154013 
7329839.786382 0.153892 
7343124.165554 0.153771 
7356408.544726 0.153651 
7369692.923899 0.153532 
7382977.303071 0.153414 
7396261.682243 0.153295 
7409546.061415 0.153178 
7422830.440587 0.153061 
7436114.819760 0.152944 
7449399.198932 0.152829 
7462683.578104 0.152713 
7475967.957276 0.152598 
7489252.336449 0.152484 
7502536.715621 0.152370 
7515821.094793 0.152257 
7529105.473965 0.152144 
7542389.853138 0.152032 
7555674.232310 0.151921 
7568958.611482 0.151810 
7582242.990654 0.151699 
7595527.369826 0.151589 
7608811.748999 0.151479 
7622096.128171 0.151370 
7635380.507343 0.151262 
7648664.886515 0.151154 
7661949.265688 0.151046 
7675233.644860 0.150939 
7688518.024032 0.150833 
7701802.403204 0.150727 
7715086.782377 0.150621 
7728371.161549 0.150516 
7741655.540721 0.150412 
7754939.919893 0.150308 
7768224.299065 0.150204 
7781508.678238 0.150101 
7794793.057410 0.149998 
7808077.436582 0.149896 
7821361.815754 0.149795 
7834646.194927 0.149693 
7847930.574099 0.149593 
7861214.953271 0.149492 
7874499.332443 0.149393 
7887783.711615 0.149293 
7901068.090788 0.149194 
7914352.469960 0.149096 
7927636.849132 0.148998 
7940921.228304 0.148901 
7954205.607477 0.148804 
7967489.986649 0.148707 
7980774.365821 0.148611 
7994058.744993 0.148515 
8007343.124166 0.148420 
8020627.503338 0.148325 
8033911.882510 0.148231 
8047196.261682 0.148137 
8060480.640854 0.148044 
8073765.020027 0.147951 
8087049.399199 0.147858 
8100333.778371 0.147766 
8113618.157543 0.147674 
8126902.536716 0.147583 
8140186.915888 0.147492 
8153471.295060 0.147401 
8166755.674232 0.147311 
8180040.053405 0.147222 
8193324.432577 0.147133 
8206608.811749 0.147044 
8219893.190921 0.146955 
8233177.570093 0.146868 
8246461.949266 0.146780 
8259746.328438 0.146693 
8273030.707610 0.146606 
8286315.086782 0.146520 
8299599.465955 0.146434 
8312883.845127 0.146348 
8326168.224299 0.146263 
8339452.603471 0.146178 
8352736.982644 0.146094 
8366021.361816 0.146010 
8379305.740988 0.145927 
8392590.120160 0.145844 
8405874.499332 0.145761 
8419158.878505 0.145678 
8432443.257677 0.145596 
8445727.636849 0.145515 
8459012.016021 0.145434 
8472296.395194 0.145353 
8485580.774366 0.145272 
8498865.153538 0.145192 
8512149.532710 0.145112 
8525433.911883 0.145033 
8538718.291055 0.144954 
8552002.670227 0.144875 
8565287.049399 0.144797 
8578571.428571 0.144719 
8591855.807744 0.144642 
8605140.186916 0.144565 
8618424.566088 0.144488 
8631708.945260 0.144412 
8644993.324433 0.144336 
8658277.703605 0.144260 
8671562.082777 0.144184 
8684846.461949 0.144110 
8698130.841121 0.144035 
8711415.220294 0.143961 
8724699.599466 0.143887 
8737983.978638 0.143813 
8751268.357810 0.143740 
8764552.736983 0.143667 
8777837.116155 0.143594 
8791121.495327 0.143522 
8804405.874499 0.143450 
8817690.253672 0.143379 
8830974.632844 0.143308 
8844259.012016 0.143237 
8857543.391188 0.143166 
8870827.770360 0.143096 
8884112.149533 0.143026 
8897396.528705 0.142957 
8910680.907877 0.142888 
8923965.287049 0.142819 
8937249.666222 0.142750 
8950534.045394 0.142682 
8963818.424566 0.142614 
8977102.803738 0.142547 
8990387.182911 0.142480 
9003671.562083 0.142413 
9016955.941255 0.142346 
9030240.320427 0.142280 
9043524.699599 0.142214 
9056809.078772 0.142148 
9070093.457944 0.142083 
9083377.837116 0.142018 
9096662.216288 0.141953 
9109946.595461 0.141889 
9123230.974633 0.141825 
9136515.353805 0.141761 
9149799.732977 0.141698 
9163084.112150 0.141635 
9176368.491322 0.141572 
9189652.870494 0.141509 
9202937.249666 0.141447 
9216221.628838 0.141385 
9229506.008011 0.141324 
9242790.387183 0.141262 
9256074.766355 0.141201 
9269359.145527 0.141140 
9282643.524700 0.141080 
9295927.903872 0.141020 
9309212.283044 0.140960 
9322496.662216 0.140901 
9335781.041389 0.140841 
9349065.420561 0.140782 
9362349.799733 0.140724 
9375634.178905 0.140665 
9388918.558077 0.140607 
9402202.937250 0.140549 
9415487.316422 0.140492 
9428771.695594 0.140435 
9442056.074766 0.140378 
9455340.453939 0.140321 
9468624.833111 0.140265 
9481909.212283 0.140208 
9495193.591455 0.140153 
9508477.970628 0.140097 
9521762.349800 0.140042 
9535046.728972 0.139987 
9548331.108144 0.139932 
9561615.487316 0.139877 
9574899.866489 0.139823 
9588184.245661 0.139769 
9601468.624833 0.139716 
9614753.004005 0.139662 
9628037.383178 0.139609 
9641321.762350 0.139556 
9654606.141522 0.139504 
9667890.520694 0.139451 
9681174.899866 0.139399 
9694459.279039 0.139348 
9707743.658211 0.139296 
9721028.037383 0.139245 
9734312.416555 0.139194 
9747596.795728 0.139143 
9760881.174900 0.139093 
9774165.554072 0.139042 
9787449.933244 0.138992 
9800734.312417 0.138943 
9814018.691589 0.138893 
9827303.070761 0.138844 
9840587.449933 0.138795 
9853871.829105 0.138746 
9867156.208278 0.138698 
9880440.587450 0.138650 
9893724.966622 0.138602 
9907009.345794 0.138554 
9920293.724967 0.138507 
9933578.104139 0.138459 
9946862.483311 0.138412 
9960146.862483 0.138366 
9973431.241656 0.138319 
9986715.620828 0.138273 
10000000.000000 0.138227 
10000000.000000 0.138227 
10053404.539386 0.138045 
10106809.078772 0.137866 
10160213.618158 0.137691 
10213618.157543 0.137520 
10267022.696929 0.137353 
10320427.236315 0.137189 
10373831.775701 0.137029 
10427236.315087 0.136872 
10480640.854473 0.136719 
10534045.393858 0.136570 
10587449.933244 0.136424 
10640854.472630 0.136281 
10694259.012016 0.136141 
10747663.551402 0.136005 
10801068.090788 0.135872 
10854472.630174 0.135742 
10907877.169559 0.135616 
10961281.708945 0.135492 
11014686.248331 0.135372 
11068090.787717 0.135255 
11121495.327103 0.135141 
11174899.866489 0.135029 
11228304.405875 0.134921 
11281708.945260 0.134815 
11335113.484646 0.134713 
11388518.024032 0.134613 
11441922.563418 0.134516 
11495327.102804 0.134422 
11548731.642190 0.134331 
11602136.181575 0.134242 
11655540.720961 0.134156 
11708945.260347 0.134073 
11762349.799733 0.133992 
11815754.339119 0.133914 
11869158.878505 0.133839 
11922563.417891 0.133766 
11975967.957276 0.133696 
12029372.496662 0.133628 
12082777.036048 0.133562 
12136181.575434 0.133499 
12189586.114820 0.133439 
12242990.654206 0.133381 
12296395.193591 0.133325 
12349799.732977 0.133272 
12403204.272363 0.133221 
12456608.811749 0.133172 
12510013.351135 0.133126 
12563417.890521 0.133081 
12616822.429907 0.133040 
12670226.969292 0.133000 
12723631.508678 0.132962 
12777036.048064 0.132927 
12830440.587450 0.132894 
12883845.126836 0.132863 
12937249.666222 0.132834 
12990654.205607 0.132808 
13044058.744993 0.132783 
13097463.284379 0.132760 
13150867.823765 0.132740 
13204272.363151 0.132722 
13257676.902537 0.132705 
13311081.441923 0.132691 
13364485.981308 0.132678 
13417890.520694 0.132668 
13471295.060080 0.132660 
13524699.599466 0.132653 
13578104.138852 0.132649 
13631508.678238 0.132646 
13684913.217623 0.132645 
13738317.757009 0.132647 
13791722.296395 0.132650 
13845126.835781 0.132655 
13898531.375167 0.132661 
13951935.914553 0.132670 
14005340.453939 0.132681 
14058744.993324 0.132693 
14112149.532710 0.132707 
14165554.072096 0.132723 
14218958.611482 0.132741 
14272363.150868 0.132760 
14325767.690254 0.132781 
14379172.229640 0.132804 
14432576.769025 0.132829 
14485981.308411 0.132855 
14539385.847797 0.132884 
14592790.387183 0.132914 
14646194.926569 0.132945 
14699599.465955 0.132978 
14753004.005340 0.133013 
14806408.544726 0.133050 
14859813.084112 0.133088 
14913217.623498 0.133128 
14966622.162884 0.133170 
15020026.702270 0.133213 
15073431.241656 0.133258 
15126835.781041 0.133304 
15180240.320427 0.133353 
15233644.859813 0.133402 
15287049.399199 0.133454 
15340453.938585 0.133507 
15393858.477971 0.133561 
15447263.017356 0.133617 
15500667.556742 0.133675 
15554072.096128 0.133734 
15607476.635514 0.133795 
15660881.174900 0.133857 
15714285.714286 0.133921 
15767690.253672 0.133986 
15821094.793057 0.134053 
15874499.332443 0.134122 
15927903.871829 0.134192 
15981308.411215 0.134263 
16034712.950601 0.134337 
16088117.489987 0.134411 
16141522.029372 0.134487 
16194926.568758 0.134565 
16248331.108144 0.134644 
16301735.647530 0.134724 
16355140.186916 0.134806 
16408544.726302 0.134890 
16461949.265688 0.134975 
16515353.805073 0.135061 
16568758.344459 0.135149 
16622162.883845 0.135239 
16675567.423231 0.135330 
16728971.962617 0.135422 
16782376.502003 0.135516 
16835781.041389 0.135611 
16889185.580774 0.135708 
16942590.120160 0.135806 
16995994.659546 0.135906 
17049399.198932 0.136007 
17102803.738318 0.136109 
17156208.277704 0.136213 
17209612.817089 0.136319 
17263017.356475 0.136426 
17316421.895861 0.136534 
17369826.435247 0.136644 
17423230.974633 0.136755 
17476635.514019 0.136867 
17530040.053405 0.136982 
17583444.592790 0.137097 
17636849.132176 0.137214 
17690253.671562 0.137332 
17743658.210948 0.137452 
17797062.750334 0.137573 
17850467.289720 0.137696 
17903871.829105 0.137820 
17957276.368491 0.137945 
18010680.907877 0.138072 
18064085.447263 0.138200 
18117489.986649 0.138330 
18170894.526035 0.138461 
18224299.065421 0.138594 
18277703.604806 0.138728 
18331108.144192 0.138863 
18384512.683578 0.139000 
18437917.222964 0.139139 
18491321.762350 0.139278 
18544726.301736 0.139420 
18598130.841121 0.139562 
18651535.380507 0.139706 
18704939.919893 0.139852 
18758344.459279 0.139999 
18811748.998665 0.140147 
18865153.538051 0.140297 
18918558.077437 0.140448 
18971962.616822 0.140601 
19025367.156208 0.140755 
19078771.695594 0.140911 
19132176.234980 0.141068 
19185580.774366 0.141226 
19238985.313752 0.141386 
19292389.853138 0.141548 
19345794.392523 0.141710 
19399198.931909 0.141875 
19452603.471295 0.142041 
19506008.010681 0.142208 
19559412.550067 0.142377 
19612817.089453 0.142547 
19666221.628838 0.142719 
19719626.168224 0.142892 
19773030.707610 0.143067 
19826435.246996 0.143243 
19879839.786382 0.143421 
19933244.325768 0.143600 
19986648.865154 0.143781 
20040053.404539 0.143963 
20093457.943925 0.144147 
20146862.483311 0.144333 
20200267.022697 0.144520 
20253671.562083 0.144708 
20307076.101469 0.144898 
20360480.640854 0.145090 
20413885.180240 0.145283 
20467289.719626 0.145478 
20520694.259012 0.145674 
20574098.798398 0.145872 
20627503.337784 0.146071 
20680907.877170 0.146272 
20734312.416555 0.146475 
20787716.955941 0.146679 
20841121.495327 0.146885 
20894526.034713 0.147092 
20947930.574099 0.147301 
21001335.113485 0.147512 
21054739.652870 0.147725 
21108144.192256 0.147939 
21161548.731642 0.148154 
21214953.271028 0.148372 
21268357.810414 0.148591 
21321762.349800 0.148811 
21375166.889186 0.149034 
21428571.428571 0.149258 
21481975.967957 0.149484 
21535380.507343 0.149712 
21588785.046729 0.149941 
21642189.586115 0.150172 
21695594.125501 0.150405 
21748998.664887 0.150639 
21802403.204272 0.150876 
21855807.743658 0.151114 
21909212.283044 0.151354 
21962616.822430 0.151596 
22016021.361816 0.151840 
22069425.901202 0.152085 
22122830.440587 0.152332 
22176234.979973 0.152582 
22229639.519359 0.152833 
22283044.058745 0.153086 
22336448.598131 0.153341 
22389853.137517 0.153597 
22443257.676903 0.153856 
22496662.216288 0.154117 
22550066.755674 0.154380 
22603471.295060 0.154644 
22656875.834446 0.154911 
22710280.373832 0.155180 
22763684.913218 0.155450 
22817089.452603 0.155723 
22870493.991989 0.155998 
22923898.531375 0.156275 
22977303.070761 0.156554 
23030707.610147 0.156835 
23084112.149533 0.157118 
23137516.688919 0.157403 
23190921.228304 0.157691 
23244325.767690 0.157981 
23297730.307076 0.158273 
23351134.846462 0.158567 
23404539.385848 0.158863 
23457943.925234 0.159162 
23511348.464619 0.159463 
23564753.004005 0.159766 
23618157.543391 0.160072 
23671562.082777 0.160380 
23724966.622163 0.160691 
23778371.161549 0.161003 
23831775.700935 0.161319 
23885180.240320 0.161637 
23938584.779706 0.161957 
23991989.319092 0.162280 
24045393.858478 0.162605 
24098798.397864 0.162933 
24152202.937250 0.163263 
24205607.476636 0.163596 
24259012.016021 0.163932 
24312416.555407 0.164271 
24365821.094793 0.164612 
24419225.634179 0.164956 
24472630.173565 0.165302 
24526034.712951 0.165652 
24579439.252336 0.166004 
24632843.791722 0.166360 
24686248.331108 0.166718 
24739652.870494 0.167079 
24793057.409880 0.167443 
24846461.949266 0.167811 
24899866.488652 0.168181 
24953271.028037 0.168554 
25006675.567423 0.168931 
25060080.106809 0.169311 
25113484.646195 0.169694 
25166889.185581 0.170080 
25220293.724967 0.170470 
25273698.264352 0.170863 
25327102.803738 0.171259 
25380507.343124 0.171659 
25433911.882510 0.172063 
25487316.421896 0.172470 
25540720.961282 0.172881 
25594125.500668 0.173295 
25647530.040053 0.173714 
25700934.579439 0.174136 
25754339.118825 0.174562 
25807743.658211 0.174992 
25861148.197597 0.175425 
25914552.736983 0.175863 
25967957.276368 0.176306 
26021361.815754 0.176752 
26074766.355140 0.177203 
26128170.894526 0.177658 
26181575.433912 0.178117 
26234979.973298 0.178581 
26288384.512684 0.179049 
26341789.052069 0.179523 
26395193.591455 0.180001 
26448598.130841 0.180484 
26502002.670227 0.180971 
26555407.209613 0.181464 
26608811.748999 0.181962 
26662216.288385 0.182466 
26715620.827770 0.182974 
26769025.367156 0.183488 
26822429.906542 0.184008 
26875834.445928 0.184534 
26929238.985314 0.185065 
26982643.524700 0.185602 
27036048.064085 0.186146 
27089452.603471 0.186695 
27142857.142857 0.187251 
27196261.682243 0.187814 
27249666.221629 0.188383 
27303070.761015 0.188959 
27356475.300401 0.189542 
27409879.839786 0.190132 
27463284.379172 0.190730 
27516688.918558 0.191335 
27570093.457944 0.191948 
27623497.997330 0.192569 
27676902.536716 0.193198 
27730307.076101 0.193836 
27783711.615487 0.194482 
27837116.154873 0.195137 
27890520.694259 0.195802 
27943925.233645 0.196475 
27997329.773031 0.197159 
28050734.312417 0.197853 
28104138.851802 0.198557 
28157543.391188 0.199272 
28210947.930574 0.199998 
28264352.469960 0.200735 
28317757.009346 0.201485 
28371161.548732 0.202246 
28424566.088117 0.203021 
28477970.627503 0.203808 
28531375.166889 0.204610 
28584779.706275 0.205426 
28638184.245661 0.206257 
28691588.785047 0.207103 
28744993.324433 0.207966 
28798397.863818 0.208846 
28851802.403204 0.209743 
28905206.942590 0.210659 
28958611.481976 0.211595 
29012016.021362 0.212551 
29065420.560748 0.213529 
29118825.100134 0.214529 
29172229.639519 0.215554 
29225634.178905 0.216604 
29279038.718291 0.217681 
29332443.257677 0.218787 
29385847.797063 0.219924 
29439252.336449 0.221094 
29492656.875834 0.222299 
29546061.415220 0.223541 
29599465.954606 0.224825 
29652870.493992 0.226154 
29706275.033378 0.227531 
29759679.572764 0.228961 
29813084.112150 0.230450 
29866488.651535 0.232004 
29919893.190921 0.233631 
29973297.730307 0.235340 
30026702.269693 0.237144 
30080106.809079 0.239055 
30133511.348465 0.241094 
30186915.887850 0.243284 
30240320.427236 0.245661 
30293724.966622 0.248272 
30347129.506008 0.251194 
30400534.045394 0.254551 
30453938.584780 0.258591 
30507343.124166 0.263939 
30560747.663551 0.275577 
30560747.663551 0.277608 


==> data/VLE_Nitrogen_Hexane_411K_vdW_kij_0.09.dat <==
       p       z
41651651.651652 0.255530 
41651651.651652 0.264657 
41591591.591592 0.270474 
41531531.531532 0.274721 
41471471.471471 0.278267 
41411411.411411 0.281392 
41351351.351351 0.284227 
41291291.291291 0.286848 
41231231.231231 0.289301 
41171171.171171 0.291620 
41111111.111111 0.293826 
41051051.051051 0.295938 
40990990.990991 0.297969 
40930930.930931 0.299929 
40870870.870871 0.301827 
40810810.810811 0.303669 
40750750.750751 0.305461 
40690690.690691 0.307208 
40630630.630631 0.308914 
40570570.570571 0.310583 
40510510.510511 0.312218 
40450450.450450 0.313820 
40390390.390390 0.315394 
40330330.330330 0.316940 
40270270.270270 0.318461 
40210210.210210 0.319958 
40150150.150150 0.321433 
40090090.090090 0.322887 
40030030.030030 0.324321 
39969969.969970 0.325737 
39909909.909910 0.327135 
39849849.849850 0.328517 
39789789.789790 0.329883 
39729729.729730 0.331234 
39669669.669670 0.332571 
39609609.609610 0.333894 
39549549.549550 0.335204 
39489489.489489 0.336502 
39429429.429429 0.337788 
39369369.369369 0.339062 
39309309.309309 0.340326 
39249249.249249 0.341579 
39189189.189189 0.342823 
39129129.129129 0.344057 
39069069.069069 0.345281 
39009009.009009 0.346497 
38948948.948949 0.347704 
38888888.888889 0.348903 
38828828.828829 0.350094 
38768768.768769 0.351277 
38708708.708709 0.352452 
38648648.648649 0.353621 
38588588.588589 0.354783 
38528528.528529 0.355938 
38468468.468468 0.357086 
38408408.408408 0.358228 
38348348.348348 0.359364 
38288288.288288 0.360494 
38228228.228228 0.361619 
38168168.168168 0.362738 
38108108.108108 0.363851 
38048048.048048 0.364959 
37987987.987988 0.366062 
37927927.927928 0.367160 
37867867.867868 0.368254 
37807807.807808 0.369343 
37747747.747748 0.370427 
37687687.687688 0.371506 
37627627.627628 0.372582 
37567567.567568 0.373653 
37507507.507508 0.374720 
37447447.447447 0.375783 
37387387.387387 0.376843 
37327327.327327 0.377898 
37267267.267267 0.378950 
37207207.207207 0.379998 
37147147.147147 0.381043 
37087087.087087 0.382084 
37027027.027027 0.383122 
36966966.966967 0.384157 
36906906.906907 0.385188 
36846846.846847 0.386217 
36786786.786787 0.387242 
36726726.726727 0.388265 
36666666.666667 0.389284 
36606606.606607 0.390301 
36546546.546547 0.391315 
36486486.486486 0.392327 
36426426.426426 0.393335 
36366366.366366 0.394341 
36306306.306306 0.395345 
36246246.246246 0.396346 
36186186.186186 0.397345 
36126126.126126 0.398341 
36066066.066066 0.399336 
36006006.006006 0.400327 
35945945.945946 0.401317 
35885885.885886 0.402305 
35825825.825826 0.403290 
35765765.765766 0.404273 
35705705.705706 0.405255 
35645645.645646 0.406234 
35585585.585586 0.407211 
35525525.525526 0.408187 
35465465.465465 0.409161 
35405405.405405 0.410133 
35345345.345345 0.411103 
35285285.285285 0.412071 
35225225.225225 0.413038 
35165165.165165 0.414003 
35105105.105105 0.414966 
35045045.045045 0.415928 
34984984.984985 0.416888 
34924924.924925 0.417847 
34864864.864865 0.418804 
34804804.804805 0.419760 
34744744.744745 0.420714 
34684684.684685 0.421667 
34624624.624625 0.422618 
34564564.564565 0.423568 
34504504.504505 0.424517 
34444444.444444 0.425465 
34384384.384384 0.426411 
34324324.324324 0.427356 
34264264.264264 0.428300 
34204204.204204 0.429242 
34144144.144144 0.430184 
34084084.084084 0.431124 
34024024.024024 0.432063 
33963963.963964 0.433001 
33903903.903904 0.433938 
33843843.843844 0.434874 
33783783.783784 0.435809 
33723723.723724 0.436743 
33663663.663664 0.437676 
33603603.603604 0.438608 
33543543.543544 0.439539 
33483483.483483 0.440469 
33423423.423423 0.441398 
33363363.363363 0.442327 
33303303.303303 0.443254 
33243243.243243 0.444181 
33183183.183183 0.445106 
33123123.123123 0.446031 
33063063.063063 0.446955 
33003003.003003 0.447879 
32942942.942943 0.448801 
32882882.882883 0.449723 
32822822.822823 0.450644 
32762762.762763 0.451565 
32702702.702703 0.452485 
32642642.642643 0.453404 
32582582.582583 0.454322 
32522522.522523 0.455240 
32462462.462462 0.456157 
32402402.402402 0.457073 
32342342.342342 0.457989 
32282282.282282 0.458905 
32222222.222222 0.459819 
32162162.162162 0.460733 
32102102.102102 0.461647 
32042042.042042 0.462560 
31981981.981982 0.463473 
31921921.921922 0.464385 
31861861.861862 0.465296 
31801801.801802 0.466208 
31741741.741742 0.467118 
31681681.681682 0.468028 
31621621.621622 0.468938 
31561561.561562 0.469847 
31501501.501502 0.470756 
31441441.441441 0.471665 
31381381.381381 0.472573 
31321321.321321 0.473480 
31261261.261261 0.474388 
31201201.201201 0.475295 
31141141.141141 0.476201 
31081081.081081 0.477108 
31021021.021021 0.478014 
30960960.960961 0.478919 
30900900.900901 0.479825 
30840840.840841 0.480730 
30780780.780781 0.481634 
30720720.720721 0.482539 
30660660.660661 0.483443 
30600600.600601 0.484347 
30540540.540541 0.485251 
30480480.480480 0.486154 
30420420.420420 0.487057 
30360360.360360 0.487960 
30300300.300300 0.488863 
30240240.240240 0.489766 
30180180.180180 0.490668 
30120120.120120 0.491570 
30060060.060060 0.492472 
30000000.000000 0.493374 
29939939.939940 0.494276 
29879879.879880 0.495177 
29819819.819820 0.496079 
29759759.759760 0.496980 
29699699.699700 0.497881 
29639639.639640 0.498782 
29579579.579580 0.499683 
29519519.519520 0.500584 
29459459.459459 0.501485 
29399399.399399 0.502385 
29339339.339339 0.503286 
29279279.279279 0.504186 
29219219.219219 0.505087 
29159159.159159 0.505987 
29099099.099099 0.506888 
29039039.039039 0.507788 
28978978.978979 0.508688 
28918918.918919 0.509588 
28858858.858859 0.510489 
28798798.798799 0.511389 
28738738.738739 0.512289 
28678678.678679 0.513189 
28618618.618619 0.514089 
28558558.558559 0.514990 
28498498.498498 0.515890 
28438438.438438 0.516790 
28378378.378378 0.517691 
28318318.318318 0.518591 
28258258.258258 0.519491 
28198198.198198 0.520392 
28138138.138138 0.521292 
28078078.078078 0.522193 
28018018.018018 0.523094 
27957957.957958 0.523994 
27897897.897898 0.524895 
27837837.837838 0.525796 
27777777.777778 0.526697 
27717717.717718 0.527598 
27657657.657658 0.528500 
27597597.597598 0.529401 
27537537.537538 0.530302 
27477477.477477 0.531204 
27417417.417417 0.532106 
27357357.357357 0.533008 
27297297.297297 0.533910 
27237237.237237 0.534812 
27177177.177177 0.535714 
27117117.117117 0.536617 
27057057.057057 0.537519 
26996996.996997 0.538422 
26936936.936937 0.539325 
26876876.876877 0.540228 
26816816.816817 0.541132 
26756756.756757 0.542035 
26696696.696697 0.542939 
26636636.636637 0.543843 
26576576.576577 0.544747 
26516516.516517 0.545652 
26456456.456456 0.546556 
26396396.396396 0.547461 
26336336.336336 0.548366 
26276276.276276 0.549271 
26216216.216216 0.550177 
26156156.156156 0.551083 
26096096.096096 0.551989 
26036036.036036 0.552895 
25975975.975976 0.553802 
25915915.915916 0.554708 
25855855.855856 0.555615 
25795795.795796 0.556523 
25735735.735736 0.557430 
25675675.675676 0.558338 
25615615.615616 0.559246 
25555555.555556 0.560155 
25495495.495495 0.561064 
25435435.435435 0.561973 
25375375.375375 0.562882 
25315315.315315 0.563792 
25255255.255255 0.564702 
25195195.195195 0.565612 
25135135.135135 0.566522 
25075075.075075 0.567433 
25015015.015015 0.568345 
24954954.954955 0.569256 
24894894.894895 0.570168 
24834834.834835 0.571080 
24774774.774775 0.571993 
24714714.714715 0.572906 
24654654.654655 0.573819 
24594594.594595 0.574733 
24534534.534535 0.575647 
24474474.474474 0.576561 
24414414.414414 0.577476 
24354354.354354 0.578391 
24294294.294294 0.579306 
24234234.234234 0.580222 
24174174.174174 0.581139 
24114114.114114 0.582055 
24054054.054054 0.582972 
23993993.993994 0.583890 
23933933.933934 0.584807 
23873873.873874 0.585726 
23813813.813814 0.586644 
23753753.753754 0.587563 
23693693.693694 0.588483 
23633633.633634 0.589403 
23573573.573574 0.590323 
23513513.513514 0.591244 
23453453.453453 0.592165 
23393393.393393 0.593086 
23333333.333333 0.594009 
23273273.273273 0.594931 
23213213.213213 0.595854 
23153153.153153 0.596777 
23093093.093093 0.597701 
23033033.033033 0.598625 
22972972.972973 0.599550 
22912912.912913 0.600475 
22852852.852853 0.601401 
22792792.792793 0.602327 
22732732.732733 0.603254 
22672672.672673 0.604181 
22612612.612613 0.605108 
22552552.552553 0.606036 
22492492.492492 0.606965 
22432432.432432 0.607894 
22372372.372372 0.608823 
22312312.312312 0.609753 
22252252.252252 0.610683 
22192192.192192 0.611614 
22132132.132132 0.612546 
22072072.072072 0.613478 
22012012.012012 0.614410 
21951951.951952 0.615343 
21891891.891892 0.616277 
21831831.831832 0.617211 
21771771.771772 0.618146 
21711711.711712 0.619081 
21651651.651652 0.620016 
21591591.591592 0.620952 
21531531.531532 0.621889 
21471471.471471 0.622826 
21411411.411411 0.623764 
21351351.351351 0.624703 
21291291.291291 0.625641 
21231231.231231 0.626581 
21171171.171171 0.627521 
21111111.111111 0.628461 
21051051.051051 0.629403 
20990990.990991 0.630344 
20930930.930931 0.631286 
20870870.870871 0.632229 
20810810.810811 0.633173 
20750750.750751 0.634117 
20690690.690691 0.635061 
20630630.630631 0.636006 
20570570.570571 0.636952 
20510510.510511 0.637898 
20450450.450450 0.638845 
20390390.390390 0.639793 
20330330.330330 0.640741 
20270270.270270 0.641689 
20210210.210210 0.642639 
20150150.150150 0.643589 
20090090.090090 0.644539 
20030030.030030 0.645490 
19969969.969970 0.646442 
19909909.909910 0.647394 
19849849.849850 0.648347 
19789789.789790 0.649301 
19729729.729730 0.650255 
19669669.669670 0.651210 
19609609.609610 0.652165 
19549549.549550 0.653122 
19489489.489489 0.654078 
19429429.429429 0.655036 
19369369.369369 0.655994 
19309309.309309 0.656952 
19249249.249249 0.657912 
19189189.189189 0.658872 
19129129.129129 0.659832 
19069069.069069 0.660794 
19009009.009009 0.661756 
18948948.948949 0.662718 
18888888.888889 0.663682 
18828828.828829 0.664646 
18768768.768769 0.665610 
18708708.708709 0.666575 
18648648.648649 0.667541 
18588588.588589 0.668508 
18528528.528529 0.669475 
18468468.468468 0.670443 
18408408.408408 0.671412 
18348348.348348 0.672382 
18288288.288288 0.673352 
18228228.228228 0.674322 
18168168.168168 0.675294 
18108108.108108 0.676266 
18048048.048048 0.677239 
17987987.987988 0.678213 
17927927.927928 0.679187 
17867867.867868 0.680162 
17807807.807808 0.681138 
17747747.747748 0.682114 
17687687.687688 0.683091 
17627627.627628 0.684069 
17567567.567568 0.685048 
17507507.507508 0.686027 
17447447.447447 0.687007 
17387387.387387 0.687988 
17327327.327327 0.688969 
17267267.267267 0.689952 
17207207.207207 0.690935 
17147147.147147 0.691919 
17087087.087087 0.692903 
17027027.027027 0.693888 
16966966.966967 0.694874 
16906906.906907 0.695861 
16846846.846847 0.696849 
16786786.786787 0.697837 
16726726.726727 0.698826 
16666666.666667 0.699816 
16606606.606607 0.700806 
16546546.546547 0.701797 
16486486.486486 0.702790 
16426426.426426 0.703782 
16366366.366366 0.704776 
16306306.306306 0.705770 
16246246.246246 0.706766 
16186186.186186 0.707762 
16126126.126126 0.708758 
16066066.066066 0.709756 
16006006.006006 0.710754 
15945945.945946 0.711753 
15885885.885886 0.712753 
15825825.825826 0.713754 
15765765.765766 0.714756 
15705705.705706 0.715758 
15645645.645646 0.716761 
15585585.585586 0.717765 
15525525.525526 0.718770 
15465465.465465 0.719775 
15405405.405405 0.720782 
15345345.345345 0.721789 
15285285.285285 0.722797 
15225225.225225 0.723806 
15165165.165165 0.724815 
15105105.105105 0.725826 
15045045.045045 0.726837 
14984984.984985 0.727849 
14924924.924925 0.728862 
14864864.864865 0.729876 
14804804.804805 0.730891 
14744744.744745 0.731906 
14684684.684685 0.732923 
14624624.624625 0.733940 
14564564.564565 0.734958 
14504504.504505 0.735977 
14444444.444444 0.736997 
14384384.384384 0.738017 
14324324.324324 0.739039 
14264264.264264 0.740061 
14204204.204204 0.741084 
14144144.144144 0.742108 
14084084.084084 0.743133 
14024024.024024 0.744159 
13963963.963964 0.745186 
13903903.903904 0.746213 
13843843.843844 0.747242 
13783783.783784 0.748271 
13723723.723724 0.749301 
13663663.663664 0.750332 
13603603.603604 0.751364 
13543543.543544 0.752397 
13483483.483483 0.753431 
13423423.423423 0.754466 
13363363.363363 0.755501 
13303303.303303 0.756538 
13243243.243243 0.757575 
13183183.183183 0.758613 
13123123.123123 0.759652 
13063063.063063 0.760692 
13003003.003003 0.761733 
12942942.942943 0.762775 
12882882.882883 0.763818 
12822822.822823 0.764862 
12762762.762763 0.765907 
12702702.702703 0.766952 
12642642.642643 0.767999 
12582582.582583 0.769046 
12522522.522523 0.770094 
12462462.462462 0.771144 
12402402.402402 0.772194 
12342342.342342 0.773245 
12282282.282282 0.774297 
12222222.222222 0.775350 
12162162.162162 0.776404 
12102102.102102 0.777459 
12042042.042042 0.778515 
11981981.981982 0.779572 
11921921.921922 0.780630 
11861861.861862 0.781688 
11801801.801802 0.782748 
11741741.741742 0.783809 
11681681.681682 0.784871 
11621621.621622 0.785933 
11561561.561562 0.786997 
11501501.501502 0.788061 
11441441.441441 0.789127 
11381381.381381 0.790193 
11321321.321321 0.791261 
11261261.261261 0.792329 
11201201.201201 0.793399 
11141141.141141 0.794469 
11081081.081081 0.795540 
11021021.021021 0.796613 
10960960.960961 0.797686 
10900900.900901 0.798761 
10840840.840841 0.799836 
10780780.780781 0.800912 
10720720.720721 0.801990 
10660660.660661 0.803068 
10600600.600601 0.804147 
10540540.540541 0.805228 
10480480.480480 0.806309 
10420420.420420 0.807392 
10360360.360360 0.808475 
10300300.300300 0.809560 
10240240.240240 0.810645 
10180180.180180 0.811732 
10120120.120120 0.812819 
10060060.060060 0.813908 
10000000.000000 0.814997 
10000000.000000 0.814997 
9990040.040040 0.815178 
9980080.080080 0.815359 
9970120.120120 0.815540 
9960160.160160 0.815721 
9950200.200200 0.815901 
9940240.240240 0.816082 
9930280.280280 0.816263 
9920320.320320 0.816444 
9910360.360360 0.816625 
9900400.400400 0.816806 
9890440.440440 0.816987 
9880480.480480 0.817169 
9870520.520521 0.817350 
9860560.560561 0.817531 
9850600.600601 0.817712 
9840640.640641 0.817893 
9830680.680681 0.818074 
9820720.720721 0.818256 
9810760.760761 0.818437 
9800800.800801 0.818618 
9790840.840841 0.818800 
9780880.880881 0.818981 
9770920.920921 0.819163 
9760960.960961 0.819344 
9751001.001001 0.819525 
9741041.041041 0.819707 
9731081.081081 0.819888 
9721121.121121 0.820070 
9711161.161161 0.820252 
9701201.201201 0.820433 
9691241.241241 0.820615 
9681281.281281 0.820797 
9671321.321321 0.820978 
9661361.361361 0.821160 
9651401.401401 0.821342 
9641441.441441 0.821524 
9631481.481481 0.821705 
9621521.521522 0.821887 
9611561.561562 0.822069 
9601601.601602 0.822251 
9591641.641642 0.822433 
9581681.681682 0.822615 
9571721.721722 0.822797 
9561761.761762 0.822979 
9551801.801802 0.823161 
9541841.841842 0.823343 
9531881.881882 0.823525 
9521921.921922 0.823707 
9511961.961962 0.823889 
9502002.002002 0.824072 
9492042.042042 0.824254 
9482082.082082 0.824436 
9472122.122122 0.824618 
9462162.162162 0.824801 
9452202.202202 0.824983 
9442242.242242 0.825165 
9432282.282282 0.825348 
9422322.322322 0.825530 
9412362.362362 0.825713 
9402402.402402 0.825895 
9392442.442442 0.826078 
9382482.482482 0.826260 
9372522.522523 0.826443 
9362562.562563 0.826625 
9352602.602603 0.826808 
9342642.642643 0.826991 
9332682.682683 0.827173 
9322722.722723 0.827356 
9312762.762763 0.827539 
9302802.802803 0.827721 
9292842.842843 0.827904 
9282882.882883 0.828087 
9272922.922923 0.828270 
9262962.962963 0.828453 
9253003.003003 0.828636 
9243043.043043 0.828819 
9233083.083083 0.829002 
9223123.123123 0.829185 
9213163.163163 0.829368 
9203203.203203 0.829551 
9193243.243243 0.829734 
9183283.283283 0.829917 
9173323.323323 0.830100 
9163363.363363 0.830283 
9153403.403403 0.830467 
9143443.443443 0.830650 
9133483.483483 0.830833 
9123523.523524 0.831016 
9113563.563564 0.831200 
9103603.603604 0.831383 
9093643.643644 0.831566 
9083683.683684 0.831750 
9073723.723724 0.831933 
9063763.763764 0.832117 
9053803.803804 0.832300 
9043843.843844 0.832484 
9033883.883884 0.832667 
9023923.923924 0.832851 
9013963.963964 0.833035 
9004004.004004 0.833218 
8994044.044044 0.833402 
8984084.084084 0.833586 
8974124.124124 0.833769 
8964164.164164 0.833953 
8954204.204204 0.834137 
8944244.244244 0.834321 
8934284.284284 0.834505 
8924324.324324 0.834688 
8914364.364364 0.834872 
8904404.404404 0.835056 
8894444.444444 0.835240 
8884484.484484 0.835424 
8874524.524525 0.835608 
8864564.564565 0.835792 
8854604.604605 0.835976 
8844644.644645 0.836161 
8834684.684685 0.836345 
8824724.724725 0.836529 
8814764.764765 0.836713 
8804804.804805 0.836897 
8794844.844845 0.837082 
8784884.884885 0.837266 
8774924.924925 0.837450 
8764964.964965 0.837635 
8755005.005005 0.837819 
8745045.045045 0.838003 
8735085.085085 0.838188 
8725125.125125 0.838372 
8715165.165165 0.838557 
8705205.205205 0.838741 
8695245.245245 0.838926 
8685285.285285 0.839111 
8675325.325325 0.839295 
8665365.365365 0.839480 
8655405.405405 0.839665 
8645445.445445 0.839849 
8635485.485485 0.840034 
8625525.525526 0.840219 
8615565.565566 0.840404 
8605605.605606 0.840588 
8595645.645646 0.840773 
8585685.685686 0.840958 
8575725.725726 0.841143 
8565765.765766 0.841328 
8555805.805806 0.841513 
8545845.845846 0.841698 
8535885.885886 0.841883 
8525925.925926 0.842068 
8515965.965966 0.842253 
8506006.006006 0.842438 
8496046.046046 0.842624 
8486086.086086 0.842809 
8476126.126126 0.842994 
8466166.166166 0.843179 
8456206.206206 0.843365 
8446246.246246 0.843550 
8436286.286286 0.843735 
8426326.326326 0.843921 
8416366.366366 0.844106 
8406406.406406 0.844291 
8396446.446446 0.844477 
8386486.486486 0.844662 
8376526.526527 0.844848 
8366566.566567 0.845033 
8356606.606607 0.845219 
8346646.646647 0.845405 
8336686.686687 0.845590 
8326726.726727 0.845776 
8316766.766767 0.845962 
8306806.806807 0.846147 
8296846.846847 0.846333 
8286886.886887 0.846519 
8276926.926927 0.846705 
8266966.966967 0.846891 
8257007.007007 0.847077 
8247047.047047 0.847263 
8237087.087087 0.847448 
8227127.127127 0.847634 
8217167.167167 0.847820 
8207207.207207 0.848006 
8197247.247247 0.848193 
8187287.287287 0.848379 
8177327.327327 0.848565 
8167367.367367 0.848751 
8157407.407407 0.848937 
8147447.447447 0.849123 
8137487.487487 0.849310 
8127527.527528 0.849496 
8117567.567568 0.849682 
8107607.607608 0.849869 
8097647.647648 0.850055 
8087687.687688 0.850241 
8077727.727728 0.850428 
8067767.767768 0.850614 
8057807.807808 0.850801 
8047847.847848 0.850987 
8037887.887888 0.851174 
8027927.927928 0.851360 
8017967.967968 0.851547 
8008008.008008 0.851734 
7998048.048048 0.851920 
7988088.088088 0.852107 
7978128.128128 0.852294 
7968168.168168 0.852481 
7958208.208208 0.852667 
7948248.248248 0.852854 
7938288.288288 0.853041 
7928328.328328 0.853228 
7918368.368368 0.853415 
7908408.408408 0.853602 
7898448.448448 0.853789 
7888488.488488 0.853976 
7878528.528529 0.854163 
7868568.568569 0.854350 
7858608.608609 0.854537 
7848648.648649 0.854724 
7838688.688689 0.854911 
7828728.728729 0.855099 
7818768.768769 0.855286 
7808808.808809 0.855473 
7798848.848849 0.855660 
7788888.888889 0.855848 
7778928.928929 0.856035 
7768968.968969 0.856222 
7759009.009009 0.856410 
7749049.049049 0.856597 
7739089.089089 0.856785 
7729129.129129 0.856972 
7719169.169169 0.857160 
7709209.209209 0.857347 
7699249.249249 0.857535 
7689289.289289 0.857723 
7679329.329329 0.857910 
7669369.369369 0.858098 
7659409.409409 0.858286 
7649449.449449 0.858473 
7639489.489489 0.858661 
7629529.529530 0.858849 
7619569.569570 0.859037 
7609609.609610 0.859225 
7599649.649650 0.859413 
7589689.689690 0.859601 
7579729.729730 0.859789 
7569769.769770 0.859977 
7559809.809810 0.860165 
7549849.849850 0.860353 
7539889.889890 0.860541 
7529929.929930 0.860729 
7519969.969970 0.860917 
7510010.010010 0.861105 
7500050.050050 0.861293 
7490090.090090 0.861482 
7480130.130130 0.861670 
7470170.170170 0.861858 
7460210.210210 0.862047 
7450250.250250 0.862235 
7440290.290290 0.862423 
7430330.330330 0.862612 
7420370.370370 0.862800 
7410410.410410 0.862989 
7400450.450450 0.863177 
7390490.490490 0.863366 
7380530.530531 0.863554 
7370570.570571 0.863743 
7360610.610611 0.863932 
7350650.650651 0.864120 
7340690.690691 0.864309 
7330730.730731 0.864498 
7320770.770771 0.864687 
7310810.810811 0.864875 
7300850.850851 0.865064 
7290890.890891 0.865253 
7280930.930931 0.865442 
7270970.970971 0.865631 
7261011.011011 0.865820 
7251051.051051 0.866009 
7241091.091091 0.866198 
7231131.131131 0.866387 
7221171.171171 0.866576 
7211211.211211 0.866765 
7201251.251251 0.866954 
7191291.291291 0.867144 
7181331.331331 0.867333 
7171371.371371 0.867522 
7161411.411411 0.867711 
7151451.451451 0.867901 
7141491.491491 0.868090 
7131531.531532 0.868279 
7121571.571572 0.868469 
7111611.611612 0.868658 
7101651.651652 0.868848 
7091691.691692 0.869037 
7081731.731732 0.869227 
7071771.771772 0.869416 
7061811.811812 0.869606 
7051851.851852 0.869795 
7041891.891892 0.869985 
7031931.931932 0.870175 
7021971.971972 0.870365 
7012012.012012 0.870554 
7002052.052052 0.870744 
6992092.092092 0.870934 
6982132.132132 0.871124 
6972172.172172 0.871314 
6962212.212212 0.871504 
6952252.252252 0.871693 
6942292.292292 0.871883 
6932332.332332 0.872073 
6922372.372372 0.872264 
6912412.412412 0.872454 
6902452.452452 0.872644 
6892492.492492 0.872834 
6882532.532533 0.873024 
6872572.572573 0.873214 
6862612.612613 0.873404 
6852652.652653 0.873595 
6842692.692693 0.873785 
6832732.732733 0.873975 
6822772.772773 0.874166 
6812812.812813 0.874356 
6802852.852853 0.874546 
6792892.892893 0.874737 
6782932.932933 0.874927 
6772972.972973 0.875118 
6763013.013013 0.875308 
6753053.053053 0.875499 
6743093.093093 0.875690 
6733133.133133 0.875880 
6723173.173173 0.876071 
6713213.213213 0.876262 
6703253.253253 0.876452 
6693293.293293 0.876643 
6683333.333333 0.876834 
6673373.373373 0.877025 
6663413.413413 0.877216 
6653453.453453 0.877407 
6643493.493493 0.877597 
6633533.533534 0.877788 
6623573.573574 0.877979 
6613613.613614 0.878170 
6603653.653654 0.878362 
6593693.693694 0.878553 
6583733.733734 0.878744 
6573773.773774 0.878935 
6563813.813814 0.879126 
6553853.853854 0.879317 
6543893.893894 0.879509 
6533933.933934 0.879700 
6523973.973974 0.879891 
6514014.014014 0.880082 
6504054.054054 0.880274 
6494094.094094 0.880465 
6484134.134134 0.880657 
6474174.174174 0.880848 
6464214.214214 0.881040 
6454254.254254 0.881231 
6444294.294294 0.881423 
6434334.334334 0.881614 
6424374.374374 0.881806 
6414414.414414 0.881998 
6404454.454454 0.882189 
6394494.494494 0.882381 
6384534.534535 0.882573 
6374574.574575 0.882765 
6364614.614615 0.882957 
6354654.654655 0.883148 
6344694.694695 0.883340 
6334734.734735 0.883532 
6324774.774775 0.883724 
6314814.814815 0.883916 
6304854.854855 0.884108 
6294894.894895 0.884300 
6284934.934935 0.884492 
6274974.974975 0.884684 
6265015.015015 0.884877 
6255055.055055 0.885069 
6245095.095095 0.885261 
6235135.135135 0.885453 
6225175.175175 0.885646 
6215215.215215 0.885838 
6205255.255255 0.886030 
6195295.295295 0.886223 
6185335.335335 0.886415 
6175375.375375 0.886607 
6165415.415415 0.886800 
6155455.455455 0.886992 
6145495.495495 0.887185 
6135535.535536 0.887378 
6125575.575576 0.887570 
6115615.615616 0.887763 
6105655.655656 0.887955 
6095695.695696 0.888148 
6085735.735736 0.888341 
6075775.775776 0.888534 
6065815.815816 0.888726 
6055855.855856 0.888919 
6045895.895896 0.889112 
6035935.935936 0.889305 
6025975.975976 0.889498 
6016016.016016 0.889691 
6006056.056056 0.889884 
5996096.096096 0.890077 
5986136.136136 0.890270 
5976176.176176 0.890463 
5966216.216216 0.890656 
5956256.256256 0.890849 
5946296.296296 0.891043 
5936336.336336 0.891236 
5926376.376376 0.891429 
5916416.416416 0.891622 
5906456.456456 0.891816 
5896496.496496 0.892009 
5886536.536537 0.892203 
5876576.576577 0.892396 
5866616.616617 0.892589 
5856656.656657 0.892783 
5846696.696697 0.892976 
5836736.736737 0.893170 
5826776.776777 0.893364 
5816816.816817 0.893557 
5806856.856857 0.893751 
5796896.896897 0.893945 
5786936.936937 0.894138 
5776976.976977 0.894332 
5767017.017017 0.894526 
5757057.057057 0.894720 
5747097.097097 0.894913 
5737137.137137 0.895107 
5727177.177177 0.895301 
5717217.217217 0.895495 
5707257.257257 0.895689 
5697297.297297 0.895883 
5687337.337337 0.896077 
5677377.377377 0.896271 
5667417.417417 0.896465 
5657457.457457 0.896660 
5647497.497497 0.896854 
5637537.537538 0.897048 
5627577.577578 0.897242 
5617617.617618 0.897437 
5607657.657658 0.897631 
5597697.697698 0.897825 
5587737.737738 0.898020 
5577777.777778 0.898214 
5567817.817818 0.898408 
5557857.857858 0.898603 
5547897.897898 0.898797 
5537937.937938 0.898992 
5527977.977978 0.899187 
5518018.018018 0.899381 
5508058.058058 0.899576 
5498098.098098 0.899771 
5488138.138138 0.899965 
5478178.178178 0.900160 
5468218.218218 0.900355 
5458258.258258 0.900550 
5448298.298298 0.900744 
5438338.338338 0.900939 
5428378.378378 0.901134 
5418418.418418 0.901329 
5408458.458458 0.901524 
5398498.498498 0.901719 
5388538.538539 0.901914 
5378578.578579 0.902109 
5368618.618619 0.902304 
5358658.658659 0.902500 
5348698.698699 0.902695 
5338738.738739 0.902890 
5328778.778779 0.903085 
5318818.818819 0.903281 
5308858.858859 0.903476 
5298898.898899 0.903671 
5288938.938939 0.903867 
5278978.978979 0.904062 
5269019.019019 0.904257 
5259059.059059 0.904453 
5249099.099099 0.904648 
5239139.139139 0.904844 
5229179.179179 0.905040 
5219219.219219 0.905235 
5209259.259259 0.905431 
5199299.299299 0.905627 
5189339.339339 0.905822 
5179379.379379 0.906018 
5169419.419419 0.906214 
5159459.459459 0.906410 
5149499.499499 0.906605 
5139539.539540 0.906801 
5129579.579580 0.906997 
5119619.619620 0.907193 
5109659.659660 0.907389 
5099699.699700 0.907585 
5089739.739740 0.907781 
5079779.779780 0.907977 
5069819.819820 0.908173 
5059859.859860 0.908370 
5049899.899900 0.908566 
5039939.939940 0.908762 
5029979.979980 0.908958 
5020020.020020 0.909155 
5010060.060060 0.909351 
5000100.100100 0.909547 
4990140.140140 0.909744 
4980180.180180 0.909940 
4970220.220220 0.910137 
4960260.260260 0.910333 
4950300.300300 0.910530 
4940340.340340 0.910726 
4930380.380380 0.910923 
4920420.420420 0.911119 
4910460.460460 0.911316 
4900500.500501 0.911513 
4890540.540541 0.911709 
4880580.580581 0.911906 
4870620.620621 0.912103 
4860660.660661 0.912300 
4850700.700701 0.912497 
4840740.740741 0.912694 
4830780.780781 0.912891 
4820820.820821 0.913087 
4810860.860861 0.913284 
4800900.900901 0.913482 
4790940.940941 0.913679 
4780980.980981 0.913876 
4771021.021021 0.914073 
4761061.061061 0.914270 
4751101.101101 0.914467 
4741141.141141 0.914664 
4731181.181181 0.914862 
4721221.221221 0.915059 
4711261.261261 0.915256 
4701301.301301 0.915454 
4691341.341341 0.915651 
4681381.381381 0.915849 
4671421.421421 0.916046 
4661461.461461 0.916244 
4651501.501502 0.916441 
4641541.541542 0.916639 
4631581.581582 0.916836 
4621621.621622 0.917034 
4611661.661662 0.917232 
4601701.701702 0.917429 
4591741.741742 0.917627 
4581781.781782 0.917825 
4571821.821822 0.918023 
4561861.861862 0.918221 
4551901.901902 0.918419 
4541941.941942 0.918616 
4531981.981982 0.918814 
4522022.022022 0.919012 
4512062.062062 0.919210 
4502102.102102 0.919408 
4492142.142142 0.919607 
4482182.182182 0.919805 
4472222.222222 0.920003 
4462262.262262 0.920201 
4452302.302302 0.920399 
4442342.342342 0.920598 
4432382.382382 0.920796 
4422422.422422 0.920994 
4412462.462462 0.921193 
4402502.502503 0.921391 
4392542.542543 0.921589 
4382582.582583 0.921788 
4372622.622623 0.921986 
4362662.662663 0.922185 
4352702.702703 0.922384 
4342742.742743 0.922582 
4332782.782783 0.922781 
4322822.822823 0.922979 
4312862.862863 0.923178 
4302902.902903 0.923377 
4292942.942943 0.923576 
4282982.982983 0.923775 
4273023.023023 0.923973 
4263063.063063 0.924172 
4253103.103103 0.924371 
4243143.143143 0.924570 
4233183.183183 0.924769 
4223223.223223 0.924968 
4213263.263263 0.925167 
4203303.303303 0.925366 
4193343.343343 0.925565 
4183383.383383 0.925765 
4173423.423423 0.925964 
4163463.463463 0.926163 
4153503.503504 0.926362 
4143543.543544 0.926562 
4133583.583584 0.926761 
4123623.623624 0.926960 
4113663.663664 0.927160 
4103703.703704 0.927359 
4093743.743744 0.927559 
4083783.783784 0.927758 
4073823.823824 0.927958 
4063863.863864 0.928157 
4053903.903904 0.928357 
4043943.943944 0.928557 
4033983.983984 0.928756 
4024024.024024 0.928956 
4014064.064064 0.929156 
4004104.104104 0.929356 
3994144.144144 0.929555 
3984184.184184 0.929755 
3974224.224224 0.929955 
3964264.264264 0.930155 
3954304.304304 0.930355 
3944344.344344 0.930555 
3934384.384384 0.930755 
3924424.424424 0.930955 
3914464.464464 0.931155 
3904504.504505 0.931355 
3894544.544545 0.931556 
3884584.584585 0.931756 
3874624.624625 0.931956 
3864664.664665 0.932156 
3854704.704705 0.932357 
3844744.744745 0.932557 
3834784.784785 0.932757 
3824824.824825 0.932958 
3814864.864865 0.933158 
3804904.904905 0.933359 
3794944.944945 0.933559 
3784984.984985 0.933760 
3775025.025025 0.933961 
3765065.065065 0.934161 
3755105.105105 0.934362 
3745145.145145 0.934563 
3735185.185185 0.934763 
3725225.225225 0.934964 
3715265.265265 0.935165 
3705305.305305 0.935366 
3695345.345345 0.935567 
3685385.385385 0.935768 
3675425.425425 0.935968 
3665465.465465 0.936169 
3655505.505506 0.936370 
3645545.545546 0.936572 
3635585.585586 0.936773 
3625625.625626 0.936974 
3615665.665666 0.937175 
3605705.705706 0.937376 
3595745.745746 0.937577 
3585785.785786 0.937779 
3575825.825826 0.937980 
3565865.865866 0.938181 
3555905.905906 0.938383 
3545945.945946 0.938584 
3535985.985986 0.938786 
3526026.026026 0.938987 
3516066.066066 0.939189 
3506106.106106 0.939390 
3496146.146146 0.939592 
3486186.186186 0.939793 
3476226.226226 0.939995 
3466266.266266 0.940197 
3456306.306306 0.940398 
3446346.346346 0.940600 
3436386.386386 0.940802 
3426426.426426 0.941004 
3416466.466466 0.941206 
3406506.506507 0.941408 
3396546.546547 0.941610 
3386586.586587 0.941811 
3376626.626627 0.942014 
3366666.666667 0.942216 
3356706.706707 0.942418 
3346746.746747 0.942620 
3336786.786787 0.942822 
3326826.826827 0.943024 
3316866.866867 0.943226 
3306906.906907 0.943429 
3296946.946947 0.943631 
3286986.986987 0.943833 
3277027.027027 0.944036 
3267067.067067 0.944238 
3257107.107107 0.944440 
3247147.147147 0.944643 
3237187.187187 0.944845 
3227227.227227 0.945048 
3217267.267267 0.945251 
3207307.307307 0.945453 
3197347.347347 0.945656 
3187387.387387 0.945859 
3177427.427427 0.946061 
3167467.467467 0.946264 
3157507.507508 0.946467 
3147547.547548 0.946670 
3137587.587588 0.946873 
3127627.627628 0.947076 
3117667.667668 0.947278 
3107707.707708 0.947481 
3097747.747748 0.947684 
3087787.787788 0.947888 
3077827.827828 0.948091 
3067867.867868 0.948294 
3057907.907908 0.948497 
3047947.947948 0.948700 
3037987.987988 0.948903 
3028028.028028 0.949107 
3018068.068068 0.949310 
3008108.108108 0.949513 
2998148.148148 0.949717 
2988188.188188 0.949920 
2978228.228228 0.950123 
2968268.268268 0.950327 
2958308.308308 0.950530 
2948348.348348 0.950734 
2938388.388388 0.950938 
2928428.428428 0.951141 
2918468.468468 0.951345 
2908508.508509 0.951549 
2898548.548549 0.951752 
2888588.588589 0.951956 
2878628.628629 0.952160 
2868668.668669 0.952364 
2858708.708709 0.952568 
2848748.748749 0.952772 
2838788.788789 0.952976 
2828828.828829 0.953180 
2818868.868869 0.953384 
2808908.908909 0.953588 
2798948.948949 0.953792 
2788988.988989 0.953996 
2779029.029029 0.954200 
2769069.069069 0.954404 
2759109.109109 0.954609 
2749149.149149 0.954813 
2739189.189189 0.955017 
2729229.229229 0.955222 
2719269.269269 0.955426 
2709309.309309 0.955630 
2699349.349349 0.955835 
2689389.389389 0.956039 
2679429.429429 0.956244 
2669469.469469 0.956448 
2659509.509510 0.956653 
2649549.549550 0.956858 
2639589.589590 0.957062 
2629629.629630 0.957267 
2619669.669670 0.957472 
2609709.709710 0.957677 
2599749.749750 0.957881 
2589789.789790 0.958086 
2579829.829830 0.958291 
2569869.869870 0.958496 
2559909.909910 0.958701 
2549949.949950 0.958906 
2539989.989990 0.959111 
2530030.030030 0.959316 
2520070.070070 0.959521 
2510110.110110 0.959727 
2500150.150150 0.959932 
2490190.190190 0.960137 
2480230.230230 0.960342 
2470270.270270 0.960548 
2460310.310310 0.960753 
2450350.350350 0.960958 
2440390.390390 0.961164 
2430430.430430 0.961369 
2420470.470470 0.961575 
2410510.510511 0.961780 
2400550.550551 0.961986 
2390590.590591 0.962191 
2380630.630631 0.962397 
2370670.670671 0.962603 
2360710.710711 0.962808 
2350750.750751 0.963014 
2340790.790791 0.963220 
2330830.830831 0.963426 
2320870.870871 0.963632 
2310910.910911 0.963837 
2300950.950951 0.964043 
2290990.990991 0.964249 
2281031.031031 0.964455 
2271071.071071 0.964661 
2261111.111111 0.964867 
2251151.151151 0.965074 
2241191.191191 0.965280 
2231231.231231 0.965486 
2221271.271271 0.965692 
2211311.311311 0.965898 
2201351.351351 0.966105 
2191391.391391 0.966311 
2181431.431431 0.966517 
2171471.471471 0.966724 
2161511.511512 0.966930 
2151551.551552 0.967137 
2141591.591592 0.967343 
2131631.631632 0.967550 
2121671.671672 0.967756 
2111711.711712 0.967963 
2101751.751752 0.968170 
2091791.791792 0.968376 
2081831.831832 0.968583 
2071871.871872 0.968790 
2061911.911912 0.968997 
2051951.951952 0.969204 
2041991.991992 0.969411 
2032032.032032 0.969617 
2022072.072072 0.969824 
2012112.112112 0.970031 
2002152.152152 0.970238 
1992192.192192 0.970446 
1982232.232232 0.970653 
1972272.272272 0.970860 
1962312.312312 0.971067 
1952352.352352 0.971274 
1942392.392392 0.971481 
1932432.432432 0.971689 
1922472.472472 0.971896 
1912512.512513 0.972104 
1902552.552553 0.972311 
1892592.592593 0.972518 
1882632.632633 0.972726 
1872672.672673 0.972933 
1862712.712713 0.973141 
1852752.752753 0.973349 
1842792.792793 0.973556 
1832832.832833 0.973764 
1822872.872873 0.973972 
1812912.912913 0.974179 
1802952.952953 0.974387 
1792992.992993 0.974595 
1783033.033033 0.974803 
1773073.073073 0.975011 
1763113.113113 0.975219 
1753153.153153 0.975427 
1743193.193193 0.975635 
1733233.233233 0.975843 
1723273.273273 0.976051 
1713313.313313 0.976259 
1703353.353353 0.976467 
1693393.393393 0.976675 
1683433.433433 0.976883 
1673473.473473 0.977092 
1663513.513514 0.977300 
1653553.553554 0.977508 
1643593.593594 0.977717 
1633633.633634 0.977925 
1623673.673674 0.978134 
1613713.713714 0.978342 
1603753.753754 0.978551 
1593793.793794 0.978759 
1583833.833834 0.978968 
1573873.873874 0.979177 
1563913.913914 0.979385 
1553953.953954 0.979594 
1543993.993994 0.979803 
1534034.034034 0.980012 
1524074.074074 0.980220 
1514114.114114 0.980429 
1504154.154154 0.980638 
1494194.194194 0.980847 
1484234.234234 0.981056 
1474274.274274 0.981265 
1464314.314314 0.981474 
1454354.354354 0.981683 
1444394.394394 0.981892 
1434434.434434 0.982102 
1424474.474474 0.982311 
1414514.514515 0.982520 
1404554.554555 0.982729 
1394594.594595 0.982939 
1384634.634635 0.983148 
1374674.674675 0.983358 
1364714.714715 0.983567 
1354754.754755 0.983776 
1344794.794795 0.983986 
1334834.834835 0.984196 
1324874.874875 0.984405 
1314914.914915 0.984615 
1304954.954955 0.984824 
1294994.994995 0.985034 
1285035.035035 0.985244 
1275075.075075 0.985454 
1265115.115115 0.985664 
1255155.155155 0.985873 
1245195.195195 0.986083 
1235235.235235 0.986293 
1225275.275275 0.986503 
1215315.315315 0.986713 
1205355.355355 0.986923 
1195395.395395 0.987133 
1185435.435435 0.987344 
1175475.475475 0.987554 
1165515.515516 0.987764 
1155555.555556 0.987974 
1145595.595596 0.988184 
1135635.635636 0.988395 
1125675.675676 0.988605 
1115715.715716 0.988815 
1105755.755756 0.989026 
1095795.795796 0.989236 
1085835.835836 0.989447 
1075875.875876 0.989657 
1065915.915916 0.989868 
1055955.955956 0.990079 
1045995.995996 0.990289 
1036036.036036 0.990500 
1026076.076076 0.990711 
1016116.116116 0.990922 
1006156.156156 0.991132 
996196.196196 0.991343 
986236.236236 0.991554 
976276.276276 0.991765 
966316.316316 0.991976 
956356.356356 0.992187 
946396.396396 0.992398 
936436.436436 0.992609 
926476.476476 0.992820 
916516.516517 0.993032 
906556.556557 0.993243 
896596.596597 0.993454 
886636.636637 0.993665 
876676.676677 0.993877 
866716.716717 0.994088 
856756.756757 0.994299 
846796.796797 0.994511 
836836.836837 0.994722 
826876.876877 0.994934 
816916.916917 0.995145 
806956.956957 0.995357 
796996.996997 0.995568 
787037.037037 0.995780 
777077.077077 0.995992 
767117.117117 0.996204 
757157.157157 0.996415 
747197.197197 0.996627 
737237.237237 0.996839 
727277.277277 0.997051 
717317.317317 0.997263 
707357.357357 0.997475 
697397.397397 0.997687 
687437.437437 0.997899 
677477.477477 0.998111 
667517.517518 0.998323 
657557.557558 0.998535 
647597.597598 0.998748 
637637.637638 0.998960 
627677.677678 0.999172 
617717.717718 0.999384 
607757.757758 0.999597 
597797.797798 0.999809 
597797.797798 0.993730 
597797.797798 0.993730 
597797.797798 0.987595 
607757.757758 0.974162 
617717.717718 0.961108 
627677.677678 0.948418 
637637.637638 0.936076 
647597.597598 0.924070 
657557.557558 0.912384 
667517.517518 0.901007 
677477.477477 0.889927 
687437.437437 0.879131 
697397.397397 0.868610 
707357.357357 0.858352 
717317.317317 0.848349 
727277.277277 0.838590 
737237.237237 0.829067 
747197.197197 0.819772 
757157.157157 0.810696 
767117.117117 0.801832 
777077.077077 0.793172 
787037.037037 0.784710 
796996.996997 0.776439 
806956.956957 0.768352 
816916.916917 0.760443 
826876.876877 0.752707 
836836.836837 0.745138 
846796.796797 0.737730 
856756.756757 0.730479 
866716.716717 0.723380 
876676.676677 0.716427 
886636.636637 0.709617 
896596.596597 0.702945 
906556.556557 0.696407 
916516.516517 0.689998 
926476.476476 0.683716 
936436.436436 0.677557 
946396.396396 0.671516 
956356.356356 0.665590 
966316.316316 0.659777 
976276.276276 0.654073 
986236.236236 0.648475 
996196.196196 0.642981 
1006156.156156 0.637586 
1016116.116116 0.632289 
1026076.076076 0.627087 
1036036.036036 0.621978 
1045995.995996 0.616958 
1055955.955956 0.612026 
1065915.915916 0.607180 
1075875.875876 0.602417 
1085835.835836 0.597734 
1095795.795796 0.593131 
1105755.755756 0.588605 
1115715.715716 0.584154 
1125675.675676 0.579777 
1135635.635636 0.575470 
1145595.595596 0.571234 
1155555.555556 0.567066 
1165515.515516 0.562964 
1175475.475475 0.558927 
1185435.435435 0.554953 
1195395.395395 0.551042 
1205355.355355 0.547191 
1215315.315315 0.543399 
1225275.275275 0.539664 
1235235.235235 0.535986 
1245195.195195 0.532364 
1255155.155155 0.528795 
1265115.115115 0.525279 
1275075.075075 0.521814 
1285035.035035 0.518400 
1294994.994995 0.515036 
1304954.954955 0.511720 
1314914.914915 0.508451 
1324874.874875 0.505228 
1334834.834835 0.502051 
1344794.794795 0.498918 
1354754.754755 0.495828 
1364714.714715 0.492781 
1374674.674675 0.489776 
1384634.634635 0.486812 
1394594.594595 0.483887 
1404554.554555 0.481002 
1414514.514515 0.478155 
1424474.474474 0.475346 
1434434.434434 0.472574 
1444394.394394 0.469838 
1454354.354354 0.467138 
1464314.314314 0.464473 
1474274.274274 0.461841 
1484234.234234 0.459244 
1494194.194194 0.456679 
1504154.154154 0.454146 
1514114.114114 0.451645 
1524074.074074 0.449175 
1534034.034034 0.446736 
1543993.993994 0.444327 
1553953.953954 0.441947 
1563913.913914 0.439596 
1573873.873874 0.437273 
1583833.833834 0.434978 
1593793.793794 0.432711 
1603753.753754 0.430470 
1613713.713714 0.428256 
1623673.673674 0.426067 
1633633.633634 0.423905 
1643593.593594 0.421767 
1653553.553554 0.419654 
1663513.513514 0.417565 
1673473.473473 0.415500 
1683433.433433 0.413458 
1693393.393393 0.411439 
1703353.353353 0.409443 
1713313.313313 0.407469 
1723273.273273 0.405517 
1733233.233233 0.403587 
1743193.193193 0.401677 
1753153.153153 0.399789 
1763113.113113 0.397921 
1773073.073073 0.396073 
1783033.033033 0.394245 
1792992.992993 0.392436 
1802952.952953 0.390647 
1812912.912913 0.388876 
1822872.872873 0.387125 
1832832.832833 0.385391 
1842792.792793 0.383676 
1852752.752753 0.381978 
1862712.712713 0.380298 
1872672.672673 0.378635 
1882632.632633 0.376989 
1892592.592593 0.375360 
1902552.552553 0.373747 
1912512.512513 0.372150 
1922472.472472 0.370569 
1932432.432432 0.369004 
1942392.392392 0.367455 
1952352.352352 0.365921 
1962312.312312 0.364402 
1972272.272272 0.362897 
1982232.232232 0.361408 
1992192.192192 0.359932 
2002152.152152 0.358471 
2012112.112112 0.357024 
2022072.072072 0.355591 
2032032.032032 0.354171 
2041991.991992 0.352765 
2051951.951952 0.351372 
2061911.911912 0.349992 
2071871.871872 0.348625 
2081831.831832 0.347271 
2091791.791792 0.345929 
2101751.751752 0.344599 
2111711.711712 0.343282 
2121671.671672 0.341977 
2131631.631632 0.340683 
2141591.591592 0.339401 
2151551.551552 0.338131 
2161511.511512 0.336872 
2171471.471471 0.335625 
2181431.431431 0.334388 
2191391.391391 0.333163 
2201351.351351 0.331948 
2211311.311311 0.330744 
2221271.271271 0.329550 
2231231.231231 0.328367 
2241191.191191 0.327194 
2251151.151151 0.326031 
2261111.111111 0.324878 
2271071.071071 0.323735 
2281031.031031 0.322601 
2290990.990991 0.321478 
2300950.950951 0.320364 
2310910.910911 0.319259 
2320870.870871 0.318163 
2330830.830831 0.317077 
2340790.790791 0.315999 
2350750.750751 0.314931 
2360710.710711 0.313871 
2370670.670671 0.312820 
2380630.630631 0.311778 
2390590.590591 0.310744 
2400550.550551 0.309719 
2410510.510511 0.308702 
2420470.470470 0.307693 
2430430.430430 0.306692 
2440390.390390 0.305699 
2450350.350350 0.304714 
2460310.310310 0.303737 
2470270.270270 0.302768 
2480230.230230 0.301806 
2490190.190190 0.300852 
2500150.150150 0.299905 
2510110.110110 0.298966 
2520070.070070 0.298034 
2530030.030030 0.297109 
2539989.989990 0.296191 
2549949.949950 0.295281 
2559909.909910 0.294377 
2569869.869870 0.293480 
2579829.829830 0.292590 
2589789.789790 0.291707 
2599749.749750 0.290830 
2609709.709710 0.289960 
2619669.669670 0.289097 
2629629.629630 0.288240 
2639589.589590 0.287389 
2649549.549550 0.286545 
2659509.509510 0.285707 
2669469.469469 0.284875 
2679429.429429 0.284049 
2689389.389389 0.283229 
2699349.349349 0.282415 
2709309.309309 0.281607 
2719269.269269 0.280805 
2729229.229229 0.280009 
2739189.189189 0.279218 
2749149.149149 0.278433 
2759109.109109 0.277654 
2769069.069069 0.276880 
2779029.029029 0.276112 
2788988.988989 0.275349 
2798948.948949 0.274591 
2808908.908909 0.273839 
2818868.868869 0.273092 
2828828.828829 0.272350 
2838788.788789 0.271614 
2848748.748749 0.270882 
2858708.708709 0.270156 
2868668.668669 0.269434 
2878628.628629 0.268718 
2888588.588589 0.268006 
2898548.548549 0.267300 
2908508.508509 0.266598 
2918468.468468 0.265900 
2928428.428428 0.265208 
2938388.388388 0.264520 
2948348.348348 0.263837 
2958308.308308 0.263158 
2968268.268268 0.262484 
2978228.228228 0.261815 
2988188.188188 0.261149 
2998148.148148 0.260489 
3008108.108108 0.259832 
3018068.068068 0.259180 
3028028.028028 0.258532 
3037987.987988 0.257888 
3047947.947948 0.257249 
3057907.907908 0.256614 
3067867.867868 0.255983 
3077827.827828 0.255355 
3087787.787788 0.254732 
3097747.747748 0.254113 
3107707.707708 0.253498 
3117667.667668 0.252887 
3127627.627628 0.252280 
3137587.587588 0.251676 
3147547.547548 0.251076 
3157507.507508 0.250481 
3167467.467467 0.249888 
3177427.427427 0.249300 
3187387.387387 0.248715 
3197347.347347 0.248134 
3207307.307307 0.247557 
3217267.267267 0.246983 
3227227.227227 0.246412 
3237187.187187 0.245845 
3247147.147147 0.245282 
3257107.107107 0.244722 
3267067.067067 0.244166 
3277027.027027 0.243612 
3286986.986987 0.243063 
3296946.946947 0.242516 
3306906.906907 0.241973 
3316866.866867 0.241433 
3326826.826827 0.240896 
3336786.786787 0.240363 
3346746.746747 0.239833 
3356706.706707 0.239306 
3366666.666667 0.238782 
3376626.626627 0.238261 
3386586.586587 0.237743 
3396546.546547 0.237228 
3406506.506507 0.236717 
3416466.466466 0.236208 
3426426.426426 0.235702 
3436386.386386 0.235200 
3446346.346346 0.234700 
3456306.306306 0.234203 
3466266.266266 0.233709 
3476226.226226 0.233217 
3486186.186186 0.232729 
3496146.146146 0.232243 
3506106.106106 0.231761 
3516066.066066 0.231281 
3526026.026026 0.230803 
3535985.985986 0.230329 
3545945.945946 0.229857 
3555905.905906 0.229387 
3565865.865866 0.228921 
3575825.825826 0.228457 
3585785.785786 0.227995 
3595745.745746 0.227537 
3605705.705706 0.227080 
3615665.665666 0.226627 
3625625.625626 0.226176 
3635585.585586 0.225727 
3645545.545546 0.225281 
3655505.505506 0.224837 
3665465.465465 0.224396 
3675425.425425 0.223957 
3685385.385385 0.223520 
3695345.345345 0.223086 
3705305.305305 0.222654 
3715265.265265 0.222225 
3725225.225225 0.221798 
3735185.185185 0.221373 
3745145.145145 0.220951 
3755105.105105 0.220531 
3765065.065065 0.220113 
3775025.025025 0.219697 
3784984.984985 0.219284 
3794944.944945 0.218872 
3804904.904905 0.218463 
3814864.864865 0.218056 
3824824.824825 0.217652 
3834784.784785 0.217249 
3844744.744745 0.216848 
3854704.704705 0.216450 
3864664.664665 0.216054 
3874624.624625 0.215660 
3884584.584585 0.215267 
3894544.544545 0.214877 
3904504.504505 0.214489 
3914464.464464 0.214103 
3924424.424424 0.213719 
3934384.384384 0.213337 
3944344.344344 0.212957 
3954304.304304 0.212579 
3964264.264264 0.212202 
3974224.224224 0.211828 
3984184.184184 0.211456 
3994144.144144 0.211085 
4004104.104104 0.210717 
4014064.064064 0.210350 
4024024.024024 0.209985 
4033983.983984 0.209622 
4043943.943944 0.209261 
4053903.903904 0.208901 
4063863.863864 0.208544 
4073823.823824 0.208188 
4083783.783784 0.207834 
4093743.743744 0.207482 
4103703.703704 0.207131 
4113663.663664 0.206782 
4123623.623624 0.206435 
4133583.583584 0.206090 
4143543.543544 0.205746 
4153503.503504 0.205404 
4163463.463463 0.205064 
4173423.423423 0.204725 
4183383.383383 0.204388 
4193343.343343 0.204053 
4203303.303303 0.203719 
4213263.263263 0.203387 
4223223.223223 0.203057 
4233183.183183 0.202728 
4243143.143143 0.202401 
4253103.103103 0.202075 
4263063.063063 0.201751 
4273023.023023 0.201429 
4282982.982983 0.201108 
4292942.942943 0.200788 
4302902.902903 0.200470 
4312862.862863 0.200154 
4322822.822823 0.199839 
4332782.782783 0.199525 
4342742.742743 0.199214 
4352702.702703 0.198903 
4362662.662663 0.198594 
4372622.622623 0.198286 
4382582.582583 0.197980 
4392542.542543 0.197676 
4402502.502503 0.197372 
4412462.462462 0.197071 
4422422.422422 0.196770 
4432382.382382 0.196471 
4442342.342342 0.196174 
4452302.302302 0.195877 
4462262.262262 0.195582 
4472222.222222 0.195289 
4482182.182182 0.194997 
4492142.142142 0.194706 
4502102.102102 0.194416 
4512062.062062 0.194128 
4522022.022022 0.193841 
4531981.981982 0.193556 
4541941.941942 0.193271 
4551901.901902 0.192989 
4561861.861862 0.192707 
4571821.821822 0.192426 
4581781.781782 0.192147 
4591741.741742 0.191869 
4601701.701702 0.191593 
4611661.661662 0.191317 
4621621.621622 0.191043 
4631581.581582 0.190770 
4641541.541542 0.190499 
4651501.501502 0.190228 
4661461.461461 0.189959 
4671421.421421 0.189691 
4681381.381381 0.189424 
4691341.341341 0.189158 
4701301.301301 0.188894 
4711261.261261 0.188630 
4721221.221221 0.188368 
4731181.181181 0.188107 
4741141.141141 0.187847 
4751101.101101 0.187588 
4761061.061061 0.187331 
4771021.021021 0.187074 
4780980.980981 0.186819 
4790940.940941 0.186565 
4800900.900901 0.186312 
4810860.860861 0.186059 
4820820.820821 0.185808 
4830780.780781 0.185559 
4840740.740741 0.185310 
4850700.700701 0.185062 
4860660.660661 0.184815 
4870620.620621 0.184570 
4880580.580581 0.184325 
4890540.540541 0.184082 
4900500.500501 0.183839 
4910460.460460 0.183598 
4920420.420420 0.183357 
4930380.380380 0.183118 
4940340.340340 0.182879 
4950300.300300 0.182642 
4960260.260260 0.182406 
4970220.220220 0.182170 
4980180.180180 0.181936 
4990140.140140 0.181703 
5000100.100100 0.181470 
5010060.060060 0.181239 
5020020.020020 0.181008 
5029979.979980 0.180779 
5039939.939940 0.180550 
5049899.899900 0.180323 
5059859.859860 0.180096 
5069819.819820 0.179870 
5079779.779780 0.179645 
5089739.739740 0.179422 
5099699.699700 0.179199 
5109659.659660 0.178977 
5119619.619620 0.178756 
5129579.579580 0.178535 
5139539.539540 0.178316 
5149499.499499 0.178098 
5159459.459459 0.177880 
5169419.419419 0.177664 
5179379.379379 0.177448 
5189339.339339 0.177233 
5199299.299299 0.177019 
5209259.259259 0.176806 
5219219.219219 0.176594 
5229179.179179 0.176383 
5239139.139139 0.176172 
5249099.099099 0.175963 
5259059.059059 0.175754 
5269019.019019 0.175546 
5278978.978979 0.175339 
5288938.938939 0.175132 
5298898.898899 0.174927 
5308858.858859 0.174722 
5318818.818819 0.174518 
5328778.778779 0.174315 
5338738.738739 0.174113 
5348698.698699 0.173912 
5358658.658659 0.173711 
5368618.618619 0.173511 
5378578.578579 0.173312 
5388538.538539 0.173114 
5398498.498498 0.172917 
5408458.458458 0.172720 
5418418.418418 0.172524 
5428378.378378 0.172329 
5438338.338338 0.172135 
5448298.298298 0.171941 
5458258.258258 0.171748 
5468218.218218 0.171556 
5478178.178178 0.171365 
5488138.138138 0.171174 
5498098.098098 0.170984 
5508058.058058 0.170795 
5518018.018018 0.170607 
5527977.977978 0.170419 
5537937.937938 0.170232 
5547897.897898 0.170046 
5557857.857858 0.169860 
5567817.817818 0.169676 
5577777.777778 0.169492 
5587737.737738 0.169308 
5597697.697698 0.169126 
5607657.657658 0.168944 
5617617.617618 0.168762 
5627577.577578 0.168582 
5637537.537538 0.168402 
5647497.497497 0.168223 
5657457.457457 0.168044 
5667417.417417 0.167866 
5677377.377377 0.167689 
5687337.337337 0.167513 
5697297.297297 0.167337 
5707257.257257 0.167162 
5717217.217217 0.166987 
5727177.177177 0.166814 
5737137.137137 0.166640 
5747097.097097 0.166468 
5757057.057057 0.166296 
5767017.017017 0.166125 
5776976.976977 0.165954 
5786936.936937 0.165784 
5796896.896897 0.165615 
5806856.856857 0.165446 
5816816.816817 0.165278 
5826776.776777 0.165111 
5836736.736737 0.164944 
5846696.696697 0.164778 
5856656.656657 0.164612 
5866616.616617 0.164447 
5876576.576577 0.164283 
5886536.536537 0.164119 
5896496.496496 0.163956 
5906456.456456 0.163793 
5916416.416416 0.163632 
5926376.376376 0.163470 
5936336.336336 0.163309 
5946296.296296 0.163149 
5956256.256256 0.162990 
5966216.216216 0.162831 
5976176.176176 0.162672 
5986136.136136 0.162514 
5996096.096096 0.162357 
6006056.056056 0.162201 
6016016.016016 0.162044 
6025975.975976 0.161889 
6035935.935936 0.161734 
6045895.895896 0.161579 
6055855.855856 0.161426 
6065815.815816 0.161272 
6075775.775776 0.161119 
6085735.735736 0.160967 
6095695.695696 0.160816 
6105655.655656 0.160664 
6115615.615616 0.160514 
6125575.575576 0.160364 
6135535.535536 0.160214 
6145495.495495 0.160065 
6155455.455455 0.159917 
6165415.415415 0.159769 
6175375.375375 0.159622 
6185335.335335 0.159475 
6195295.295295 0.159329 
6205255.255255 0.159183 
6215215.215215 0.159037 
6225175.175175 0.158893 
6235135.135135 0.158748 
6245095.095095 0.158605 
6255055.055055 0.158461 
6265015.015015 0.158319 
6274974.974975 0.158176 
6284934.934935 0.158035 
6294894.894895 0.157893 
6304854.854855 0.157753 
6314814.814815 0.157612 
6324774.774775 0.157473 
6334734.734735 0.157333 
6344694.694695 0.157195 
6354654.654655 0.157056 
6364614.614615 0.156919 
6374574.574575 0.156781 
6384534.534535 0.156644 
6394494.494494 0.156508 
6404454.454454 0.156372 
6414414.414414 0.156237 
6424374.374374 0.156102 
6434334.334334 0.155967 
6444294.294294 0.155833 
6454254.254254 0.155700 
6464214.214214 0.155566 
6474174.174174 0.155434 
6484134.134134 0.155302 
6494094.094094 0.155170 
6504054.054054 0.155039 
6514014.014014 0.154908 
6523973.973974 0.154777 
6533933.933934 0.154647 
6543893.893894 0.154518 
6553853.853854 0.154389 
6563813.813814 0.154260 
6573773.773774 0.154132 
6583733.733734 0.154004 
6593693.693694 0.153877 
6603653.653654 0.153750 
6613613.613614 0.153624 
6623573.573574 0.153498 
6633533.533534 0.153372 
6643493.493493 0.153247 
6653453.453453 0.153122 
6663413.413413 0.152998 
6673373.373373 0.152874 
6683333.333333 0.152751 
6693293.293293 0.152628 
6703253.253253 0.152505 
6713213.213213 0.152383 
6723173.173173 0.152261 
6733133.133133 0.152140 
6743093.093093 0.152019 
6753053.053053 0.151898 
6763013.013013 0.151778 
6772972.972973 0.151658 
6782932.932933 0.151539 
6792892.892893 0.151420 
6802852.852853 0.151301 
6812812.812813 0.151183 
6822772.772773 0.151065 
6832732.732733 0.150948 
6842692.692693 0.150831 
6852652.652653 0.150714 
6862612.612613 0.150598 
6872572.572573 0.150482 
6882532.532533 0.150366 
6892492.492492 0.150251 
6902452.452452 0.150137 
6912412.412412 0.150022 
6922372.372372 0.149908 
6932332.332332 0.149795 
6942292.292292 0.149682 
6952252.252252 0.149569 
6962212.212212 0.149456 
6972172.172172 0.149344 
6982132.132132 0.149232 
6992092.092092 0.149121 
7002052.052052 0.149010 
7012012.012012 0.148900 
7021971.971972 0.148789 
7031931.931932 0.148679 
7041891.891892 0.148570 
7051851.851852 0.148461 
7061811.811812 0.148352 
7071771.771772 0.148243 
7081731.731732 0.148135 
7091691.691692 0.148027 
7101651.651652 0.147920 
7111611.611612 0.147813 
7121571.571572 0.147706 
7131531.531532 0.147600 
7141491.491491 0.147494 
7151451.451451 0.147388 
7161411.411411 0.147283 
7171371.371371 0.147178 
7181331.331331 0.147073 
7191291.291291 0.146969 
7201251.251251 0.146865 
7211211.211211 0.146761 
7221171.171171 0.146658 
7231131.131131 0.146555 
7241091.091091 0.146452 
7251051.051051 0.146350 
7261011.011011 0.146248 
7270970.970971 0.146146 
7280930.930931 0.146045 
7290890.890891 0.145944 
7300850.850851 0.145843 
7310810.810811 0.145742 
7320770.770771 0.145642 
7330730.730731 0.145543 
7340690.690691 0.145443 
7350650.650651 0.145344 
7360610.610611 0.145245 
7370570.570571 0.145147 
7380530.530531 0.145049 
7390490.490490 0.144951 
7400450.450450 0.144853 
7410410.410410 0.144756 
7420370.370370 0.144659 
7430330.330330 0.144562 
7440290.290290 0.144466 
7450250.250250 0.144370 
7460210.210210 0.144274 
7470170.170170 0.144179 
7480130.130130 0.144084 
7490090.090090 0.143989 
7500050.050050 0.143894 
7510010.010010 0.143800 
7519969.969970 0.143706 
7529929.929930 0.143613 
7539889.889890 0.143519 
7549849.849850 0.143426 
7559809.809810 0.143334 
7569769.769770 0.143241 
7579729.729730 0.143149 
7589689.689690 0.143057 
7599649.649650 0.142965 
7609609.609610 0.142874 
7619569.569570 0.142783 
7629529.529530 0.142692 
7639489.489489 0.142602 
7649449.449449 0.142512 
7659409.409409 0.142422 
7669369.369369 0.142332 
7679329.329329 0.142243 
7689289.289289 0.142154 
7699249.249249 0.142065 
7709209.209209 0.141977 
7719169.169169 0.141888 
7729129.129129 0.141800 
7739089.089089 0.141713 
7749049.049049 0.141625 
7759009.009009 0.141538 
7768968.968969 0.141451 
7778928.928929 0.141365 
7788888.888889 0.141278 
7798848.848849 0.141192 
7808808.808809 0.141106 
7818768.768769 0.141021 
7828728.728729 0.140936 
7838688.688689 0.140851 
7848648.648649 0.140766 
7858608.608609 0.140681 
7868568.568569 0.140597 
7878528.528529 0.140513 
7888488.488488 0.140429 
7898448.448448 0.140346 
7908408.408408 0.140263 
7918368.368368 0.140180 
7928328.328328 0.140097 
7938288.288288 0.140015 
7948248.248248 0.139932 
7958208.208208 0.139850 
7968168.168168 0.139769 
7978128.128128 0.139687 
7988088.088088 0.139606 
7998048.048048 0.139525 
8008008.008008 0.139444 
8017967.967968 0.139364 
8027927.927928 0.139284 
8037887.887888 0.139204 
8047847.847848 0.139124 
8057807.807808 0.139045 
8067767.767768 0.138965 
8077727.727728 0.138886 
8087687.687688 0.138808 
8097647.647648 0.138729 
8107607.607608 0.138651 
8117567.567568 0.138573 
8127527.527528 0.138495 
8137487.487487 0.138417 
8147447.447447 0.138340 
8157407.407407 0.138263 
8167367.367367 0.138186 
8177327.327327 0.138109 
8187287.287287 0.138033 
8197247.247247 0.137957 
8207207.207207 0.137881 
8217167.167167 0.137805 
8227127.127127 0.137730 
8237087.087087 0.137654 
8247047.047047 0.137579 
8257007.007007 0.137505 
8266966.966967 0.137430 
8276926.926927 0.137356 
8286886.886887 0.137282 
8296846.846847 0.137208 
8306806.806807 0.137134 
8316766.766767 0.137060 
8326726.726727 0.136987 
8336686.686687 0.136914 
8346646.646647 0.136841 
8356606.606607 0.136769 
8366566.566567 0.136696 
8376526.526527 0.136624 
8386486.486486 0.136552 
8396446.446446 0.136481 
8406406.406406 0.136409 
8416366.366366 0.136338 
8426326.326326 0.136267 
8436286.286286 0.136196 
8446246.246246 0.136125 
8456206.206206 0.136055 
8466166.166166 0.135984 
8476126.126126 0.135914 
8486086.086086 0.135844 
8496046.046046 0.135775 
8506006.006006 0.135705 
8515965.965966 0.135636 
8525925.925926 0.135567 
8535885.885886 0.135498 
8545845.845846 0.135430 
8555805.805806 0.135361 
8565765.765766 0.135293 
8575725.725726 0.135225 
8585685.685686 0.135157 
8595645.645646 0.135090 
8605605.605606 0.135023 
8615565.565566 0.134955 
8625525.525526 0.134888 
8635485.485485 0.134822 
8645445.445445 0.134755 
8655405.405405 0.134689 
8665365.365365 0.134622 
8675325.325325 0.134556 
8685285.285285 0.134491 
8695245.245245 0.134425 
8705205.205205 0.134360 
8715165.165165 0.134294 
8725125.125125 0.134229 
8735085.085085 0.134164 
8745045.045045 0.134100 
8755005.005005 0.134035 
8764964.964965 0.133971 
8774924.924925 0.133907 
8784884.884885 0.133843 
8794844.844845 0.133779 
8804804.804805 0.133716 
8814764.764765 0.133653 
8824724.724725 0.133589 
8834684.684685 0.133526 
8844644.644645 0.133464 
8854604.604605 0.133401 
8864564.564565 0.133339 
8874524.524525 0.133276 
8884484.484484 0.133214 
8894444.444444 0.133153 
8904404.404404 0.133091 
8914364.364364 0.133029 
8924324.324324 0.132968 
8934284.284284 0.132907 
8944244.244244 0.132846 
8954204.204204 0.132785 
8964164.164164 0.132725 
8974124.124124 0.132664 
8984084.084084 0.132604 
8994044.044044 0.132544 
9004004.004004 0.132484 
9013963.963964 0.132424 
9023923.923924 0.132365 
9033883.883884 0.132305 
9043843.843844 0.132246 
9053803.803804 0.132187 
9063763.763764 0.132128 
9073723.723724 0.132070 
9083683.683684 0.132011 
9093643.643644 0.131953 
9103603.603604 0.131895 
9113563.563564 0.131837 
9123523.523524 0.131779 
9133483.483483 0.131721 
9143443.443443 0.131664 
9153403.403403 0.131606 
9163363.363363 0.131549 
9173323.323323 0.131492 
9183283.283283 0.131435 
9193243.243243 0.131379 
9203203.203203 0.131322 
9213163.163163 0.131266 
9223123.123123 0.131210 
9233083.083083 0.131154 
9243043.043043 0.131098 
9253003.003003 0.131042 
9262962.962963 0.130987 
9272922.922923 0.130931 
9282882.882883 0.130876 
9292842.842843 0.130821 
9302802.802803 0.130766 
9312762.762763 0.130712 
9322722.722723 0.130657 
9332682.682683 0.130603 
9342642.642643 0.130548 
9352602.602603 0.130494 
9362562.562563 0.130440 
9372522.522523 0.130387 
9382482.482482 0.130333 
9392442.442442 0.130280 
9402402.402402 0.130226 
9412362.362362 0.130173 
9422322.322322 0.130120 
9432282.282282 0.130067 
9442242.242242 0.130015 
9452202.202202 0.129962 
9462162.162162 0.129910 
9472122.122122 0.129857 
9482082.082082 0.129805 
9492042.042042 0.129753 
9502002.002002 0.129702 
9511961.961962 0.129650 
9521921.921922 0.129599 
9531881.881882 0.129547 
9541841.841842 0.129496 
9551801.801802 0.129445 
9561761.761762 0.129394 
9571721.721722 0.129343 
9581681.681682 0.129293 
9591641.641642 0.129242 
9601601.601602 0.129192 
9611561.561562 0.129142 
9621521.521522 0.129092 
9631481.481481 0.129042 
9641441.441441 0.128992 
9651401.401401 0.128943 
9661361.361361 0.128893 
9671321.321321 0.128844 
9681281.281281 0.128795 
9691241.241241 0.128746 
9701201.201201 0.128697 
9711161.161161 0.128649 
9721121.121121 0.128600 
9731081.081081 0.128552 
9741041.041041 0.128503 
9751001.001001 0.128455 
9760960.960961 0.128407 
9770920.920921 0.128359 
9780880.880881 0.128311 
9790840.840841 0.128264 
9800800.800801 0.128216 
9810760.760761 0.128169 
9820720.720721 0.128122 
9830680.680681 0.128075 
9840640.640641 0.128028 
9850600.600601 0.127981 
9860560.560561 0.127935 
9870520.520521 0.127888 
9880480.480480 0.127842 
9890440.440440 0.127795 
9900400.400400 0.127749 
9910360.360360 0.127703 
9920320.320320 0.127658 
9930280.280280 0.127612 
9940240.240240 0.127566 
9950200.200200 0.127521 
9960160.160160 0.127476 
9970120.120120 0.127430 
9980080.080080 0.127385 
9990040.040040 0.127340 
10000000.000000 0.127296 
10000000.000000 0.127296 
10060060.060060 0.127028 
10120120.120120 0.126766 
10180180.180180 0.126508 
10240240.240240 0.126254 
10300300.300300 0.126005 
10360360.360360 0.125760 
10420420.420420 0.125519 
10480480.480480 0.125283 
10540540.540541 0.125051 
10600600.600601 0.124823 
10660660.660661 0.124599 
10720720.720721 0.124378 
10780780.780781 0.124162 
10840840.840841 0.123949 
10900900.900901 0.123741 
10960960.960961 0.123536 
11021021.021021 0.123334 
11081081.081081 0.123136 
11141141.141141 0.122942 
11201201.201201 0.122751 
11261261.261261 0.122564 
11321321.321321 0.122380 
11381381.381381 0.122199 
11441441.441441 0.122022 
11501501.501502 0.121848 
11561561.561562 0.121677 
11621621.621622 0.121509 
11681681.681682 0.121345 
11741741.741742 0.121183 
11801801.801802 0.121024 
11861861.861862 0.120869 
11921921.921922 0.120716 
11981981.981982 0.120566 
12042042.042042 0.120419 
12102102.102102 0.120275 
12162162.162162 0.120134 
12222222.222222 0.119995 
12282282.282282 0.119859 
12342342.342342 0.119726 
12402402.402402 0.119596 
12462462.462462 0.119468 
12522522.522523 0.119342 
12582582.582583 0.119219 
12642642.642643 0.119099 
12702702.702703 0.118981 
12762762.762763 0.118865 
12822822.822823 0.118752 
12882882.882883 0.118642 
12942942.942943 0.118533 
13003003.003003 0.118427 
13063063.063063 0.118324 
13123123.123123 0.118222 
13183183.183183 0.118123 
13243243.243243 0.118026 
13303303.303303 0.117931 
13363363.363363 0.117838 
13423423.423423 0.117748 
13483483.483483 0.117660 
13543543.543544 0.117573 
13603603.603604 0.117489 
13663663.663664 0.117407 
13723723.723724 0.117327 
13783783.783784 0.117248 
13843843.843844 0.117172 
13903903.903904 0.117098 
13963963.963964 0.117025 
14024024.024024 0.116955 
14084084.084084 0.116886 
14144144.144144 0.116820 
14204204.204204 0.116755 
14264264.264264 0.116692 
14324324.324324 0.116631 
14384384.384384 0.116571 
14444444.444444 0.116514 
14504504.504505 0.116458 
14564564.564565 0.116404 
14624624.624625 0.116351 
14684684.684685 0.116300 
14744744.744745 0.116251 
14804804.804805 0.116204 
14864864.864865 0.116158 
14924924.924925 0.116114 
14984984.984985 0.116072 
15045045.045045 0.116031 
15105105.105105 0.115992 
15165165.165165 0.115954 
15225225.225225 0.115918 
15285285.285285 0.115883 
15345345.345345 0.115850 
15405405.405405 0.115818 
15465465.465465 0.115788 
15525525.525526 0.115760 
15585585.585586 0.115733 
15645645.645646 0.115707 
15705705.705706 0.115683 
15765765.765766 0.115660 
15825825.825826 0.115639 
15885885.885886 0.115619 
15945945.945946 0.115601 
16006006.006006 0.115583 
16066066.066066 0.115568 
16126126.126126 0.115553 
16186186.186186 0.115540 
16246246.246246 0.115529 
16306306.306306 0.115518 
16366366.366366 0.115509 
16426426.426426 0.115501 
16486486.486486 0.115495 
16546546.546547 0.115490 
16606606.606607 0.115486 
16666666.666667 0.115484 
16726726.726727 0.115482 
16786786.786787 0.115482 
16846846.846847 0.115483 
16906906.906907 0.115486 
16966966.966967 0.115489 
17027027.027027 0.115494 
17087087.087087 0.115500 
17147147.147147 0.115508 
17207207.207207 0.115516 
17267267.267267 0.115526 
17327327.327327 0.115536 
17387387.387387 0.115548 
17447447.447447 0.115561 
17507507.507508 0.115576 
17567567.567568 0.115591 
17627627.627628 0.115608 
17687687.687688 0.115625 
17747747.747748 0.115644 
17807807.807808 0.115664 
17867867.867868 0.115685 
17927927.927928 0.115707 
17987987.987988 0.115730 
18048048.048048 0.115754 
18108108.108108 0.115780 
18168168.168168 0.115806 
18228228.228228 0.115834 
18288288.288288 0.115862 
18348348.348348 0.115892 
18408408.408408 0.115922 
18468468.468468 0.115954 
18528528.528529 0.115987 
18588588.588589 0.116020 
18648648.648649 0.116055 
18708708.708709 0.116091 
18768768.768769 0.116128 
18828828.828829 0.116165 
18888888.888889 0.116204 
18948948.948949 0.116244 
19009009.009009 0.116285 
19069069.069069 0.116326 
19129129.129129 0.116369 
19189189.189189 0.116413 
19249249.249249 0.116457 
19309309.309309 0.116503 
19369369.369369 0.116550 
19429429.429429 0.116597 
19489489.489489 0.116646 
19549549.549550 0.116695 
19609609.609610 0.116745 
19669669.669670 0.116797 
19729729.729730 0.116849 
19789789.789790 0.116902 
19849849.849850 0.116956 
19909909.909910 0.117011 
19969969.969970 0.117067 
20030030.030030 0.117124 
20090090.090090 0.117182 
20150150.150150 0.117240 
20210210.210210 0.117300 
20270270.270270 0.117361 
20330330.330330 0.117422 
20390390.390390 0.117484 
20450450.450450 0.117547 
20510510.510511 0.117611 
20570570.570571 0.117676 
20630630.630631 0.117742 
20690690.690691 0.117809 
20750750.750751 0.117876 
20810810.810811 0.117945 
20870870.870871 0.118014 
20930930.930931 0.118084 
20990990.990991 0.118155 
21051051.051051 0.118227 
21111111.111111 0.118300 
21171171.171171 0.118374 
21231231.231231 0.118448 
21291291.291291 0.118523 
21351351.351351 0.118600 
21411411.411411 0.118677 
21471471.471471 0.118754 
21531531.531532 0.118833 
21591591.591592 0.118913 
21651651.651652 0.118993 
21711711.711712 0.119074 
21771771.771772 0.119156 
21831831.831832 0.119239 
21891891.891892 0.119323 
21951951.951952 0.119407 
22012012.012012 0.119493 
22072072.072072 0.119579 
22132132.132132 0.119666 
22192192.192192 0.119754 
22252252.252252 0.119843 
22312312.312312 0.119932 
22372372.372372 0.120022 
22432432.432432 0.120113 
22492492.492492 0.120205 
22552552.552553 0.120298 
22612612.612613 0.120392 
22672672.672673 0.120486 
22732732.732733 0.120581 
22792792.792793 0.120677 
22852852.852853 0.120774 
22912912.912913 0.120872 
22972972.972973 0.120970 
23033033.033033 0.121069 
23093093.093093 0.121170 
23153153.153153 0.121270 
23213213.213213 0.121372 
23273273.273273 0.121474 
23333333.333333 0.121578 
23393393.393393 0.121682 
23453453.453453 0.121787 
23513513.513514 0.121892 
23573573.573574 0.121999 
23633633.633634 0.122106 
23693693.693694 0.122214 
23753753.753754 0.122323 
23813813.813814 0.122433 
23873873.873874 0.122543 
23933933.933934 0.122655 
23993993.993994 0.122767 
24054054.054054 0.122879 
24114114.114114 0.122993 
24174174.174174 0.123108 
24234234.234234 0.123223 
24294294.294294 0.123339 
24354354.354354 0.123456 
24414414.414414 0.123574 
24474474.474474 0.123692 
24534534.534535 0.123811 
24594594.594595 0.123932 
24654654.654655 0.124052 
24714714.714715 0.124174 
24774774.774775 0.124297 
24834834.834835 0.124420 
24894894.894895 0.124544 
24954954.954955 0.124669 
25015015.015015 0.124795 
25075075.075075 0.124921 
25135135.135135 0.125049 
25195195.195195 0.125177 
25255255.255255 0.125306 
25315315.315315 0.125436 
25375375.375375 0.125566 
25435435.435435 0.125698 
25495495.495495 0.125830 
25555555.555556 0.125963 
25615615.615616 0.126097 
25675675.675676 0.126232 
25735735.735736 0.126367 
25795795.795796 0.126503 
25855855.855856 0.126641 
25915915.915916 0.126779 
25975975.975976 0.126917 
26036036.036036 0.127057 
26096096.096096 0.127197 
26156156.156156 0.127339 
26216216.216216 0.127481 
26276276.276276 0.127624 
26336336.336336 0.127768 
26396396.396396 0.127912 
26456456.456456 0.128058 
26516516.516517 0.128204 
26576576.576577 0.128351 
26636636.636637 0.128499 
26696696.696697 0.128648 
26756756.756757 0.128798 
26816816.816817 0.128949 
26876876.876877 0.129100 
26936936.936937 0.129252 
26996996.996997 0.129405 
27057057.057057 0.129559 
27117117.117117 0.129714 
27177177.177177 0.129870 
27237237.237237 0.130027 
27297297.297297 0.130184 
27357357.357357 0.130343 
27417417.417417 0.130502 
27477477.477477 0.130662 
27537537.537538 0.130823 
27597597.597598 0.130985 
27657657.657658 0.131148 
27717717.717718 0.131312 
27777777.777778 0.131476 
27837837.837838 0.131642 
27897897.897898 0.131808 
27957957.957958 0.131975 
28018018.018018 0.132144 
28078078.078078 0.132313 
28138138.138138 0.132483 
28198198.198198 0.132654 
28258258.258258 0.132826 
28318318.318318 0.132999 
28378378.378378 0.133173 
28438438.438438 0.133347 
28498498.498498 0.133523 
28558558.558559 0.133700 
28618618.618619 0.133877 
28678678.678679 0.134056 
28738738.738739 0.134235 
28798798.798799 0.134416 
28858858.858859 0.134597 
28918918.918919 0.134780 
28978978.978979 0.134963 
29039039.039039 0.135147 
29099099.099099 0.135333 
29159159.159159 0.135519 
29219219.219219 0.135706 
29279279.279279 0.135895 
29339339.339339 0.136084 
29399399.399399 0.136275 
29459459.459459 0.136466 
29519519.519520 0.136658 
29579579.579580 0.136852 
29639639.639640 0.137046 
29699699.699700 0.137242 
29759759.759760 0.137439 
29819819.819820 0.137636 
29879879.879880 0.137835 
29939939.939940 0.138035 
30000000.000000 0.138236 
30060060.060060 0.138437 
30120120.120120 0.138640 
30180180.180180 0.138845 
30240240.240240 0.139050 
30300300.300300 0.139256 
30360360.360360 0.139464 
30420420.420420 0.139672 
30480480.480480 0.139882 
30540540.540541 0.140093 
30600600.600601 0.140305 
30660660.660661 0.140518 
30720720.720721 0.140732 
30780780.780781 0.140947 
30840840.840841 0.141164 
30900900.900901 0.141382 
30960960.960961 0.141601 
31021021.021021 0.141821 
31081081.081081 0.142042 
31141141.141141 0.142265 
31201201.201201 0.142489 
31261261.261261 0.142714 
31321321.321321 0.142940 
31381381.381381 0.143167 
31441441.441441 0.143396 
31501501.501502 0.143626 
31561561.561562 0.143858 
31621621.621622 0.144090 
31681681.681682 0.144324 
31741741.741742 0.144560 
31801801.801802 0.144796 
31861861.861862 0.145034 
31921921.921922 0.145273 
31981981.981982 0.145514 
32042042.042042 0.145756 
32102102.102102 0.145999 
32162162.162162 0.146244 
32222222.222222 0.146490 
32282282.282282 0.146737 
32342342.342342 0.146986 
32402402.402402 0.147237 
32462462.462462 0.147489 
32522522.522523 0.147742 
32582582.582583 0.147997 
32642642.642643 0.148253 
32702702.702703 0.148511 
32762762.762763 0.148770 
32822822.822823 0.149031 
32882882.882883 0.149293 
32942942.942943 0.149557 
33003003.003003 0.149823 
33063063.063063 0.150090 
33123123.123123 0.150358 
33183183.183183 0.150629 
33243243.243243 0.150900 
33303303.303303 0.151174 
33363363.363363 0.151449 
33423423.423423 0.151726 
33483483.483483 0.152005 
33543543.543544 0.152285 
33603603.603604 0.152567 
33663663.663664 0.152851 
33723723.723724 0.153137 
33783783.783784 0.153424 
33843843.843844 0.153713 
33903903.903904 0.154004 
33963963.963964 0.154297 
34024024.024024 0.154592 
34084084.084084 0.154889 
34144144.144144 0.155187 
34204204.204204 0.155488 
34264264.264264 0.155790 
34324324.324324 0.156095 
34384384.384384 0.156401 
34444444.444444 0.156710 
34504504.504505 0.157021 
34564564.564565 0.157333 
34624624.624625 0.157648 
34684684.684685 0.157965 
34744744.744745 0.158284 
34804804.804805 0.158605 
34864864.864865 0.158929 
34924924.924925 0.159255 
34984984.984985 0.159583 
35045045.045045 0.159913 
35105105.105105 0.160246 
35165165.165165 0.160581 
35225225.225225 0.160918 
35285285.285285 0.161258 
35345345.345345 0.161600 
35405405.405405 0.161945 
35465465.465465 0.162292 
35525525.525526 0.162642 
35585585.585586 0.162995 
35645645.645646 0.163350 
35705705.705706 0.163708 
35765765.765766 0.164069 
35825825.825826 0.164432 
35885885.885886 0.164798 
35945945.945946 0.165168 
36006006.006006 0.165540 
36066066.066066 0.165915 
36126126.126126 0.166292 
36186186.186186 0.166673 
36246246.246246 0.167058 
36306306.306306 0.167445 
36366366.366366 0.167835 
36426426.426426 0.168229 
36486486.486486 0.168626 
36546546.546547 0.169026 
36606606.606607 0.169430 
36666666.666667 0.169837 
36726726.726727 0.170248 
36786786.786787 0.170663 
36846846.846847 0.171081 
36906906.906907 0.171503 
36966966.966967 0.171929 
37027027.027027 0.172358 
37087087.087087 0.172792 
37147147.147147 0.173230 
37207207.207207 0.173672 
37267267.267267 0.174118 
37327327.327327 0.174568 
37387387.387387 0.175023 
37447447.447447 0.175482 
37507507.507508 0.175946 
37567567.567568 0.176414 
37627627.627628 0.176888 
37687687.687688 0.177366 
37747747.747748 0.177849 
37807807.807808 0.178338 
37867867.867868 0.178831 
37927927.927928 0.179331 
37987987.987988 0.179835 
38048048.048048 0.180345 
38108108.108108 0.180861 
38168168.168168 0.181383 
38228228.228228 0.181911 
38288288.288288 0.182446 
38348348.348348 0.182987 
38408408.408408 0.183534 
38468468.468468 0.184088 
38528528.528529 0.184649 
38588588.588589 0.185218 
38648648.648649 0.185793 
38708708.708709 0.186377 
38768768.768769 0.186968 
38828828.828829 0.187567 
38888888.888889 0.188175 
38948948.948949 0.188792 
39009009.009009 0.189417 
39069069.069069 0.190052 
39129129.129129 0.190696 
39189189.189189 0.191350 
39249249.249249 0.192014 
39309309.309309 0.192689 
39369369.369369 0.193376 
39429429.429429 0.194073 
39489489.489489 0.194783 
39549549.549550 0.195505 
39609609.609610 0.196240 
39669669.669670 0.196989 
39729729.729730 0.197752 
39789789.789790 0.198530 
39849849.849850 0.199324 
39909909.909910 0.200134 
39969969.969970 0.200962 
40030030.030030 0.201807 
40090090.090090 0.202672 
40150150.150150 0.203557 
40210210.210210 0.204464 
40270270.270270 0.205394 
40330330.330330 0.206347 
40390390.390390 0.207328 
40450450.450450 0.208335 
40510510.510511 0.209373 
40570570.570571 0.210443 
40630630.630631 0.211549 
40690690.690691 0.212692 
40750750.750751 0.213877 
40810810.810811 0.215107 
40870870.870871 0.216388 
40930930.930931 0.217725 
40990990.990991 0.219126 
41051051.051051 0.220598 
41111111.111111 0.222151 
41171171.171171 0.223800 
41231231.231231 0.225562 
41291291.291291 0.227459 
41351351.351351 0.229524 
41411411.411411 0.231804 
41471471.471471 0.234374 
41531531.531532 0.237366 
41591591.591592 0.241060 
41651651.651652 0.246324 
41651651.651652 0.255530 


==> data/VLE_Nitrogen_Hexane_411K_vdW_kij_0.dat <==
       p       z
33863863.863864 0.270754 
33863863.863864 0.279971 
33823823.823824 0.285437 
33783783.783784 0.289471 
33743743.743744 0.292847 
33703703.703704 0.295823 
33663663.663664 0.298523 
33623623.623624 0.301018 
33583583.583584 0.303352 
33543543.543544 0.305556 
33503503.503504 0.307652 
33463463.463463 0.309657 
33423423.423423 0.311583 
33383383.383383 0.313441 
33343343.343343 0.315237 
33303303.303303 0.316980 
33263263.263263 0.318674 
33223223.223223 0.320325 
33183183.183183 0.321935 
33143143.143143 0.323509 
33103103.103103 0.325050 
33063063.063063 0.326559 
33023023.023023 0.328040 
32982982.982983 0.329494 
32942942.942943 0.330923 
32902902.902903 0.332328 
32862862.862863 0.333712 
32822822.822823 0.335075 
32782782.782783 0.336419 
32742742.742743 0.337745 
32702702.702703 0.339053 
32662662.662663 0.340344 
32622622.622623 0.341620 
32582582.582583 0.342882 
32542542.542543 0.344128 
32502502.502503 0.345362 
32462462.462462 0.346583 
32422422.422422 0.347791 
32382382.382382 0.348987 
32342342.342342 0.350172 
32302302.302302 0.351346 
32262262.262262 0.352510 
32222222.222222 0.353664 
32182182.182182 0.354808 
32142142.142142 0.355943 
32102102.102102 0.357069 
32062062.062062 0.358186 
32022022.022022 0.359294 
31981981.981982 0.360395 
31941941.941942 0.361488 
31901901.901902 0.362573 
31861861.861862 0.363651 
31821821.821822 0.364722 
31781781.781782 0.365786 
31741741.741742 0.366844 
31701701.701702 0.367895 
31661661.661662 0.368940 
31621621.621622 0.369978 
31581581.581582 0.371011 
31541541.541542 0.372038 
31501501.501502 0.373060 
31461461.461461 0.374076 
31421421.421421 0.375087 
31381381.381381 0.376092 
31341341.341341 0.377093 
31301301.301301 0.378089 
31261261.261261 0.379080 
31221221.221221 0.380066 
31181181.181181 0.381048 
31141141.141141 0.382025 
31101101.101101 0.382998 
31061061.061061 0.383967 
31021021.021021 0.384932 
30980980.980981 0.385893 
30940940.940941 0.386850 
30900900.900901 0.387803 
30860860.860861 0.388753 
30820820.820821 0.389698 
30780780.780781 0.390640 
30740740.740741 0.391579 
30700700.700701 0.392514 
30660660.660661 0.393446 
30620620.620621 0.394375 
30580580.580581 0.395300 
30540540.540541 0.396223 
30500500.500501 0.397142 
30460460.460460 0.398058 
30420420.420420 0.398971 
30380380.380380 0.399882 
30340340.340340 0.400789 
30300300.300300 0.401694 
30260260.260260 0.402596 
30220220.220220 0.403495 
30180180.180180 0.404392 
30140140.140140 0.405286 
30100100.100100 0.406178 
30060060.060060 0.407067 
30020020.020020 0.407954 
29979979.979980 0.408838 
29939939.939940 0.409720 
29899899.899900 0.410600 
29859859.859860 0.411478 
29819819.819820 0.412353 
29779779.779780 0.413226 
29739739.739740 0.414097 
29699699.699700 0.414966 
29659659.659660 0.415833 
29619619.619620 0.416697 
29579579.579580 0.417560 
29539539.539540 0.418421 
29499499.499499 0.419280 
29459459.459459 0.420137 
29419419.419419 0.420992 
29379379.379379 0.421846 
29339339.339339 0.422697 
29299299.299299 0.423547 
29259259.259259 0.424395 
29219219.219219 0.425241 
29179179.179179 0.426086 
29139139.139139 0.426929 
29099099.099099 0.427770 
29059059.059059 0.428610 
29019019.019019 0.429448 
28978978.978979 0.430285 
28938938.938939 0.431120 
28898898.898899 0.431954 
28858858.858859 0.432786 
28818818.818819 0.433617 
28778778.778779 0.434446 
28738738.738739 0.435274 
28698698.698699 0.436100 
28658658.658659 0.436925 
28618618.618619 0.437749 
28578578.578579 0.438572 
28538538.538539 0.439393 
28498498.498498 0.440213 
28458458.458458 0.441031 
28418418.418418 0.441849 
28378378.378378 0.442665 
28338338.338338 0.443480 
28298298.298298 0.444293 
28258258.258258 0.445106 
28218218.218218 0.445917 
28178178.178178 0.446728 
28138138.138138 0.447537 
28098098.098098 0.448345 
28058058.058058 0.449152 
28018018.018018 0.449958 
27977977.977978 0.450763 
27937937.937938 0.451566 
27897897.897898 0.452369 
27857857.857858 0.453171 
27817817.817818 0.453972 
27777777.777778 0.454771 
27737737.737738 0.455570 
27697697.697698 0.456368 
27657657.657658 0.457165 
27617617.617618 0.457961 
27577577.577578 0.458756 
27537537.537538 0.459550 
27497497.497497 0.460344 
27457457.457457 0.461136 
27417417.417417 0.461928 
27377377.377377 0.462718 
27337337.337337 0.463508 
27297297.297297 0.464297 
27257257.257257 0.465086 
27217217.217217 0.465873 
27177177.177177 0.466660 
27137137.137137 0.467446 
27097097.097097 0.468231 
27057057.057057 0.469015 
27017017.017017 0.469799 
26976976.976977 0.470582 
26936936.936937 0.471364 
26896896.896897 0.472145 
26856856.856857 0.472926 
26816816.816817 0.473706 
26776776.776777 0.474486 
26736736.736737 0.475264 
26696696.696697 0.476042 
26656656.656657 0.476820 
26616616.616617 0.477596 
26576576.576577 0.478373 
26536536.536537 0.479148 
26496496.496496 0.479923 
26456456.456456 0.480697 
26416416.416416 0.481471 
26376376.376376 0.482244 
26336336.336336 0.483016 
26296296.296296 0.483788 
26256256.256256 0.484560 
26216216.216216 0.485330 
26176176.176176 0.486101 
26136136.136136 0.486870 
26096096.096096 0.487640 
26056056.056056 0.488408 
26016016.016016 0.489176 
25975975.975976 0.489944 
25935935.935936 0.490711 
25895895.895896 0.491478 
25855855.855856 0.492244 
25815815.815816 0.493010 
25775775.775776 0.493775 
25735735.735736 0.494540 
25695695.695696 0.495304 
25655655.655656 0.496068 
25615615.615616 0.496831 
25575575.575576 0.497594 
25535535.535536 0.498357 
25495495.495495 0.499119 
25455455.455455 0.499880 
25415415.415415 0.500642 
25375375.375375 0.501402 
25335335.335335 0.502163 
25295295.295295 0.502923 
25255255.255255 0.503683 
25215215.215215 0.504442 
25175175.175175 0.505201 
25135135.135135 0.505959 
25095095.095095 0.506718 
25055055.055055 0.507475 
25015015.015015 0.508233 
24974974.974975 0.508990 
24934934.934935 0.509747 
24894894.894895 0.510503 
24854854.854855 0.511259 
24814814.814815 0.512015 
24774774.774775 0.512771 
24734734.734735 0.513526 
24694694.694695 0.514281 
24654654.654655 0.515035 
24614614.614615 0.515790 
24574574.574575 0.516544 
24534534.534535 0.517297 
24494494.494494 0.518051 
24454454.454454 0.518804 
24414414.414414 0.519557 
24374374.374374 0.520309 
24334334.334334 0.521062 
24294294.294294 0.521814 
24254254.254254 0.522566 
24214214.214214 0.523317 
24174174.174174 0.524069 
24134134.134134 0.524820 
24094094.094094 0.525571 
24054054.054054 0.526321 
24014014.014014 0.527072 
23973973.973974 0.527822 
23933933.933934 0.528572 
23893893.893894 0.529322 
23853853.853854 0.530072 
23813813.813814 0.530821 
23773773.773774 0.531570 
23733733.733734 0.532319 
23693693.693694 0.533068 
23653653.653654 0.533817 
23613613.613614 0.534565 
23573573.573574 0.535313 
23533533.533534 0.536061 
23493493.493493 0.536809 
23453453.453453 0.537557 
23413413.413413 0.538305 
23373373.373373 0.539052 
23333333.333333 0.539799 
23293293.293293 0.540547 
23253253.253253 0.541294 
23213213.213213 0.542040 
23173173.173173 0.542787 
23133133.133133 0.543534 
23093093.093093 0.544280 
23053053.053053 0.545027 
23013013.013013 0.545773 
22972972.972973 0.546519 
22932932.932933 0.547265 
22892892.892893 0.548011 
22852852.852853 0.548756 
22812812.812813 0.549502 
22772772.772773 0.550248 
22732732.732733 0.550993 
22692692.692693 0.551738 
22652652.652653 0.552484 
22612612.612613 0.553229 
22572572.572573 0.553974 
22532532.532533 0.554719 
22492492.492492 0.555464 
22452452.452452 0.556209 
22412412.412412 0.556953 
22372372.372372 0.557698 
22332332.332332 0.558443 
22292292.292292 0.559187 
22252252.252252 0.559932 
22212212.212212 0.560676 
22172172.172172 0.561421 
22132132.132132 0.562165 
22092092.092092 0.562909 
22052052.052052 0.563654 
22012012.012012 0.564398 
21971971.971972 0.565142 
21931931.931932 0.565886 
21891891.891892 0.566630 
21851851.851852 0.567374 
21811811.811812 0.568118 
21771771.771772 0.568862 
21731731.731732 0.569606 
21691691.691692 0.570350 
21651651.651652 0.571094 
21611611.611612 0.571838 
21571571.571572 0.572582 
21531531.531532 0.573326 
21491491.491491 0.574070 
21451451.451451 0.574814 
21411411.411411 0.575558 
21371371.371371 0.576302 
21331331.331331 0.577046 
21291291.291291 0.577790 
21251251.251251 0.578534 
21211211.211211 0.579278 
21171171.171171 0.580022 
21131131.131131 0.580765 
21091091.091091 0.581510 
21051051.051051 0.582254 
21011011.011011 0.582998 
20970970.970971 0.583742 
20930930.930931 0.584486 
20890890.890891 0.585230 
20850850.850851 0.585974 
20810810.810811 0.586718 
20770770.770771 0.587463 
20730730.730731 0.588207 
20690690.690691 0.588951 
20650650.650651 0.589696 
20610610.610611 0.590440 
20570570.570571 0.591185 
20530530.530531 0.591929 
20490490.490490 0.592674 
20450450.450450 0.593418 
20410410.410410 0.594163 
20370370.370370 0.594908 
20330330.330330 0.595653 
20290290.290290 0.596398 
20250250.250250 0.597143 
20210210.210210 0.597888 
20170170.170170 0.598633 
20130130.130130 0.599378 
20090090.090090 0.600124 
20050050.050050 0.600869 
20010010.010010 0.601614 
19969969.969970 0.602360 
19929929.929930 0.603106 
19889889.889890 0.603851 
19849849.849850 0.604597 
19809809.809810 0.605343 
19769769.769770 0.606089 
19729729.729730 0.606835 
19689689.689690 0.607581 
19649649.649650 0.608328 
19609609.609610 0.609074 
19569569.569570 0.609821 
19529529.529530 0.610567 
19489489.489489 0.611314 
19449449.449449 0.612061 
19409409.409409 0.612808 
19369369.369369 0.613555 
19329329.329329 0.614302 
19289289.289289 0.615049 
19249249.249249 0.615797 
19209209.209209 0.616544 
19169169.169169 0.617292 
19129129.129129 0.618040 
19089089.089089 0.618788 
19049049.049049 0.619536 
19009009.009009 0.620284 
18968968.968969 0.621032 
18928928.928929 0.621781 
18888888.888889 0.622529 
18848848.848849 0.623278 
18808808.808809 0.624027 
18768768.768769 0.624776 
18728728.728729 0.625525 
18688688.688689 0.626274 
18648648.648649 0.627024 
18608608.608609 0.627773 
18568568.568569 0.628523 
18528528.528529 0.629273 
18488488.488488 0.630023 
18448448.448448 0.630773 
18408408.408408 0.631524 
18368368.368368 0.632274 
18328328.328328 0.633025 
18288288.288288 0.633776 
18248248.248248 0.634527 
18208208.208208 0.635278 
18168168.168168 0.636030 
18128128.128128 0.636781 
18088088.088088 0.637533 
18048048.048048 0.638285 
18008008.008008 0.639037 
17967967.967968 0.639789 
17927927.927928 0.640542 
17887887.887888 0.641294 
17847847.847848 0.642047 
17807807.807808 0.642800 
17767767.767768 0.643553 
17727727.727728 0.644307 
17687687.687688 0.645060 
17647647.647648 0.645814 
17607607.607608 0.646568 
17567567.567568 0.647322 
17527527.527528 0.648076 
17487487.487487 0.648831 
17447447.447447 0.649586 
17407407.407407 0.650340 
17367367.367367 0.651096 
17327327.327327 0.651851 
17287287.287287 0.652606 
17247247.247247 0.653362 
17207207.207207 0.654118 
17167167.167167 0.654874 
17127127.127127 0.655631 
17087087.087087 0.656387 
17047047.047047 0.657144 
17007007.007007 0.657901 
16966966.966967 0.658658 
16926926.926927 0.659416 
16886886.886887 0.660173 
16846846.846847 0.660931 
16806806.806807 0.661689 
16766766.766767 0.662448 
16726726.726727 0.663206 
16686686.686687 0.663965 
16646646.646647 0.664724 
16606606.606607 0.665483 
16566566.566567 0.666243 
16526526.526527 0.667002 
16486486.486486 0.667762 
16446446.446446 0.668523 
16406406.406406 0.669283 
16366366.366366 0.670044 
16326326.326326 0.670805 
16286286.286286 0.671566 
16246246.246246 0.672327 
16206206.206206 0.673089 
16166166.166166 0.673851 
16126126.126126 0.674613 
16086086.086086 0.675375 
16046046.046046 0.676138 
16006006.006006 0.676901 
15965965.965966 0.677664 
15925925.925926 0.678427 
15885885.885886 0.679191 
15845845.845846 0.679955 
15805805.805806 0.680719 
15765765.765766 0.681483 
15725725.725726 0.682248 
15685685.685686 0.683013 
15645645.645646 0.683778 
15605605.605606 0.684543 
15565565.565566 0.685309 
15525525.525526 0.686075 
15485485.485485 0.686841 
15445445.445445 0.687608 
15405405.405405 0.688375 
15365365.365365 0.689142 
15325325.325325 0.689909 
15285285.285285 0.690677 
15245245.245245 0.691444 
15205205.205205 0.692213 
15165165.165165 0.692981 
15125125.125125 0.693750 
15085085.085085 0.694519 
15045045.045045 0.695288 
15005005.005005 0.696058 
14964964.964965 0.696827 
14924924.924925 0.697598 
14884884.884885 0.698368 
14844844.844845 0.699139 
14804804.804805 0.699910 
14764764.764765 0.700681 
14724724.724725 0.701453 
14684684.684685 0.702225 
14644644.644645 0.702997 
14604604.604605 0.703769 
14564564.564565 0.704542 
14524524.524525 0.705315 
14484484.484484 0.706088 
14444444.444444 0.706862 
14404404.404404 0.707636 
14364364.364364 0.708410 
14324324.324324 0.709185 
14284284.284284 0.709960 
14244244.244244 0.710735 
14204204.204204 0.711511 
14164164.164164 0.712286 
14124124.124124 0.713063 
14084084.084084 0.713839 
14044044.044044 0.714616 
14004004.004004 0.715393 
13963963.963964 0.716170 
13923923.923924 0.716948 
13883883.883884 0.717726 
13843843.843844 0.718504 
13803803.803804 0.719283 
13763763.763764 0.720062 
13723723.723724 0.720841 
13683683.683684 0.721621 
13643643.643644 0.722401 
13603603.603604 0.723181 
13563563.563564 0.723962 
13523523.523524 0.724743 
13483483.483483 0.725524 
13443443.443443 0.726305 
13403403.403403 0.727087 
13363363.363363 0.727870 
13323323.323323 0.728652 
13283283.283283 0.729435 
13243243.243243 0.730218 
13203203.203203 0.731002 
13163163.163163 0.731786 
13123123.123123 0.732570 
13083083.083083 0.733355 
13043043.043043 0.734140 
13003003.003003 0.734925 
12962962.962963 0.735711 
12922922.922923 0.736497 
12882882.882883 0.737283 
12842842.842843 0.738070 
12802802.802803 0.738857 
12762762.762763 0.739644 
12722722.722723 0.740432 
12682682.682683 0.741220 
12642642.642643 0.742008 
12602602.602603 0.742797 
12562562.562563 0.743586 
12522522.522523 0.744376 
12482482.482482 0.745166 
12442442.442442 0.745956 
12402402.402402 0.746746 
12362362.362362 0.747537 
12322322.322322 0.748329 
12282282.282282 0.749120 
12242242.242242 0.749912 
12202202.202202 0.750705 
12162162.162162 0.751497 
12122122.122122 0.752291 
12082082.082082 0.753084 
12042042.042042 0.753878 
12002002.002002 0.754672 
11961961.961962 0.755467 
11921921.921922 0.756262 
11881881.881882 0.757057 
11841841.841842 0.757853 
11801801.801802 0.758649 
11761761.761762 0.759445 
11721721.721722 0.760242 
11681681.681682 0.761039 
11641641.641642 0.761837 
11601601.601602 0.762635 
11561561.561562 0.763433 
11521521.521522 0.764232 
11481481.481481 0.765031 
11441441.441441 0.765831 
11401401.401401 0.766631 
11361361.361361 0.767431 
11321321.321321 0.768232 
11281281.281281 0.769033 
11241241.241241 0.769834 
11201201.201201 0.770636 
11161161.161161 0.771438 
11121121.121121 0.772241 
11081081.081081 0.773044 
11041041.041041 0.773847 
11001001.001001 0.774651 
10960960.960961 0.775455 
10920920.920921 0.776260 
10880880.880881 0.777065 
10840840.840841 0.777871 
10800800.800801 0.778676 
10760760.760761 0.779483 
10720720.720721 0.780289 
10680680.680681 0.781096 
10640640.640641 0.781904 
10600600.600601 0.782712 
10560560.560561 0.783520 
10520520.520521 0.784328 
10480480.480480 0.785137 
10440440.440440 0.785947 
10400400.400400 0.786757 
10360360.360360 0.787567 
10320320.320320 0.788378 
10280280.280280 0.789189 
10240240.240240 0.790001 
10200200.200200 0.790813 
10160160.160160 0.791625 
10120120.120120 0.792438 
10080080.080080 0.793251 
10040040.040040 0.794065 
10000000.000000 0.794879 
10000000.000000 0.794879 
9990090.090090 0.795080 
9980180.180180 0.795282 
9970270.270270 0.795483 
9960360.360360 0.795685 
9950450.450450 0.795887 
9940540.540541 0.796088 
9930630.630631 0.796290 
9920720.720721 0.796492 
9910810.810811 0.796693 
9900900.900901 0.796895 
9890990.990991 0.797097 
9881081.081081 0.797299 
9871171.171171 0.797501 
9861261.261261 0.797703 
9851351.351351 0.797904 
9841441.441441 0.798106 
9831531.531532 0.798308 
9821621.621622 0.798510 
9811711.711712 0.798712 
9801801.801802 0.798914 
9791891.891892 0.799116 
9781981.981982 0.799319 
9772072.072072 0.799521 
9762162.162162 0.799723 
9752252.252252 0.799925 
9742342.342342 0.800127 
9732432.432432 0.800329 
9722522.522523 0.800532 
9712612.612613 0.800734 
9702702.702703 0.800936 
9692792.792793 0.801139 
9682882.882883 0.801341 
9672972.972973 0.801543 
9663063.063063 0.801746 
9653153.153153 0.801948 
9643243.243243 0.802151 
9633333.333333 0.802353 
9623423.423423 0.802556 
9613513.513514 0.802758 
9603603.603604 0.802961 
9593693.693694 0.803163 
9583783.783784 0.803366 
9573873.873874 0.803569 
9563963.963964 0.803771 
9554054.054054 0.803974 
9544144.144144 0.804177 
9534234.234234 0.804379 
9524324.324324 0.804582 
9514414.414414 0.804785 
9504504.504505 0.804988 
9494594.594595 0.805191 
9484684.684685 0.805394 
9474774.774775 0.805596 
9464864.864865 0.805799 
9454954.954955 0.806002 
9445045.045045 0.806205 
9435135.135135 0.806408 
9425225.225225 0.806611 
9415315.315315 0.806814 
9405405.405405 0.807018 
9395495.495495 0.807221 
9385585.585586 0.807424 
9375675.675676 0.807627 
9365765.765766 0.807830 
9355855.855856 0.808033 
9345945.945946 0.808237 
9336036.036036 0.808440 
9326126.126126 0.808643 
9316216.216216 0.808847 
9306306.306306 0.809050 
9296396.396396 0.809253 
9286486.486486 0.809457 
9276576.576577 0.809660 
9266666.666667 0.809864 
9256756.756757 0.810067 
9246846.846847 0.810271 
9236936.936937 0.810474 
9227027.027027 0.810678 
9217117.117117 0.810882 
9207207.207207 0.811085 
9197297.297297 0.811289 
9187387.387387 0.811493 
9177477.477477 0.811696 
9167567.567568 0.811900 
9157657.657658 0.812104 
9147747.747748 0.812308 
9137837.837838 0.812511 
9127927.927928 0.812715 
9118018.018018 0.812919 
9108108.108108 0.813123 
9098198.198198 0.813327 
9088288.288288 0.813531 
9078378.378378 0.813735 
9068468.468468 0.813939 
9058558.558559 0.814143 
9048648.648649 0.814347 
9038738.738739 0.814551 
9028828.828829 0.814755 
9018918.918919 0.814959 
9009009.009009 0.815164 
8999099.099099 0.815368 
8989189.189189 0.815572 
8979279.279279 0.815776 
8969369.369369 0.815981 
8959459.459459 0.816185 
8949549.549550 0.816389 
8939639.639640 0.816594 
8929729.729730 0.816798 
8919819.819820 0.817002 
8909909.909910 0.817207 
8900000.000000 0.817411 
8890090.090090 0.817616 
8880180.180180 0.817820 
8870270.270270 0.818025 
8860360.360360 0.818230 
8850450.450450 0.818434 
8840540.540541 0.818639 
8830630.630631 0.818844 
8820720.720721 0.819048 
8810810.810811 0.819253 
8800900.900901 0.819458 
8790990.990991 0.819663 
8781081.081081 0.819867 
8771171.171171 0.820072 
8761261.261261 0.820277 
8751351.351351 0.820482 
8741441.441441 0.820687 
8731531.531532 0.820892 
8721621.621622 0.821097 
8711711.711712 0.821302 
8701801.801802 0.821507 
8691891.891892 0.821712 
8681981.981982 0.821917 
8672072.072072 0.822122 
8662162.162162 0.822327 
8652252.252252 0.822532 
8642342.342342 0.822738 
8632432.432432 0.822943 
8622522.522523 0.823148 
8612612.612613 0.823353 
8602702.702703 0.823559 
8592792.792793 0.823764 
8582882.882883 0.823969 
8572972.972973 0.824175 
8563063.063063 0.824380 
8553153.153153 0.824586 
8543243.243243 0.824791 
8533333.333333 0.824997 
8523423.423423 0.825202 
8513513.513514 0.825408 
8503603.603604 0.825613 
8493693.693694 0.825819 
8483783.783784 0.826025 
8473873.873874 0.826230 
8463963.963964 0.826436 
8454054.054054 0.826642 
8444144.144144 0.826848 
8434234.234234 0.827053 
8424324.324324 0.827259 
8414414.414414 0.827465 
8404504.504505 0.827671 
8394594.594595 0.827877 
8384684.684685 0.828083 
8374774.774775 0.828289 
8364864.864865 0.828495 
8354954.954955 0.828701 
8345045.045045 0.828907 
8335135.135135 0.829113 
8325225.225225 0.829319 
8315315.315315 0.829525 
8305405.405405 0.829731 
8295495.495495 0.829937 
8285585.585586 0.830144 
8275675.675676 0.830350 
8265765.765766 0.830556 
8255855.855856 0.830762 
8245945.945946 0.830969 
8236036.036036 0.831175 
8226126.126126 0.831381 
8216216.216216 0.831588 
8206306.306306 0.831794 
8196396.396396 0.832001 
8186486.486486 0.832207 
8176576.576577 0.832414 
8166666.666667 0.832620 
8156756.756757 0.832827 
8146846.846847 0.833034 
8136936.936937 0.833240 
8127027.027027 0.833447 
8117117.117117 0.833654 
8107207.207207 0.833860 
8097297.297297 0.834067 
8087387.387387 0.834274 
8077477.477477 0.834481 
8067567.567568 0.834688 
8057657.657658 0.834894 
8047747.747748 0.835101 
8037837.837838 0.835308 
8027927.927928 0.835515 
8018018.018018 0.835722 
8008108.108108 0.835929 
7998198.198198 0.836136 
7988288.288288 0.836343 
7978378.378378 0.836550 
7968468.468468 0.836758 
7958558.558559 0.836965 
7948648.648649 0.837172 
7938738.738739 0.837379 
7928828.828829 0.837586 
7918918.918919 0.837794 
7909009.009009 0.838001 
7899099.099099 0.838208 
7889189.189189 0.838416 
7879279.279279 0.838623 
7869369.369369 0.838830 
7859459.459459 0.839038 
7849549.549550 0.839245 
7839639.639640 0.839453 
7829729.729730 0.839660 
7819819.819820 0.839868 
7809909.909910 0.840076 
7800000.000000 0.840283 
7790090.090090 0.840491 
7780180.180180 0.840699 
7770270.270270 0.840906 
7760360.360360 0.841114 
7750450.450450 0.841322 
7740540.540541 0.841530 
7730630.630631 0.841737 
7720720.720721 0.841945 
7710810.810811 0.842153 
7700900.900901 0.842361 
7690990.990991 0.842569 
7681081.081081 0.842777 
7671171.171171 0.842985 
7661261.261261 0.843193 
7651351.351351 0.843401 
7641441.441441 0.843609 
7631531.531532 0.843817 
7621621.621622 0.844025 
7611711.711712 0.844234 
7601801.801802 0.844442 
7591891.891892 0.844650 
7581981.981982 0.844858 
7572072.072072 0.845067 
7562162.162162 0.845275 
7552252.252252 0.845483 
7542342.342342 0.845692 
7532432.432432 0.845900 
7522522.522523 0.846109 
7512612.612613 0.846317 
7502702.702703 0.846526 
7492792.792793 0.846734 
7482882.882883 0.846943 
7472972.972973 0.847151 
7463063.063063 0.847360 
7453153.153153 0.847569 
7443243.243243 0.847777 
7433333.333333 0.847986 
7423423.423423 0.848195 
7413513.513514 0.848403 
7403603.603604 0.848612 
7393693.693694 0.848821 
7383783.783784 0.849030 
7373873.873874 0.849239 
7363963.963964 0.849448 
7354054.054054 0.849657 
7344144.144144 0.849866 
7334234.234234 0.850075 
7324324.324324 0.850284 
7314414.414414 0.850493 
7304504.504505 0.850702 
7294594.594595 0.850911 
7284684.684685 0.851120 
7274774.774775 0.851329 
7264864.864865 0.851539 
7254954.954955 0.851748 
7245045.045045 0.851957 
7235135.135135 0.852166 
7225225.225225 0.852376 
7215315.315315 0.852585 
7205405.405405 0.852795 
7195495.495495 0.853004 
7185585.585586 0.853213 
7175675.675676 0.853423 
7165765.765766 0.853632 
7155855.855856 0.853842 
7145945.945946 0.854052 
7136036.036036 0.854261 
7126126.126126 0.854471 
7116216.216216 0.854680 
7106306.306306 0.854890 
7096396.396396 0.855100 
7086486.486486 0.855310 
7076576.576577 0.855519 
7066666.666667 0.855729 
7056756.756757 0.855939 
7046846.846847 0.856149 
7036936.936937 0.856359 
7027027.027027 0.856569 
7017117.117117 0.856779 
7007207.207207 0.856989 
6997297.297297 0.857199 
6987387.387387 0.857409 
6977477.477477 0.857619 
6967567.567568 0.857829 
6957657.657658 0.858039 
6947747.747748 0.858249 
6937837.837838 0.858460 
6927927.927928 0.858670 
6918018.018018 0.858880 
6908108.108108 0.859091 
6898198.198198 0.859301 
6888288.288288 0.859511 
6878378.378378 0.859722 
6868468.468468 0.859932 
6858558.558559 0.860142 
6848648.648649 0.860353 
6838738.738739 0.860563 
6828828.828829 0.860774 
6818918.918919 0.860985 
6809009.009009 0.861195 
6799099.099099 0.861406 
6789189.189189 0.861617 
6779279.279279 0.861827 
6769369.369369 0.862038 
6759459.459459 0.862249 
6749549.549550 0.862460 
6739639.639640 0.862670 
6729729.729730 0.862881 
6719819.819820 0.863092 
6709909.909910 0.863303 
6700000.000000 0.863514 
6690090.090090 0.863725 
6680180.180180 0.863936 
6670270.270270 0.864147 
6660360.360360 0.864358 
6650450.450450 0.864569 
6640540.540541 0.864780 
6630630.630631 0.864991 
6620720.720721 0.865203 
6610810.810811 0.865414 
6600900.900901 0.865625 
6590990.990991 0.865836 
6581081.081081 0.866048 
6571171.171171 0.866259 
6561261.261261 0.866470 
6551351.351351 0.866682 
6541441.441441 0.866893 
6531531.531532 0.867105 
6521621.621622 0.867316 
6511711.711712 0.867528 
6501801.801802 0.867739 
6491891.891892 0.867951 
6481981.981982 0.868163 
6472072.072072 0.868374 
6462162.162162 0.868586 
6452252.252252 0.868798 
6442342.342342 0.869009 
6432432.432432 0.869221 
6422522.522523 0.869433 
6412612.612613 0.869645 
6402702.702703 0.869857 
6392792.792793 0.870069 
6382882.882883 0.870281 
6372972.972973 0.870492 
6363063.063063 0.870704 
6353153.153153 0.870917 
6343243.243243 0.871129 
6333333.333333 0.871341 
6323423.423423 0.871553 
6313513.513514 0.871765 
6303603.603604 0.871977 
6293693.693694 0.872189 
6283783.783784 0.872402 
6273873.873874 0.872614 
6263963.963964 0.872826 
6254054.054054 0.873039 
6244144.144144 0.873251 
6234234.234234 0.873463 
6224324.324324 0.873676 
6214414.414414 0.873888 
6204504.504505 0.874101 
6194594.594595 0.874313 
6184684.684685 0.874526 
6174774.774775 0.874738 
6164864.864865 0.874951 
6154954.954955 0.875164 
6145045.045045 0.875376 
6135135.135135 0.875589 
6125225.225225 0.875802 
6115315.315315 0.876015 
6105405.405405 0.876227 
6095495.495495 0.876440 
6085585.585586 0.876653 
6075675.675676 0.876866 
6065765.765766 0.877079 
6055855.855856 0.877292 
6045945.945946 0.877505 
6036036.036036 0.877718 
6026126.126126 0.877931 
6016216.216216 0.878144 
6006306.306306 0.878357 
5996396.396396 0.878570 
5986486.486486 0.878784 
5976576.576577 0.878997 
5966666.666667 0.879210 
5956756.756757 0.879423 
5946846.846847 0.879637 
5936936.936937 0.879850 
5927027.027027 0.880063 
5917117.117117 0.880277 
5907207.207207 0.880490 
5897297.297297 0.880704 
5887387.387387 0.880917 
5877477.477477 0.881131 
5867567.567568 0.881344 
5857657.657658 0.881558 
5847747.747748 0.881772 
5837837.837838 0.881985 
5827927.927928 0.882199 
5818018.018018 0.882413 
5808108.108108 0.882627 
5798198.198198 0.882840 
5788288.288288 0.883054 
5778378.378378 0.883268 
5768468.468468 0.883482 
5758558.558559 0.883696 
5748648.648649 0.883910 
5738738.738739 0.884124 
5728828.828829 0.884338 
5718918.918919 0.884552 
5709009.009009 0.884766 
5699099.099099 0.884980 
5689189.189189 0.885194 
5679279.279279 0.885408 
5669369.369369 0.885623 
5659459.459459 0.885837 
5649549.549550 0.886051 
5639639.639640 0.886266 
5629729.729730 0.886480 
5619819.819820 0.886694 
5609909.909910 0.886909 
5600000.000000 0.887123 
5590090.090090 0.887338 
5580180.180180 0.887552 
5570270.270270 0.887767 
5560360.360360 0.887981 
5550450.450450 0.888196 
5540540.540541 0.888410 
5530630.630631 0.888625 
5520720.720721 0.888840 
5510810.810811 0.889055 
5500900.900901 0.889269 
5490990.990991 0.889484 
5481081.081081 0.889699 
5471171.171171 0.889914 
5461261.261261 0.890129 
5451351.351351 0.890344 
5441441.441441 0.890559 
5431531.531532 0.890774 
5421621.621622 0.890989 
5411711.711712 0.891204 
5401801.801802 0.891419 
5391891.891892 0.891634 
5381981.981982 0.891849 
5372072.072072 0.892064 
5362162.162162 0.892279 
5352252.252252 0.892495 
5342342.342342 0.892710 
5332432.432432 0.892925 
5322522.522523 0.893141 
5312612.612613 0.893356 
5302702.702703 0.893571 
5292792.792793 0.893787 
5282882.882883 0.894002 
5272972.972973 0.894218 
5263063.063063 0.894433 
5253153.153153 0.894649 
5243243.243243 0.894865 
5233333.333333 0.895080 
5223423.423423 0.895296 
5213513.513514 0.895512 
5203603.603604 0.895727 
5193693.693694 0.895943 
5183783.783784 0.896159 
5173873.873874 0.896375 
5163963.963964 0.896591 
5154054.054054 0.896807 
5144144.144144 0.897023 
5134234.234234 0.897239 
5124324.324324 0.897455 
5114414.414414 0.897671 
5104504.504505 0.897887 
5094594.594595 0.898103 
5084684.684685 0.898319 
5074774.774775 0.898535 
5064864.864865 0.898751 
5054954.954955 0.898968 
5045045.045045 0.899184 
5035135.135135 0.899400 
5025225.225225 0.899616 
5015315.315315 0.899833 
5005405.405405 0.900049 
4995495.495495 0.900266 
4985585.585586 0.900482 
4975675.675676 0.900699 
4965765.765766 0.900915 
4955855.855856 0.901132 
4945945.945946 0.901348 
4936036.036036 0.901565 
4926126.126126 0.901782 
4916216.216216 0.901998 
4906306.306306 0.902215 
4896396.396396 0.902432 
4886486.486486 0.902649 
4876576.576577 0.902865 
4866666.666667 0.903082 
4856756.756757 0.903299 
4846846.846847 0.903516 
4836936.936937 0.903733 
4827027.027027 0.903950 
4817117.117117 0.904167 
4807207.207207 0.904384 
4797297.297297 0.904601 
4787387.387387 0.904818 
4777477.477477 0.905036 
4767567.567568 0.905253 
4757657.657658 0.905470 
4747747.747748 0.905687 
4737837.837838 0.905905 
4727927.927928 0.906122 
4718018.018018 0.906339 
4708108.108108 0.906557 
4698198.198198 0.906774 
4688288.288288 0.906992 
4678378.378378 0.907209 
4668468.468468 0.907427 
4658558.558559 0.907644 
4648648.648649 0.907862 
4638738.738739 0.908080 
4628828.828829 0.908297 
4618918.918919 0.908515 
4609009.009009 0.908733 
4599099.099099 0.908950 
4589189.189189 0.909168 
4579279.279279 0.909386 
4569369.369369 0.909604 
4559459.459459 0.909822 
4549549.549550 0.910040 
4539639.639640 0.910258 
4529729.729730 0.910476 
4519819.819820 0.910694 
4509909.909910 0.910912 
4500000.000000 0.911130 
4490090.090090 0.911348 
4480180.180180 0.911566 
4470270.270270 0.911785 
4460360.360360 0.912003 
4450450.450450 0.912221 
4440540.540541 0.912439 
4430630.630631 0.912658 
4420720.720721 0.912876 
4410810.810811 0.913095 
4400900.900901 0.913313 
4390990.990991 0.913532 
4381081.081081 0.913750 
4371171.171171 0.913969 
4361261.261261 0.914187 
4351351.351351 0.914406 
4341441.441441 0.914624 
4331531.531532 0.914843 
4321621.621622 0.915062 
4311711.711712 0.915281 
4301801.801802 0.915499 
4291891.891892 0.915718 
4281981.981982 0.915937 
4272072.072072 0.916156 
4262162.162162 0.916375 
4252252.252252 0.916594 
4242342.342342 0.916813 
4232432.432432 0.917032 
4222522.522523 0.917251 
4212612.612613 0.917470 
4202702.702703 0.917689 
4192792.792793 0.917908 
4182882.882883 0.918128 
4172972.972973 0.918347 
4163063.063063 0.918566 
4153153.153153 0.918785 
4143243.243243 0.919005 
4133333.333333 0.919224 
4123423.423423 0.919443 
4113513.513514 0.919663 
4103603.603604 0.919882 
4093693.693694 0.920102 
4083783.783784 0.920321 
4073873.873874 0.920541 
4063963.963964 0.920761 
4054054.054054 0.920980 
4044144.144144 0.921200 
4034234.234234 0.921420 
4024324.324324 0.921639 
4014414.414414 0.921859 
4004504.504505 0.922079 
3994594.594595 0.922299 
3984684.684685 0.922519 
3974774.774775 0.922739 
3964864.864865 0.922959 
3954954.954955 0.923179 
3945045.045045 0.923399 
3935135.135135 0.923619 
3925225.225225 0.923839 
3915315.315315 0.924059 
3905405.405405 0.924279 
3895495.495495 0.924499 
3885585.585586 0.924720 
3875675.675676 0.924940 
3865765.765766 0.925160 
3855855.855856 0.925381 
3845945.945946 0.925601 
3836036.036036 0.925821 
3826126.126126 0.926042 
3816216.216216 0.926262 
3806306.306306 0.926483 
3796396.396396 0.926703 
3786486.486486 0.926924 
3776576.576577 0.927145 
3766666.666667 0.927365 
3756756.756757 0.927586 
3746846.846847 0.927807 
3736936.936937 0.928027 
3727027.027027 0.928248 
3717117.117117 0.928469 
3707207.207207 0.928690 
3697297.297297 0.928911 
3687387.387387 0.929132 
3677477.477477 0.929353 
3667567.567568 0.929574 
3657657.657658 0.929795 
3647747.747748 0.930016 
3637837.837838 0.930237 
3627927.927928 0.930458 
3618018.018018 0.930679 
3608108.108108 0.930900 
3598198.198198 0.931122 
3588288.288288 0.931343 
3578378.378378 0.931564 
3568468.468468 0.931786 
3558558.558559 0.932007 
3548648.648649 0.932228 
3538738.738739 0.932450 
3528828.828829 0.932671 
3518918.918919 0.932893 
3509009.009009 0.933114 
3499099.099099 0.933336 
3489189.189189 0.933558 
3479279.279279 0.933779 
3469369.369369 0.934001 
3459459.459459 0.934223 
3449549.549550 0.934445 
3439639.639640 0.934666 
3429729.729730 0.934888 
3419819.819820 0.935110 
3409909.909910 0.935332 
3400000.000000 0.935554 
3390090.090090 0.935776 
3380180.180180 0.935998 
3370270.270270 0.936220 
3360360.360360 0.936442 
3350450.450450 0.936664 
3340540.540541 0.936887 
3330630.630631 0.937109 
3320720.720721 0.937331 
3310810.810811 0.937553 
3300900.900901 0.937776 
3290990.990991 0.937998 
3281081.081081 0.938220 
3271171.171171 0.938443 
3261261.261261 0.938665 
3251351.351351 0.938888 
3241441.441441 0.939110 
3231531.531532 0.939333 
3221621.621622 0.939555 
3211711.711712 0.939778 
3201801.801802 0.940001 
3191891.891892 0.940223 
3181981.981982 0.940446 
3172072.072072 0.940669 
3162162.162162 0.940892 
3152252.252252 0.941114 
3142342.342342 0.941337 
3132432.432432 0.941560 
3122522.522523 0.941783 
3112612.612613 0.942006 
3102702.702703 0.942229 
3092792.792793 0.942452 
3082882.882883 0.942675 
3072972.972973 0.942899 
3063063.063063 0.943122 
3053153.153153 0.943345 
3043243.243243 0.943568 
3033333.333333 0.943791 
3023423.423423 0.944015 
3013513.513514 0.944238 
3003603.603604 0.944461 
2993693.693694 0.944685 
2983783.783784 0.944908 
2973873.873874 0.945132 
2963963.963964 0.945355 
2954054.054054 0.945579 
2944144.144144 0.945802 
2934234.234234 0.946026 
2924324.324324 0.946250 
2914414.414414 0.946473 
2904504.504505 0.946697 
2894594.594595 0.946921 
2884684.684685 0.947145 
2874774.774775 0.947369 
2864864.864865 0.947593 
2854954.954955 0.947816 
2845045.045045 0.948040 
2835135.135135 0.948264 
2825225.225225 0.948488 
2815315.315315 0.948713 
2805405.405405 0.948937 
2795495.495495 0.949161 
2785585.585586 0.949385 
2775675.675676 0.949609 
2765765.765766 0.949833 
2755855.855856 0.950058 
2745945.945946 0.950282 
2736036.036036 0.950506 
2726126.126126 0.950731 
2716216.216216 0.950955 
2706306.306306 0.951180 
2696396.396396 0.951404 
2686486.486486 0.951629 
2676576.576577 0.951853 
2666666.666667 0.952078 
2656756.756757 0.952303 
2646846.846847 0.952527 
2636936.936937 0.952752 
2627027.027027 0.952977 
2617117.117117 0.953202 
2607207.207207 0.953426 
2597297.297297 0.953651 
2587387.387387 0.953876 
2577477.477477 0.954101 
2567567.567568 0.954326 
2557657.657658 0.954551 
2547747.747748 0.954776 
2537837.837838 0.955001 
2527927.927928 0.955226 
2518018.018018 0.955452 
2508108.108108 0.955677 
2498198.198198 0.955902 
2488288.288288 0.956127 
2478378.378378 0.956353 
2468468.468468 0.956578 
2458558.558559 0.956803 
2448648.648649 0.957029 
2438738.738739 0.957254 
2428828.828829 0.957480 
2418918.918919 0.957705 
2409009.009009 0.957931 
2399099.099099 0.958156 
2389189.189189 0.958382 
2379279.279279 0.958608 
2369369.369369 0.958833 
2359459.459459 0.959059 
2349549.549550 0.959285 
2339639.639640 0.959511 
2329729.729730 0.959737 
2319819.819820 0.959962 
2309909.909910 0.960188 
2300000.000000 0.960414 
2290090.090090 0.960640 
2280180.180180 0.960866 
2270270.270270 0.961093 
2260360.360360 0.961319 
2250450.450450 0.961545 
2240540.540541 0.961771 
2230630.630631 0.961997 
2220720.720721 0.962224 
2210810.810811 0.962450 
2200900.900901 0.962676 
2190990.990991 0.962903 
2181081.081081 0.963129 
2171171.171171 0.963355 
2161261.261261 0.963582 
2151351.351351 0.963808 
2141441.441441 0.964035 
2131531.531532 0.964262 
2121621.621622 0.964488 
2111711.711712 0.964715 
2101801.801802 0.964942 
2091891.891892 0.965168 
2081981.981982 0.965395 
2072072.072072 0.965622 
2062162.162162 0.965849 
2052252.252252 0.966076 
2042342.342342 0.966303 
2032432.432432 0.966530 
2022522.522523 0.966757 
2012612.612613 0.966984 
2002702.702703 0.967211 
1992792.792793 0.967438 
1982882.882883 0.967665 
1972972.972973 0.967892 
1963063.063063 0.968120 
1953153.153153 0.968347 
1943243.243243 0.968574 
1933333.333333 0.968802 
1923423.423423 0.969029 
1913513.513514 0.969256 
1903603.603604 0.969484 
1893693.693694 0.969711 
1883783.783784 0.969939 
1873873.873874 0.970166 
1863963.963964 0.970394 
1854054.054054 0.970622 
1844144.144144 0.970849 
1834234.234234 0.971077 
1824324.324324 0.971305 
1814414.414414 0.971533 
1804504.504505 0.971760 
1794594.594595 0.971988 
1784684.684685 0.972216 
1774774.774775 0.972444 
1764864.864865 0.972672 
1754954.954955 0.972900 
1745045.045045 0.973128 
1735135.135135 0.973356 
1725225.225225 0.973585 
1715315.315315 0.973813 
1705405.405405 0.974041 
1695495.495495 0.974269 
1685585.585586 0.974497 
1675675.675676 0.974726 
1665765.765766 0.974954 
1655855.855856 0.975183 
1645945.945946 0.975411 
1636036.036036 0.975640 
1626126.126126 0.975868 
1616216.216216 0.976097 
1606306.306306 0.976325 
1596396.396396 0.976554 
1586486.486486 0.976782 
1576576.576577 0.977011 
1566666.666667 0.977240 
1556756.756757 0.977469 
1546846.846847 0.977698 
1536936.936937 0.977926 
1527027.027027 0.978155 
1517117.117117 0.978384 
1507207.207207 0.978613 
1497297.297297 0.978842 
1487387.387387 0.979071 
1477477.477477 0.979300 
1467567.567568 0.979530 
1457657.657658 0.979759 
1447747.747748 0.979988 
1437837.837838 0.980217 
1427927.927928 0.980446 
1418018.018018 0.980676 
1408108.108108 0.980905 
1398198.198198 0.981135 
1388288.288288 0.981364 
1378378.378378 0.981593 
1368468.468468 0.981823 
1358558.558559 0.982052 
1348648.648649 0.982282 
1338738.738739 0.982512 
1328828.828829 0.982741 
1318918.918919 0.982971 
1309009.009009 0.983201 
1299099.099099 0.983431 
1289189.189189 0.983660 
1279279.279279 0.983890 
1269369.369369 0.984120 
1259459.459459 0.984350 
1249549.549550 0.984580 
1239639.639640 0.984810 
1229729.729730 0.985040 
1219819.819820 0.985270 
1209909.909910 0.985500 
1200000.000000 0.985730 
1190090.090090 0.985961 
1180180.180180 0.986191 
1170270.270270 0.986421 
1160360.360360 0.986652 
1150450.450450 0.986882 
1140540.540541 0.987112 
1130630.630631 0.987343 
1120720.720721 0.987573 
1110810.810811 0.987804 
1100900.900901 0.988034 
1090990.990991 0.988265 
1081081.081081 0.988495 
1071171.171171 0.988726 
1061261.261261 0.988957 
1051351.351351 0.989188 
1041441.441441 0.989418 
1031531.531532 0.989649 
1021621.621622 0.989880 
1011711.711712 0.990111 
1001801.801802 0.990342 
991891.891892 0.990573 
981981.981982 0.990804 
972072.072072 0.991035 
962162.162162 0.991266 
952252.252252 0.991497 
942342.342342 0.991728 
932432.432432 0.991960 
922522.522523 0.992191 
912612.612613 0.992422 
902702.702703 0.992653 
892792.792793 0.992885 
882882.882883 0.993116 
872972.972973 0.993348 
863063.063063 0.993579 
853153.153153 0.993811 
843243.243243 0.994042 
833333.333333 0.994274 
823423.423423 0.994505 
813513.513514 0.994737 
803603.603604 0.994969 
793693.693694 0.995201 
783783.783784 0.995432 
773873.873874 0.995664 
763963.963964 0.995896 
754054.054054 0.996128 
744144.144144 0.996360 
734234.234234 0.996592 
724324.324324 0.996824 
714414.414414 0.997056 
704504.504505 0.997288 
694594.594595 0.997520 
684684.684685 0.997753 
674774.774775 0.997985 
664864.864865 0.998217 
654954.954955 0.998449 
645045.045045 0.998682 
635135.135135 0.998914 
625225.225225 0.999147 
615315.315315 0.999379 
605405.405405 0.999612 
595495.495495 0.999844 
595495.495495 0.995318 
595495.495495 0.995318 
595495.495495 0.990742 
605405.405405 0.977268 
615315.315315 0.964176 
625225.225225 0.951449 
635135.135135 0.939074 
645045.045045 0.927036 
654954.954955 0.915321 
664864.864865 0.903916 
674774.774775 0.892809 
684684.684685 0.881989 
694594.594595 0.871445 
704504.504505 0.861166 
714414.414414 0.851143 
724324.324324 0.841365 
734234.234234 0.831825 
744144.144144 0.822514 
754054.054054 0.813423 
763963.963964 0.804544 
773873.873874 0.795871 
783783.783784 0.787397 
793693.693694 0.779114 
803603.603604 0.771017 
813513.513514 0.763098 
823423.423423 0.755353 
833333.333333 0.747776 
843243.243243 0.740361 
853153.153153 0.733103 
863063.063063 0.725997 
872972.972973 0.719038 
882882.882883 0.712223 
892792.792793 0.705546 
902702.702703 0.699004 
912612.612613 0.692592 
922522.522523 0.686306 
932432.432432 0.680143 
942342.342342 0.674100 
952252.252252 0.668173 
962162.162162 0.662358 
972072.072072 0.656652 
981981.981982 0.651053 
991891.891892 0.645558 
1001801.801802 0.640163 
1011711.711712 0.634865 
1021621.621622 0.629663 
1031531.531532 0.624554 
1041441.441441 0.619535 
1051351.351351 0.614604 
1061261.261261 0.609759 
1071171.171171 0.604997 
1081081.081081 0.600316 
1090990.990991 0.595714 
1100900.900901 0.591190 
1110810.810811 0.586741 
1120720.720721 0.582365 
1130630.630631 0.578062 
1140540.540541 0.573828 
1150450.450450 0.569662 
1160360.360360 0.565563 
1170270.270270 0.561529 
1180180.180180 0.557558 
1190090.090090 0.553650 
1200000.000000 0.549802 
1209909.909910 0.546013 
1219819.819820 0.542282 
1229729.729730 0.538608 
1239639.639640 0.534988 
1249549.549550 0.531423 
1259459.459459 0.527911 
1269369.369369 0.524451 
1279279.279279 0.521041 
1289189.189189 0.517680 
1299099.099099 0.514368 
1309009.009009 0.511103 
1318918.918919 0.507885 
1328828.828829 0.504712 
1338738.738739 0.501583 
1348648.648649 0.498498 
1358558.558559 0.495456 
1368468.468468 0.492455 
1378378.378378 0.489495 
1388288.288288 0.486575 
1398198.198198 0.483695 
1408108.108108 0.480853 
1418018.018018 0.478049 
1427927.927928 0.475281 
1437837.837838 0.472550 
1447747.747748 0.469855 
1457657.657658 0.467194 
1467567.567568 0.464568 
1477477.477477 0.461975 
1487387.387387 0.459415 
1497297.297297 0.456888 
1507207.207207 0.454392 
1517117.117117 0.451927 
1527027.027027 0.449493 
1536936.936937 0.447089 
1546846.846847 0.444714 
1556756.756757 0.442368 
1566666.666667 0.440050 
1576576.576577 0.437761 
1586486.486486 0.435498 
1596396.396396 0.433263 
1606306.306306 0.431054 
1616216.216216 0.428871 
1626126.126126 0.426713 
1636036.036036 0.424581 
1645945.945946 0.422473 
1655855.855856 0.420389 
1665765.765766 0.418329 
1675675.675676 0.416293 
1685585.585586 0.414280 
1695495.495495 0.412289 
1705405.405405 0.410320 
1715315.315315 0.408374 
1725225.225225 0.406448 
1735135.135135 0.404544 
1745045.045045 0.402661 
1754954.954955 0.400799 
1764864.864865 0.398956 
1774774.774775 0.397133 
1784684.684685 0.395330 
1794594.594595 0.393546 
1804504.504505 0.391781 
1814414.414414 0.390035 
1824324.324324 0.388307 
1834234.234234 0.386597 
1844144.144144 0.384904 
1854054.054054 0.383229 
1863963.963964 0.381572 
1873873.873874 0.379931 
1883783.783784 0.378307 
1893693.693694 0.376700 
1903603.603604 0.375109 
1913513.513514 0.373533 
1923423.423423 0.371974 
1933333.333333 0.370430 
1943243.243243 0.368901 
1953153.153153 0.367387 
1963063.063063 0.365888 
1972972.972973 0.364404 
1982882.882883 0.362934 
1992792.792793 0.361478 
2002702.702703 0.360037 
2012612.612613 0.358609 
2022522.522523 0.357194 
2032432.432432 0.355794 
2042342.342342 0.354406 
2052252.252252 0.353031 
2062162.162162 0.351670 
2072072.072072 0.350321 
2081981.981982 0.348984 
2091891.891892 0.347660 
2101801.801802 0.346348 
2111711.711712 0.345048 
2121621.621622 0.343760 
2131531.531532 0.342483 
2141441.441441 0.341218 
2151351.351351 0.339965 
2161261.261261 0.338722 
2171171.171171 0.337491 
2181081.081081 0.336271 
2190990.990991 0.335061 
2200900.900901 0.333862 
2210810.810811 0.332674 
2220720.720721 0.331496 
2230630.630631 0.330328 
2240540.540541 0.329170 
2250450.450450 0.328023 
2260360.360360 0.326885 
2270270.270270 0.325757 
2280180.180180 0.324638 
2290090.090090 0.323529 
2300000.000000 0.322430 
2309909.909910 0.321339 
2319819.819820 0.320258 
2329729.729730 0.319186 
2339639.639640 0.318123 
2349549.549550 0.317068 
2359459.459459 0.316023 
2369369.369369 0.314986 
2379279.279279 0.313957 
2389189.189189 0.312937 
2399099.099099 0.311925 
2409009.009009 0.310921 
2418918.918919 0.309925 
2428828.828829 0.308938 
2438738.738739 0.307958 
2448648.648649 0.306986 
2458558.558559 0.306022 
2468468.468468 0.305065 
2478378.378378 0.304116 
2488288.288288 0.303175 
2498198.198198 0.302240 
2508108.108108 0.301313 
2518018.018018 0.300394 
2527927.927928 0.299481 
2537837.837838 0.298576 
2547747.747748 0.297677 
2557657.657658 0.296785 
2567567.567568 0.295900 
2577477.477477 0.295022 
2587387.387387 0.294151 
2597297.297297 0.293286 
2607207.207207 0.292427 
2617117.117117 0.291575 
2627027.027027 0.290730 
2636936.936937 0.289890 
2646846.846847 0.289057 
2656756.756757 0.288230 
2666666.666667 0.287409 
2676576.576577 0.286595 
2686486.486486 0.285786 
2696396.396396 0.284983 
2706306.306306 0.284186 
2716216.216216 0.283394 
2726126.126126 0.282609 
2736036.036036 0.281829 
2745945.945946 0.281054 
2755855.855856 0.280285 
2765765.765766 0.279522 
2775675.675676 0.278764 
2785585.585586 0.278012 
2795495.495495 0.277264 
2805405.405405 0.276522 
2815315.315315 0.275786 
2825225.225225 0.275054 
2835135.135135 0.274327 
2845045.045045 0.273606 
2854954.954955 0.272889 
2864864.864865 0.272178 
2874774.774775 0.271471 
2884684.684685 0.270769 
2894594.594595 0.270072 
2904504.504505 0.269380 
2914414.414414 0.268692 
2924324.324324 0.268009 
2934234.234234 0.267331 
2944144.144144 0.266657 
2954054.054054 0.265988 
2963963.963964 0.265323 
2973873.873874 0.264663 
2983783.783784 0.264007 
2993693.693694 0.263356 
3003603.603604 0.262708 
3013513.513514 0.262065 
3023423.423423 0.261427 
3033333.333333 0.260792 
3043243.243243 0.260162 
3053153.153153 0.259535 
3063063.063063 0.258913 
3072972.972973 0.258295 
3082882.882883 0.257680 
3092792.792793 0.257070 
3102702.702703 0.256464 
3112612.612613 0.255861 
3122522.522523 0.255263 
3132432.432432 0.254668 
3142342.342342 0.254077 
3152252.252252 0.253489 
3162162.162162 0.252906 
3172072.072072 0.252326 
3181981.981982 0.251749 
3191891.891892 0.251177 
3201801.801802 0.250608 
3211711.711712 0.250042 
3221621.621622 0.249480 
3231531.531532 0.248921 
3241441.441441 0.248366 
3251351.351351 0.247814 
3261261.261261 0.247266 
3271171.171171 0.246721 
3281081.081081 0.246179 
3290990.990991 0.245641 
3300900.900901 0.245106 
3310810.810811 0.244574 
3320720.720721 0.244045 
3330630.630631 0.243520 
3340540.540541 0.242997 
3350450.450450 0.242478 
3360360.360360 0.241962 
3370270.270270 0.241449 
3380180.180180 0.240939 
3390090.090090 0.240432 
3400000.000000 0.239928 
3409909.909910 0.239427 
3419819.819820 0.238929 
3429729.729730 0.238434 
3439639.639640 0.237941 
3449549.549550 0.237452 
3459459.459459 0.236966 
3469369.369369 0.236482 
3479279.279279 0.236001 
3489189.189189 0.235523 
3499099.099099 0.235047 
3509009.009009 0.234575 
3518918.918919 0.234105 
3528828.828829 0.233638 
3538738.738739 0.233173 
3548648.648649 0.232711 
3558558.558559 0.232252 
3568468.468468 0.231795 
3578378.378378 0.231341 
3588288.288288 0.230889 
3598198.198198 0.230440 
3608108.108108 0.229994 
3618018.018018 0.229550 
3627927.927928 0.229108 
3637837.837838 0.228669 
3647747.747748 0.228233 
3657657.657658 0.227798 
3667567.567568 0.227367 
3677477.477477 0.226937 
3687387.387387 0.226510 
3697297.297297 0.226085 
3707207.207207 0.225663 
3717117.117117 0.225243 
3727027.027027 0.224825 
3736936.936937 0.224409 
3746846.846847 0.223996 
3756756.756757 0.223585 
3766666.666667 0.223176 
3776576.576577 0.222770 
3786486.486486 0.222365 
3796396.396396 0.221963 
3806306.306306 0.221563 
3816216.216216 0.221165 
3826126.126126 0.220769 
3836036.036036 0.220375 
3845945.945946 0.219984 
3855855.855856 0.219594 
3865765.765766 0.219206 
3875675.675676 0.218821 
3885585.585586 0.218437 
3895495.495495 0.218056 
3905405.405405 0.217676 
3915315.315315 0.217299 
3925225.225225 0.216923 
3935135.135135 0.216550 
3945045.045045 0.216178 
3954954.954955 0.215809 
3964864.864865 0.215441 
3974774.774775 0.215075 
3984684.684685 0.214711 
3994594.594595 0.214349 
4004504.504505 0.213988 
4014414.414414 0.213630 
4024324.324324 0.213273 
4034234.234234 0.212918 
4044144.144144 0.212565 
4054054.054054 0.212214 
4063963.963964 0.211865 
4073873.873874 0.211517 
4083783.783784 0.211171 
4093693.693694 0.210827 
4103603.603604 0.210484 
4113513.513514 0.210144 
4123423.423423 0.209805 
4133333.333333 0.209467 
4143243.243243 0.209132 
4153153.153153 0.208798 
4163063.063063 0.208465 
4172972.972973 0.208134 
4182882.882883 0.207805 
4192792.792793 0.207478 
4202702.702703 0.207152 
4212612.612613 0.206828 
4222522.522523 0.206505 
4232432.432432 0.206184 
4242342.342342 0.205864 
4252252.252252 0.205546 
4262162.162162 0.205230 
4272072.072072 0.204915 
4281981.981982 0.204602 
4291891.891892 0.204290 
4301801.801802 0.203980 
4311711.711712 0.203671 
4321621.621622 0.203363 
4331531.531532 0.203057 
4341441.441441 0.202753 
4351351.351351 0.202450 
4361261.261261 0.202148 
4371171.171171 0.201848 
4381081.081081 0.201550 
4390990.990991 0.201252 
4400900.900901 0.200956 
4410810.810811 0.200662 
4420720.720721 0.200369 
4430630.630631 0.200077 
4440540.540541 0.199787 
4450450.450450 0.199498 
4460360.360360 0.199210 
4470270.270270 0.198924 
4480180.180180 0.198639 
4490090.090090 0.198355 
4500000.000000 0.198073 
4509909.909910 0.197792 
4519819.819820 0.197512 
4529729.729730 0.197234 
4539639.639640 0.196957 
4549549.549550 0.196681 
4559459.459459 0.196406 
4569369.369369 0.196133 
4579279.279279 0.195861 
4589189.189189 0.195590 
4599099.099099 0.195321 
4609009.009009 0.195052 
4618918.918919 0.194785 
4628828.828829 0.194519 
4638738.738739 0.194254 
4648648.648649 0.193991 
4658558.558559 0.193728 
4668468.468468 0.193467 
4678378.378378 0.193207 
4688288.288288 0.192949 
4698198.198198 0.192691 
4708108.108108 0.192434 
4718018.018018 0.192179 
4727927.927928 0.191925 
4737837.837838 0.191672 
4747747.747748 0.191420 
4757657.657658 0.191169 
4767567.567568 0.190919 
4777477.477477 0.190671 
4787387.387387 0.190423 
4797297.297297 0.190177 
4807207.207207 0.189931 
4817117.117117 0.189687 
4827027.027027 0.189444 
4836936.936937 0.189202 
4846846.846847 0.188961 
4856756.756757 0.188721 
4866666.666667 0.188482 
4876576.576577 0.188244 
4886486.486486 0.188007 
4896396.396396 0.187771 
4906306.306306 0.187536 
4916216.216216 0.187302 
4926126.126126 0.187069 
4936036.036036 0.186838 
4945945.945946 0.186607 
4955855.855856 0.186377 
4965765.765766 0.186148 
4975675.675676 0.185920 
4985585.585586 0.185693 
4995495.495495 0.185467 
5005405.405405 0.185242 
5015315.315315 0.185018 
5025225.225225 0.184795 
5035135.135135 0.184573 
5045045.045045 0.184352 
5054954.954955 0.184132 
5064864.864865 0.183913 
5074774.774775 0.183694 
5084684.684685 0.183477 
5094594.594595 0.183260 
5104504.504505 0.183045 
5114414.414414 0.182830 
5124324.324324 0.182616 
5134234.234234 0.182403 
5144144.144144 0.182191 
5154054.054054 0.181980 
5163963.963964 0.181770 
5173873.873874 0.181560 
5183783.783784 0.181352 
5193693.693694 0.181144 
5203603.603604 0.180937 
5213513.513514 0.180732 
5223423.423423 0.180526 
5233333.333333 0.180322 
5243243.243243 0.180119 
5253153.153153 0.179916 
5263063.063063 0.179714 
5272972.972973 0.179514 
5282882.882883 0.179313 
5292792.792793 0.179114 
5302702.702703 0.178916 
5312612.612613 0.178718 
5322522.522523 0.178521 
5332432.432432 0.178325 
5342342.342342 0.178130 
5352252.252252 0.177936 
5362162.162162 0.177742 
5372072.072072 0.177549 
5381981.981982 0.177357 
5391891.891892 0.177166 
5401801.801802 0.176975 
5411711.711712 0.176785 
5421621.621622 0.176596 
5431531.531532 0.176408 
5441441.441441 0.176220 
5451351.351351 0.176034 
5461261.261261 0.175848 
5471171.171171 0.175662 
5481081.081081 0.175478 
5490990.990991 0.175294 
5500900.900901 0.175111 
5510810.810811 0.174929 
5520720.720721 0.174747 
5530630.630631 0.174566 
5540540.540541 0.174386 
5550450.450450 0.174207 
5560360.360360 0.174028 
5570270.270270 0.173850 
5580180.180180 0.173672 
5590090.090090 0.173496 
5600000.000000 0.173320 
5609909.909910 0.173144 
5619819.819820 0.172970 
5629729.729730 0.172796 
5639639.639640 0.172623 
5649549.549550 0.172450 
5659459.459459 0.172278 
5669369.369369 0.172107 
5679279.279279 0.171937 
5689189.189189 0.171767 
5699099.099099 0.171597 
5709009.009009 0.171429 
5718918.918919 0.171261 
5728828.828829 0.171094 
5738738.738739 0.170927 
5748648.648649 0.170761 
5758558.558559 0.170596 
5768468.468468 0.170431 
5778378.378378 0.170267 
5788288.288288 0.170104 
5798198.198198 0.169941 
5808108.108108 0.169779 
5818018.018018 0.169617 
5827927.927928 0.169456 
5837837.837838 0.169296 
5847747.747748 0.169136 
5857657.657658 0.168977 
5867567.567568 0.168818 
5877477.477477 0.168661 
5887387.387387 0.168503 
5897297.297297 0.168347 
5907207.207207 0.168190 
5917117.117117 0.168035 
5927027.027027 0.167880 
5936936.936937 0.167726 
5946846.846847 0.167572 
5956756.756757 0.167419 
5966666.666667 0.167266 
5976576.576577 0.167114 
5986486.486486 0.166962 
5996396.396396 0.166812 
6006306.306306 0.166661 
6016216.216216 0.166511 
6026126.126126 0.166362 
6036036.036036 0.166214 
6045945.945946 0.166065 
6055855.855856 0.165918 
6065765.765766 0.165771 
6075675.675676 0.165624 
6085585.585586 0.165478 
6095495.495495 0.165333 
6105405.405405 0.165188 
6115315.315315 0.165044 
6125225.225225 0.164900 
6135135.135135 0.164757 
6145045.045045 0.164614 
6154954.954955 0.164472 
6164864.864865 0.164330 
6174774.774775 0.164189 
6184684.684685 0.164049 
6194594.594595 0.163909 
6204504.504505 0.163769 
6214414.414414 0.163630 
6224324.324324 0.163491 
6234234.234234 0.163353 
6244144.144144 0.163216 
6254054.054054 0.163079 
6263963.963964 0.162942 
6273873.873874 0.162806 
6283783.783784 0.162671 
6293693.693694 0.162536 
6303603.603604 0.162401 
6313513.513514 0.162267 
6323423.423423 0.162133 
6333333.333333 0.162000 
6343243.243243 0.161868 
6353153.153153 0.161735 
6363063.063063 0.161604 
6372972.972973 0.161472 
6382882.882883 0.161342 
6392792.792793 0.161212 
6402702.702703 0.161082 
6412612.612613 0.160952 
6422522.522523 0.160824 
6432432.432432 0.160695 
6442342.342342 0.160567 
6452252.252252 0.160440 
6462162.162162 0.160313 
6472072.072072 0.160186 
6481981.981982 0.160060 
6491891.891892 0.159934 
6501801.801802 0.159809 
6511711.711712 0.159684 
6521621.621622 0.159560 
6531531.531532 0.159436 
6541441.441441 0.159313 
6551351.351351 0.159190 
6561261.261261 0.159067 
6571171.171171 0.158945 
6581081.081081 0.158824 
6590990.990991 0.158702 
6600900.900901 0.158581 
6610810.810811 0.158461 
6620720.720721 0.158341 
6630630.630631 0.158222 
6640540.540541 0.158102 
6650450.450450 0.157984 
6660360.360360 0.157865 
6670270.270270 0.157748 
6680180.180180 0.157630 
6690090.090090 0.157513 
6700000.000000 0.157396 
6709909.909910 0.157280 
6719819.819820 0.157164 
6729729.729730 0.157049 
6739639.639640 0.156934 
6749549.549550 0.156819 
6759459.459459 0.156705 
6769369.369369 0.156591 
6779279.279279 0.156478 
6789189.189189 0.156365 
6799099.099099 0.156252 
6809009.009009 0.156140 
6818918.918919 0.156028 
6828828.828829 0.155917 
6838738.738739 0.155806 
6848648.648649 0.155695 
6858558.558559 0.155585 
6868468.468468 0.155475 
6878378.378378 0.155365 
6888288.288288 0.155256 
6898198.198198 0.155147 
6908108.108108 0.155039 
6918018.018018 0.154931 
6927927.927928 0.154823 
6937837.837838 0.154716 
6947747.747748 0.154609 
6957657.657658 0.154503 
6967567.567568 0.154396 
6977477.477477 0.154291 
6987387.387387 0.154185 
6997297.297297 0.154080 
7007207.207207 0.153975 
7017117.117117 0.153871 
7027027.027027 0.153767 
7036936.936937 0.153663 
7046846.846847 0.153560 
7056756.756757 0.153457 
7066666.666667 0.153355 
7076576.576577 0.153252 
7086486.486486 0.153151 
7096396.396396 0.153049 
7106306.306306 0.152948 
7116216.216216 0.152847 
7126126.126126 0.152747 
7136036.036036 0.152646 
7145945.945946 0.152547 
7155855.855856 0.152447 
7165765.765766 0.152348 
7175675.675676 0.152249 
7185585.585586 0.152151 
7195495.495495 0.152053 
7205405.405405 0.151955 
7215315.315315 0.151857 
7225225.225225 0.151760 
7235135.135135 0.151663 
7245045.045045 0.151567 
7254954.954955 0.151471 
7264864.864865 0.151375 
7274774.774775 0.151279 
7284684.684685 0.151184 
7294594.594595 0.151089 
7304504.504505 0.150995 
7314414.414414 0.150901 
7324324.324324 0.150807 
7334234.234234 0.150713 
7344144.144144 0.150620 
7354054.054054 0.150527 
7363963.963964 0.150434 
7373873.873874 0.150342 
7383783.783784 0.150250 
7393693.693694 0.150158 
7403603.603604 0.150067 
7413513.513514 0.149976 
7423423.423423 0.149885 
7433333.333333 0.149795 
7443243.243243 0.149704 
7453153.153153 0.149615 
7463063.063063 0.149525 
7472972.972973 0.149436 
7482882.882883 0.149347 
7492792.792793 0.149258 
7502702.702703 0.149170 
7512612.612613 0.149082 
7522522.522523 0.148994 
7532432.432432 0.148906 
7542342.342342 0.148819 
7552252.252252 0.148732 
7562162.162162 0.148646 
7572072.072072 0.148559 
7581981.981982 0.148473 
7591891.891892 0.148387 
7601801.801802 0.148302 
7611711.711712 0.148217 
7621621.621622 0.148132 
7631531.531532 0.148047 
7641441.441441 0.147963 
7651351.351351 0.147879 
7661261.261261 0.147795 
7671171.171171 0.147711 
7681081.081081 0.147628 
7690990.990991 0.147545 
7700900.900901 0.147463 
7710810.810811 0.147380 
7720720.720721 0.147298 
7730630.630631 0.147216 
7740540.540541 0.147135 
7750450.450450 0.147053 
7760360.360360 0.146972 
7770270.270270 0.146891 
7780180.180180 0.146811 
7790090.090090 0.146731 
7800000.000000 0.146651 
7809909.909910 0.146571 
7819819.819820 0.146491 
7829729.729730 0.146412 
7839639.639640 0.146333 
7849549.549550 0.146255 
7859459.459459 0.146176 
7869369.369369 0.146098 
7879279.279279 0.146020 
7889189.189189 0.145943 
7899099.099099 0.145865 
7909009.009009 0.145788 
7918918.918919 0.145711 
7928828.828829 0.145634 
7938738.738739 0.145558 
7948648.648649 0.145482 
7958558.558559 0.145406 
7968468.468468 0.145330 
7978378.378378 0.145255 
7988288.288288 0.145180 
7998198.198198 0.145105 
8008108.108108 0.145030 
8018018.018018 0.144956 
8027927.927928 0.144882 
8037837.837838 0.144808 
8047747.747748 0.144734 
8057657.657658 0.144661 
8067567.567568 0.144588 
8077477.477477 0.144515 
8087387.387387 0.144442 
8097297.297297 0.144370 
8107207.207207 0.144297 
8117117.117117 0.144225 
8127027.027027 0.144154 
8136936.936937 0.144082 
8146846.846847 0.144011 
8156756.756757 0.143940 
8166666.666667 0.143869 
8176576.576577 0.143798 
8186486.486486 0.143728 
8196396.396396 0.143658 
8206306.306306 0.143588 
8216216.216216 0.143518 
8226126.126126 0.143449 
8236036.036036 0.143380 
8245945.945946 0.143311 
8255855.855856 0.143242 
8265765.765766 0.143173 
8275675.675676 0.143105 
8285585.585586 0.143037 
8295495.495495 0.142969 
8305405.405405 0.142902 
8315315.315315 0.142834 
8325225.225225 0.142767 
8335135.135135 0.142700 
8345045.045045 0.142633 
8354954.954955 0.142567 
8364864.864865 0.142500 
8374774.774775 0.142434 
8384684.684685 0.142368 
8394594.594595 0.142303 
8404504.504505 0.142237 
8414414.414414 0.142172 
8424324.324324 0.142107 
8434234.234234 0.142042 
8444144.144144 0.141977 
8454054.054054 0.141913 
8463963.963964 0.141849 
8473873.873874 0.141785 
8483783.783784 0.141721 
8493693.693694 0.141657 
8503603.603604 0.141594 
8513513.513514 0.141531 
8523423.423423 0.141468 
8533333.333333 0.141405 
8543243.243243 0.141343 
8553153.153153 0.141280 
8563063.063063 0.141218 
8572972.972973 0.141156 
8582882.882883 0.141095 
8592792.792793 0.141033 
8602702.702703 0.140972 
8612612.612613 0.140911 
8622522.522523 0.140850 
8632432.432432 0.140789 
8642342.342342 0.140728 
8652252.252252 0.140668 
8662162.162162 0.140608 
8672072.072072 0.140548 
8681981.981982 0.140488 
8691891.891892 0.140429 
8701801.801802 0.140369 
8711711.711712 0.140310 
8721621.621622 0.140251 
8731531.531532 0.140192 
8741441.441441 0.140134 
8751351.351351 0.140075 
8761261.261261 0.140017 
8771171.171171 0.139959 
8781081.081081 0.139901 
8790990.990991 0.139844 
8800900.900901 0.139786 
8810810.810811 0.139729 
8820720.720721 0.139672 
8830630.630631 0.139615 
8840540.540541 0.139558 
8850450.450450 0.139502 
8860360.360360 0.139446 
8870270.270270 0.139389 
8880180.180180 0.139333 
8890090.090090 0.139278 
8900000.000000 0.139222 
8909909.909910 0.139167 
8919819.819820 0.139111 
8929729.729730 0.139056 
8939639.639640 0.139002 
8949549.549550 0.138947 
8959459.459459 0.138892 
8969369.369369 0.138838 
8979279.279279 0.138784 
8989189.189189 0.138730 
8999099.099099 0.138676 
9009009.009009 0.138622 
9018918.918919 0.138569 
9028828.828829 0.138516 
9038738.738739 0.138463 
9048648.648649 0.138410 
9058558.558559 0.138357 
9068468.468468 0.138304 
9078378.378378 0.138252 
9088288.288288 0.138200 
9098198.198198 0.138148 
9108108.108108 0.138096 
9118018.018018 0.138044 
9127927.927928 0.137992 
9137837.837838 0.137941 
9147747.747748 0.137890 
9157657.657658 0.137839 
9167567.567568 0.137788 
9177477.477477 0.137737 
9187387.387387 0.137687 
9197297.297297 0.137636 
9207207.207207 0.137586 
9217117.117117 0.137536 
9227027.027027 0.137486 
9236936.936937 0.137436 
9246846.846847 0.137387 
9256756.756757 0.137337 
9266666.666667 0.137288 
9276576.576577 0.137239 
9286486.486486 0.137190 
9296396.396396 0.137141 
9306306.306306 0.137093 
9316216.216216 0.137044 
9326126.126126 0.136996 
9336036.036036 0.136948 
9345945.945946 0.136900 
9355855.855856 0.136852 
9365765.765766 0.136805 
9375675.675676 0.136757 
9385585.585586 0.136710 
9395495.495495 0.136663 
9405405.405405 0.136616 
9415315.315315 0.136569 
9425225.225225 0.136522 
9435135.135135 0.136476 
9445045.045045 0.136429 
9454954.954955 0.136383 
9464864.864865 0.136337 
9474774.774775 0.136291 
9484684.684685 0.136245 
9494594.594595 0.136200 
9504504.504505 0.136154 
9514414.414414 0.136109 
9524324.324324 0.136064 
9534234.234234 0.136019 
9544144.144144 0.135974 
9554054.054054 0.135929 
9563963.963964 0.135885 
9573873.873874 0.135840 
9583783.783784 0.135796 
9593693.693694 0.135752 
9603603.603604 0.135708 
9613513.513514 0.135664 
9623423.423423 0.135620 
9633333.333333 0.135577 
9643243.243243 0.135534 
9653153.153153 0.135490 
9663063.063063 0.135447 
9672972.972973 0.135404 
9682882.882883 0.135361 
9692792.792793 0.135319 
9702702.702703 0.135276 
9712612.612613 0.135234 
9722522.522523 0.135192 
9732432.432432 0.135150 
9742342.342342 0.135108 
9752252.252252 0.135066 
9762162.162162 0.135024 
9772072.072072 0.134983 
9781981.981982 0.134941 
9791891.891892 0.134900 
9801801.801802 0.134859 
9811711.711712 0.134818 
9821621.621622 0.134777 
9831531.531532 0.134736 
9841441.441441 0.134696 
9851351.351351 0.134656 
9861261.261261 0.134615 
9871171.171171 0.134575 
9881081.081081 0.134535 
9890990.990991 0.134495 
9900900.900901 0.134456 
9910810.810811 0.134416 
9920720.720721 0.134376 
9930630.630631 0.134337 
9940540.540541 0.134298 
9950450.450450 0.134259 
9960360.360360 0.134220 
9970270.270270 0.134181 
9980180.180180 0.134143 
9990090.090090 0.134104 
10000000.000000 0.134066 
10000000.000000 0.134066 
10040040.040040 0.133912 
10080080.080080 0.133760 
10120120.120120 0.133611 
10160160.160160 0.133463 
10200200.200200 0.133318 
10240240.240240 0.133174 
10280280.280280 0.133033 
10320320.320320 0.132894 
10360360.360360 0.132756 
10400400.400400 0.132621 
10440440.440440 0.132488 
10480480.480480 0.132356 
10520520.520521 0.132226 
10560560.560561 0.132099 
10600600.600601 0.131973 
10640640.640641 0.131848 
10680680.680681 0.131726 
10720720.720721 0.131606 
10760760.760761 0.131487 
10800800.800801 0.131370 
10840840.840841 0.131255 
10880880.880881 0.131142 
10920920.920921 0.131030 
10960960.960961 0.130920 
11001001.001001 0.130811 
11041041.041041 0.130705 
11081081.081081 0.130600 
11121121.121121 0.130496 
11161161.161161 0.130395 
11201201.201201 0.130294 
11241241.241241 0.130196 
11281281.281281 0.130099 
11321321.321321 0.130004 
11361361.361361 0.129910 
11401401.401401 0.129817 
11441441.441441 0.129727 
11481481.481481 0.129637 
11521521.521522 0.129549 
11561561.561562 0.129463 
11601601.601602 0.129378 
11641641.641642 0.129295 
11681681.681682 0.129213 
11721721.721722 0.129132 
11761761.761762 0.129053 
11801801.801802 0.128975 
11841841.841842 0.128899 
11881881.881882 0.128824 
11921921.921922 0.128751 
11961961.961962 0.128678 
12002002.002002 0.128608 
12042042.042042 0.128538 
12082082.082082 0.128470 
12122122.122122 0.128403 
12162162.162162 0.128337 
12202202.202202 0.128273 
12242242.242242 0.128210 
12282282.282282 0.128148 
12322322.322322 0.128088 
12362362.362362 0.128029 
12402402.402402 0.127971 
12442442.442442 0.127914 
12482482.482482 0.127858 
12522522.522523 0.127804 
12562562.562563 0.127751 
12602602.602603 0.127699 
12642642.642643 0.127648 
12682682.682683 0.127599 
12722722.722723 0.127550 
12762762.762763 0.127503 
12802802.802803 0.127457 
12842842.842843 0.127412 
12882882.882883 0.127369 
12922922.922923 0.127326 
12962962.962963 0.127284 
13003003.003003 0.127244 
13043043.043043 0.127205 
13083083.083083 0.127166 
13123123.123123 0.127129 
13163163.163163 0.127093 
13203203.203203 0.127058 
13243243.243243 0.127024 
13283283.283283 0.126992 
13323323.323323 0.126960 
13363363.363363 0.126929 
13403403.403403 0.126899 
13443443.443443 0.126871 
13483483.483483 0.126843 
13523523.523524 0.126816 
13563563.563564 0.126791 
13603603.603604 0.126766 
13643643.643644 0.126742 
13683683.683684 0.126720 
13723723.723724 0.126698 
13763763.763764 0.126677 
13803803.803804 0.126658 
13843843.843844 0.126639 
13883883.883884 0.126621 
13923923.923924 0.126604 
13963963.963964 0.126588 
14004004.004004 0.126574 
14044044.044044 0.126560 
14084084.084084 0.126546 
14124124.124124 0.126534 
14164164.164164 0.126523 
14204204.204204 0.126513 
14244244.244244 0.126503 
14284284.284284 0.126495 
14324324.324324 0.126487 
14364364.364364 0.126481 
14404404.404404 0.126475 
14444444.444444 0.126470 
14484484.484484 0.126466 
14524524.524525 0.126463 
14564564.564565 0.126460 
14604604.604605 0.126459 
14644644.644645 0.126458 
14684684.684685 0.126459 
14724724.724725 0.126460 
14764764.764765 0.126462 
14804804.804805 0.126465 
14844844.844845 0.126468 
14884884.884885 0.126473 
14924924.924925 0.126478 
14964964.964965 0.126484 
15005005.005005 0.126491 
15045045.045045 0.126499 
15085085.085085 0.126508 
15125125.125125 0.126517 
15165165.165165 0.126528 
15205205.205205 0.126539 
15245245.245245 0.126551 
15285285.285285 0.126563 
15325325.325325 0.126577 
15365365.365365 0.126591 
15405405.405405 0.126606 
15445445.445445 0.126622 
15485485.485485 0.126638 
15525525.525526 0.126656 
15565565.565566 0.126674 
15605605.605606 0.126693 
15645645.645646 0.126712 
15685685.685686 0.126733 
15725725.725726 0.126754 
15765765.765766 0.126776 
15805805.805806 0.126798 
15845845.845846 0.126822 
15885885.885886 0.126846 
15925925.925926 0.126871 
15965965.965966 0.126897 
16006006.006006 0.126923 
16046046.046046 0.126950 
16086086.086086 0.126978 
16126126.126126 0.127006 
16166166.166166 0.127036 
16206206.206206 0.127066 
16246246.246246 0.127097 
16286286.286286 0.127128 
16326326.326326 0.127160 
16366366.366366 0.127193 
16406406.406406 0.127227 
16446446.446446 0.127261 
16486486.486486 0.127296 
16526526.526527 0.127332 
16566566.566567 0.127368 
16606606.606607 0.127405 
16646646.646647 0.127443 
16686686.686687 0.127482 
16726726.726727 0.127521 
16766766.766767 0.127561 
16806806.806807 0.127601 
16846846.846847 0.127643 
16886886.886887 0.127685 
16926926.926927 0.127727 
16966966.966967 0.127771 
17007007.007007 0.127815 
17047047.047047 0.127859 
17087087.087087 0.127905 
17127127.127127 0.127951 
17167167.167167 0.127997 
17207207.207207 0.128045 
17247247.247247 0.128093 
17287287.287287 0.128141 
17327327.327327 0.128191 
17367367.367367 0.128241 
17407407.407407 0.128291 
17447447.447447 0.128343 
17487487.487487 0.128395 
17527527.527528 0.128447 
17567567.567568 0.128501 
17607607.607608 0.128555 
17647647.647648 0.128609 
17687687.687688 0.128665 
17727727.727728 0.128720 
17767767.767768 0.128777 
17807807.807808 0.128834 
17847847.847848 0.128892 
17887887.887888 0.128951 
17927927.927928 0.129010 
17967967.967968 0.129069 
18008008.008008 0.129130 
18048048.048048 0.129191 
18088088.088088 0.129253 
18128128.128128 0.129315 
18168168.168168 0.129378 
18208208.208208 0.129442 
18248248.248248 0.129506 
18288288.288288 0.129571 
18328328.328328 0.129636 
18368368.368368 0.129702 
18408408.408408 0.129769 
18448448.448448 0.129836 
18488488.488488 0.129904 
18528528.528529 0.129973 
18568568.568569 0.130042 
18608608.608609 0.130112 
18648648.648649 0.130183 
18688688.688689 0.130254 
18728728.728729 0.130326 
18768768.768769 0.130398 
18808808.808809 0.130471 
18848848.848849 0.130545 
18888888.888889 0.130619 
18928928.928929 0.130694 
18968968.968969 0.130769 
19009009.009009 0.130845 
19049049.049049 0.130922 
19089089.089089 0.130999 
19129129.129129 0.131077 
19169169.169169 0.131156 
19209209.209209 0.131235 
19249249.249249 0.131315 
19289289.289289 0.131396 
19329329.329329 0.131477 
19369369.369369 0.131558 
19409409.409409 0.131641 
19449449.449449 0.131723 
19489489.489489 0.131807 
19529529.529530 0.131891 
19569569.569570 0.131976 
19609609.609610 0.132061 
19649649.649650 0.132147 
19689689.689690 0.132234 
19729729.729730 0.132321 
19769769.769770 0.132409 
19809809.809810 0.132497 
19849849.849850 0.132586 
19889889.889890 0.132676 
19929929.929930 0.132766 
19969969.969970 0.132857 
20010010.010010 0.132949 
20050050.050050 0.133041 
20090090.090090 0.133134 
20130130.130130 0.133227 
20170170.170170 0.133321 
20210210.210210 0.133416 
20250250.250250 0.133511 
20290290.290290 0.133607 
20330330.330330 0.133703 
20370370.370370 0.133800 
20410410.410410 0.133898 
20450450.450450 0.133996 
20490490.490490 0.134095 
20530530.530531 0.134195 
20570570.570571 0.134295 
20610610.610611 0.134396 
20650650.650651 0.134497 
20690690.690691 0.134599 
20730730.730731 0.134702 
20770770.770771 0.134805 
20810810.810811 0.134909 
20850850.850851 0.135014 
20890890.890891 0.135119 
20930930.930931 0.135224 
20970970.970971 0.135331 
21011011.011011 0.135438 
21051051.051051 0.135546 
21091091.091091 0.135654 
21131131.131131 0.135763 
21171171.171171 0.135872 
21211211.211211 0.135983 
21251251.251251 0.136093 
21291291.291291 0.136205 
21331331.331331 0.136317 
21371371.371371 0.136430 
21411411.411411 0.136543 
21451451.451451 0.136657 
21491491.491491 0.136771 
21531531.531532 0.136887 
21571571.571572 0.137003 
21611611.611612 0.137119 
21651651.651652 0.137236 
21691691.691692 0.137354 
21731731.731732 0.137473 
21771771.771772 0.137592 
21811811.811812 0.137712 
21851851.851852 0.137832 
21891891.891892 0.137953 
21931931.931932 0.138075 
21971971.971972 0.138197 
22012012.012012 0.138320 
22052052.052052 0.138444 
22092092.092092 0.138568 
22132132.132132 0.138693 
22172172.172172 0.138819 
22212212.212212 0.138945 
22252252.252252 0.139072 
22292292.292292 0.139200 
22332332.332332 0.139328 
22372372.372372 0.139457 
22412412.412412 0.139587 
22452452.452452 0.139717 
22492492.492492 0.139848 
22532532.532533 0.139980 
22572572.572573 0.140112 
22612612.612613 0.140245 
22652652.652653 0.140379 
22692692.692693 0.140513 
22732732.732733 0.140648 
22772772.772773 0.140784 
22812812.812813 0.140921 
22852852.852853 0.141058 
22892892.892893 0.141196 
22932932.932933 0.141334 
22972972.972973 0.141473 
23013013.013013 0.141613 
23053053.053053 0.141754 
23093093.093093 0.141895 
23133133.133133 0.142037 
23173173.173173 0.142180 
23213213.213213 0.142324 
23253253.253253 0.142468 
23293293.293293 0.142613 
23333333.333333 0.142758 
23373373.373373 0.142905 
23413413.413413 0.143052 
23453453.453453 0.143200 
23493493.493493 0.143348 
23533533.533534 0.143497 
23573573.573574 0.143647 
23613613.613614 0.143798 
23653653.653654 0.143950 
23693693.693694 0.144102 
23733733.733734 0.144255 
23773773.773774 0.144409 
23813813.813814 0.144563 
23853853.853854 0.144718 
23893893.893894 0.144874 
23933933.933934 0.145031 
23973973.973974 0.145188 
24014014.014014 0.145347 
24054054.054054 0.145506 
24094094.094094 0.145666 
24134134.134134 0.145826 
24174174.174174 0.145988 
24214214.214214 0.146150 
24254254.254254 0.146313 
24294294.294294 0.146477 
24334334.334334 0.146641 
24374374.374374 0.146806 
24414414.414414 0.146973 
24454454.454454 0.147140 
24494494.494494 0.147307 
24534534.534535 0.147476 
24574574.574575 0.147645 
24614614.614615 0.147816 
24654654.654655 0.147987 
24694694.694695 0.148159 
24734734.734735 0.148331 
24774774.774775 0.148505 
24814814.814815 0.148679 
24854854.854855 0.148855 
24894894.894895 0.149031 
24934934.934935 0.149208 
24974974.974975 0.149386 
25015015.015015 0.149564 
25055055.055055 0.149744 
25095095.095095 0.149924 
25135135.135135 0.150106 
25175175.175175 0.150288 
25215215.215215 0.150471 
25255255.255255 0.150655 
25295295.295295 0.150840 
25335335.335335 0.151026 
25375375.375375 0.151212 
25415415.415415 0.151400 
25455455.455455 0.151589 
25495495.495495 0.151778 
25535535.535536 0.151969 
25575575.575576 0.152160 
25615615.615616 0.152352 
25655655.655656 0.152545 
25695695.695696 0.152740 
25735735.735736 0.152935 
25775775.775776 0.153131 
25815815.815816 0.153328 
25855855.855856 0.153526 
25895895.895896 0.153725 
25935935.935936 0.153925 
25975975.975976 0.154126 
26016016.016016 0.154328 
26056056.056056 0.154532 
26096096.096096 0.154736 
26136136.136136 0.154941 
26176176.176176 0.155147 
26216216.216216 0.155354 
26256256.256256 0.155562 
26296296.296296 0.155772 
26336336.336336 0.155982 
26376376.376376 0.156193 
26416416.416416 0.156406 
26456456.456456 0.156620 
26496496.496496 0.156834 
26536536.536537 0.157050 
26576576.576577 0.157267 
26616616.616617 0.157485 
26656656.656657 0.157704 
26696696.696697 0.157924 
26736736.736737 0.158146 
26776776.776777 0.158368 
26816816.816817 0.158592 
26856856.856857 0.158817 
26896896.896897 0.159043 
26936936.936937 0.159270 
26976976.976977 0.159499 
27017017.017017 0.159728 
27057057.057057 0.159959 
27097097.097097 0.160191 
27137137.137137 0.160425 
27177177.177177 0.160659 
27217217.217217 0.160895 
27257257.257257 0.161132 
27297297.297297 0.161370 
27337337.337337 0.161610 
27377377.377377 0.161851 
27417417.417417 0.162093 
27457457.457457 0.162337 
27497497.497497 0.162582 
27537537.537538 0.162828 
27577577.577578 0.163076 
27617617.617618 0.163325 
27657657.657658 0.163575 
27697697.697698 0.163827 
27737737.737738 0.164080 
27777777.777778 0.164334 
27817817.817818 0.164590 
27857857.857858 0.164848 
27897897.897898 0.165107 
27937937.937938 0.165367 
27977977.977978 0.165629 
28018018.018018 0.165893 
28058058.058058 0.166157 
28098098.098098 0.166424 
28138138.138138 0.166692 
28178178.178178 0.166961 
28218218.218218 0.167233 
28258258.258258 0.167505 
28298298.298298 0.167780 
28338338.338338 0.168056 
28378378.378378 0.168333 
28418418.418418 0.168612 
28458458.458458 0.168893 
28498498.498498 0.169176 
28538538.538539 0.169460 
28578578.578579 0.169746 
28618618.618619 0.170034 
28658658.658659 0.170324 
28698698.698699 0.170615 
28738738.738739 0.170909 
28778778.778779 0.171204 
28818818.818819 0.171501 
28858858.858859 0.171799 
28898898.898899 0.172100 
28938938.938939 0.172403 
28978978.978979 0.172707 
29019019.019019 0.173014 
29059059.059059 0.173322 
29099099.099099 0.173633 
29139139.139139 0.173946 
29179179.179179 0.174260 
29219219.219219 0.174577 
29259259.259259 0.174896 
29299299.299299 0.175217 
29339339.339339 0.175540 
29379379.379379 0.175866 
29419419.419419 0.176193 
29459459.459459 0.176523 
29499499.499499 0.176855 
29539539.539540 0.177190 
29579579.579580 0.177527 
29619619.619620 0.177866 
29659659.659660 0.178208 
29699699.699700 0.178552 
29739739.739740 0.178899 
29779779.779780 0.179248 
29819819.819820 0.179600 
29859859.859860 0.179954 
29899899.899900 0.180311 
29939939.939940 0.180671 
29979979.979980 0.181033 
30020020.020020 0.181398 
30060060.060060 0.181766 
30100100.100100 0.182137 
30140140.140140 0.182511 
30180180.180180 0.182887 
30220220.220220 0.183267 
30260260.260260 0.183650 
30300300.300300 0.184036 
30340340.340340 0.184425 
30380380.380380 0.184817 
30420420.420420 0.185212 
30460460.460460 0.185611 
30500500.500501 0.186013 
30540540.540541 0.186418 
30580580.580581 0.186828 
30620620.620621 0.187240 
30660660.660661 0.187656 
30700700.700701 0.188076 
30740740.740741 0.188500 
30780780.780781 0.188927 
30820820.820821 0.189359 
30860860.860861 0.189794 
30900900.900901 0.190234 
30940940.940941 0.190677 
30980980.980981 0.191125 
31021021.021021 0.191577 
31061061.061061 0.192034 
31101101.101101 0.192495 
31141141.141141 0.192960 
31181181.181181 0.193431 
31221221.221221 0.193906 
31261261.261261 0.194386 
31301301.301301 0.194871 
31341341.341341 0.195362 
31381381.381381 0.195857 
31421421.421421 0.196358 
31461461.461461 0.196865 
31501501.501502 0.197377 
31541541.541542 0.197895 
31581581.581582 0.198419 
31621621.621622 0.198950 
31661661.661662 0.199486 
31701701.701702 0.200029 
31741741.741742 0.200579 
31781781.781782 0.201135 
31821821.821822 0.201699 
31861861.861862 0.202270 
31901901.901902 0.202848 
31941941.941942 0.203434 
31981981.981982 0.204028 
32022022.022022 0.204630 
32062062.062062 0.205241 
32102102.102102 0.205860 
32142142.142142 0.206489 
32182182.182182 0.207126 
32222222.222222 0.207774 
32262262.262262 0.208431 
32302302.302302 0.209099 
32342342.342342 0.209778 
32382382.382382 0.210468 
32422422.422422 0.211170 
32462462.462462 0.211884 
32502502.502503 0.212611 
32542542.542543 0.213351 
32582582.582583 0.214105 
32622622.622623 0.214874 
32662662.662663 0.215657 
32702702.702703 0.216457 
32742742.742743 0.217274 
32782782.782783 0.218108 
32822822.822823 0.218961 
32862862.862863 0.219834 
32902902.902903 0.220728 
32942942.942943 0.221644 
32982982.982983 0.222584 
33023023.023023 0.223549 
33063063.063063 0.224542 
33103103.103103 0.225563 
33143143.143143 0.226616 
33183183.183183 0.227703 
33223223.223223 0.228826 
33263263.263263 0.229990 
33303303.303303 0.231198 
33343343.343343 0.232456 
33383383.383383 0.233767 
33423423.423423 0.235140 
33463463.463463 0.236581 
33503503.503504 0.238102 
33543543.543544 0.239715 
33583583.583584 0.241435 
33623623.623624 0.243286 
33663663.663664 0.245298 
33703703.703704 0.247516 
33743743.743744 0.250010 
33783783.783784 0.252905 
33823823.823824 0.256457 
33863863.863864 0.261442 
33863863.863864 0.270754 


==> data/VLE_Nitrogen_Hexane_444.9K_kij_0.09.dat <==
       p       z
29953302.201468 0.326365 
29953302.201468 0.329052 
29926617.745163 0.335873 
29899933.288859 0.339649 
29873248.832555 0.342626 
29846564.376251 0.345179 
29819879.919947 0.347457 
29793195.463642 0.349538 
29766511.007338 0.351471 
29739826.551034 0.353284 
29713142.094730 0.355001 
29686457.638426 0.356636 
29659773.182121 0.358202 
29633088.725817 0.359708 
29606404.269513 0.361161 
29579719.813209 0.362567 
29553035.356905 0.363932 
29526350.900600 0.365259 
29499666.444296 0.366551 
29472981.987992 0.367813 
29446297.531688 0.369045 
29419613.075384 0.370252 
29392928.619079 0.371434 
29366244.162775 0.372593 
29339559.706471 0.373732 
29312875.250167 0.374850 
29286190.793863 0.375950 
29259506.337558 0.377033 
29232821.881254 0.378100 
29206137.424950 0.379151 
29179452.968646 0.380187 
29152768.512342 0.381210 
29126084.056037 0.382219 
29099399.599733 0.383216 
29072715.143429 0.384201 
29046030.687125 0.385175 
29019346.230821 0.386138 
28992661.774516 0.387090 
28965977.318212 0.388033 
28939292.861908 0.388966 
28912608.405604 0.389890 
28885923.949300 0.390805 
28859239.492995 0.391711 
28832555.036691 0.392610 
28805870.580387 0.393501 
28779186.124083 0.394384 
28752501.667779 0.395260 
28725817.211474 0.396129 
28699132.755170 0.396991 
28672448.298866 0.397847 
28645763.842562 0.398696 
28619079.386258 0.399540 
28592394.929953 0.400377 
28565710.473649 0.401208 
28539026.017345 0.402034 
28512341.561041 0.402855 
28485657.104736 0.403670 
28458972.648432 0.404480 
28432288.192128 0.405285 
28405603.735824 0.406085 
28378919.279520 0.406881 
28352234.823215 0.407672 
28325550.366911 0.408458 
28298865.910607 0.409240 
28272181.454303 0.410018 
28245496.997999 0.410792 
28218812.541694 0.411562 
28192128.085390 0.412328 
28165443.629086 0.413090 
28138759.172782 0.413848 
28112074.716478 0.414603 
28085390.260173 0.415354 
28058705.803869 0.416102 
28032021.347565 0.416846 
28005336.891261 0.417587 
27978652.434957 0.418324 
27951967.978652 0.419059 
27925283.522348 0.419790 
27898599.066044 0.420518 
27871914.609740 0.421244 
27845230.153436 0.421966 
27818545.697131 0.422686 
27791861.240827 0.423402 
27765176.784523 0.424116 
27738492.328219 0.424828 
27711807.871915 0.425536 
27685123.415610 0.426242 
27658438.959306 0.426946 
27631754.503002 0.427647 
27605070.046698 0.428346 
27578385.590394 0.429042 
27551701.134089 0.429736 
27525016.677785 0.430427 
27498332.221481 0.431117 
27471647.765177 0.431804 
27444963.308873 0.432489 
27418278.852568 0.433171 
27391594.396264 0.433852 
27364909.939960 0.434531 
27338225.483656 0.435207 
27311541.027352 0.435882 
27284856.571047 0.436554 
27258172.114743 0.437225 
27231487.658439 0.437894 
27204803.202135 0.438561 
27178118.745831 0.439226 
27151434.289526 0.439889 
27124749.833222 0.440551 
27098065.376918 0.441211 
27071380.920614 0.441869 
27044696.464310 0.442525 
27018012.008005 0.443180 
26991327.551701 0.443833 
26964643.095397 0.444484 
26937958.639093 0.445134 
26911274.182789 0.445782 
26884589.726484 0.446429 
26857905.270180 0.447074 
26831220.813876 0.447718 
26804536.357572 0.448360 
26777851.901268 0.449001 
26751167.444963 0.449641 
26724482.988659 0.450279 
26697798.532355 0.450915 
26671114.076051 0.451551 
26644429.619746 0.452185 
26617745.163442 0.452817 
26591060.707138 0.453448 
26564376.250834 0.454078 
26537691.794530 0.454707 
26511007.338225 0.455335 
26484322.881921 0.455961 
26457638.425617 0.456586 
26430953.969313 0.457210 
26404269.513009 0.457832 
26377585.056704 0.458454 
26350900.600400 0.459074 
26324216.144096 0.459693 
26297531.687792 0.460312 
26270847.231488 0.460928 
26244162.775183 0.461544 
26217478.318879 0.462159 
26190793.862575 0.462773 
26164109.406271 0.463386 
26137424.949967 0.463997 
26110740.493662 0.464608 
26084056.037358 0.465218 
26057371.581054 0.465826 
26030687.124750 0.466434 
26004002.668446 0.467040 
25977318.212141 0.467646 
25950633.755837 0.468251 
25923949.299533 0.468855 
25897264.843229 0.469458 
25870580.386925 0.470060 
25843895.930620 0.470661 
25817211.474316 0.471261 
25790527.018012 0.471861 
25763842.561708 0.472459 
25737158.105404 0.473057 
25710473.649099 0.473653 
25683789.192795 0.474249 
25657104.736491 0.474845 
25630420.280187 0.475439 
25603735.823883 0.476032 
25577051.367578 0.476625 
25550366.911274 0.477217 
25523682.454970 0.477808 
25496997.998666 0.478399 
25470313.542362 0.478988 
25443629.086057 0.479577 
25416944.629753 0.480165 
25390260.173449 0.480753 
25363575.717145 0.481340 
25336891.260841 0.481926 
25310206.804536 0.482511 
25283522.348232 0.483096 
25256837.891928 0.483680 
25230153.435624 0.484263 
25203468.979320 0.484845 
25176784.523015 0.485427 
25150100.066711 0.486009 
25123415.610407 0.486589 
25096731.154103 0.487169 
25070046.697799 0.487748 
25043362.241494 0.488327 
25016677.785190 0.488905 
24989993.328886 0.489483 
24963308.872582 0.490060 
24936624.416278 0.490636 
24909939.959973 0.491212 
24883255.503669 0.491787 
24856571.047365 0.492361 
24829886.591061 0.492935 
24803202.134757 0.493509 
24776517.678452 0.494081 
24749833.222148 0.494654 
24723148.765844 0.495225 
24696464.309540 0.495797 
24669779.853235 0.496367 
24643095.396931 0.496937 
24616410.940627 0.497507 
24589726.484323 0.498076 
24563042.028019 0.498645 
24536357.571714 0.499213 
24509673.115410 0.499780 
24482988.659106 0.500347 
24456304.202802 0.500914 
24429619.746498 0.501480 
24402935.290193 0.502046 
24376250.833889 0.502611 
24349566.377585 0.503176 
24322881.921281 0.503740 
24296197.464977 0.504304 
24269513.008672 0.504867 
24242828.552368 0.505430 
24216144.096064 0.505992 
24189459.639760 0.506554 
24162775.183456 0.507116 
24136090.727151 0.507677 
24109406.270847 0.508238 
24082721.814543 0.508798 
24056037.358239 0.509358 
24029352.901935 0.509918 
24002668.445630 0.510477 
23975983.989326 0.511036 
23949299.533022 0.511594 
23922615.076718 0.512152 
23895930.620414 0.512709 
23869246.164109 0.513266 
23842561.707805 0.513823 
23815877.251501 0.514380 
23789192.795197 0.514936 
23762508.338893 0.515491 
23735823.882588 0.516047 
23709139.426284 0.516602 
23682454.969980 0.517156 
23655770.513676 0.517710 
23629086.057372 0.518264 
23602401.601067 0.518818 
23575717.144763 0.519371 
23549032.688459 0.519924 
23522348.232155 0.520476 
23495663.775851 0.521029 
23468979.319546 0.521581 
23442294.863242 0.522132 
23415610.406938 0.522683 
23388925.950634 0.523234 
23362241.494330 0.523785 
23335557.038025 0.524335 
23308872.581721 0.524885 
23282188.125417 0.525435 
23255503.669113 0.525985 
23228819.212809 0.526534 
23202134.756504 0.527083 
23175450.300200 0.527631 
23148765.843896 0.528180 
23122081.387592 0.528728 
23095396.931288 0.529275 
23068712.474983 0.529823 
23042028.018679 0.530370 
23015343.562375 0.530917 
22988659.106071 0.531464 
22961974.649767 0.532010 
22935290.193462 0.532556 
22908605.737158 0.533102 
22881921.280854 0.533648 
22855236.824550 0.534193 
22828552.368245 0.534738 
22801867.911941 0.535283 
22775183.455637 0.535828 
22748498.999333 0.536372 
22721814.543029 0.536917 
22695130.086724 0.537461 
22668445.630420 0.538004 
22641761.174116 0.538548 
22615076.717812 0.539091 
22588392.261508 0.539634 
22561707.805203 0.540177 
22535023.348899 0.540720 
22508338.892595 0.541262 
22481654.436291 0.541805 
22454969.979987 0.542347 
22428285.523682 0.542888 
22401601.067378 0.543430 
22374916.611074 0.543971 
22348232.154770 0.544513 
22321547.698466 0.545054 
22294863.242161 0.545594 
22268178.785857 0.546135 
22241494.329553 0.546676 
22214809.873249 0.547216 
22188125.416945 0.547756 
22161440.960640 0.548296 
22134756.504336 0.548836 
22108072.048032 0.549375 
22081387.591728 0.549915 
22054703.135424 0.550454 
22028018.679119 0.550993 
22001334.222815 0.551532 
21974649.766511 0.552070 
21947965.310207 0.552609 
21921280.853903 0.553147 
21894596.397598 0.553686 
21867911.941294 0.554224 
21841227.484990 0.554762 
21814543.028686 0.555299 
21787858.572382 0.555837 
21761174.116077 0.556374 
21734489.659773 0.556912 
21707805.203469 0.557449 
21681120.747165 0.557986 
21654436.290861 0.558523 
21627751.834556 0.559060 
21601067.378252 0.559596 
21574382.921948 0.560133 
21547698.465644 0.560669 
21521014.009340 0.561205 
21494329.553035 0.561741 
21467645.096731 0.562277 
21440960.640427 0.562813 
21414276.184123 0.563349 
21387591.727819 0.563885 
21360907.271514 0.564420 
21334222.815210 0.564955 
21307538.358906 0.565491 
21280853.902602 0.566026 
21254169.446298 0.566561 
21227484.989993 0.567096 
21200800.533689 0.567631 
21174116.077385 0.568165 
21147431.621081 0.568700 
21120747.164777 0.569234 
21094062.708472 0.569769 
21067378.252168 0.570303 
21040693.795864 0.570837 
21014009.339560 0.571372 
20987324.883256 0.571906 
20960640.426951 0.572439 
20933955.970647 0.572973 
20907271.514343 0.573507 
20880587.058039 0.574041 
20853902.601734 0.574574 
20827218.145430 0.575108 
20800533.689126 0.575641 
20773849.232822 0.576175 
20747164.776518 0.576708 
20720480.320213 0.577241 
20693795.863909 0.577774 
20667111.407605 0.578307 
20640426.951301 0.578840 
20613742.494997 0.579373 
20587058.038692 0.579906 
20560373.582388 0.580438 
20533689.126084 0.580971 
20507004.669780 0.581504 
20480320.213476 0.582036 
20453635.757171 0.582569 
20426951.300867 0.583101 
20400266.844563 0.583634 
20373582.388259 0.584166 
20346897.931955 0.584698 
20320213.475650 0.585230 
20293529.019346 0.585762 
20266844.563042 0.586295 
20240160.106738 0.586827 
20213475.650434 0.587359 
20186791.194129 0.587890 
20160106.737825 0.588422 
20133422.281521 0.588954 
20106737.825217 0.589486 
20080053.368913 0.590018 
20053368.912608 0.590549 
20026684.456304 0.591081 
20000000.000000 0.591613 
20000000.000000 0.591613 
19986671.114076 0.591878 
19973342.228152 0.592144 
19960013.342228 0.592409 
19946684.456304 0.592675 
19933355.570380 0.592940 
19920026.684456 0.593206 
19906697.798532 0.593471 
19893368.912608 0.593737 
19880040.026684 0.594002 
19866711.140761 0.594268 
19853382.254837 0.594533 
19840053.368913 0.594799 
19826724.482989 0.595064 
19813395.597065 0.595329 
19800066.711141 0.595595 
19786737.825217 0.595860 
19773408.939293 0.596126 
19760080.053369 0.596391 
19746751.167445 0.596656 
19733422.281521 0.596922 
19720093.395597 0.597187 
19706764.509673 0.597453 
19693435.623749 0.597718 
19680106.737825 0.597983 
19666777.851901 0.598249 
19653448.965977 0.598514 
19640120.080053 0.598779 
19626791.194129 0.599045 
19613462.308205 0.599310 
19600133.422282 0.599575 
19586804.536358 0.599841 
19573475.650434 0.600106 
19560146.764510 0.600371 
19546817.878586 0.600637 
19533488.992662 0.600902 
19520160.106738 0.601167 
19506831.220814 0.601433 
19493502.334890 0.601698 
19480173.448966 0.601963 
19466844.563042 0.602228 
19453515.677118 0.602494 
19440186.791194 0.602759 
19426857.905270 0.603024 
19413529.019346 0.603290 
19400200.133422 0.603555 
19386871.247498 0.603820 
19373542.361574 0.604085 
19360213.475650 0.604351 
19346884.589726 0.604616 
19333555.703803 0.604881 
19320226.817879 0.605146 
19306897.931955 0.605412 
19293569.046031 0.605677 
19280240.160107 0.605942 
19266911.274183 0.606208 
19253582.388259 0.606473 
19240253.502335 0.606738 
19226924.616411 0.607003 
19213595.730487 0.607269 
19200266.844563 0.607534 
19186937.958639 0.607799 
19173609.072715 0.608064 
19160280.186791 0.608330 
19146951.300867 0.608595 
19133622.414943 0.608860 
19120293.529019 0.609125 
19106964.643095 0.609391 
19093635.757171 0.609656 
19080306.871248 0.609921 
19066977.985324 0.610186 
19053649.099400 0.610452 
19040320.213476 0.610717 
19026991.327552 0.610982 
19013662.441628 0.611247 
19000333.555704 0.611513 
18987004.669780 0.611778 
18973675.783856 0.612043 
18960346.897932 0.612308 
18947018.012008 0.612574 
18933689.126084 0.612839 
18920360.240160 0.613104 
18907031.354236 0.613369 
18893702.468312 0.613635 
18880373.582388 0.613900 
18867044.696464 0.614165 
18853715.810540 0.614431 
18840386.924616 0.614696 
18827058.038692 0.614961 
18813729.152769 0.615226 
18800400.266845 0.615492 
18787071.380921 0.615757 
18773742.494997 0.616022 
18760413.609073 0.616288 
18747084.723149 0.616553 
18733755.837225 0.616818 
18720426.951301 0.617084 
18707098.065377 0.617349 
18693769.179453 0.617614 
18680440.293529 0.617880 
18667111.407605 0.618145 
18653782.521681 0.618410 
18640453.635757 0.618676 
18627124.749833 0.618941 
18613795.863909 0.619206 
18600466.977985 0.619472 
18587138.092061 0.619737 
18573809.206137 0.620002 
18560480.320213 0.620268 
18547151.434290 0.620533 
18533822.548366 0.620799 
18520493.662442 0.621064 
18507164.776518 0.621329 
18493835.890594 0.621595 
18480507.004670 0.621860 
18467178.118746 0.622126 
18453849.232822 0.622391 
18440520.346898 0.622656 
18427191.460974 0.622922 
18413862.575050 0.623187 
18400533.689126 0.623453 
18387204.803202 0.623718 
18373875.917278 0.623984 
18360547.031354 0.624249 
18347218.145430 0.624515 
18333889.259506 0.624780 
18320560.373582 0.625046 
18307231.487658 0.625311 
18293902.601734 0.625577 
18280573.715811 0.625842 
18267244.829887 0.626108 
18253915.943963 0.626373 
18240587.058039 0.626639 
18227258.172115 0.626904 
18213929.286191 0.627170 
18200600.400267 0.627435 
18187271.514343 0.627701 
18173942.628419 0.627967 
18160613.742495 0.628232 
18147284.856571 0.628498 
18133955.970647 0.628763 
18120627.084723 0.629029 
18107298.198799 0.629295 
18093969.312875 0.629560 
18080640.426951 0.629826 
18067311.541027 0.630092 
18053982.655103 0.630357 
18040653.769179 0.630623 
18027324.883256 0.630889 
18013995.997332 0.631154 
18000667.111408 0.631420 
17987338.225484 0.631686 
17974009.339560 0.631952 
17960680.453636 0.632217 
17947351.567712 0.632483 
17934022.681788 0.632749 
17920693.795864 0.633015 
17907364.909940 0.633281 
17894036.024016 0.633546 
17880707.138092 0.633812 
17867378.252168 0.634078 
17854049.366244 0.634344 
17840720.480320 0.634610 
17827391.594396 0.634876 
17814062.708472 0.635141 
17800733.822548 0.635407 
17787404.936624 0.635673 
17774076.050700 0.635939 
17760747.164777 0.636205 
17747418.278853 0.636471 
17734089.392929 0.636737 
17720760.507005 0.637003 
17707431.621081 0.637269 
17694102.735157 0.637535 
17680773.849233 0.637801 
17667444.963309 0.638067 
17654116.077385 0.638333 
17640787.191461 0.638599 
17627458.305537 0.638865 
17614129.419613 0.639131 
17600800.533689 0.639397 
17587471.647765 0.639663 
17574142.761841 0.639929 
17560813.875917 0.640195 
17547484.989993 0.640462 
17534156.104069 0.640728 
17520827.218145 0.640994 
17507498.332221 0.641260 
17494169.446298 0.641526 
17480840.560374 0.641792 
17467511.674450 0.642059 
17454182.788526 0.642325 
17440853.902602 0.642591 
17427525.016678 0.642857 
17414196.130754 0.643124 
17400867.244830 0.643390 
17387538.358906 0.643656 
17374209.472982 0.643923 
17360880.587058 0.644189 
17347551.701134 0.644455 
17334222.815210 0.644722 
17320893.929286 0.644988 
17307565.043362 0.645255 
17294236.157438 0.645521 
17280907.271514 0.645787 
17267578.385590 0.646054 
17254249.499666 0.646320 
17240920.613742 0.646587 
17227591.727819 0.646853 
17214262.841895 0.647120 
17200933.955971 0.647386 
17187605.070047 0.647653 
17174276.184123 0.647920 
17160947.298199 0.648186 
17147618.412275 0.648453 
17134289.526351 0.648719 
17120960.640427 0.648986 
17107631.754503 0.649253 
17094302.868579 0.649519 
17080973.982655 0.649786 
17067645.096731 0.650053 
17054316.210807 0.650319 
17040987.324883 0.650586 
17027658.438959 0.650853 
17014329.553035 0.651120 
17001000.667111 0.651387 
16987671.781187 0.651653 
16974342.895264 0.651920 
16961014.009340 0.652187 
16947685.123416 0.652454 
16934356.237492 0.652721 
16921027.351568 0.652988 
16907698.465644 0.653255 
16894369.579720 0.653522 
16881040.693796 0.653789 
16867711.807872 0.654056 
16854382.921948 0.654323 
16841054.036024 0.654590 
16827725.150100 0.654857 
16814396.264176 0.655124 
16801067.378252 0.655391 
16787738.492328 0.655658 
16774409.606404 0.655925 
16761080.720480 0.656192 
16747751.834556 0.656459 
16734422.948632 0.656726 
16721094.062708 0.656994 
16707765.176785 0.657261 
16694436.290861 0.657528 
16681107.404937 0.657795 
16667778.519013 0.658063 
16654449.633089 0.658330 
16641120.747165 0.658597 
16627791.861241 0.658865 
16614462.975317 0.659132 
16601134.089393 0.659399 
16587805.203469 0.659667 
16574476.317545 0.659934 
16561147.431621 0.660202 
16547818.545697 0.660469 
16534489.659773 0.660737 
16521160.773849 0.661004 
16507831.887925 0.661272 
16494503.002001 0.661539 
16481174.116077 0.661807 
16467845.230153 0.662074 
16454516.344229 0.662342 
16441187.458306 0.662610 
16427858.572382 0.662877 
16414529.686458 0.663145 
16401200.800534 0.663413 
16387871.914610 0.663680 
16374543.028686 0.663948 
16361214.142762 0.664216 
16347885.256838 0.664484 
16334556.370914 0.664751 
16321227.484990 0.665019 
16307898.599066 0.665287 
16294569.713142 0.665555 
16281240.827218 0.665823 
16267911.941294 0.666091 
16254583.055370 0.666359 
16241254.169446 0.666627 
16227925.283522 0.666895 
16214596.397598 0.667163 
16201267.511674 0.667431 
16187938.625751 0.667699 
16174609.739827 0.667967 
16161280.853903 0.668235 
16147951.967979 0.668503 
16134623.082055 0.668771 
16121294.196131 0.669040 
16107965.310207 0.669308 
16094636.424283 0.669576 
16081307.538359 0.669844 
16067978.652435 0.670113 
16054649.766511 0.670381 
16041320.880587 0.670649 
16027991.994663 0.670918 
16014663.108739 0.671186 
16001334.222815 0.671454 
15988005.336891 0.671723 
15974676.450967 0.671991 
15961347.565043 0.672260 
15948018.679119 0.672528 
15934689.793195 0.672797 
15921360.907272 0.673065 
15908032.021348 0.673334 
15894703.135424 0.673603 
15881374.249500 0.673871 
15868045.363576 0.674140 
15854716.477652 0.674409 
15841387.591728 0.674677 
15828058.705804 0.674946 
15814729.819880 0.675215 
15801400.933956 0.675484 
15788072.048032 0.675752 
15774743.162108 0.676021 
15761414.276184 0.676290 
15748085.390260 0.676559 
15734756.504336 0.676828 
15721427.618412 0.677097 
15708098.732488 0.677366 
15694769.846564 0.677635 
15681440.960640 0.677904 
15668112.074716 0.678173 
15654783.188793 0.678442 
15641454.302869 0.678711 
15628125.416945 0.678980 
15614796.531021 0.679249 
15601467.645097 0.679518 
15588138.759173 0.679788 
15574809.873249 0.680057 
15561480.987325 0.680326 
15548152.101401 0.680595 
15534823.215477 0.680865 
15521494.329553 0.681134 
15508165.443629 0.681403 
15494836.557705 0.681673 
15481507.671781 0.681942 
15468178.785857 0.682212 
15454849.899933 0.682481 
15441521.014009 0.682751 
15428192.128085 0.683020 
15414863.242161 0.683290 
15401534.356237 0.683559 
15388205.470314 0.683829 
15374876.584390 0.684099 
15361547.698466 0.684368 
15348218.812542 0.684638 
15334889.926618 0.684908 
15321561.040694 0.685178 
15308232.154770 0.685447 
15294903.268846 0.685717 
15281574.382922 0.685987 
15268245.496998 0.686257 
15254916.611074 0.686527 
15241587.725150 0.686797 
15228258.839226 0.687067 
15214929.953302 0.687337 
15201601.067378 0.687607 
15188272.181454 0.687877 
15174943.295530 0.688147 
15161614.409606 0.688417 
15148285.523682 0.688687 
15134956.637759 0.688957 
15121627.751835 0.689228 
15108298.865911 0.689498 
15094969.979987 0.689768 
15081641.094063 0.690038 
15068312.208139 0.690309 
15054983.322215 0.690579 
15041654.436291 0.690849 
15028325.550367 0.691120 
15014996.664443 0.691390 
15001667.778519 0.691661 
14988338.892595 0.691931 
14975010.006671 0.692202 
14961681.120747 0.692472 
14948352.234823 0.692743 
14935023.348899 0.693014 
14921694.462975 0.693284 
14908365.577051 0.693555 
14895036.691127 0.693826 
14881707.805203 0.694096 
14868378.919280 0.694367 
14855050.033356 0.694638 
14841721.147432 0.694909 
14828392.261508 0.695180 
14815063.375584 0.695451 
14801734.489660 0.695722 
14788405.603736 0.695992 
14775076.717812 0.696263 
14761747.831888 0.696535 
14748418.945964 0.696806 
14735090.060040 0.697077 
14721761.174116 0.697348 
14708432.288192 0.697619 
14695103.402268 0.697890 
14681774.516344 0.698161 
14668445.630420 0.698433 
14655116.744496 0.698704 
14641787.858572 0.698975 
14628458.972648 0.699247 
14615130.086724 0.699518 
14601801.200801 0.699789 
14588472.314877 0.700061 
14575143.428953 0.700332 
14561814.543029 0.700604 
14548485.657105 0.700875 
14535156.771181 0.701147 
14521827.885257 0.701419 
14508498.999333 0.701690 
14495170.113409 0.701962 
14481841.227485 0.702234 
14468512.341561 0.702505 
14455183.455637 0.702777 
14441854.569713 0.703049 
14428525.683789 0.703321 
14415196.797865 0.703593 
14401867.911941 0.703865 
14388539.026017 0.704136 
14375210.140093 0.704408 
14361881.254169 0.704680 
14348552.368245 0.704952 
14335223.482322 0.705225 
14321894.596398 0.705497 
14308565.710474 0.705769 
14295236.824550 0.706041 
14281907.938626 0.706313 
14268579.052702 0.706585 
14255250.166778 0.706858 
14241921.280854 0.707130 
14228592.394930 0.707402 
14215263.509006 0.707675 
14201934.623082 0.707947 
14188605.737158 0.708220 
14175276.851234 0.708492 
14161947.965310 0.708765 
14148619.079386 0.709037 
14135290.193462 0.709310 
14121961.307538 0.709582 
14108632.421614 0.709855 
14095303.535690 0.710128 
14081974.649767 0.710401 
14068645.763843 0.710673 
14055316.877919 0.710946 
14041987.991995 0.711219 
14028659.106071 0.711492 
14015330.220147 0.711765 
14002001.334223 0.712038 
13988672.448299 0.712311 
13975343.562375 0.712584 
13962014.676451 0.712857 
13948685.790527 0.713130 
13935356.904603 0.713403 
13922028.018679 0.713676 
13908699.132755 0.713949 
13895370.246831 0.714222 
13882041.360907 0.714496 
13868712.474983 0.714769 
13855383.589059 0.715042 
13842054.703135 0.715316 
13828725.817211 0.715589 
13815396.931288 0.715863 
13802068.045364 0.716136 
13788739.159440 0.716410 
13775410.273516 0.716683 
13762081.387592 0.716957 
13748752.501668 0.717230 
13735423.615744 0.717504 
13722094.729820 0.717778 
13708765.843896 0.718052 
13695436.957972 0.718325 
13682108.072048 0.718599 
13668779.186124 0.718873 
13655450.300200 0.719147 
13642121.414276 0.719421 
13628792.528352 0.719695 
13615463.642428 0.719969 
13602134.756504 0.720243 
13588805.870580 0.720517 
13575476.984656 0.720791 
13562148.098732 0.721065 
13548819.212809 0.721339 
13535490.326885 0.721613 
13522161.440961 0.721888 
13508832.555037 0.722162 
13495503.669113 0.722436 
13482174.783189 0.722711 
13468845.897265 0.722985 
13455517.011341 0.723260 
13442188.125417 0.723534 
13428859.239493 0.723809 
13415530.353569 0.724083 
13402201.467645 0.724358 
13388872.581721 0.724632 
13375543.695797 0.724907 
13362214.809873 0.725182 
13348885.923949 0.725457 
13335557.038025 0.725731 
13322228.152101 0.726006 
13308899.266177 0.726281 
13295570.380254 0.726556 
13282241.494330 0.726831 
13268912.608406 0.727106 
13255583.722482 0.727381 
13242254.836558 0.727656 
13228925.950634 0.727931 
13215597.064710 0.728206 
13202268.178786 0.728481 
13188939.292862 0.728757 
13175610.406938 0.729032 
13162281.521014 0.729307 
13148952.635090 0.729583 
13135623.749166 0.729858 
13122294.863242 0.730133 
13108965.977318 0.730409 
13095637.091394 0.730684 
13082308.205470 0.730960 
13068979.319546 0.731235 
13055650.433622 0.731511 
13042321.547698 0.731787 
13028992.661775 0.732062 
13015663.775851 0.732338 
13002334.889927 0.732614 
12989006.004003 0.732890 
12975677.118079 0.733166 
12962348.232155 0.733442 
12949019.346231 0.733718 
12935690.460307 0.733993 
12922361.574383 0.734270 
12909032.688459 0.734546 
12895703.802535 0.734822 
12882374.916611 0.735098 
12869046.030687 0.735374 
12855717.144763 0.735650 
12842388.258839 0.735926 
12829059.372915 0.736203 
12815730.486991 0.736479 
12802401.601067 0.736756 
12789072.715143 0.737032 
12775743.829219 0.737308 
12762414.943296 0.737585 
12749086.057372 0.737861 
12735757.171448 0.738138 
12722428.285524 0.738415 
12709099.399600 0.738691 
12695770.513676 0.738968 
12682441.627752 0.739245 
12669112.741828 0.739522 
12655783.855904 0.739798 
12642454.969980 0.740075 
12629126.084056 0.740352 
12615797.198132 0.740629 
12602468.312208 0.740906 
12589139.426284 0.741183 
12575810.540360 0.741460 
12562481.654436 0.741738 
12549152.768512 0.742015 
12535823.882588 0.742292 
12522494.996664 0.742569 
12509166.110740 0.742846 
12495837.224817 0.743124 
12482508.338893 0.743401 
12469179.452969 0.743679 
12455850.567045 0.743956 
12442521.681121 0.744234 
12429192.795197 0.744511 
12415863.909273 0.744789 
12402535.023349 0.745066 
12389206.137425 0.745344 
12375877.251501 0.745622 
12362548.365577 0.745900 
12349219.479653 0.746177 
12335890.593729 0.746455 
12322561.707805 0.746733 
12309232.821881 0.747011 
12295903.935957 0.747289 
12282575.050033 0.747567 
12269246.164109 0.747845 
12255917.278185 0.748123 
12242588.392262 0.748401 
12229259.506338 0.748680 
12215930.620414 0.748958 
12202601.734490 0.749236 
12189272.848566 0.749515 
12175943.962642 0.749793 
12162615.076718 0.750071 
12149286.190794 0.750350 
12135957.304870 0.750628 
12122628.418946 0.750907 
12109299.533022 0.751185 
12095970.647098 0.751464 
12082641.761174 0.751743 
12069312.875250 0.752021 
12055983.989326 0.752300 
12042655.103402 0.752579 
12029326.217478 0.752858 
12015997.331554 0.753137 
12002668.445630 0.753416 
11989339.559706 0.753695 
11976010.673783 0.753974 
11962681.787859 0.754253 
11949352.901935 0.754532 
11936024.016011 0.754811 
11922695.130087 0.755090 
11909366.244163 0.755370 
11896037.358239 0.755649 
11882708.472315 0.755928 
11869379.586391 0.756208 
11856050.700467 0.756487 
11842721.814543 0.756767 
11829392.928619 0.757046 
11816064.042695 0.757326 
11802735.156771 0.757605 
11789406.270847 0.757885 
11776077.384923 0.758165 
11762748.498999 0.758444 
11749419.613075 0.758724 
11736090.727151 0.759004 
11722761.841227 0.759284 
11709432.955304 0.759564 
11696104.069380 0.759844 
11682775.183456 0.760124 
11669446.297532 0.760404 
11656117.411608 0.760684 
11642788.525684 0.760964 
11629459.639760 0.761244 
11616130.753836 0.761525 
11602801.867912 0.761805 
11589472.981988 0.762085 
11576144.096064 0.762366 
11562815.210140 0.762646 
11549486.324216 0.762927 
11536157.438292 0.763207 
11522828.552368 0.763488 
11509499.666444 0.763768 
11496170.780520 0.764049 
11482841.894596 0.764330 
11469513.008672 0.764611 
11456184.122748 0.764891 
11442855.236825 0.765172 
11429526.350901 0.765453 
11416197.464977 0.765734 
11402868.579053 0.766015 
11389539.693129 0.766296 
11376210.807205 0.766577 
11362881.921281 0.766858 
11349553.035357 0.767140 
11336224.149433 0.767421 
11322895.263509 0.767702 
11309566.377585 0.767983 
11296237.491661 0.768265 
11282908.605737 0.768546 
11269579.719813 0.768828 
11256250.833889 0.769109 
11242921.947965 0.769391 
11229593.062041 0.769672 
11216264.176117 0.769954 
11202935.290193 0.770236 
11189606.404270 0.770517 
11176277.518346 0.770799 
11162948.632422 0.771081 
11149619.746498 0.771363 
11136290.860574 0.771645 
11122961.974650 0.771927 
11109633.088726 0.772209 
11096304.202802 0.772491 
11082975.316878 0.772773 
11069646.430954 0.773055 
11056317.545030 0.773337 
11042988.659106 0.773620 
11029659.773182 0.773902 
11016330.887258 0.774184 
11003002.001334 0.774467 
10989673.115410 0.774749 
10976344.229486 0.775032 
10963015.343562 0.775314 
10949686.457638 0.775597 
10936357.571714 0.775880 
10923028.685791 0.776162 
10909699.799867 0.776445 
10896370.913943 0.776728 
10883042.028019 0.777011 
10869713.142095 0.777294 
10856384.256171 0.777577 
10843055.370247 0.777860 
10829726.484323 0.778143 
10816397.598399 0.778426 
10803068.712475 0.778709 
10789739.826551 0.778992 
10776410.940627 0.779275 
10763082.054703 0.779559 
10749753.168779 0.779842 
10736424.282855 0.780126 
10723095.396931 0.780409 
10709766.511007 0.780692 
10696437.625083 0.780976 
10683108.739159 0.781260 
10669779.853235 0.781543 
10656450.967312 0.781827 
10643122.081388 0.782111 
10629793.195464 0.782394 
10616464.309540 0.782678 
10603135.423616 0.782962 
10589806.537692 0.783246 
10576477.651768 0.783530 
10563148.765844 0.783814 
10549819.879920 0.784098 
10536490.993996 0.784382 
10523162.108072 0.784667 
10509833.222148 0.784951 
10496504.336224 0.785235 
10483175.450300 0.785519 
10469846.564376 0.785804 
10456517.678452 0.786088 
10443188.792528 0.786373 
10429859.906604 0.786657 
10416531.020680 0.786942 
10403202.134757 0.787227 
10389873.248833 0.787511 
10376544.362909 0.787796 
10363215.476985 0.788081 
10349886.591061 0.788366 
10336557.705137 0.788651 
10323228.819213 0.788935 
10309899.933289 0.789220 
10296571.047365 0.789506 
10283242.161441 0.789791 
10269913.275517 0.790076 
10256584.389593 0.790361 
10243255.503669 0.790646 
10229926.617745 0.790932 
10216597.731821 0.791217 
10203268.845897 0.791502 
10189939.959973 0.791788 
10176611.074049 0.792073 
10163282.188125 0.792359 
10149953.302201 0.792644 
10136624.416278 0.792930 
10123295.530354 0.793216 
10109966.644430 0.793502 
10096637.758506 0.793787 
10083308.872582 0.794073 
10069979.986658 0.794359 
10056651.100734 0.794645 
10043322.214810 0.794931 
10029993.328886 0.795217 
10016664.442962 0.795503 
10003335.557038 0.795790 
9990006.671114 0.796076 
9976677.785190 0.796362 
9963348.899266 0.796648 
9950020.013342 0.796935 
9936691.127418 0.797221 
9923362.241494 0.797508 
9910033.355570 0.797794 
9896704.469646 0.798081 
9883375.583722 0.798368 
9870046.697799 0.798654 
9856717.811875 0.798941 
9843388.925951 0.799228 
9830060.040027 0.799515 
9816731.154103 0.799802 
9803402.268179 0.800089 
9790073.382255 0.800376 
9776744.496331 0.800663 
9763415.610407 0.800950 
9750086.724483 0.801237 
9736757.838559 0.801524 
9723428.952635 0.801811 
9710100.066711 0.802099 
9696771.180787 0.802386 
9683442.294863 0.802674 
9670113.408939 0.802961 
9656784.523015 0.803249 
9643455.637091 0.803536 
9630126.751167 0.803824 
9616797.865243 0.804112 
9603468.979320 0.804399 
9590140.093396 0.804687 
9576811.207472 0.804975 
9563482.321548 0.805263 
9550153.435624 0.805551 
9536824.549700 0.805839 
9523495.663776 0.806127 
9510166.777852 0.806415 
9496837.891928 0.806703 
9483509.006004 0.806992 
9470180.120080 0.807280 
9456851.234156 0.807568 
9443522.348232 0.807857 
9430193.462308 0.808145 
9416864.576384 0.808434 
9403535.690460 0.808722 
9390206.804536 0.809011 
9376877.918612 0.809300 
9363549.032688 0.809588 
9350220.146765 0.809877 
9336891.260841 0.810166 
9323562.374917 0.810455 
9310233.488993 0.810744 
9296904.603069 0.811033 
9283575.717145 0.811322 
9270246.831221 0.811611 
9256917.945297 0.811900 
9243589.059373 0.812189 
9230260.173449 0.812479 
9216931.287525 0.812768 
9203602.401601 0.813057 
9190273.515677 0.813347 
9176944.629753 0.813636 
9163615.743829 0.813926 
9150286.857905 0.814215 
9136957.971981 0.814505 
9123629.086057 0.814795 
9110300.200133 0.815085 
9096971.314209 0.815374 
9083642.428286 0.815664 
9070313.542362 0.815954 
9056984.656438 0.816244 
9043655.770514 0.816534 
9030326.884590 0.816824 
9016997.998666 0.817115 
9003669.112742 0.817405 
8990340.226818 0.817695 
8977011.340894 0.817985 
8963682.454970 0.818276 
8950353.569046 0.818566 
8937024.683122 0.818857 
8923695.797198 0.819147 
8910366.911274 0.819438 
8897038.025350 0.819728 
8883709.139426 0.820019 
8870380.253502 0.820310 
8857051.367578 0.820601 
8843722.481654 0.820892 
8830393.595730 0.821183 
8817064.709807 0.821474 
8803735.823883 0.821765 
8790406.937959 0.822056 
8777078.052035 0.822347 
8763749.166111 0.822638 
8750420.280187 0.822929 
8737091.394263 0.823221 
8723762.508339 0.823512 
8710433.622415 0.823804 
8697104.736491 0.824095 
8683775.850567 0.824387 
8670446.964643 0.824678 
8657118.078719 0.824970 
8643789.192795 0.825262 
8630460.306871 0.825553 
8617131.420947 0.825845 
8603802.535023 0.826137 
8590473.649099 0.826429 
8577144.763175 0.826721 
8563815.877252 0.827013 
8550486.991328 0.827305 
8537158.105404 0.827597 
8523829.219480 0.827890 
8510500.333556 0.828182 
8497171.447632 0.828474 
8483842.561708 0.828767 
8470513.675784 0.829059 
8457184.789860 0.829352 
8443855.903936 0.829644 
8430527.018012 0.829937 
8417198.132088 0.830230 
8403869.246164 0.830522 
8390540.360240 0.830815 
8377211.474316 0.831108 
8363882.588392 0.831401 
8350553.702468 0.831694 
8337224.816544 0.831987 
8323895.930620 0.832280 
8310567.044696 0.832573 
8297238.158773 0.832867 
8283909.272849 0.833160 
8270580.386925 0.833453 
8257251.501001 0.833747 
8243922.615077 0.834040 
8230593.729153 0.834334 
8217264.843229 0.834627 
8203935.957305 0.834921 
8190607.071381 0.835214 
8177278.185457 0.835508 
8163949.299533 0.835802 
8150620.413609 0.836096 
8137291.527685 0.836390 
8123962.641761 0.836684 
8110633.755837 0.836978 
8097304.869913 0.837272 
8083975.983989 0.837566 
8070647.098065 0.837860 
8057318.212141 0.838154 
8043989.326217 0.838449 
8030660.440294 0.838743 
8017331.554370 0.839038 
8004002.668446 0.839332 
7990673.782522 0.839627 
7977344.896598 0.839921 
7964016.010674 0.840216 
7950687.124750 0.840511 
7937358.238826 0.840806 
7924029.352902 0.841100 
7910700.466978 0.841395 
7897371.581054 0.841690 
7884042.695130 0.841985 
7870713.809206 0.842280 
7857384.923282 0.842576 
7844056.037358 0.842871 
7830727.151434 0.843166 
7817398.265510 0.843461 
7804069.379586 0.843757 
7790740.493662 0.844052 
7777411.607738 0.844348 
7764082.721815 0.844643 
7750753.835891 0.844939 
7737424.949967 0.845235 
7724096.064043 0.845530 
7710767.178119 0.845826 
7697438.292195 0.846122 
7684109.406271 0.846418 
7670780.520347 0.846714 
7657451.634423 0.847010 
7644122.748499 0.847306 
7630793.862575 0.847602 
7617464.976651 0.847899 
7604136.090727 0.848195 
7590807.204803 0.848491 
7577478.318879 0.848788 
7564149.432955 0.849084 
7550820.547031 0.849381 
7537491.661107 0.849677 
7524162.775183 0.849974 
7510833.889260 0.850270 
7497505.003336 0.850567 
7484176.117412 0.850864 
7470847.231488 0.851161 
7457518.345564 0.851458 
7444189.459640 0.851755 
7430860.573716 0.852052 
7417531.687792 0.852349 
7404202.801868 0.852646 
7390873.915944 0.852944 
7377545.030020 0.853241 
7364216.144096 0.853538 
7350887.258172 0.853836 
7337558.372248 0.854133 
7324229.486324 0.854431 
7310900.600400 0.854728 
7297571.714476 0.855026 
7284242.828552 0.855324 
7270913.942628 0.855622 
7257585.056704 0.855920 
7244256.170781 0.856217 
7230927.284857 0.856515 
7217598.398933 0.856814 
7204269.513009 0.857112 
7190940.627085 0.857410 
7177611.741161 0.857708 
7164282.855237 0.858006 
7150953.969313 0.858305 
7137625.083389 0.858603 
7124296.197465 0.858902 
7110967.311541 0.859200 
7097638.425617 0.859499 
7084309.539693 0.859797 
7070980.653769 0.860096 
7057651.767845 0.860395 
7044322.881921 0.860694 
7030993.995997 0.860993 
7017665.110073 0.861292 
7004336.224149 0.861591 
6991007.338225 0.861890 
6977678.452302 0.862189 
6964349.566378 0.862488 
6951020.680454 0.862787 
6937691.794530 0.863087 
6924362.908606 0.863386 
6911034.022682 0.863686 
6897705.136758 0.863985 
6884376.250834 0.864285 
6871047.364910 0.864585 
6857718.478986 0.864884 
6844389.593062 0.865184 
6831060.707138 0.865484 
6817731.821214 0.865784 
6804402.935290 0.866084 
6791074.049366 0.866384 
6777745.163442 0.866684 
6764416.277518 0.866984 
6751087.391594 0.867284 
6737758.505670 0.867585 
6724429.619746 0.867885 
6711100.733823 0.868185 
6697771.847899 0.868486 
6684442.961975 0.868786 
6671114.076051 0.869087 
6657785.190127 0.869388 
6644456.304203 0.869688 
6631127.418279 0.869989 
6617798.532355 0.870290 
6604469.646431 0.870591 
6591140.760507 0.870892 
6577811.874583 0.871193 
6564482.988659 0.871494 
6551154.102735 0.871795 
6537825.216811 0.872097 
6524496.330887 0.872398 
6511167.444963 0.872699 
6497838.559039 0.873001 
6484509.673115 0.873302 
6471180.787191 0.873604 
6457851.901268 0.873905 
6444523.015344 0.874207 
6431194.129420 0.874509 
6417865.243496 0.874811 
6404536.357572 0.875112 
6391207.471648 0.875414 
6377878.585724 0.875716 
6364549.699800 0.876018 
6351220.813876 0.876321 
6337891.927952 0.876623 
6324563.042028 0.876925 
6311234.156104 0.877227 
6297905.270180 0.877530 
6284576.384256 0.877832 
6271247.498332 0.878135 
6257918.612408 0.878437 
6244589.726484 0.878740 
6231260.840560 0.879043 
6217931.954636 0.879345 
6204603.068712 0.879648 
6191274.182789 0.879951 
6177945.296865 0.880254 
6164616.410941 0.880557 
6151287.525017 0.880860 
6137958.639093 0.881164 
6124629.753169 0.881467 
6111300.867245 0.881770 
6097971.981321 0.882073 
6084643.095397 0.882377 
6071314.209473 0.882680 
6057985.323549 0.882984 
6044656.437625 0.883287 
6031327.551701 0.883591 
6017998.665777 0.883895 
6004669.779853 0.884199 
5991340.893929 0.884503 
5978012.008005 0.884807 
5964683.122081 0.885111 
5951354.236157 0.885415 
5938025.350233 0.885719 
5924696.464310 0.886023 
5911367.578386 0.886327 
5898038.692462 0.886632 
5884709.806538 0.886936 
5871380.920614 0.887240 
5858052.034690 0.887545 
5844723.148766 0.887850 
5831394.262842 0.888154 
5818065.376918 0.888459 
5804736.490994 0.888764 
5791407.605070 0.889069 
5778078.719146 0.889374 
5764749.833222 0.889679 
5751420.947298 0.889984 
5738092.061374 0.890289 
5724763.175450 0.890594 
5711434.289526 0.890899 
5698105.403602 0.891205 
5684776.517678 0.891510 
5671447.631755 0.891815 
5658118.745831 0.892121 
5644789.859907 0.892427 
5631460.973983 0.892732 
5618132.088059 0.893038 
5604803.202135 0.893344 
5591474.316211 0.893650 
5578145.430287 0.893956 
5564816.544363 0.894262 
5551487.658439 0.894568 
5538158.772515 0.894874 
5524829.886591 0.895180 
5511501.000667 0.895486 
5498172.114743 0.895793 
5484843.228819 0.896099 
5471514.342895 0.896405 
5458185.456971 0.896712 
5444856.571047 0.897018 
5431527.685123 0.897325 
5418198.799199 0.897632 
5404869.913276 0.897939 
5391541.027352 0.898246 
5378212.141428 0.898552 
5364883.255504 0.898859 
5351554.369580 0.899167 
5338225.483656 0.899474 
5324896.597732 0.899781 
5311567.711808 0.900088 
5298238.825884 0.900395 
5284909.939960 0.900703 
5271581.054036 0.901010 
5258252.168112 0.901318 
5244923.282188 0.901625 
5231594.396264 0.901933 
5218265.510340 0.902241 
5204936.624416 0.902549 
5191607.738492 0.902857 
5178278.852568 0.903164 
5164949.966644 0.903473 
5151621.080720 0.903781 
5138292.194797 0.904089 
5124963.308873 0.904397 
5111634.422949 0.904705 
5098305.537025 0.905014 
5084976.651101 0.905322 
5071647.765177 0.905630 
5058318.879253 0.905939 
5044989.993329 0.906248 
5031661.107405 0.906556 
5018332.221481 0.906865 
5005003.335557 0.907174 
4991674.449633 0.907483 
4978345.563709 0.907792 
4965016.677785 0.908101 
4951687.791861 0.908410 
4938358.905937 0.908719 
4925030.020013 0.909028 
4911701.134089 0.909338 
4898372.248165 0.909647 
4885043.362241 0.909956 
4871714.476318 0.910266 
4858385.590394 0.910576 
4845056.704470 0.910885 
4831727.818546 0.911195 
4818398.932622 0.911505 
4805070.046698 0.911815 
4791741.160774 0.912124 
4778412.274850 0.912434 
4765083.388926 0.912745 
4751754.503002 0.913055 
4738425.617078 0.913365 
4725096.731154 0.913675 
4711767.845230 0.913985 
4698438.959306 0.914296 
4685110.073382 0.914606 
4671781.187458 0.914917 
4658452.301534 0.915228 
4645123.415610 0.915538 
4631794.529686 0.915849 
4618465.643763 0.916160 
4605136.757839 0.916471 
4591807.871915 0.916782 
4578478.985991 0.917093 
4565150.100067 0.917404 
4551821.214143 0.917715 
4538492.328219 0.918026 
4525163.442295 0.918338 
4511834.556371 0.918649 
4498505.670447 0.918960 
4485176.784523 0.919272 
4471847.898599 0.919583 
4458519.012675 0.919895 
4445190.126751 0.920207 
4431861.240827 0.920519 
4418532.354903 0.920831 
4405203.468979 0.921142 
4391874.583055 0.921455 
4378545.697131 0.921767 
4365216.811207 0.922079 
4351887.925284 0.922391 
4338559.039360 0.922703 
4325230.153436 0.923016 
4311901.267512 0.923328 
4298572.381588 0.923641 
4285243.495664 0.923953 
4271914.609740 0.924266 
4258585.723816 0.924578 
4245256.837892 0.924891 
4231927.951968 0.925204 
4218599.066044 0.925517 
4205270.180120 0.925830 
4191941.294196 0.926143 
4178612.408272 0.926456 
4165283.522348 0.926769 
4151954.636424 0.927083 
4138625.750500 0.927396 
4125296.864576 0.927710 
4111967.978652 0.928023 
4098639.092728 0.928337 
4085310.206805 0.928650 
4071981.320881 0.928964 
4058652.434957 0.929278 
4045323.549033 0.929592 
4031994.663109 0.929906 
4018665.777185 0.930220 
4005336.891261 0.930534 
3992008.005337 0.930848 
3978679.119413 0.931162 
3965350.233489 0.931476 
3952021.347565 0.931791 
3938692.461641 0.932105 
3925363.575717 0.932419 
3912034.689793 0.932734 
3898705.803869 0.933049 
3885376.917945 0.933363 
3872048.032021 0.933678 
3858719.146097 0.933993 
3845390.260173 0.934308 
3832061.374249 0.934623 
3818732.488326 0.934938 
3805403.602402 0.935253 
3792074.716478 0.935568 
3778745.830554 0.935884 
3765416.944630 0.936199 
3752088.058706 0.936514 
3738759.172782 0.936830 
3725430.286858 0.937145 
3712101.400934 0.937461 
3698772.515010 0.937777 
3685443.629086 0.938093 
3672114.743162 0.938409 
3658785.857238 0.938724 
3645456.971314 0.939040 
3632128.085390 0.939357 
3618799.199466 0.939673 
3605470.313542 0.939989 
3592141.427618 0.940305 
3578812.541694 0.940622 
3565483.655771 0.940938 
3552154.769847 0.941255 
3538825.883923 0.941571 
3525496.997999 0.941888 
3512168.112075 0.942205 
3498839.226151 0.942521 
3485510.340227 0.942838 
3472181.454303 0.943155 
3458852.568379 0.943472 
3445523.682455 0.943789 
3432194.796531 0.944106 
3418865.910607 0.944424 
3405537.024683 0.944741 
3392208.138759 0.945058 
3378879.252835 0.945376 
3365550.366911 0.945693 
3352221.480987 0.946011 
3338892.595063 0.946329 
3325563.709139 0.946646 
3312234.823215 0.946964 
3298905.937292 0.947282 
3285577.051368 0.947600 
3272248.165444 0.947918 
3258919.279520 0.948236 
3245590.393596 0.948555 
3232261.507672 0.948873 
3218932.621748 0.949191 
3205603.735824 0.949510 
3192274.849900 0.949828 
3178945.963976 0.950147 
3165617.078052 0.950465 
3152288.192128 0.950784 
3138959.306204 0.951103 
3125630.420280 0.951422 
3112301.534356 0.951741 
3098972.648432 0.952060 
3085643.762508 0.952379 
3072314.876584 0.952698 
3058985.990660 0.953017 
3045657.104736 0.953336 
3032328.218813 0.953656 
3018999.332889 0.953975 
3005670.446965 0.954295 
2992341.561041 0.954614 
2979012.675117 0.954934 
2965683.789193 0.955254 
2952354.903269 0.955574 
2939026.017345 0.955893 
2925697.131421 0.956213 
2912368.245497 0.956533 
2899039.359573 0.956854 
2885710.473649 0.957174 
2872381.587725 0.957494 
2859052.701801 0.957814 
2845723.815877 0.958135 
2832394.929953 0.958455 
2819066.044029 0.958776 
2805737.158105 0.959097 
2792408.272181 0.959417 
2779079.386258 0.959738 
2765750.500334 0.960059 
2752421.614410 0.960380 
2739092.728486 0.960701 
2725763.842562 0.961022 
2712434.956638 0.961343 
2699106.070714 0.961664 
2685777.184790 0.961986 
2672448.298866 0.962307 
2659119.412942 0.962629 
2645790.527018 0.962950 
2632461.641094 0.963272 
2619132.755170 0.963594 
2605803.869246 0.963915 
2592474.983322 0.964237 
2579146.097398 0.964559 
2565817.211474 0.964881 
2552488.325550 0.965203 
2539159.439626 0.965525 
2525830.553702 0.965848 
2512501.667779 0.966170 
2499172.781855 0.966492 
2485843.895931 0.966815 
2472515.010007 0.967137 
2459186.124083 0.967460 
2445857.238159 0.967782 
2432528.352235 0.968105 
2419199.466311 0.968428 
2405870.580387 0.968751 
2392541.694463 0.969074 
2379212.808539 0.969397 
2365883.922615 0.969720 
2352555.036691 0.970043 
2339226.150767 0.970367 
2325897.264843 0.970690 
2312568.378919 0.971014 
2299239.492995 0.971337 
2285910.607071 0.971661 
2272581.721147 0.971984 
2259252.835223 0.972308 
2245923.949300 0.972632 
2232595.063376 0.972956 
2219266.177452 0.973280 
2205937.291528 0.973604 
2192608.405604 0.973928 
2179279.519680 0.974252 
2165950.633756 0.974576 
2152621.747832 0.974901 
2139292.861908 0.975225 
2125963.975984 0.975550 
2112635.090060 0.975874 
2099306.204136 0.976199 
2085977.318212 0.976524 
2072648.432288 0.976849 
2059319.546364 0.977174 
2045990.660440 0.977499 
2032661.774516 0.977824 
2019332.888592 0.978149 
2006004.002668 0.978474 
1992675.116744 0.978799 
1979346.230821 0.979125 
1966017.344897 0.979450 
1952688.458973 0.979776 
1939359.573049 0.980101 
1926030.687125 0.980427 
1912701.801201 0.980753 
1899372.915277 0.981078 
1886044.029353 0.981404 
1872715.143429 0.981730 
1859386.257505 0.982056 
1846057.371581 0.982383 
1832728.485657 0.982709 
1819399.599733 0.983035 
1806070.713809 0.983361 
1792741.827885 0.983688 
1779412.941961 0.984014 
1766084.056037 0.984341 
1752755.170113 0.984668 
1739426.284189 0.984995 
1726097.398266 0.985321 
1712768.512342 0.985648 
1699439.626418 0.985975 
1686110.740494 0.986302 
1672781.854570 0.986630 
1659452.968646 0.986957 
1646124.082722 0.987284 
1632795.196798 0.987611 
1619466.310874 0.987939 
1606137.424950 0.988266 
1592808.539026 0.988594 
1579479.653102 0.988922 
1566150.767178 0.989250 
1552821.881254 0.989577 
1539492.995330 0.989905 
1526164.109406 0.990233 
1512835.223482 0.990562 
1499506.337558 0.990890 
1486177.451634 0.991218 
1472848.565710 0.991546 
1459519.679787 0.991875 
1446190.793863 0.992203 
1432861.907939 0.992532 
1419533.022015 0.992860 
1406204.136091 0.993189 
1392875.250167 0.993518 
1379546.364243 0.993847 
1366217.478319 0.994176 
1352888.592395 0.994505 
1339559.706471 0.994834 
1326230.820547 0.995163 
1312901.934623 0.995492 
1299573.048699 0.995822 
1286244.162775 0.996151 
1272915.276851 0.996481 
1259586.390927 0.996810 
1246257.505003 0.997140 
1232928.619079 0.997470 
1219599.733155 0.997800 
1206270.847231 0.998130 
1192941.961308 0.998460 
1179613.075384 0.998790 
1166284.189460 0.999120 
1152955.303536 0.999450 
1139626.417612 0.999780 
1139626.417612 0.997123 
1139626.417612 0.997123 
1139626.417612 0.994437 
1152955.303536 0.986196 
1166284.189460 0.978103 
1179613.075384 0.970157 
1192941.961308 0.962351 
1206270.847231 0.954684 
1219599.733155 0.947150 
1232928.619079 0.939748 
1246257.505003 0.932472 
1259586.390927 0.925321 
1272915.276851 0.918291 
1286244.162775 0.911378 
1299573.048699 0.904581 
1312901.934623 0.897896 
1326230.820547 0.891320 
1339559.706471 0.884851 
1352888.592395 0.878486 
1366217.478319 0.872223 
1379546.364243 0.866059 
1392875.250167 0.859992 
1406204.136091 0.854020 
1419533.022015 0.848141 
1432861.907939 0.842352 
1446190.793863 0.836651 
1459519.679787 0.831036 
1472848.565710 0.825506 
1486177.451634 0.820059 
1499506.337558 0.814692 
1512835.223482 0.809404 
1526164.109406 0.804194 
1539492.995330 0.799059 
1552821.881254 0.793998 
1566150.767178 0.789009 
1579479.653102 0.784091 
1592808.539026 0.779243 
1606137.424950 0.774462 
1619466.310874 0.769748 
1632795.196798 0.765099 
1646124.082722 0.760513 
1659452.968646 0.755991 
1672781.854570 0.751529 
1686110.740494 0.747128 
1699439.626418 0.742785 
1712768.512342 0.738500 
1726097.398266 0.734271 
1739426.284189 0.730098 
1752755.170113 0.725979 
1766084.056037 0.721914 
1779412.941961 0.717901 
1792741.827885 0.713939 
1806070.713809 0.710027 
1819399.599733 0.706165 
1832728.485657 0.702351 
1846057.371581 0.698585 
1859386.257505 0.694865 
1872715.143429 0.691192 
1886044.029353 0.687563 
1899372.915277 0.683978 
1912701.801201 0.680437 
1926030.687125 0.676938 
1939359.573049 0.673482 
1952688.458973 0.670066 
1966017.344897 0.666691 
1979346.230821 0.663355 
1992675.116744 0.660059 
2006004.002668 0.656800 
2019332.888592 0.653580 
2032661.774516 0.650396 
2045990.660440 0.647249 
2059319.546364 0.644137 
2072648.432288 0.641061 
2085977.318212 0.638019 
2099306.204136 0.635012 
2112635.090060 0.632037 
2125963.975984 0.629096 
2139292.861908 0.626187 
2152621.747832 0.623310 
2165950.633756 0.620464 
2179279.519680 0.617649 
2192608.405604 0.614865 
2205937.291528 0.612110 
2219266.177452 0.609384 
2232595.063376 0.606688 
2245923.949300 0.604020 
2259252.835223 0.601380 
2272581.721147 0.598768 
2285910.607071 0.596182 
2299239.492995 0.593624 
2312568.378919 0.591092 
2325897.264843 0.588585 
2339226.150767 0.586105 
2352555.036691 0.583649 
2365883.922615 0.581218 
2379212.808539 0.578812 
2392541.694463 0.576430 
2405870.580387 0.574071 
2419199.466311 0.571736 
2432528.352235 0.569424 
2445857.238159 0.567135 
2459186.124083 0.564867 
2472515.010007 0.562622 
2485843.895931 0.560399 
2499172.781855 0.558197 
2512501.667779 0.556016 
2525830.553702 0.553856 
2539159.439626 0.551717 
2552488.325550 0.549597 
2565817.211474 0.547498 
2579146.097398 0.545418 
2592474.983322 0.543358 
2605803.869246 0.541317 
2619132.755170 0.539295 
2632461.641094 0.537291 
2645790.527018 0.535306 
2659119.412942 0.533339 
2672448.298866 0.531390 
2685777.184790 0.529458 
2699106.070714 0.527544 
2712434.956638 0.525647 
2725763.842562 0.523767 
2739092.728486 0.521904 
2752421.614410 0.520057 
2765750.500334 0.518226 
2779079.386258 0.516412 
2792408.272181 0.514613 
2805737.158105 0.512830 
2819066.044029 0.511063 
2832394.929953 0.509311 
2845723.815877 0.507574 
2859052.701801 0.505852 
2872381.587725 0.504144 
2885710.473649 0.502451 
2899039.359573 0.500773 
2912368.245497 0.499108 
2925697.131421 0.497458 
2939026.017345 0.495821 
2952354.903269 0.494198 
2965683.789193 0.492589 
2979012.675117 0.490993 
2992341.561041 0.489410 
3005670.446965 0.487840 
3018999.332889 0.486283 
3032328.218813 0.484738 
3045657.104736 0.483206 
3058985.990660 0.481687 
3072314.876584 0.480179 
3085643.762508 0.478684 
3098972.648432 0.477201 
3112301.534356 0.475730 
3125630.420280 0.474270 
3138959.306204 0.472822 
3152288.192128 0.471385 
3165617.078052 0.469959 
3178945.963976 0.468545 
3192274.849900 0.467142 
3205603.735824 0.465749 
3218932.621748 0.464368 
3232261.507672 0.462997 
3245590.393596 0.461636 
3258919.279520 0.460286 
3272248.165444 0.458947 
3285577.051368 0.457617 
3298905.937292 0.456298 
3312234.823215 0.454988 
3325563.709139 0.453688 
3338892.595063 0.452399 
3352221.480987 0.451118 
3365550.366911 0.449848 
3378879.252835 0.448586 
3392208.138759 0.447334 
3405537.024683 0.446092 
3418865.910607 0.444858 
3432194.796531 0.443633 
3445523.682455 0.442418 
3458852.568379 0.441211 
3472181.454303 0.440013 
3485510.340227 0.438824 
3498839.226151 0.437643 
3512168.112075 0.436470 
3525496.997999 0.435307 
3538825.883923 0.434151 
3552154.769847 0.433003 
3565483.655771 0.431864 
3578812.541694 0.430733 
3592141.427618 0.429610 
3605470.313542 0.428494 
3618799.199466 0.427387 
3632128.085390 0.426287 
3645456.971314 0.425195 
3658785.857238 0.424110 
3672114.743162 0.423033 
3685443.629086 0.421963 
3698772.515010 0.420901 
3712101.400934 0.419846 
3725430.286858 0.418798 
3738759.172782 0.417757 
3752088.058706 0.416723 
3765416.944630 0.415696 
3778745.830554 0.414677 
3792074.716478 0.413664 
3805403.602402 0.412658 
3818732.488326 0.411658 
3832061.374249 0.410665 
3845390.260173 0.409679 
3858719.146097 0.408700 
3872048.032021 0.407726 
3885376.917945 0.406760 
3898705.803869 0.405799 
3912034.689793 0.404845 
3925363.575717 0.403897 
3938692.461641 0.402955 
3952021.347565 0.402020 
3965350.233489 0.401090 
3978679.119413 0.400167 
3992008.005337 0.399249 
4005336.891261 0.398337 
4018665.777185 0.397431 
4031994.663109 0.396531 
4045323.549033 0.395637 
4058652.434957 0.394748 
4071981.320881 0.393865 
4085310.206805 0.392987 
4098639.092728 0.392115 
4111967.978652 0.391249 
4125296.864576 0.390388 
4138625.750500 0.389532 
4151954.636424 0.388682 
4165283.522348 0.387837 
4178612.408272 0.386997 
4191941.294196 0.386162 
4205270.180120 0.385332 
4218599.066044 0.384508 
4231927.951968 0.383688 
4245256.837892 0.382874 
4258585.723816 0.382065 
4271914.609740 0.381260 
4285243.495664 0.380460 
4298572.381588 0.379666 
4311901.267512 0.378876 
4325230.153436 0.378090 
4338559.039360 0.377310 
4351887.925284 0.376534 
4365216.811207 0.375762 
4378545.697131 0.374996 
4391874.583055 0.374234 
4405203.468979 0.373476 
4418532.354903 0.372723 
4431861.240827 0.371974 
4445190.126751 0.371230 
4458519.012675 0.370490 
4471847.898599 0.369754 
4485176.784523 0.369023 
4498505.670447 0.368296 
4511834.556371 0.367573 
4525163.442295 0.366854 
4538492.328219 0.366140 
4551821.214143 0.365430 
4565150.100067 0.364723 
4578478.985991 0.364021 
4591807.871915 0.363323 
4605136.757839 0.362629 
4618465.643763 0.361938 
4631794.529686 0.361252 
4645123.415610 0.360569 
4658452.301534 0.359891 
4671781.187458 0.359216 
4685110.073382 0.358545 
4698438.959306 0.357878 
4711767.845230 0.357214 
4725096.731154 0.356554 
4738425.617078 0.355898 
4751754.503002 0.355246 
4765083.388926 0.354597 
4778412.274850 0.353952 
4791741.160774 0.353310 
4805070.046698 0.352672 
4818398.932622 0.352037 
4831727.818546 0.351406 
4845056.704470 0.350778 
4858385.590394 0.350154 
4871714.476318 0.349533 
4885043.362241 0.348916 
4898372.248165 0.348302 
4911701.134089 0.347691 
4925030.020013 0.347083 
4938358.905937 0.346479 
4951687.791861 0.345878 
4965016.677785 0.345280 
4978345.563709 0.344686 
4991674.449633 0.344094 
5005003.335557 0.343506 
5018332.221481 0.342921 
5031661.107405 0.342339 
5044989.993329 0.341760 
5058318.879253 0.341184 
5071647.765177 0.340612 
5084976.651101 0.340042 
5098305.537025 0.339475 
5111634.422949 0.338911 
5124963.308873 0.338350 
5138292.194797 0.337792 
5151621.080720 0.337237 
5164949.966644 0.336685 
5178278.852568 0.336136 
5191607.738492 0.335589 
5204936.624416 0.335046 
5218265.510340 0.334505 
5231594.396264 0.333967 
5244923.282188 0.333432 
5258252.168112 0.332899 
5271581.054036 0.332369 
5284909.939960 0.331842 
5298238.825884 0.331318 
5311567.711808 0.330796 
5324896.597732 0.330277 
5338225.483656 0.329760 
5351554.369580 0.329247 
5364883.255504 0.328735 
5378212.141428 0.328227 
5391541.027352 0.327721 
5404869.913276 0.327217 
5418198.799199 0.326716 
5431527.685123 0.326217 
5444856.571047 0.325721 
5458185.456971 0.325228 
5471514.342895 0.324736 
5484843.228819 0.324248 
5498172.114743 0.323761 
5511501.000667 0.323277 
5524829.886591 0.322796 
5538158.772515 0.322317 
5551487.658439 0.321840 
5564816.544363 0.321366 
5578145.430287 0.320893 
5591474.316211 0.320424 
5604803.202135 0.319956 
5618132.088059 0.319491 
5631460.973983 0.319028 
5644789.859907 0.318567 
5658118.745831 0.318109 
5671447.631755 0.317652 
5684776.517678 0.317198 
5698105.403602 0.316746 
5711434.289526 0.316296 
5724763.175450 0.315849 
5738092.061374 0.315403 
5751420.947298 0.314960 
5764749.833222 0.314519 
5778078.719146 0.314080 
5791407.605070 0.313643 
5804736.490994 0.313208 
5818065.376918 0.312775 
5831394.262842 0.312344 
5844723.148766 0.311915 
5858052.034690 0.311489 
5871380.920614 0.311064 
5884709.806538 0.310641 
5898038.692462 0.310220 
5911367.578386 0.309801 
5924696.464310 0.309385 
5938025.350233 0.308970 
5951354.236157 0.308557 
5964683.122081 0.308146 
5978012.008005 0.307737 
5991340.893929 0.307329 
6004669.779853 0.306924 
6017998.665777 0.306520 
6031327.551701 0.306119 
6044656.437625 0.305719 
6057985.323549 0.305321 
6071314.209473 0.304925 
6084643.095397 0.304531 
6097971.981321 0.304138 
6111300.867245 0.303748 
6124629.753169 0.303359 
6137958.639093 0.302972 
6151287.525017 0.302586 
6164616.410941 0.302203 
6177945.296865 0.301821 
6191274.182789 0.301440 
6204603.068712 0.301062 
6217931.954636 0.300685 
6231260.840560 0.300310 
6244589.726484 0.299937 
6257918.612408 0.299565 
6271247.498332 0.299195 
6284576.384256 0.298827 
6297905.270180 0.298460 
6311234.156104 0.298095 
6324563.042028 0.297732 
6337891.927952 0.297370 
6351220.813876 0.297010 
6364549.699800 0.296651 
6377878.585724 0.296294 
6391207.471648 0.295939 
6404536.357572 0.295585 
6417865.243496 0.295232 
6431194.129420 0.294882 
6444523.015344 0.294532 
6457851.901268 0.294185 
6471180.787191 0.293839 
6484509.673115 0.293494 
6497838.559039 0.293151 
6511167.444963 0.292809 
6524496.330887 0.292469 
6537825.216811 0.292130 
6551154.102735 0.291793 
6564482.988659 0.291458 
6577811.874583 0.291123 
6591140.760507 0.290791 
6604469.646431 0.290459 
6617798.532355 0.290129 
6631127.418279 0.289801 
6644456.304203 0.289474 
6657785.190127 0.289148 
6671114.076051 0.288824 
6684442.961975 0.288501 
6697771.847899 0.288179 
6711100.733823 0.287859 
6724429.619746 0.287540 
6737758.505670 0.287223 
6751087.391594 0.286907 
6764416.277518 0.286592 
6777745.163442 0.286279 
6791074.049366 0.285967 
6804402.935290 0.285656 
6817731.821214 0.285346 
6831060.707138 0.285038 
6844389.593062 0.284732 
6857718.478986 0.284426 
6871047.364910 0.284122 
6884376.250834 0.283819 
6897705.136758 0.283517 
6911034.022682 0.283217 
6924362.908606 0.282918 
6937691.794530 0.282620 
6951020.680454 0.282323 
6964349.566378 0.282028 
6977678.452302 0.281734 
6991007.338225 0.281441 
7004336.224149 0.281149 
7017665.110073 0.280858 
7030993.995997 0.280569 
7044322.881921 0.280281 
7057651.767845 0.279994 
7070980.653769 0.279708 
7084309.539693 0.279424 
7097638.425617 0.279140 
7110967.311541 0.278858 
7124296.197465 0.278577 
7137625.083389 0.278297 
7150953.969313 0.278019 
7164282.855237 0.277741 
7177611.741161 0.277465 
7190940.627085 0.277189 
7204269.513009 0.276915 
7217598.398933 0.276642 
7230927.284857 0.276370 
7244256.170781 0.276099 
7257585.056704 0.275829 
7270913.942628 0.275561 
7284242.828552 0.275293 
7297571.714476 0.275027 
7310900.600400 0.274761 
7324229.486324 0.274497 
7337558.372248 0.274234 
7350887.258172 0.273971 
7364216.144096 0.273710 
7377545.030020 0.273450 
7390873.915944 0.273191 
7404202.801868 0.272933 
7417531.687792 0.272676 
7430860.573716 0.272420 
7444189.459640 0.272165 
7457518.345564 0.271912 
7470847.231488 0.271659 
7484176.117412 0.271407 
7497505.003336 0.271156 
7510833.889260 0.270906 
7524162.775183 0.270657 
7537491.661107 0.270409 
7550820.547031 0.270163 
7564149.432955 0.269917 
7577478.318879 0.269672 
7590807.204803 0.269428 
7604136.090727 0.269185 
7617464.976651 0.268943 
7630793.862575 0.268702 
7644122.748499 0.268462 
7657451.634423 0.268222 
7670780.520347 0.267984 
7684109.406271 0.267747 
7697438.292195 0.267511 
7710767.178119 0.267275 
7724096.064043 0.267041 
7737424.949967 0.266807 
7750753.835891 0.266575 
7764082.721815 0.266343 
7777411.607738 0.266112 
7790740.493662 0.265882 
7804069.379586 0.265653 
7817398.265510 0.265425 
7830727.151434 0.265198 
7844056.037358 0.264971 
7857384.923282 0.264746 
7870713.809206 0.264521 
7884042.695130 0.264297 
7897371.581054 0.264074 
7910700.466978 0.263852 
7924029.352902 0.263631 
7937358.238826 0.263411 
7950687.124750 0.263192 
7964016.010674 0.262973 
7977344.896598 0.262755 
7990673.782522 0.262538 
8004002.668446 0.262322 
8017331.554370 0.262107 
8030660.440294 0.261893 
8043989.326217 0.261679 
8057318.212141 0.261466 
8070647.098065 0.261254 
8083975.983989 0.261043 
8097304.869913 0.260833 
8110633.755837 0.260623 
8123962.641761 0.260415 
8137291.527685 0.260207 
8150620.413609 0.260000 
8163949.299533 0.259793 
8177278.185457 0.259588 
8190607.071381 0.259383 
8203935.957305 0.259179 
8217264.843229 0.258976 
8230593.729153 0.258773 
8243922.615077 0.258572 
8257251.501001 0.258371 
8270580.386925 0.258171 
8283909.272849 0.257971 
8297238.158773 0.257773 
8310567.044696 0.257575 
8323895.930620 0.257378 
8337224.816544 0.257181 
8350553.702468 0.256986 
8363882.588392 0.256791 
8377211.474316 0.256597 
8390540.360240 0.256403 
8403869.246164 0.256211 
8417198.132088 0.256019 
8430527.018012 0.255827 
8443855.903936 0.255637 
8457184.789860 0.255447 
8470513.675784 0.255258 
8483842.561708 0.255070 
8497171.447632 0.254882 
8510500.333556 0.254695 
8523829.219480 0.254509 
8537158.105404 0.254323 
8550486.991328 0.254138 
8563815.877252 0.253954 
8577144.763175 0.253771 
8590473.649099 0.253588 
8603802.535023 0.253406 
8617131.420947 0.253224 
8630460.306871 0.253043 
8643789.192795 0.252863 
8657118.078719 0.252684 
8670446.964643 0.252505 
8683775.850567 0.252327 
8697104.736491 0.252150 
8710433.622415 0.251973 
8723762.508339 0.251797 
8737091.394263 0.251621 
8750420.280187 0.251446 
8763749.166111 0.251272 
8777078.052035 0.251099 
8790406.937959 0.250926 
8803735.823883 0.250754 
8817064.709807 0.250582 
8830393.595730 0.250411 
8843722.481654 0.250241 
8857051.367578 0.250071 
8870380.253502 0.249902 
8883709.139426 0.249734 
8897038.025350 0.249566 
8910366.911274 0.249398 
8923695.797198 0.249232 
8937024.683122 0.249066 
8950353.569046 0.248901 
8963682.454970 0.248736 
8977011.340894 0.248572 
8990340.226818 0.248408 
9003669.112742 0.248245 
9016997.998666 0.248083 
9030326.884590 0.247921 
9043655.770514 0.247760 
9056984.656438 0.247599 
9070313.542362 0.247439 
9083642.428286 0.247280 
9096971.314209 0.247121 
9110300.200133 0.246963 
9123629.086057 0.246805 
9136957.971981 0.246648 
9150286.857905 0.246492 
9163615.743829 0.246336 
9176944.629753 0.246181 
9190273.515677 0.246026 
9203602.401601 0.245872 
9216931.287525 0.245718 
9230260.173449 0.245565 
9243589.059373 0.245412 
9256917.945297 0.245260 
9270246.831221 0.245109 
9283575.717145 0.244958 
9296904.603069 0.244808 
9310233.488993 0.244658 
9323562.374917 0.244509 
9336891.260841 0.244360 
9350220.146765 0.244212 
9363549.032688 0.244064 
9376877.918612 0.243917 
9390206.804536 0.243771 
9403535.690460 0.243625 
9416864.576384 0.243479 
9430193.462308 0.243334 
9443522.348232 0.243190 
9456851.234156 0.243046 
9470180.120080 0.242903 
9483509.006004 0.242760 
9496837.891928 0.242618 
9510166.777852 0.242476 
9523495.663776 0.242335 
9536824.549700 0.242194 
9550153.435624 0.242053 
9563482.321548 0.241914 
9576811.207472 0.241774 
9590140.093396 0.241636 
9603468.979320 0.241498 
9616797.865243 0.241360 
9630126.751167 0.241223 
9643455.637091 0.241086 
9656784.523015 0.240950 
9670113.408939 0.240814 
9683442.294863 0.240679 
9696771.180787 0.240544 
9710100.066711 0.240410 
9723428.952635 0.240276 
9736757.838559 0.240142 
9750086.724483 0.240010 
9763415.610407 0.239877 
9776744.496331 0.239745 
9790073.382255 0.239614 
9803402.268179 0.239483 
9816731.154103 0.239353 
9830060.040027 0.239223 
9843388.925951 0.239093 
9856717.811875 0.238964 
9870046.697799 0.238836 
9883375.583722 0.238707 
9896704.469646 0.238580 
9910033.355570 0.238453 
9923362.241494 0.238326 
9936691.127418 0.238200 
9950020.013342 0.238074 
9963348.899266 0.237948 
9976677.785190 0.237824 
9990006.671114 0.237699 
10003335.557038 0.237575 
10016664.442962 0.237452 
10029993.328886 0.237328 
10043322.214810 0.237206 
10056651.100734 0.237084 
10069979.986658 0.236962 
10083308.872582 0.236841 
10096637.758506 0.236720 
10109966.644430 0.236599 
10123295.530354 0.236479 
10136624.416278 0.236360 
10149953.302201 0.236240 
10163282.188125 0.236122 
10176611.074049 0.236003 
10189939.959973 0.235886 
10203268.845897 0.235768 
10216597.731821 0.235651 
10229926.617745 0.235534 
10243255.503669 0.235418 
10256584.389593 0.235303 
10269913.275517 0.235187 
10283242.161441 0.235072 
10296571.047365 0.234958 
10309899.933289 0.234844 
10323228.819213 0.234730 
10336557.705137 0.234617 
10349886.591061 0.234504 
10363215.476985 0.234391 
10376544.362909 0.234279 
10389873.248833 0.234168 
10403202.134757 0.234057 
10416531.020680 0.233946 
10429859.906604 0.233835 
10443188.792528 0.233725 
10456517.678452 0.233616 
10469846.564376 0.233506 
10483175.450300 0.233398 
10496504.336224 0.233289 
10509833.222148 0.233181 
10523162.108072 0.233073 
10536490.993996 0.232966 
10549819.879920 0.232859 
10563148.765844 0.232753 
10576477.651768 0.232647 
10589806.537692 0.232541 
10603135.423616 0.232436 
10616464.309540 0.232331 
10629793.195464 0.232226 
10643122.081388 0.232122 
10656450.967312 0.232018 
10669779.853235 0.231915 
10683108.739159 0.231812 
10696437.625083 0.231709 
10709766.511007 0.231607 
10723095.396931 0.231505 
10736424.282855 0.231403 
10749753.168779 0.231302 
10763082.054703 0.231201 
10776410.940627 0.231101 
10789739.826551 0.231001 
10803068.712475 0.230901 
10816397.598399 0.230802 
10829726.484323 0.230703 
10843055.370247 0.230604 
10856384.256171 0.230506 
10869713.142095 0.230408 
10883042.028019 0.230310 
10896370.913943 0.230213 
10909699.799867 0.230116 
10923028.685791 0.230020 
10936357.571714 0.229924 
10949686.457638 0.229828 
10963015.343562 0.229732 
10976344.229486 0.229637 
10989673.115410 0.229542 
11003002.001334 0.229448 
11016330.887258 0.229354 
11029659.773182 0.229260 
11042988.659106 0.229167 
11056317.545030 0.229074 
11069646.430954 0.228981 
11082975.316878 0.228889 
11096304.202802 0.228797 
11109633.088726 0.228705 
11122961.974650 0.228614 
11136290.860574 0.228523 
11149619.746498 0.228432 
11162948.632422 0.228342 
11176277.518346 0.228252 
11189606.404270 0.228163 
11202935.290193 0.228073 
11216264.176117 0.227984 
11229593.062041 0.227896 
11242921.947965 0.227807 
11256250.833889 0.227719 
11269579.719813 0.227632 
11282908.605737 0.227544 
11296237.491661 0.227457 
11309566.377585 0.227371 
11322895.263509 0.227284 
11336224.149433 0.227198 
11349553.035357 0.227112 
11362881.921281 0.227027 
11376210.807205 0.226942 
11389539.693129 0.226857 
11402868.579053 0.226773 
11416197.464977 0.226689 
11429526.350901 0.226605 
11442855.236825 0.226521 
11456184.122748 0.226438 
11469513.008672 0.226355 
11482841.894596 0.226273 
11496170.780520 0.226190 
11509499.666444 0.226108 
11522828.552368 0.226027 
11536157.438292 0.225945 
11549486.324216 0.225864 
11562815.210140 0.225784 
11576144.096064 0.225703 
11589472.981988 0.225623 
11602801.867912 0.225543 
11616130.753836 0.225464 
11629459.639760 0.225385 
11642788.525684 0.225306 
11656117.411608 0.225227 
11669446.297532 0.225149 
11682775.183456 0.225071 
11696104.069380 0.224993 
11709432.955304 0.224915 
11722761.841227 0.224838 
11736090.727151 0.224761 
11749419.613075 0.224685 
11762748.498999 0.224609 
11776077.384923 0.224533 
11789406.270847 0.224457 
11802735.156771 0.224382 
11816064.042695 0.224307 
11829392.928619 0.224232 
11842721.814543 0.224157 
11856050.700467 0.224083 
11869379.586391 0.224009 
11882708.472315 0.223935 
11896037.358239 0.223862 
11909366.244163 0.223789 
11922695.130087 0.223716 
11936024.016011 0.223643 
11949352.901935 0.223571 
11962681.787859 0.223499 
11976010.673783 0.223427 
11989339.559706 0.223356 
12002668.445630 0.223285 
12015997.331554 0.223214 
12029326.217478 0.223143 
12042655.103402 0.223073 
12055983.989326 0.223003 
12069312.875250 0.222933 
12082641.761174 0.222864 
12095970.647098 0.222794 
12109299.533022 0.222726 
12122628.418946 0.222657 
12135957.304870 0.222588 
12149286.190794 0.222520 
12162615.076718 0.222452 
12175943.962642 0.222385 
12189272.848566 0.222317 
12202601.734490 0.222250 
12215930.620414 0.222183 
12229259.506338 0.222117 
12242588.392262 0.222051 
12255917.278185 0.221985 
12269246.164109 0.221919 
12282575.050033 0.221853 
12295903.935957 0.221788 
12309232.821881 0.221723 
12322561.707805 0.221658 
12335890.593729 0.221594 
12349219.479653 0.221530 
12362548.365577 0.221466 
12375877.251501 0.221402 
12389206.137425 0.221339 
12402535.023349 0.221275 
12415863.909273 0.221212 
12429192.795197 0.221150 
12442521.681121 0.221087 
12455850.567045 0.221025 
12469179.452969 0.220963 
12482508.338893 0.220902 
12495837.224817 0.220840 
12509166.110740 0.220779 
12522494.996664 0.220718 
12535823.882588 0.220657 
12549152.768512 0.220597 
12562481.654436 0.220537 
12575810.540360 0.220477 
12589139.426284 0.220417 
12602468.312208 0.220358 
12615797.198132 0.220298 
12629126.084056 0.220239 
12642454.969980 0.220181 
12655783.855904 0.220122 
12669112.741828 0.220064 
12682441.627752 0.220006 
12695770.513676 0.219948 
12709099.399600 0.219891 
12722428.285524 0.219833 
12735757.171448 0.219776 
12749086.057372 0.219720 
12762414.943296 0.219663 
12775743.829219 0.219607 
12789072.715143 0.219551 
12802401.601067 0.219495 
12815730.486991 0.219439 
12829059.372915 0.219384 
12842388.258839 0.219329 
12855717.144763 0.219274 
12869046.030687 0.219219 
12882374.916611 0.219165 
12895703.802535 0.219110 
12909032.688459 0.219057 
12922361.574383 0.219003 
12935690.460307 0.218949 
12949019.346231 0.218896 
12962348.232155 0.218843 
12975677.118079 0.218790 
12989006.004003 0.218737 
13002334.889927 0.218685 
13015663.775851 0.218633 
13028992.661775 0.218581 
13042321.547698 0.218529 
13055650.433622 0.218478 
13068979.319546 0.218427 
13082308.205470 0.218375 
13095637.091394 0.218325 
13108965.977318 0.218274 
13122294.863242 0.218224 
13135623.749166 0.218174 
13148952.635090 0.218124 
13162281.521014 0.218074 
13175610.406938 0.218024 
13188939.292862 0.217975 
13202268.178786 0.217926 
13215597.064710 0.217877 
13228925.950634 0.217829 
13242254.836558 0.217780 
13255583.722482 0.217732 
13268912.608406 0.217684 
13282241.494330 0.217636 
13295570.380254 0.217589 
13308899.266177 0.217542 
13322228.152101 0.217495 
13335557.038025 0.217448 
13348885.923949 0.217401 
13362214.809873 0.217355 
13375543.695797 0.217308 
13388872.581721 0.217262 
13402201.467645 0.217216 
13415530.353569 0.217171 
13428859.239493 0.217125 
13442188.125417 0.217080 
13455517.011341 0.217035 
13468845.897265 0.216990 
13482174.783189 0.216946 
13495503.669113 0.216902 
13508832.555037 0.216857 
13522161.440961 0.216813 
13535490.326885 0.216770 
13548819.212809 0.216726 
13562148.098732 0.216683 
13575476.984656 0.216640 
13588805.870580 0.216597 
13602134.756504 0.216554 
13615463.642428 0.216512 
13628792.528352 0.216469 
13642121.414276 0.216427 
13655450.300200 0.216385 
13668779.186124 0.216344 
13682108.072048 0.216302 
13695436.957972 0.216261 
13708765.843896 0.216220 
13722094.729820 0.216179 
13735423.615744 0.216138 
13748752.501668 0.216098 
13762081.387592 0.216057 
13775410.273516 0.216017 
13788739.159440 0.215977 
13802068.045364 0.215938 
13815396.931288 0.215898 
13828725.817211 0.215859 
13842054.703135 0.215820 
13855383.589059 0.215781 
13868712.474983 0.215742 
13882041.360907 0.215703 
13895370.246831 0.215665 
13908699.132755 0.215627 
13922028.018679 0.215589 
13935356.904603 0.215551 
13948685.790527 0.215514 
13962014.676451 0.215476 
13975343.562375 0.215439 
13988672.448299 0.215402 
14002001.334223 0.215365 
14015330.220147 0.215329 
14028659.106071 0.215292 
14041987.991995 0.215256 
14055316.877919 0.215220 
14068645.763843 0.215184 
14081974.649767 0.215149 
14095303.535690 0.215113 
14108632.421614 0.215078 
14121961.307538 0.215043 
14135290.193462 0.215008 
14148619.079386 0.214973 
14161947.965310 0.214939 
14175276.851234 0.214904 
14188605.737158 0.214870 
14201934.623082 0.214836 
14215263.509006 0.214802 
14228592.394930 0.214769 
14241921.280854 0.214735 
14255250.166778 0.214702 
14268579.052702 0.214669 
14281907.938626 0.214636 
14295236.824550 0.214603 
14308565.710474 0.214571 
14321894.596398 0.214538 
14335223.482322 0.214506 
14348552.368245 0.214474 
14361881.254169 0.214443 
14375210.140093 0.214411 
14388539.026017 0.214380 
14401867.911941 0.214348 
14415196.797865 0.214317 
14428525.683789 0.214286 
14441854.569713 0.214256 
14455183.455637 0.214225 
14468512.341561 0.214195 
14481841.227485 0.214165 
14495170.113409 0.214135 
14508498.999333 0.214105 
14521827.885257 0.214075 
14535156.771181 0.214046 
14548485.657105 0.214016 
14561814.543029 0.213987 
14575143.428953 0.213958 
14588472.314877 0.213929 
14601801.200801 0.213901 
14615130.086724 0.213872 
14628458.972648 0.213844 
14641787.858572 0.213816 
14655116.744496 0.213788 
14668445.630420 0.213760 
14681774.516344 0.213733 
14695103.402268 0.213706 
14708432.288192 0.213678 
14721761.174116 0.213651 
14735090.060040 0.213624 
14748418.945964 0.213598 
14761747.831888 0.213571 
14775076.717812 0.213545 
14788405.603736 0.213519 
14801734.489660 0.213493 
14815063.375584 0.213467 
14828392.261508 0.213441 
14841721.147432 0.213416 
14855050.033356 0.213390 
14868378.919280 0.213365 
14881707.805203 0.213340 
14895036.691127 0.213315 
14908365.577051 0.213291 
14921694.462975 0.213266 
14935023.348899 0.213242 
14948352.234823 0.213218 
14961681.120747 0.213194 
14975010.006671 0.213170 
14988338.892595 0.213146 
15001667.778519 0.213123 
15014996.664443 0.213099 
15028325.550367 0.213076 
15041654.436291 0.213053 
15054983.322215 0.213030 
15068312.208139 0.213007 
15081641.094063 0.212985 
15094969.979987 0.212963 
15108298.865911 0.212940 
15121627.751835 0.212918 
15134956.637759 0.212896 
15148285.523682 0.212875 
15161614.409606 0.212853 
15174943.295530 0.212832 
15188272.181454 0.212811 
15201601.067378 0.212789 
15214929.953302 0.212769 
15228258.839226 0.212748 
15241587.725150 0.212727 
15254916.611074 0.212707 
15268245.496998 0.212687 
15281574.382922 0.212666 
15294903.268846 0.212646 
15308232.154770 0.212627 
15321561.040694 0.212607 
15334889.926618 0.212588 
15348218.812542 0.212568 
15361547.698466 0.212549 
15374876.584390 0.212530 
15388205.470314 0.212511 
15401534.356237 0.212493 
15414863.242161 0.212474 
15428192.128085 0.212456 
15441521.014009 0.212437 
15454849.899933 0.212419 
15468178.785857 0.212402 
15481507.671781 0.212384 
15494836.557705 0.212366 
15508165.443629 0.212349 
15521494.329553 0.212331 
15534823.215477 0.212314 
15548152.101401 0.212297 
15561480.987325 0.212280 
15574809.873249 0.212264 
15588138.759173 0.212247 
15601467.645097 0.212231 
15614796.531021 0.212215 
15628125.416945 0.212199 
15641454.302869 0.212183 
15654783.188793 0.212167 
15668112.074716 0.212151 
15681440.960640 0.212136 
15694769.846564 0.212121 
15708098.732488 0.212106 
15721427.618412 0.212091 
15734756.504336 0.212076 
15748085.390260 0.212061 
15761414.276184 0.212046 
15774743.162108 0.212032 
15788072.048032 0.212018 
15801400.933956 0.212004 
15814729.819880 0.211990 
15828058.705804 0.211976 
15841387.591728 0.211962 
15854716.477652 0.211949 
15868045.363576 0.211935 
15881374.249500 0.211922 
15894703.135424 0.211909 
15908032.021348 0.211896 
15921360.907272 0.211884 
15934689.793195 0.211871 
15948018.679119 0.211859 
15961347.565043 0.211846 
15974676.450967 0.211834 
15988005.336891 0.211822 
16001334.222815 0.211810 
16014663.108739 0.211798 
16027991.994663 0.211787 
16041320.880587 0.211775 
16054649.766511 0.211764 
16067978.652435 0.211753 
16081307.538359 0.211742 
16094636.424283 0.211731 
16107965.310207 0.211720 
16121294.196131 0.211710 
16134623.082055 0.211699 
16147951.967979 0.211689 
16161280.853903 0.211679 
16174609.739827 0.211669 
16187938.625751 0.211659 
16201267.511674 0.211650 
16214596.397598 0.211640 
16227925.283522 0.211631 
16241254.169446 0.211621 
16254583.055370 0.211612 
16267911.941294 0.211603 
16281240.827218 0.211594 
16294569.713142 0.211586 
16307898.599066 0.211577 
16321227.484990 0.211569 
16334556.370914 0.211560 
16347885.256838 0.211552 
16361214.142762 0.211544 
16374543.028686 0.211536 
16387871.914610 0.211529 
16401200.800534 0.211521 
16414529.686458 0.211514 
16427858.572382 0.211506 
16441187.458306 0.211499 
16454516.344229 0.211492 
16467845.230153 0.211485 
16481174.116077 0.211479 
16494503.002001 0.211472 
16507831.887925 0.211466 
16521160.773849 0.211459 
16534489.659773 0.211453 
16547818.545697 0.211447 
16561147.431621 0.211441 
16574476.317545 0.211436 
16587805.203469 0.211430 
16601134.089393 0.211424 
16614462.975317 0.211419 
16627791.861241 0.211414 
16641120.747165 0.211409 
16654449.633089 0.211404 
16667778.519013 0.211399 
16681107.404937 0.211395 
16694436.290861 0.211390 
16707765.176785 0.211386 
16721094.062708 0.211381 
16734422.948632 0.211377 
16747751.834556 0.211373 
16761080.720480 0.211370 
16774409.606404 0.211366 
16787738.492328 0.211362 
16801067.378252 0.211359 
16814396.264176 0.211356 
16827725.150100 0.211352 
16841054.036024 0.211349 
16854382.921948 0.211347 
16867711.807872 0.211344 
16881040.693796 0.211341 
16894369.579720 0.211339 
16907698.465644 0.211336 
16921027.351568 0.211334 
16934356.237492 0.211332 
16947685.123416 0.211330 
16961014.009340 0.211328 
16974342.895264 0.211327 
16987671.781187 0.211325 
17001000.667111 0.211324 
17014329.553035 0.211323 
17027658.438959 0.211321 
17040987.324883 0.211320 
17054316.210807 0.211320 
17067645.096731 0.211319 
17080973.982655 0.211318 
17094302.868579 0.211318 
17107631.754503 0.211317 
17120960.640427 0.211317 
17134289.526351 0.211317 
17147618.412275 0.211317 
17160947.298199 0.211317 
17174276.184123 0.211318 
17187605.070047 0.211318 
17200933.955971 0.211319 
17214262.841895 0.211320 
17227591.727819 0.211320 
17240920.613742 0.211321 
17254249.499666 0.211323 
17267578.385590 0.211324 
17280907.271514 0.211325 
17294236.157438 0.211327 
17307565.043362 0.211328 
17320893.929286 0.211330 
17334222.815210 0.211332 
17347551.701134 0.211334 
17360880.587058 0.211336 
17374209.472982 0.211339 
17387538.358906 0.211341 
17400867.244830 0.211344 
17414196.130754 0.211346 
17427525.016678 0.211349 
17440853.902602 0.211352 
17454182.788526 0.211355 
17467511.674450 0.211358 
17480840.560374 0.211362 
17494169.446298 0.211365 
17507498.332221 0.211369 
17520827.218145 0.211372 
17534156.104069 0.211376 
17547484.989993 0.211380 
17560813.875917 0.211384 
17574142.761841 0.211389 
17587471.647765 0.211393 
17600800.533689 0.211397 
17614129.419613 0.211402 
17627458.305537 0.211407 
17640787.191461 0.211412 
17654116.077385 0.211417 
17667444.963309 0.211422 
17680773.849233 0.211427 
17694102.735157 0.211433 
17707431.621081 0.211438 
17720760.507005 0.211444 
17734089.392929 0.211449 
17747418.278853 0.211455 
17760747.164777 0.211461 
17774076.050700 0.211468 
17787404.936624 0.211474 
17800733.822548 0.211480 
17814062.708472 0.211487 
17827391.594396 0.211493 
17840720.480320 0.211500 
17854049.366244 0.211507 
17867378.252168 0.211514 
17880707.138092 0.211521 
17894036.024016 0.211529 
17907364.909940 0.211536 
17920693.795864 0.211544 
17934022.681788 0.211551 
17947351.567712 0.211559 
17960680.453636 0.211567 
17974009.339560 0.211575 
17987338.225484 0.211583 
18000667.111408 0.211592 
18013995.997332 0.211600 
18027324.883256 0.211609 
18040653.769179 0.211617 
18053982.655103 0.211626 
18067311.541027 0.211635 
18080640.426951 0.211644 
18093969.312875 0.211653 
18107298.198799 0.211663 
18120627.084723 0.211672 
18133955.970647 0.211682 
18147284.856571 0.211691 
18160613.742495 0.211701 
18173942.628419 0.211711 
18187271.514343 0.211721 
18200600.400267 0.211731 
18213929.286191 0.211742 
18227258.172115 0.211752 
18240587.058039 0.211763 
18253915.943963 0.211773 
18267244.829887 0.211784 
18280573.715811 0.211795 
18293902.601734 0.211806 
18307231.487658 0.211817 
18320560.373582 0.211829 
18333889.259506 0.211840 
18347218.145430 0.211852 
18360547.031354 0.211863 
18373875.917278 0.211875 
18387204.803202 0.211887 
18400533.689126 0.211899 
18413862.575050 0.211911 
18427191.460974 0.211924 
18440520.346898 0.211936 
18453849.232822 0.211949 
18467178.118746 0.211961 
18480507.004670 0.211974 
18493835.890594 0.211987 
18507164.776518 0.212000 
18520493.662442 0.212013 
18533822.548366 0.212026 
18547151.434290 0.212040 
18560480.320213 0.212053 
18573809.206137 0.212067 
18587138.092061 0.212081 
18600466.977985 0.212095 
18613795.863909 0.212109 
18627124.749833 0.212123 
18640453.635757 0.212137 
18653782.521681 0.212152 
18667111.407605 0.212166 
18680440.293529 0.212181 
18693769.179453 0.212196 
18707098.065377 0.212210 
18720426.951301 0.212225 
18733755.837225 0.212241 
18747084.723149 0.212256 
18760413.609073 0.212271 
18773742.494997 0.212287 
18787071.380921 0.212302 
18800400.266845 0.212318 
18813729.152769 0.212334 
18827058.038692 0.212350 
18840386.924616 0.212366 
18853715.810540 0.212382 
18867044.696464 0.212399 
18880373.582388 0.212415 
18893702.468312 0.212432 
18907031.354236 0.212448 
18920360.240160 0.212465 
18933689.126084 0.212482 
18947018.012008 0.212499 
18960346.897932 0.212517 
18973675.783856 0.212534 
18987004.669780 0.212551 
19000333.555704 0.212569 
19013662.441628 0.212587 
19026991.327552 0.212604 
19040320.213476 0.212622 
19053649.099400 0.212640 
19066977.985324 0.212659 
19080306.871248 0.212677 
19093635.757171 0.212695 
19106964.643095 0.212714 
19120293.529019 0.212733 
19133622.414943 0.212751 
19146951.300867 0.212770 
19160280.186791 0.212789 
19173609.072715 0.212808 
19186937.958639 0.212828 
19200266.844563 0.212847 
19213595.730487 0.212867 
19226924.616411 0.212886 
19240253.502335 0.212906 
19253582.388259 0.212926 
19266911.274183 0.212946 
19280240.160107 0.212966 
19293569.046031 0.212986 
19306897.931955 0.213007 
19320226.817879 0.213027 
19333555.703803 0.213048 
19346884.589726 0.213069 
19360213.475650 0.213090 
19373542.361574 0.213111 
19386871.247498 0.213132 
19400200.133422 0.213153 
19413529.019346 0.213174 
19426857.905270 0.213196 
19440186.791194 0.213217 
19453515.677118 0.213239 
19466844.563042 0.213261 
19480173.448966 0.213283 
19493502.334890 0.213305 
19506831.220814 0.213327 
19520160.106738 0.213349 
19533488.992662 0.213372 
19546817.878586 0.213394 
19560146.764510 0.213417 
19573475.650434 0.213440 
19586804.536358 0.213463 
19600133.422282 0.213486 
19613462.308205 0.213509 
19626791.194129 0.213532 
19640120.080053 0.213556 
19653448.965977 0.213579 
19666777.851901 0.213603 
19680106.737825 0.213627 
19693435.623749 0.213651 
19706764.509673 0.213675 
19720093.395597 0.213699 
19733422.281521 0.213723 
19746751.167445 0.213748 
19760080.053369 0.213772 
19773408.939293 0.213797 
19786737.825217 0.213822 
19800066.711141 0.213846 
19813395.597065 0.213871 
19826724.482989 0.213897 
19840053.368913 0.213922 
19853382.254837 0.213947 
19866711.140761 0.213973 
19880040.026684 0.213998 
19893368.912608 0.214024 
19906697.798532 0.214050 
19920026.684456 0.214076 
19933355.570380 0.214102 
19946684.456304 0.214128 
19960013.342228 0.214155 
19973342.228152 0.214181 
19986671.114076 0.214208 
20000000.000000 0.214234 
20000000.000000 0.214234 
20026684.456304 0.214288 
20053368.912608 0.214343 
20080053.368913 0.214397 
20106737.825217 0.214453 
20133422.281521 0.214509 
20160106.737825 0.214565 
20186791.194129 0.214622 
20213475.650434 0.214679 
20240160.106738 0.214737 
20266844.563042 0.214795 
20293529.019346 0.214854 
20320213.475650 0.214913 
20346897.931955 0.214973 
20373582.388259 0.215033 
20400266.844563 0.215094 
20426951.300867 0.215155 
20453635.757171 0.215217 
20480320.213476 0.215279 
20507004.669780 0.215342 
20533689.126084 0.215405 
20560373.582388 0.215469 
20587058.038692 0.215533 
20613742.494997 0.215598 
20640426.951301 0.215663 
20667111.407605 0.215729 
20693795.863909 0.215795 
20720480.320213 0.215862 
20747164.776518 0.215929 
20773849.232822 0.215997 
20800533.689126 0.216065 
20827218.145430 0.216134 
20853902.601734 0.216203 
20880587.058039 0.216273 
20907271.514343 0.216343 
20933955.970647 0.216414 
20960640.426951 0.216485 
20987324.883256 0.216557 
21014009.339560 0.216629 
21040693.795864 0.216702 
21067378.252168 0.216775 
21094062.708472 0.216849 
21120747.164777 0.216924 
21147431.621081 0.216999 
21174116.077385 0.217074 
21200800.533689 0.217150 
21227484.989993 0.217226 
21254169.446298 0.217303 
21280853.902602 0.217381 
21307538.358906 0.217459 
21334222.815210 0.217537 
21360907.271514 0.217616 
21387591.727819 0.217696 
21414276.184123 0.217776 
21440960.640427 0.217856 
21467645.096731 0.217937 
21494329.553035 0.218019 
21521014.009340 0.218101 
21547698.465644 0.218184 
21574382.921948 0.218267 
21601067.378252 0.218351 
21627751.834556 0.218435 
21654436.290861 0.218520 
21681120.747165 0.218605 
21707805.203469 0.218691 
21734489.659773 0.218778 
21761174.116077 0.218865 
21787858.572382 0.218952 
21814543.028686 0.219040 
21841227.484990 0.219129 
21867911.941294 0.219218 
21894596.397598 0.219307 
21921280.853903 0.219398 
21947965.310207 0.219488 
21974649.766511 0.219580 
22001334.222815 0.219672 
22028018.679119 0.219764 
22054703.135424 0.219857 
22081387.591728 0.219950 
22108072.048032 0.220044 
22134756.504336 0.220139 
22161440.960640 0.220234 
22188125.416945 0.220330 
22214809.873249 0.220426 
22241494.329553 0.220523 
22268178.785857 0.220621 
22294863.242161 0.220719 
22321547.698466 0.220817 
22348232.154770 0.220916 
22374916.611074 0.221016 
22401601.067378 0.221116 
22428285.523682 0.221217 
22454969.979987 0.221319 
22481654.436291 0.221421 
22508338.892595 0.221523 
22535023.348899 0.221626 
22561707.805203 0.221730 
22588392.261508 0.221834 
22615076.717812 0.221939 
22641761.174116 0.222045 
22668445.630420 0.222151 
22695130.086724 0.222258 
22721814.543029 0.222365 
22748498.999333 0.222473 
22775183.455637 0.222581 
22801867.911941 0.222691 
22828552.368245 0.222800 
22855236.824550 0.222911 
22881921.280854 0.223022 
22908605.737158 0.223133 
22935290.193462 0.223245 
22961974.649767 0.223358 
22988659.106071 0.223471 
23015343.562375 0.223585 
23042028.018679 0.223700 
23068712.474983 0.223815 
23095396.931288 0.223931 
23122081.387592 0.224048 
23148765.843896 0.224165 
23175450.300200 0.224283 
23202134.756504 0.224401 
23228819.212809 0.224520 
23255503.669113 0.224640 
23282188.125417 0.224760 
23308872.581721 0.224881 
23335557.038025 0.225003 
23362241.494330 0.225125 
23388925.950634 0.225248 
23415610.406938 0.225372 
23442294.863242 0.225496 
23468979.319546 0.225621 
23495663.775851 0.225746 
23522348.232155 0.225873 
23549032.688459 0.226000 
23575717.144763 0.226127 
23602401.601067 0.226256 
23629086.057372 0.226385 
23655770.513676 0.226514 
23682454.969980 0.226645 
23709139.426284 0.226776 
23735823.882588 0.226908 
23762508.338893 0.227040 
23789192.795197 0.227173 
23815877.251501 0.227307 
23842561.707805 0.227442 
23869246.164109 0.227577 
23895930.620414 0.227713 
23922615.076718 0.227850 
23949299.533022 0.227987 
23975983.989326 0.228125 
24002668.445630 0.228264 
24029352.901935 0.228404 
24056037.358239 0.228544 
24082721.814543 0.228685 
24109406.270847 0.228827 
24136090.727151 0.228970 
24162775.183456 0.229113 
24189459.639760 0.229258 
24216144.096064 0.229402 
24242828.552368 0.229548 
24269513.008672 0.229695 
24296197.464977 0.229842 
24322881.921281 0.229990 
24349566.377585 0.230139 
24376250.833889 0.230288 
24402935.290193 0.230439 
24429619.746498 0.230590 
24456304.202802 0.230742 
24482988.659106 0.230895 
24509673.115410 0.231048 
24536357.571714 0.231203 
24563042.028019 0.231358 
24589726.484323 0.231514 
24616410.940627 0.231671 
24643095.396931 0.231829 
24669779.853235 0.231988 
24696464.309540 0.232147 
24723148.765844 0.232307 
24749833.222148 0.232469 
24776517.678452 0.232631 
24803202.134757 0.232794 
24829886.591061 0.232957 
24856571.047365 0.233122 
24883255.503669 0.233288 
24909939.959973 0.233454 
24936624.416278 0.233622 
24963308.872582 0.233790 
24989993.328886 0.233959 
25016677.785190 0.234129 
25043362.241494 0.234300 
25070046.697799 0.234472 
25096731.154103 0.234645 
25123415.610407 0.234819 
25150100.066711 0.234994 
25176784.523015 0.235170 
25203468.979320 0.235347 
25230153.435624 0.235524 
25256837.891928 0.235703 
25283522.348232 0.235883 
25310206.804536 0.236064 
25336891.260841 0.236245 
25363575.717145 0.236428 
25390260.173449 0.236612 
25416944.629753 0.236797 
25443629.086057 0.236982 
25470313.542362 0.237169 
25496997.998666 0.237357 
25523682.454970 0.237546 
25550366.911274 0.237736 
25577051.367578 0.237928 
25603735.823883 0.238120 
25630420.280187 0.238313 
25657104.736491 0.238508 
25683789.192795 0.238703 
25710473.649099 0.238900 
25737158.105404 0.239098 
25763842.561708 0.239297 
25790527.018012 0.239497 
25817211.474316 0.239698 
25843895.930620 0.239901 
25870580.386925 0.240104 
25897264.843229 0.240309 
25923949.299533 0.240515 
25950633.755837 0.240723 
25977318.212141 0.240931 
26004002.668446 0.241141 
26030687.124750 0.241352 
26057371.581054 0.241564 
26084056.037358 0.241778 
26110740.493662 0.241993 
26137424.949967 0.242209 
26164109.406271 0.242427 
26190793.862575 0.242645 
26217478.318879 0.242866 
26244162.775183 0.243087 
26270847.231488 0.243310 
26297531.687792 0.243534 
26324216.144096 0.243760 
26350900.600400 0.243987 
26377585.056704 0.244216 
26404269.513009 0.244446 
26430953.969313 0.244677 
26457638.425617 0.244910 
26484322.881921 0.245145 
26511007.338225 0.245381 
26537691.794530 0.245618 
26564376.250834 0.245857 
26591060.707138 0.246098 
26617745.163442 0.246340 
26644429.619746 0.246583 
26671114.076051 0.246829 
26697798.532355 0.247076 
26724482.988659 0.247324 
26751167.444963 0.247575 
26777851.901268 0.247827 
26804536.357572 0.248080 
26831220.813876 0.248336 
26857905.270180 0.248593 
26884589.726484 0.248852 
26911274.182789 0.249113 
26937958.639093 0.249375 
26964643.095397 0.249640 
26991327.551701 0.249906 
27018012.008005 0.250174 
27044696.464310 0.250444 
27071380.920614 0.250717 
27098065.376918 0.250991 
27124749.833222 0.251267 
27151434.289526 0.251545 
27178118.745831 0.251825 
27204803.202135 0.252107 
27231487.658439 0.252391 
27258172.114743 0.252678 
27284856.571047 0.252967 
27311541.027352 0.253257 
27338225.483656 0.253551 
27364909.939960 0.253846 
27391594.396264 0.254144 
27418278.852568 0.254444 
27444963.308873 0.254746 
27471647.765177 0.255051 
27498332.221481 0.255358 
27525016.677785 0.255668 
27551701.134089 0.255980 
27578385.590394 0.256295 
27605070.046698 0.256613 
27631754.503002 0.256933 
27658438.959306 0.257256 
27685123.415610 0.257582 
27711807.871915 0.257910 
27738492.328219 0.258241 
27765176.784523 0.258576 
27791861.240827 0.258913 
27818545.697131 0.259253 
27845230.153436 0.259596 
27871914.609740 0.259943 
27898599.066044 0.260292 
27925283.522348 0.260645 
27951967.978652 0.261001 
27978652.434957 0.261361 
28005336.891261 0.261724 
28032021.347565 0.262090 
28058705.803869 0.262461 
28085390.260173 0.262834 
28112074.716478 0.263212 
28138759.172782 0.263593 
28165443.629086 0.263979 
28192128.085390 0.264368 
28218812.541694 0.264761 
28245496.997999 0.265159 
28272181.454303 0.265561 
28298865.910607 0.265967 
28325550.366911 0.266378 
28352234.823215 0.266793 
28378919.279520 0.267213 
28405603.735824 0.267638 
28432288.192128 0.268068 
28458972.648432 0.268503 
28485657.104736 0.268943 
28512341.561041 0.269389 
28539026.017345 0.269840 
28565710.473649 0.270297 
28592394.929953 0.270760 
28619079.386258 0.271228 
28645763.842562 0.271703 
28672448.298866 0.272185 
28699132.755170 0.272673 
28725817.211474 0.273167 
28752501.667779 0.273669 
28779186.124083 0.274178 
28805870.580387 0.274695 
28832555.036691 0.275219 
28859239.492995 0.275752 
28885923.949300 0.276292 
28912608.405604 0.276842 
28939292.861908 0.277401 
28965977.318212 0.277968 
28992661.774516 0.278546 
29019346.230821 0.279134 
29046030.687125 0.279733 
29072715.143429 0.280342 
29099399.599733 0.280963 
29126084.056037 0.281597 
29152768.512342 0.282243 
29179452.968646 0.282902 
29206137.424950 0.283576 
29232821.881254 0.284264 
29259506.337558 0.284968 
29286190.793863 0.285689 
29312875.250167 0.286427 
29339559.706471 0.287184 
29366244.162775 0.287961 
29392928.619079 0.288760 
29419613.075384 0.289581 
29446297.531688 0.290427 
29472981.987992 0.291299 
29499666.444296 0.292201 
29526350.900600 0.293134 
29553035.356905 0.294101 
29579719.813209 0.295106 
29606404.269513 0.296153 
29633088.725817 0.297247 
29659773.182121 0.298395 
29686457.638426 0.299602 
29713142.094730 0.300880 
29739826.551034 0.302238 
29766511.007338 0.303695 
29793195.463642 0.305269 
29819879.919947 0.306994 
29846564.376251 0.308915 
29873248.832555 0.311111 
29899933.288859 0.313732 
29926617.745163 0.317152 
29953302.201468 0.323617 
29953302.201468 0.326365 


==> data/VLE_Nitrogen_Hexane_444.9K_kij_0.dat <==
       p       z
21432865.731463 0.367486 
21432865.731463 0.380581 
21382765.531062 0.388251 
21332665.330661 0.394010 
21282565.130261 0.398873 
21232464.929860 0.403187 
21182364.729459 0.407119 
21132264.529058 0.410767 
21082164.328657 0.414192 
21032064.128257 0.417438 
20981963.927856 0.420533 
20931863.727455 0.423502 
20881763.527054 0.426362 
20831663.326653 0.429126 
20781563.126253 0.431807 
20731462.925852 0.434412 
20681362.725451 0.436950 
20631262.525050 0.439427 
20581162.324649 0.441849 
20531062.124248 0.444221 
20480961.923848 0.446545 
20430861.723447 0.448828 
20380761.523046 0.451070 
20330661.322645 0.453275 
20280561.122244 0.455447 
20230460.921844 0.457586 
20180360.721443 0.459694 
20130260.521042 0.461775 
20080160.320641 0.463829 
20030060.120240 0.465857 
19979959.919840 0.467862 
19929859.719439 0.469844 
19879759.519038 0.471805 
19829659.318637 0.473746 
19779559.118236 0.475667 
19729458.917836 0.477570 
19679358.717435 0.479455 
19629258.517034 0.481323 
19579158.316633 0.483176 
19529058.116232 0.485013 
19478957.915832 0.486835 
19428857.715431 0.488643 
19378757.515030 0.490437 
19328657.314629 0.492218 
19278557.114228 0.493987 
19228456.913828 0.495744 
19178356.713427 0.497489 
19128256.513026 0.499223 
19078156.312625 0.500946 
19028056.112224 0.502658 
18977955.911824 0.504361 
18927855.711423 0.506054 
18877755.511022 0.507737 
18827655.310621 0.509411 
18777555.110220 0.511076 
18727454.909820 0.512733 
18677354.709419 0.514381 
18627254.509018 0.516022 
18577154.308617 0.517655 
18527054.108216 0.519280 
18476953.907816 0.520897 
18426853.707415 0.522508 
18376753.507014 0.524112 
18326653.306613 0.525709 
18276553.106212 0.527299 
18226452.905812 0.528883 
18176352.705411 0.530461 
18126252.505010 0.532033 
18076152.304609 0.533599 
18026052.104208 0.535159 
17975951.903808 0.536714 
17925851.703407 0.538263 
17875751.503006 0.539807 
17825651.302605 0.541346 
17775551.102204 0.542880 
17725450.901804 0.544409 
17675350.701403 0.545934 
17625250.501002 0.547453 
17575150.300601 0.548968 
17525050.100200 0.550479 
17474949.899800 0.551986 
17424849.699399 0.553488 
17374749.498998 0.554986 
17324649.298597 0.556480 
17274549.098196 0.557970 
17224448.897796 0.559457 
17174348.697395 0.560939 
17124248.496994 0.562418 
17074148.296593 0.563894 
17024048.096192 0.565366 
16973947.895792 0.566834 
16923847.695391 0.568299 
16873747.494990 0.569761 
16823647.294589 0.571220 
16773547.094188 0.572675 
16723446.893788 0.574128 
16673346.693387 0.575578 
16623246.492986 0.577024 
16573146.292585 0.578468 
16523046.092184 0.579909 
16472945.891784 0.581347 
16422845.691383 0.582783 
16372745.490982 0.584216 
16322645.290581 0.585646 
16272545.090180 0.587074 
16222444.889780 0.588500 
16172344.689379 0.589923 
16122244.488978 0.591343 
16072144.288577 0.592762 
16022044.088176 0.594178 
15971943.887776 0.595592 
15921843.687375 0.597004 
15871743.486974 0.598414 
15821643.286573 0.599821 
15771543.086172 0.601227 
15721442.885772 0.602630 
15671342.685371 0.604032 
15621242.484970 0.605432 
15571142.284569 0.606830 
15521042.084168 0.608226 
15470941.883768 0.609620 
15420841.683367 0.611013 
15370741.482966 0.612403 
15320641.282565 0.613793 
15270541.082164 0.615180 
15220440.881764 0.616566 
15170340.681363 0.617950 
15120240.480962 0.619333 
15070140.280561 0.620714 
15020040.080160 0.622094 
14969939.879760 0.623473 
14919839.679359 0.624850 
14869739.478958 0.626225 
14819639.278557 0.627599 
14769539.078156 0.628972 
14719438.877756 0.630344 
14669338.677355 0.631714 
14619238.476954 0.633083 
14569138.276553 0.634451 
14519038.076152 0.635818 
14468937.875752 0.637183 
14418837.675351 0.638548 
14368737.474950 0.639911 
14318637.274549 0.641273 
14268537.074148 0.642634 
14218436.873747 0.643994 
14168336.673347 0.645353 
14118236.472946 0.646711 
14068136.272545 0.648068 
14018036.072144 0.649424 
13967935.871743 0.650780 
13917835.671343 0.652134 
13867735.470942 0.653487 
13817635.270541 0.654840 
13767535.070140 0.656192 
13717434.869739 0.657543 
13667334.669339 0.658893 
13617234.468938 0.660242 
13567134.268537 0.661591 
13517034.068136 0.662938 
13466933.867735 0.664285 
13416833.667335 0.665632 
13366733.466934 0.666977 
13316633.266533 0.668323 
13266533.066132 0.669667 
13216432.865731 0.671011 
13166332.665331 0.672354 
13116232.464930 0.673696 
13066132.264529 0.675038 
13016032.064128 0.676379 
12965931.863727 0.677720 
12915831.663327 0.679061 
12865731.462926 0.680400 
12815631.262525 0.681740 
12765531.062124 0.683078 
12715430.861723 0.684417 
12665330.661323 0.685754 
12615230.460922 0.687092 
12565130.260521 0.688429 
12515030.060120 0.689765 
12464929.859719 0.691101 
12414829.659319 0.692437 
12364729.458918 0.693772 
12314629.258517 0.695107 
12264529.058116 0.696442 
12214428.857715 0.697776 
12164328.657315 0.699110 
12114228.456914 0.700444 
12064128.256513 0.701778 
12014028.056112 0.703111 
11963927.855711 0.704444 
11913827.655311 0.705776 
11863727.454910 0.707109 
11813627.254509 0.708441 
11763527.054108 0.709773 
11713426.853707 0.711104 
11663326.653307 0.712436 
11613226.452906 0.713767 
11563126.252505 0.715098 
11513026.052104 0.716429 
11462925.851703 0.717760 
11412825.651303 0.719091 
11362725.450902 0.720421 
11312625.250501 0.721752 
11262525.050100 0.723082 
11212424.849699 0.724412 
11162324.649299 0.725743 
11112224.448898 0.727073 
11062124.248497 0.728403 
11012024.048096 0.729733 
10961923.847695 0.731063 
10911823.647295 0.732393 
10861723.446894 0.733722 
10811623.246493 0.735052 
10761523.046092 0.736382 
10711422.845691 0.737712 
10661322.645291 0.739042 
10611222.444890 0.740372 
10561122.244489 0.741702 
10511022.044088 0.743032 
10460921.843687 0.744362 
10410821.643287 0.745692 
10360721.442886 0.747022 
10310621.242485 0.748352 
10260521.042084 0.749682 
10210420.841683 0.751013 
10160320.641283 0.752343 
10110220.440882 0.753674 
10060120.240481 0.755004 
10010020.040080 0.756335 
9959919.839679 0.757666 
9909819.639279 0.758997 
9859719.438878 0.760329 
9809619.238477 0.761660 
9759519.038076 0.762992 
9709418.837675 0.764323 
9659318.637275 0.765655 
9609218.436874 0.766988 
9559118.236473 0.768320 
9509018.036072 0.769652 
9458917.835671 0.770985 
9408817.635271 0.772318 
9358717.434870 0.773651 
9308617.234469 0.774985 
9258517.034068 0.776319 
9208416.833667 0.777653 
9158316.633267 0.778987 
9108216.432866 0.780321 
9058116.232465 0.781656 
9008016.032064 0.782991 
8957915.831663 0.784326 
8907815.631263 0.785662 
8857715.430862 0.786998 
8807615.230461 0.788334 
8757515.030060 0.789671 
8707414.829659 0.791007 
8657314.629259 0.792345 
8607214.428858 0.793682 
8557114.228457 0.795020 
8507014.028056 0.796358 
8456913.827655 0.797697 
8406813.627255 0.799036 
8356713.426854 0.800375 
8306613.226453 0.801714 
8256513.026052 0.803054 
8206412.825651 0.804395 
8156312.625251 0.805736 
8106212.424850 0.807077 
8056112.224449 0.808418 
8006012.024048 0.809760 
7955911.823647 0.811103 
7905811.623246 0.812446 
7855711.422846 0.813789 
7805611.222445 0.815133 
7755511.022044 0.816477 
7705410.821643 0.817821 
7655310.621242 0.819166 
7605210.420842 0.820512 
7555110.220441 0.821858 
7505010.020040 0.823204 
7454909.819639 0.824551 
7404809.619238 0.825898 
7354709.418838 0.827246 
7304609.218437 0.828595 
7254509.018036 0.829944 
7204408.817635 0.831293 
7154308.617234 0.832643 
7104208.416834 0.833993 
7054108.216433 0.835344 
7004008.016032 0.836695 
6953907.815631 0.838047 
6903807.615230 0.839400 
6853707.414830 0.840753 
6803607.214429 0.842106 
6753507.014028 0.843460 
6703406.813627 0.844815 
6653306.613226 0.846170 
6603206.412826 0.847526 
6553106.212425 0.848882 
6503006.012024 0.850239 
6452905.811623 0.851597 
6402805.611222 0.852955 
6352705.410822 0.854313 
6302605.210421 0.855672 
6252505.010020 0.857032 
6202404.809619 0.858393 
6152304.609218 0.859754 
6102204.408818 0.861115 
6052104.208417 0.862478 
6002004.008016 0.863841 
5951903.807615 0.865204 
5901803.607214 0.866568 
5851703.406814 0.867933 
5801603.206413 0.869298 
5751503.006012 0.870665 
5701402.805611 0.872031 
5651302.605210 0.873399 
5601202.404810 0.874767 
5551102.204409 0.876135 
5501002.004008 0.877505 
5450901.803607 0.878875 
5400801.603206 0.880246 
5350701.402806 0.881617 
5300601.202405 0.882989 
5250501.002004 0.884362 
5200400.801603 0.885735 
5150300.601202 0.887109 
5100200.400802 0.888484 
5050100.200401 0.889860 
5000000.000000 0.891236 
5000000.000000 0.891236 
4990981.963928 0.891484 
4981963.927856 0.891732 
4972945.891784 0.891980 
4963927.855711 0.892228 
4954909.819639 0.892475 
4945891.783567 0.892723 
4936873.747495 0.892971 
4927855.711423 0.893219 
4918837.675351 0.893467 
4909819.639279 0.893715 
4900801.603206 0.893963 
4891783.567134 0.894211 
4882765.531062 0.894460 
4873747.494990 0.894708 
4864729.458918 0.894956 
4855711.422846 0.895204 
4846693.386774 0.895452 
4837675.350701 0.895700 
4828657.314629 0.895949 
4819639.278557 0.896197 
4810621.242485 0.896445 
4801603.206413 0.896693 
4792585.170341 0.896942 
4783567.134269 0.897190 
4774549.098196 0.897438 
4765531.062124 0.897687 
4756513.026052 0.897935 
4747494.989980 0.898184 
4738476.953908 0.898432 
4729458.917836 0.898681 
4720440.881764 0.898929 
4711422.845691 0.899178 
4702404.809619 0.899426 
4693386.773547 0.899675 
4684368.737475 0.899923 
4675350.701403 0.900172 
4666332.665331 0.900421 
4657314.629259 0.900669 
4648296.593186 0.900918 
4639278.557114 0.901167 
4630260.521042 0.901416 
4621242.484970 0.901664 
4612224.448898 0.901913 
4603206.412826 0.902162 
4594188.376754 0.902411 
4585170.340681 0.902660 
4576152.304609 0.902909 
4567134.268537 0.903158 
4558116.232465 0.903407 
4549098.196393 0.903656 
4540080.160321 0.903905 
4531062.124248 0.904154 
4522044.088176 0.904403 
4513026.052104 0.904652 
4504008.016032 0.904901 
4494989.979960 0.905150 
4485971.943888 0.905399 
4476953.907816 0.905648 
4467935.871743 0.905898 
4458917.835671 0.906147 
4449899.799599 0.906396 
4440881.763527 0.906645 
4431863.727455 0.906895 
4422845.691383 0.907144 
4413827.655311 0.907393 
4404809.619238 0.907643 
4395791.583166 0.907892 
4386773.547094 0.908141 
4377755.511022 0.908391 
4368737.474950 0.908640 
4359719.438878 0.908890 
4350701.402806 0.909139 
4341683.366733 0.909389 
4332665.330661 0.909638 
4323647.294589 0.909888 
4314629.258517 0.910138 
4305611.222445 0.910387 
4296593.186373 0.910637 
4287575.150301 0.910887 
4278557.114228 0.911136 
4269539.078156 0.911386 
4260521.042084 0.911636 
4251503.006012 0.911886 
4242484.969940 0.912136 
4233466.933868 0.912385 
4224448.897796 0.912635 
4215430.861723 0.912885 
4206412.825651 0.913135 
4197394.789579 0.913385 
4188376.753507 0.913635 
4179358.717435 0.913885 
4170340.681363 0.914135 
4161322.645291 0.914385 
4152304.609218 0.914635 
4143286.573146 0.914885 
4134268.537074 0.915135 
4125250.501002 0.915386 
4116232.464930 0.915636 
4107214.428858 0.915886 
4098196.392786 0.916136 
4089178.356713 0.916386 
4080160.320641 0.916637 
4071142.284569 0.916887 
4062124.248497 0.917137 
4053106.212425 0.917388 
4044088.176353 0.917638 
4035070.140281 0.917888 
4026052.104208 0.918139 
4017034.068136 0.918389 
4008016.032064 0.918640 
3998997.995992 0.918890 
3989979.959920 0.919141 
3980961.923848 0.919391 
3971943.887776 0.919642 
3962925.851703 0.919893 
3953907.815631 0.920143 
3944889.779559 0.920394 
3935871.743487 0.920645 
3926853.707415 0.920895 
3917835.671343 0.921146 
3908817.635271 0.921397 
3899799.599198 0.921648 
3890781.563126 0.921899 
3881763.527054 0.922149 
3872745.490982 0.922400 
3863727.454910 0.922651 
3854709.418838 0.922902 
3845691.382766 0.923153 
3836673.346693 0.923404 
3827655.310621 0.923655 
3818637.274549 0.923906 
3809619.238477 0.924157 
3800601.202405 0.924408 
3791583.166333 0.924659 
3782565.130261 0.924911 
3773547.094188 0.925162 
3764529.058116 0.925413 
3755511.022044 0.925664 
3746492.985972 0.925915 
3737474.949900 0.926167 
3728456.913828 0.926418 
3719438.877756 0.926669 
3710420.841683 0.926921 
3701402.805611 0.927172 
3692384.769539 0.927423 
3683366.733467 0.927675 
3674348.697395 0.927926 
3665330.661323 0.928178 
3656312.625251 0.928429 
3647294.589178 0.928681 
3638276.553106 0.928932 
3629258.517034 0.929184 
3620240.480962 0.929436 
3611222.444890 0.929687 
3602204.408818 0.929939 
3593186.372745 0.930191 
3584168.336673 0.930442 
3575150.300601 0.930694 
3566132.264529 0.930946 
3557114.228457 0.931198 
3548096.192385 0.931450 
3539078.156313 0.931701 
3530060.120240 0.931953 
3521042.084168 0.932205 
3512024.048096 0.932457 
3503006.012024 0.932709 
3493987.975952 0.932961 
3484969.939880 0.933213 
3475951.903808 0.933465 
3466933.867735 0.933717 
3457915.831663 0.933969 
3448897.795591 0.934222 
3439879.759519 0.934474 
3430861.723447 0.934726 
3421843.687375 0.934978 
3412825.651303 0.935230 
3403807.615230 0.935483 
3394789.579158 0.935735 
3385771.543086 0.935987 
3376753.507014 0.936240 
3367735.470942 0.936492 
3358717.434870 0.936744 
3349699.398798 0.936997 
3340681.362725 0.937249 
3331663.326653 0.937502 
3322645.290581 0.937754 
3313627.254509 0.938007 
3304609.218437 0.938259 
3295591.182365 0.938512 
3286573.146293 0.938765 
3277555.110220 0.939017 
3268537.074148 0.939270 
3259519.038076 0.939523 
3250501.002004 0.939775 
3241482.965932 0.940028 
3232464.929860 0.940281 
3223446.893788 0.940534 
3214428.857715 0.940787 
3205410.821643 0.941040 
3196392.785571 0.941292 
3187374.749499 0.941545 
3178356.713427 0.941798 
3169338.677355 0.942051 
3160320.641283 0.942304 
3151302.605210 0.942557 
3142284.569138 0.942810 
3133266.533066 0.943064 
3124248.496994 0.943317 
3115230.460922 0.943570 
3106212.424850 0.943823 
3097194.388778 0.944076 
3088176.352705 0.944330 
3079158.316633 0.944583 
3070140.280561 0.944836 
3061122.244489 0.945089 
3052104.208417 0.945343 
3043086.172345 0.945596 
3034068.136273 0.945850 
3025050.100200 0.946103 
3016032.064128 0.946356 
3007014.028056 0.946610 
2997995.991984 0.946864 
2988977.955912 0.947117 
2979959.919840 0.947371 
2970941.883768 0.947624 
2961923.847695 0.947878 
2952905.811623 0.948132 
2943887.775551 0.948385 
2934869.739479 0.948639 
2925851.703407 0.948893 
2916833.667335 0.949147 
2907815.631263 0.949400 
2898797.595190 0.949654 
2889779.559118 0.949908 
2880761.523046 0.950162 
2871743.486974 0.950416 
2862725.450902 0.950670 
2853707.414830 0.950924 
2844689.378758 0.951178 
2835671.342685 0.951432 
2826653.306613 0.951686 
2817635.270541 0.951940 
2808617.234469 0.952194 
2799599.198397 0.952448 
2790581.162325 0.952702 
2781563.126253 0.952957 
2772545.090180 0.953211 
2763527.054108 0.953465 
2754509.018036 0.953720 
2745490.981964 0.953974 
2736472.945892 0.954228 
2727454.909820 0.954483 
2718436.873747 0.954737 
2709418.837675 0.954991 
2700400.801603 0.955246 
2691382.765531 0.955500 
2682364.729459 0.955755 
2673346.693387 0.956010 
2664328.657315 0.956264 
2655310.621242 0.956519 
2646292.585170 0.956773 
2637274.549098 0.957028 
2628256.513026 0.957283 
2619238.476954 0.957537 
2610220.440882 0.957792 
2601202.404810 0.958047 
2592184.368737 0.958302 
2583166.332665 0.958557 
2574148.296593 0.958812 
2565130.260521 0.959067 
2556112.224449 0.959321 
2547094.188377 0.959576 
2538076.152305 0.959831 
2529058.116232 0.960086 
2520040.080160 0.960342 
2511022.044088 0.960597 
2502004.008016 0.960852 
2492985.971944 0.961107 
2483967.935872 0.961362 
2474949.899800 0.961617 
2465931.863727 0.961873 
2456913.827655 0.962128 
2447895.791583 0.962383 
2438877.755511 0.962638 
2429859.719439 0.962894 
2420841.683367 0.963149 
2411823.647295 0.963405 
2402805.611222 0.963660 
2393787.575150 0.963915 
2384769.539078 0.964171 
2375751.503006 0.964427 
2366733.466934 0.964682 
2357715.430862 0.964938 
2348697.394790 0.965193 
2339679.358717 0.965449 
2330661.322645 0.965705 
2321643.286573 0.965960 
2312625.250501 0.966216 
2303607.214429 0.966472 
2294589.178357 0.966728 
2285571.142285 0.966984 
2276553.106212 0.967239 
2267535.070140 0.967495 
2258517.034068 0.967751 
2249498.997996 0.968007 
2240480.961924 0.968263 
2231462.925852 0.968519 
2222444.889780 0.968775 
2213426.853707 0.969031 
2204408.817635 0.969287 
2195390.781563 0.969544 
2186372.745491 0.969800 
2177354.709419 0.970056 
2168336.673347 0.970312 
2159318.637275 0.970568 
2150300.601202 0.970825 
2141282.565130 0.971081 
2132264.529058 0.971337 
2123246.492986 0.971594 
2114228.456914 0.971850 
2105210.420842 0.972107 
2096192.384770 0.972363 
2087174.348697 0.972620 
2078156.312625 0.972876 
2069138.276553 0.973133 
2060120.240481 0.973389 
2051102.204409 0.973646 
2042084.168337 0.973902 
2033066.132265 0.974159 
2024048.096192 0.974416 
2015030.060120 0.974673 
2006012.024048 0.974929 
1996993.987976 0.975186 
1987975.951904 0.975443 
1978957.915832 0.975700 
1969939.879760 0.975957 
1960921.843687 0.976214 
1951903.807615 0.976471 
1942885.771543 0.976728 
1933867.735471 0.976985 
1924849.699399 0.977242 
1915831.663327 0.977499 
1906813.627255 0.977756 
1897795.591182 0.978013 
1888777.555110 0.978270 
1879759.519038 0.978527 
1870741.482966 0.978785 
1861723.446894 0.979042 
1852705.410822 0.979299 
1843687.374749 0.979557 
1834669.338677 0.979814 
1825651.302605 0.980071 
1816633.266533 0.980329 
1807615.230461 0.980586 
1798597.194389 0.980844 
1789579.158317 0.981101 
1780561.122244 0.981359 
1771543.086172 0.981616 
1762525.050100 0.981874 
1753507.014028 0.982132 
1744488.977956 0.982389 
1735470.941884 0.982647 
1726452.905812 0.982905 
1717434.869739 0.983163 
1708416.833667 0.983420 
1699398.797595 0.983678 
1690380.761523 0.983936 
1681362.725451 0.984194 
1672344.689379 0.984452 
1663326.653307 0.984710 
1654308.617234 0.984968 
1645290.581162 0.985226 
1636272.545090 0.985484 
1627254.509018 0.985742 
1618236.472946 0.986000 
1609218.436874 0.986258 
1600200.400802 0.986516 
1591182.364729 0.986775 
1582164.328657 0.987033 
1573146.292585 0.987291 
1564128.256513 0.987549 
1555110.220441 0.987808 
1546092.184369 0.988066 
1537074.148297 0.988325 
1528056.112224 0.988583 
1519038.076152 0.988841 
1510020.040080 0.989100 
1501002.004008 0.989358 
1491983.967936 0.989617 
1482965.931864 0.989876 
1473947.895792 0.990134 
1464929.859719 0.990393 
1455911.823647 0.990652 
1446893.787575 0.990910 
1437875.751503 0.991169 
1428857.715431 0.991428 
1419839.679359 0.991687 
1410821.643287 0.991945 
1401803.607214 0.992204 
1392785.571142 0.992463 
1383767.535070 0.992722 
1374749.498998 0.992981 
1365731.462926 0.993240 
1356713.426854 0.993499 
1347695.390782 0.993758 
1338677.354709 0.994017 
1329659.318637 0.994277 
1320641.282565 0.994536 
1311623.246493 0.994795 
1302605.210421 0.995054 
1293587.174349 0.995313 
1284569.138277 0.995573 
1275551.102204 0.995832 
1266533.066132 0.996091 
1257515.030060 0.996351 
1248496.993988 0.996610 
1239478.957916 0.996870 
1230460.921844 0.997129 
1221442.885772 0.997389 
1212424.849699 0.997648 
1203406.813627 0.997908 
1194388.777555 0.998167 
1185370.741483 0.998427 
1176352.705411 0.998687 
1167334.669339 0.998947 
1158316.633267 0.999206 
1149298.597194 0.999466 
1140280.561122 0.999726 
1140280.561122 0.996870 
1140280.561122 0.996870 
1140280.561122 0.993992 
1149298.597194 0.988371 
1158316.633267 0.982821 
1167334.669339 0.977341 
1176352.705411 0.971929 
1185370.741483 0.966583 
1194388.777555 0.961304 
1203406.813627 0.956089 
1212424.849699 0.950937 
1221442.885772 0.945847 
1230460.921844 0.940819 
1239478.957916 0.935851 
1248496.993988 0.930941 
1257515.030060 0.926090 
1266533.066132 0.921295 
1275551.102204 0.916557 
1284569.138277 0.911873 
1293587.174349 0.907243 
1302605.210421 0.902667 
1311623.246493 0.898142 
1320641.282565 0.893669 
1329659.318637 0.889246 
1338677.354709 0.884873 
1347695.390782 0.880549 
1356713.426854 0.876273 
1365731.462926 0.872043 
1374749.498998 0.867861 
1383767.535070 0.863724 
1392785.571142 0.859631 
1401803.607214 0.855583 
1410821.643287 0.851579 
1419839.679359 0.847617 
1428857.715431 0.843698 
1437875.751503 0.839819 
1446893.787575 0.835982 
1455911.823647 0.832185 
1464929.859719 0.828427 
1473947.895792 0.824709 
1482965.931864 0.821028 
1491983.967936 0.817386 
1501002.004008 0.813780 
1510020.040080 0.810212 
1519038.076152 0.806679 
1528056.112224 0.803182 
1537074.148297 0.799720 
1546092.184369 0.796292 
1555110.220441 0.792898 
1564128.256513 0.789538 
1573146.292585 0.786211 
1582164.328657 0.782916 
1591182.364729 0.779654 
1600200.400802 0.776423 
1609218.436874 0.773223 
1618236.472946 0.770054 
1627254.509018 0.766915 
1636272.545090 0.763806 
1645290.581162 0.760726 
1654308.617234 0.757675 
1663326.653307 0.754653 
1672344.689379 0.751659 
1681362.725451 0.748693 
1690380.761523 0.745754 
1699398.797595 0.742843 
1708416.833667 0.739958 
1717434.869739 0.737099 
1726452.905812 0.734266 
1735470.941884 0.731459 
1744488.977956 0.728678 
1753507.014028 0.725921 
1762525.050100 0.723189 
1771543.086172 0.720481 
1780561.122244 0.717797 
1789579.158317 0.715136 
1798597.194389 0.712500 
1807615.230461 0.709886 
1816633.266533 0.707295 
1825651.302605 0.704726 
1834669.338677 0.702179 
1843687.374749 0.699655 
1852705.410822 0.697152 
1861723.446894 0.694670 
1870741.482966 0.692210 
1879759.519038 0.689770 
1888777.555110 0.687351 
1897795.591182 0.684952 
1906813.627255 0.682573 
1915831.663327 0.680214 
1924849.699399 0.677874 
1933867.735471 0.675554 
1942885.771543 0.673253 
1951903.807615 0.670971 
1960921.843687 0.668707 
1969939.879760 0.666462 
1978957.915832 0.664234 
1987975.951904 0.662025 
1996993.987976 0.659834 
2006012.024048 0.657660 
2015030.060120 0.655504 
2024048.096192 0.653364 
2033066.132265 0.651242 
2042084.168337 0.649136 
2051102.204409 0.647047 
2060120.240481 0.644974 
2069138.276553 0.642917 
2078156.312625 0.640877 
2087174.348697 0.638852 
2096192.384770 0.636843 
2105210.420842 0.634849 
2114228.456914 0.632870 
2123246.492986 0.630907 
2132264.529058 0.628958 
2141282.565130 0.627024 
2150300.601202 0.625105 
2159318.637275 0.623200 
2168336.673347 0.621310 
2177354.709419 0.619433 
2186372.745491 0.617571 
2195390.781563 0.615722 
2204408.817635 0.613887 
2213426.853707 0.612065 
2222444.889780 0.610257 
2231462.925852 0.608462 
2240480.961924 0.606680 
2249498.997996 0.604912 
2258517.034068 0.603155 
2267535.070140 0.601412 
2276553.106212 0.599681 
2285571.142285 0.597963 
2294589.178357 0.596256 
2303607.214429 0.594562 
2312625.250501 0.592880 
2321643.286573 0.591210 
2330661.322645 0.589551 
2339679.358717 0.587904 
2348697.394790 0.586269 
2357715.430862 0.584645 
2366733.466934 0.583033 
2375751.503006 0.581431 
2384769.539078 0.579841 
2393787.575150 0.578262 
2402805.611222 0.576693 
2411823.647295 0.575135 
2420841.683367 0.573588 
2429859.719439 0.572051 
2438877.755511 0.570525 
2447895.791583 0.569009 
2456913.827655 0.567503 
2465931.863727 0.566007 
2474949.899800 0.564522 
2483967.935872 0.563046 
2492985.971944 0.561580 
2502004.008016 0.560124 
2511022.044088 0.558677 
2520040.080160 0.557240 
2529058.116232 0.555813 
2538076.152305 0.554394 
2547094.188377 0.552985 
2556112.224449 0.551586 
2565130.260521 0.550195 
2574148.296593 0.548813 
2583166.332665 0.547440 
2592184.368737 0.546076 
2601202.404810 0.544721 
2610220.440882 0.543374 
2619238.476954 0.542036 
2628256.513026 0.540707 
2637274.549098 0.539386 
2646292.585170 0.538073 
2655310.621242 0.536769 
2664328.657315 0.535472 
2673346.693387 0.534184 
2682364.729459 0.532904 
2691382.765531 0.531632 
2700400.801603 0.530368 
2709418.837675 0.529112 
2718436.873747 0.527863 
2727454.909820 0.526622 
2736472.945892 0.525389 
2745490.981964 0.524163 
2754509.018036 0.522945 
2763527.054108 0.521734 
2772545.090180 0.520530 
2781563.126253 0.519334 
2790581.162325 0.518145 
2799599.198397 0.516963 
2808617.234469 0.515789 
2817635.270541 0.514621 
2826653.306613 0.513460 
2835671.342685 0.512307 
2844689.378758 0.511160 
2853707.414830 0.510020 
2862725.450902 0.508886 
2871743.486974 0.507760 
2880761.523046 0.506640 
2889779.559118 0.505526 
2898797.595190 0.504419 
2907815.631263 0.503319 
2916833.667335 0.502224 
2925851.703407 0.501137 
2934869.739479 0.500055 
2943887.775551 0.498980 
2952905.811623 0.497911 
2961923.847695 0.496848 
2970941.883768 0.495791 
2979959.919840 0.494740 
2988977.955912 0.493696 
2997995.991984 0.492657 
3007014.028056 0.491624 
3016032.064128 0.490597 
3025050.100200 0.489575 
3034068.136273 0.488560 
3043086.172345 0.487550 
3052104.208417 0.486546 
3061122.244489 0.485547 
3070140.280561 0.484554 
3079158.316633 0.483567 
3088176.352705 0.482585 
3097194.388778 0.481608 
3106212.424850 0.480637 
3115230.460922 0.479671 
3124248.496994 0.478710 
3133266.533066 0.477755 
3142284.569138 0.476805 
3151302.605210 0.475860 
3160320.641283 0.474920 
3169338.677355 0.473985 
3178356.713427 0.473056 
3187374.749499 0.472131 
3196392.785571 0.471212 
3205410.821643 0.470297 
3214428.857715 0.469387 
3223446.893788 0.468482 
3232464.929860 0.467582 
3241482.965932 0.466687 
3250501.002004 0.465796 
3259519.038076 0.464910 
3268537.074148 0.464029 
3277555.110220 0.463153 
3286573.146293 0.462281 
3295591.182365 0.461414 
3304609.218437 0.460551 
3313627.254509 0.459692 
3322645.290581 0.458839 
3331663.326653 0.457989 
3340681.362725 0.457144 
3349699.398798 0.456304 
3358717.434870 0.455468 
3367735.470942 0.454636 
3376753.507014 0.453808 
3385771.543086 0.452985 
3394789.579158 0.452166 
3403807.615230 0.451351 
3412825.651303 0.450540 
3421843.687375 0.449733 
3430861.723447 0.448931 
3439879.759519 0.448132 
3448897.795591 0.447337 
3457915.831663 0.446547 
3466933.867735 0.445760 
3475951.903808 0.444978 
3484969.939880 0.444199 
3493987.975952 0.443425 
3503006.012024 0.442654 
3512024.048096 0.441887 
3521042.084168 0.441123 
3530060.120240 0.440364 
3539078.156313 0.439608 
3548096.192385 0.438856 
3557114.228457 0.438108 
3566132.264529 0.437364 
3575150.300601 0.436623 
3584168.336673 0.435885 
3593186.372745 0.435152 
3602204.408818 0.434422 
3611222.444890 0.433695 
3620240.480962 0.432972 
3629258.517034 0.432252 
3638276.553106 0.431536 
3647294.589178 0.430824 
3656312.625251 0.430115 
3665330.661323 0.429409 
3674348.697395 0.428707 
3683366.733467 0.428008 
3692384.769539 0.427312 
3701402.805611 0.426620 
3710420.841683 0.425931 
3719438.877756 0.425245 
3728456.913828 0.424562 
3737474.949900 0.423883 
3746492.985972 0.423207 
3755511.022044 0.422534 
3764529.058116 0.421864 
3773547.094188 0.421198 
3782565.130261 0.420534 
3791583.166333 0.419874 
3800601.202405 0.419217 
3809619.238477 0.418562 
3818637.274549 0.417911 
3827655.310621 0.417263 
3836673.346693 0.416618 
3845691.382766 0.415976 
3854709.418838 0.415337 
3863727.454910 0.414700 
3872745.490982 0.414067 
3881763.527054 0.413436 
3890781.563126 0.412809 
3899799.599198 0.412184 
3908817.635271 0.411562 
3917835.671343 0.410943 
3926853.707415 0.410327 
3935871.743487 0.409714 
3944889.779559 0.409103 
3953907.815631 0.408495 
3962925.851703 0.407890 
3971943.887776 0.407288 
3980961.923848 0.406688 
3989979.959920 0.406091 
3998997.995992 0.405497 
4008016.032064 0.404905 
4017034.068136 0.404316 
4026052.104208 0.403730 
4035070.140281 0.403146 
4044088.176353 0.402565 
4053106.212425 0.401987 
4062124.248497 0.401411 
4071142.284569 0.400837 
4080160.320641 0.400266 
4089178.356713 0.399698 
4098196.392786 0.399132 
4107214.428858 0.398568 
4116232.464930 0.398007 
4125250.501002 0.397449 
4134268.537074 0.396893 
4143286.573146 0.396339 
4152304.609218 0.395788 
4161322.645291 0.395239 
4170340.681363 0.394692 
4179358.717435 0.394148 
4188376.753507 0.393606 
4197394.789579 0.393067 
4206412.825651 0.392530 
4215430.861723 0.391995 
4224448.897796 0.391462 
4233466.933868 0.390932 
4242484.969940 0.390404 
4251503.006012 0.389879 
4260521.042084 0.389355 
4269539.078156 0.388834 
4278557.114228 0.388315 
4287575.150301 0.387798 
4296593.186373 0.387283 
4305611.222445 0.386771 
4314629.258517 0.386260 
4323647.294589 0.385752 
4332665.330661 0.385246 
4341683.366733 0.384742 
4350701.402806 0.384241 
4359719.438878 0.383741 
4368737.474950 0.383243 
4377755.511022 0.382748 
4386773.547094 0.382254 
4395791.583166 0.381763 
4404809.619238 0.381274 
4413827.655311 0.380786 
4422845.691383 0.380301 
4431863.727455 0.379818 
4440881.763527 0.379336 
4449899.799599 0.378857 
4458917.835671 0.378380 
4467935.871743 0.377904 
4476953.907816 0.377431 
4485971.943888 0.376959 
4494989.979960 0.376490 
4504008.016032 0.376022 
4513026.052104 0.375556 
4522044.088176 0.375093 
4531062.124248 0.374631 
4540080.160321 0.374171 
4549098.196393 0.373712 
4558116.232465 0.373256 
4567134.268537 0.372802 
4576152.304609 0.372349 
4585170.340681 0.371898 
4594188.376754 0.371449 
4603206.412826 0.371002 
4612224.448898 0.370556 
4621242.484970 0.370113 
4630260.521042 0.369671 
4639278.557114 0.369231 
4648296.593186 0.368792 
4657314.629259 0.368356 
4666332.665331 0.367921 
4675350.701403 0.367488 
4684368.737475 0.367056 
4693386.773547 0.366626 
4702404.809619 0.366198 
4711422.845691 0.365772 
4720440.881764 0.365347 
4729458.917836 0.364924 
4738476.953908 0.364503 
4747494.989980 0.364083 
4756513.026052 0.363665 
4765531.062124 0.363249 
4774549.098196 0.362834 
4783567.134269 0.362421 
4792585.170341 0.362010 
4801603.206413 0.361600 
4810621.242485 0.361191 
4819639.278557 0.360785 
4828657.314629 0.360380 
4837675.350701 0.359976 
4846693.386774 0.359574 
4855711.422846 0.359174 
4864729.458918 0.358775 
4873747.494990 0.358377 
4882765.531062 0.357981 
4891783.567134 0.357587 
4900801.603206 0.357194 
4909819.639279 0.356803 
4918837.675351 0.356413 
4927855.711423 0.356025 
4936873.747495 0.355638 
4945891.783567 0.355253 
4954909.819639 0.354869 
4963927.855711 0.354486 
4972945.891784 0.354105 
4981963.927856 0.353726 
4990981.963928 0.353348 
5000000.000000 0.352971 
5000000.000000 0.352971 
5050100.200401 0.350904 
5100200.400802 0.348880 
5150300.601202 0.346897 
5200400.801603 0.344955 
5250501.002004 0.343053 
5300601.202405 0.341188 
5350701.402806 0.339361 
5400801.603206 0.337570 
5450901.803607 0.335815 
5501002.004008 0.334094 
5551102.204409 0.332407 
5601202.404810 0.330753 
5651302.605210 0.329130 
5701402.805611 0.327539 
5751503.006012 0.325979 
5801603.206413 0.324448 
5851703.406814 0.322946 
5901803.607214 0.321472 
5951903.807615 0.320026 
6002004.008016 0.318607 
6052104.208417 0.317214 
6102204.408818 0.315847 
6152304.609218 0.314505 
6202404.809619 0.313188 
6252505.010020 0.311895 
6302605.210421 0.310626 
6352705.410822 0.309379 
6402805.611222 0.308155 
6452905.811623 0.306953 
6503006.012024 0.305773 
6553106.212425 0.304614 
6603206.412826 0.303475 
6653306.613226 0.302357 
6703406.813627 0.301258 
6753507.014028 0.300179 
6803607.214429 0.299119 
6853707.414830 0.298077 
6903807.615230 0.297054 
6953907.815631 0.296048 
7004008.016032 0.295061 
7054108.216433 0.294090 
7104208.416834 0.293136 
7154308.617234 0.292199 
7204408.817635 0.291278 
7254509.018036 0.290373 
7304609.218437 0.289483 
7354709.418838 0.288609 
7404809.619238 0.287750 
7454909.819639 0.286906 
7505010.020040 0.286076 
7555110.220441 0.285261 
7605210.420842 0.284459 
7655310.621242 0.283671 
7705410.821643 0.282897 
7755511.022044 0.282136 
7805611.222445 0.281388 
7855711.422846 0.280653 
7905811.623246 0.279930 
7955911.823647 0.279220 
8006012.024048 0.278522 
8056112.224449 0.277836 
8106212.424850 0.277162 
8156312.625251 0.276499 
8206412.825651 0.275848 
8256513.026052 0.275208 
8306613.226453 0.274579 
8356713.426854 0.273960 
8406813.627255 0.273353 
8456913.827655 0.272756 
8507014.028056 0.272170 
8557114.228457 0.271593 
8607214.428858 0.271027 
8657314.629259 0.270471 
8707414.829659 0.269924 
8757515.030060 0.269387 
8807615.230461 0.268859 
8857715.430862 0.268341 
8907815.631263 0.267832 
8957915.831663 0.267332 
9008016.032064 0.266841 
9058116.232465 0.266359 
9108216.432866 0.265886 
9158316.633267 0.265421 
9208416.833667 0.264964 
9258517.034068 0.264516 
9308617.234469 0.264076 
9358717.434870 0.263645 
9408817.635271 0.263221 
9458917.835671 0.262805 
9509018.036072 0.262397 
9559118.236473 0.261997 
9609218.436874 0.261604 
9659318.637275 0.261219 
9709418.837675 0.260842 
9759519.038076 0.260471 
9809619.238477 0.260108 
9859719.438878 0.259752 
9909819.639279 0.259403 
9959919.839679 0.259061 
10010020.040080 0.258726 
10060120.240481 0.258398 
10110220.440882 0.258077 
10160320.641283 0.257762 
10210420.841683 0.257454 
10260521.042084 0.257152 
10310621.242485 0.256857 
10360721.442886 0.256569 
10410821.643287 0.256286 
10460921.843687 0.256010 
10511022.044088 0.255740 
10561122.244489 0.255476 
10611222.444890 0.255218 
10661322.645291 0.254966 
10711422.845691 0.254721 
10761523.046092 0.254481 
10811623.246493 0.254246 
10861723.446894 0.254018 
10911823.647295 0.253795 
10961923.847695 0.253578 
11012024.048096 0.253367 
11062124.248497 0.253161 
11112224.448898 0.252960 
11162324.649299 0.252766 
11212424.849699 0.252576 
11262525.050100 0.252392 
11312625.250501 0.252213 
11362725.450902 0.252039 
11412825.651303 0.251871 
11462925.851703 0.251708 
11513026.052104 0.251550 
11563126.252505 0.251397 
11613226.452906 0.251249 
11663326.653307 0.251106 
11713426.853707 0.250969 
11763527.054108 0.250836 
11813627.254509 0.250708 
11863727.454910 0.250585 
11913827.655311 0.250466 
11963927.855711 0.250353 
12014028.056112 0.250244 
12064128.256513 0.250141 
12114228.456914 0.250041 
12164328.657315 0.249947 
12214428.857715 0.249857 
12264529.058116 0.249772 
12314629.258517 0.249691 
12364729.458918 0.249615 
12414829.659319 0.249544 
12464929.859719 0.249477 
12515030.060120 0.249415 
12565130.260521 0.249357 
12615230.460922 0.249303 
12665330.661323 0.249254 
12715430.861723 0.249210 
12765531.062124 0.249170 
12815631.262525 0.249134 
12865731.462926 0.249102 
12915831.663327 0.249075 
12965931.863727 0.249052 
13016032.064128 0.249034 
13066132.264529 0.249020 
13116232.464930 0.249010 
13166332.665331 0.249004 
13216432.865731 0.249002 
13266533.066132 0.249005 
13316633.266533 0.249012 
13366733.466934 0.249023 
13416833.667335 0.249039 
13466933.867735 0.249058 
13517034.068136 0.249082 
13567134.268537 0.249110 
13617234.468938 0.249142 
13667334.669339 0.249178 
13717434.869739 0.249219 
13767535.070140 0.249263 
13817635.270541 0.249312 
13867735.470942 0.249364 
13917835.671343 0.249421 
13967935.871743 0.249482 
14018036.072144 0.249547 
14068136.272545 0.249616 
14118236.472946 0.249690 
14168336.673347 0.249767 
14218436.873747 0.249848 
14268537.074148 0.249934 
14318637.274549 0.250024 
14368737.474950 0.250117 
14418837.675351 0.250215 
14468937.875752 0.250317 
14519038.076152 0.250423 
14569138.276553 0.250534 
14619238.476954 0.250648 
14669338.677355 0.250766 
14719438.877756 0.250889 
14769539.078156 0.251015 
14819639.278557 0.251146 
14869739.478958 0.251281 
14919839.679359 0.251420 
14969939.879760 0.251564 
15020040.080160 0.251711 
15070140.280561 0.251863 
15120240.480962 0.252019 
15170340.681363 0.252179 
15220440.881764 0.252343 
15270541.082164 0.252512 
15320641.282565 0.252685 
15370741.482966 0.252862 
15420841.683367 0.253044 
15470941.883768 0.253229 
15521042.084168 0.253419 
15571142.284569 0.253614 
15621242.484970 0.253813 
15671342.685371 0.254016 
15721442.885772 0.254224 
15771543.086172 0.254436 
15821643.286573 0.254653 
15871743.486974 0.254874 
15921843.687375 0.255099 
15971943.887776 0.255329 
16022044.088176 0.255564 
16072144.288577 0.255804 
16122244.488978 0.256048 
16172344.689379 0.256297 
16222444.889780 0.256550 
16272545.090180 0.256808 
16322645.290581 0.257071 
16372745.490982 0.257339 
16422845.691383 0.257612 
16472945.891784 0.257890 
16523046.092184 0.258172 
16573146.292585 0.258460 
16623246.492986 0.258753 
16673346.693387 0.259050 
16723446.893788 0.259353 
16773547.094188 0.259662 
16823647.294589 0.259975 
16873747.494990 0.260294 
16923847.695391 0.260618 
16973947.895792 0.260947 
17024048.096192 0.261283 
17074148.296593 0.261623 
17124248.496994 0.261969 
17174348.697395 0.262321 
17224448.897796 0.262679 
17274549.098196 0.263043 
17324649.298597 0.263412 
17374749.498998 0.263788 
17424849.699399 0.264169 
17474949.899800 0.264557 
17525050.100200 0.264951 
17575150.300601 0.265351 
17625250.501002 0.265758 
17675350.701403 0.266171 
17725450.901804 0.266591 
17775551.102204 0.267018 
17825651.302605 0.267451 
17875751.503006 0.267892 
17925851.703407 0.268340 
17975951.903808 0.268794 
18026052.104208 0.269257 
18076152.304609 0.269726 
18126252.505010 0.270204 
18176352.705411 0.270689 
18226452.905812 0.271182 
18276553.106212 0.271683 
18326653.306613 0.272192 
18376753.507014 0.272710 
18426853.707415 0.273236 
18476953.907816 0.273772 
18527054.108216 0.274316 
18577154.308617 0.274869 
18627254.509018 0.275432 
18677354.709419 0.276004 
18727454.909820 0.276586 
18777555.110220 0.277179 
18827655.310621 0.277781 
18877755.511022 0.278395 
18927855.711423 0.279019 
18977955.911824 0.279654 
19028056.112224 0.280301 
19078156.312625 0.280960 
19128256.513026 0.281631 
19178356.713427 0.282314 
19228456.913828 0.283011 
19278557.114228 0.283721 
19328657.314629 0.284444 
19378757.515030 0.285182 
19428857.715431 0.285935 
19478957.915832 0.286703 
19529058.116232 0.287487 
19579158.316633 0.288287 
19629258.517034 0.289105 
19679358.717435 0.289940 
19729458.917836 0.290793 
19779559.118236 0.291666 
19829659.318637 0.292559 
19879759.519038 0.293473 
19929859.719439 0.294409 
19979959.919840 0.295368 
20030060.120240 0.296351 
20080160.320641 0.297359 
20130260.521042 0.298395 
20180360.721443 0.299458 
20230460.921844 0.300552 
20280561.122244 0.301677 
20330661.322645 0.302836 
20380761.523046 0.304031 
20430861.723447 0.305264 
20480961.923848 0.306539 
20531062.124248 0.307858 
20581162.324649 0.309225 
20631262.525050 0.310644 
20681362.725451 0.312120 
20731462.925852 0.313658 
20781563.126253 0.315265 
20831663.326653 0.316948 
20881763.527054 0.318718 
20931863.727455 0.320584 
20981963.927856 0.322560 
21032064.128257 0.324665 
21082164.328657 0.326922 
21132264.529058 0.329359 
21182364.729459 0.332021 
21232464.929860 0.334968 
21282565.130261 0.338298 
21332665.330661 0.342179 
21382765.531062 0.346958 
21432865.731463 0.353650 
21432865.731463 0.367486 


==> data/VLE_Nitrogen_Hexane_444.9K_vdW_kij_0.09.dat <==
       p       z
27196261.682243 0.338367 
27196261.682243 0.345104 
27162883.845127 0.351312 
27129506.008011 0.355526 
27096128.170895 0.358972 
27062750.333778 0.361976 
27029372.496662 0.364683 
26995994.659546 0.367174 
26962616.822430 0.369498 
26929238.985314 0.371687 
26895861.148198 0.373766 
26862483.311081 0.375752 
26829105.473965 0.377659 
26795727.636849 0.379495 
26762349.799733 0.381271 
26728971.962617 0.382992 
26695594.125501 0.384665 
26662216.288385 0.386293 
26628838.451268 0.387882 
26595460.614152 0.389434 
26562082.777036 0.390952 
26528704.939920 0.392440 
26495327.102804 0.393899 
26461949.265688 0.395332 
26428571.428571 0.396739 
26395193.591455 0.398124 
26361815.754339 0.399487 
26328437.917223 0.400829 
26295060.080107 0.402152 
26261682.242991 0.403457 
26228304.405874 0.404745 
26194926.568758 0.406016 
26161548.731642 0.407272 
26128170.894526 0.408513 
26094793.057410 0.409741 
26061415.220294 0.410955 
26028037.383178 0.412156 
25994659.546061 0.413345 
25961281.708945 0.414522 
25927903.871829 0.415688 
25894526.034713 0.416843 
25861148.197597 0.417988 
25827770.360481 0.419123 
25794392.523364 0.420249 
25761014.686248 0.421365 
25727636.849132 0.422472 
25694259.012016 0.423571 
25660881.174900 0.424662 
25627503.337784 0.425745 
25594125.500668 0.426820 
25560747.663551 0.427887 
25527369.826435 0.428947 
25493991.989319 0.430001 
25460614.152203 0.431047 
25427236.315087 0.432087 
25393858.477971 0.433121 
25360480.640854 0.434149 
25327102.803738 0.435170 
25293724.966622 0.436186 
25260347.129506 0.437196 
25226969.292390 0.438200 
25193591.455274 0.439199 
25160213.618158 0.440193 
25126835.781041 0.441182 
25093457.943925 0.442166 
25060080.106809 0.443145 
25026702.269693 0.444119 
24993324.432577 0.445089 
24959946.595461 0.446055 
24926568.758344 0.447016 
24893190.921228 0.447972 
24859813.084112 0.448925 
24826435.246996 0.449873 
24793057.409880 0.450818 
24759679.572764 0.451759 
24726301.735648 0.452696 
24692923.898531 0.453629 
24659546.061415 0.454559 
24626168.224299 0.455485 
24592790.387183 0.456408 
24559412.550067 0.457327 
24526034.712951 0.458243 
24492656.875834 0.459156 
24459279.038718 0.460065 
24425901.201602 0.460972 
24392523.364486 0.461875 
24359145.527370 0.462776 
24325767.690254 0.463673 
24292389.853138 0.464568 
24259012.016021 0.465460 
24225634.178905 0.466349 
24192256.341789 0.467236 
24158878.504673 0.468119 
24125500.667557 0.469001 
24092122.830441 0.469879 
24058744.993324 0.470756 
24025367.156208 0.471629 
23991989.319092 0.472501 
23958611.481976 0.473370 
23925233.644860 0.474236 
23891855.807744 0.475101 
23858477.970628 0.475963 
23825100.133511 0.476823 
23791722.296395 0.477681 
23758344.459279 0.478536 
23724966.622163 0.479390 
23691588.785047 0.480241 
23658210.947931 0.481091 
23624833.110814 0.481939 
23591455.273698 0.482784 
23558077.436582 0.483628 
23524699.599466 0.484470 
23491321.762350 0.485310 
23457943.925234 0.486148 
23424566.088117 0.486984 
23391188.251001 0.487819 
23357810.413885 0.488652 
23324432.576769 0.489483 
23291054.739653 0.490313 
23257676.902537 0.491141 
23224299.065421 0.491967 
23190921.228304 0.492792 
23157543.391188 0.493615 
23124165.554072 0.494436 
23090787.716956 0.495256 
23057409.879840 0.496075 
23024032.042724 0.496892 
22990654.205607 0.497708 
22957276.368491 0.498522 
22923898.531375 0.499335 
22890520.694259 0.500146 
22857142.857143 0.500956 
22823765.020027 0.501765 
22790387.182911 0.502572 
22757009.345794 0.503379 
22723631.508678 0.504183 
22690253.671562 0.504987 
22656875.834446 0.505789 
22623497.997330 0.506590 
22590120.160214 0.507390 
22556742.323097 0.508189 
22523364.485981 0.508986 
22489986.648865 0.509783 
22456608.811749 0.510578 
22423230.974633 0.511372 
22389853.137517 0.512165 
22356475.300401 0.512957 
22323097.463284 0.513748 
22289719.626168 0.514538 
22256341.789052 0.515326 
22222963.951936 0.516114 
22189586.114820 0.516901 
22156208.277704 0.517686 
22122830.440587 0.518471 
22089452.603471 0.519255 
22056074.766355 0.520038 
22022696.929239 0.520820 
21989319.092123 0.521600 
21955941.255007 0.522380 
21922563.417891 0.523159 
21889185.580774 0.523938 
21855807.743658 0.524715 
21822429.906542 0.525491 
21789052.069426 0.526267 
21755674.232310 0.527042 
21722296.395194 0.527816 
21688918.558077 0.528589 
21655540.720961 0.529361 
21622162.883845 0.530132 
21588785.046729 0.530903 
21555407.209613 0.531673 
21522029.372497 0.532442 
21488651.535381 0.533211 
21455273.698264 0.533978 
21421895.861148 0.534745 
21388518.024032 0.535511 
21355140.186916 0.536277 
21321762.349800 0.537042 
21288384.512684 0.537806 
21255006.675567 0.538569 
21221628.838451 0.539332 
21188251.001335 0.540094 
21154873.164219 0.540855 
21121495.327103 0.541616 
21088117.489987 0.542376 
21054739.652870 0.543135 
21021361.815754 0.543894 
20987983.978638 0.544653 
20954606.141522 0.545410 
20921228.304406 0.546167 
20887850.467290 0.546924 
20854472.630174 0.547680 
20821094.793057 0.548435 
20787716.955941 0.549190 
20754339.118825 0.549944 
20720961.281709 0.550697 
20687583.444593 0.551451 
20654205.607477 0.552203 
20620827.770360 0.552955 
20587449.933244 0.553707 
20554072.096128 0.554458 
20520694.259012 0.555208 
20487316.421896 0.555958 
20453938.584780 0.556708 
20420560.747664 0.557457 
20387182.910547 0.558205 
20353805.073431 0.558953 
20320427.236315 0.559701 
20287049.399199 0.560448 
20253671.562083 0.561195 
20220293.724967 0.561941 
20186915.887850 0.562687 
20153538.050734 0.563432 
20120160.213618 0.564177 
20086782.376502 0.564922 
20053404.539386 0.565666 
20020026.702270 0.566410 
19986648.865154 0.567153 
19953271.028037 0.567896 
19919893.190921 0.568639 
19886515.353805 0.569381 
19853137.516689 0.570123 
19819759.679573 0.570864 
19786381.842457 0.571605 
19753004.005340 0.572346 
19719626.168224 0.573086 
19686248.331108 0.573826 
19652870.493992 0.574566 
19619492.656876 0.575305 
19586114.819760 0.576044 
19552736.982644 0.576783 
19519359.145527 0.577521 
19485981.308411 0.578259 
19452603.471295 0.578997 
19419225.634179 0.579735 
19385847.797063 0.580472 
19352469.959947 0.581208 
19319092.122830 0.581945 
19285714.285714 0.582681 
19252336.448598 0.583417 
19218958.611482 0.584153 
19185580.774366 0.584888 
19152202.937250 0.585623 
19118825.100134 0.586358 
19085447.263017 0.587093 
19052069.425901 0.587827 
19018691.588785 0.588561 
18985313.751669 0.589295 
18951935.914553 0.590028 
18918558.077437 0.590762 
18885180.240320 0.591495 
18851802.403204 0.592228 
18818424.566088 0.592960 
18785046.728972 0.593693 
18751668.891856 0.594425 
18718291.054740 0.595157 
18684913.217623 0.595889 
18651535.380507 0.596620 
18618157.543391 0.597352 
18584779.706275 0.598083 
18551401.869159 0.598814 
18518024.032043 0.599545 
18484646.194927 0.600275 
18451268.357810 0.601006 
18417890.520694 0.601736 
18384512.683578 0.602466 
18351134.846462 0.603196 
18317757.009346 0.603926 
18284379.172230 0.604655 
18251001.335113 0.605385 
18217623.497997 0.606114 
18184245.660881 0.606843 
18150867.823765 0.607572 
18117489.986649 0.608301 
18084112.149533 0.609029 
18050734.312417 0.609758 
18017356.475300 0.610486 
17983978.638184 0.611214 
17950600.801068 0.611943 
17917222.963952 0.612671 
17883845.126836 0.613398 
17850467.289720 0.614126 
17817089.452603 0.614854 
17783711.615487 0.615581 
17750333.778371 0.616309 
17716955.941255 0.617036 
17683578.104139 0.617763 
17650200.267023 0.618490 
17616822.429907 0.619217 
17583444.592790 0.619944 
17550066.755674 0.620671 
17516688.918558 0.621397 
17483311.081442 0.622124 
17449933.244326 0.622850 
17416555.407210 0.623577 
17383177.570093 0.624303 
17349799.732977 0.625029 
17316421.895861 0.625756 
17283044.058745 0.626482 
17249666.221629 0.627208 
17216288.384513 0.627934 
17182910.547397 0.628660 
17149532.710280 0.629385 
17116154.873164 0.630111 
17082777.036048 0.630837 
17049399.198932 0.631563 
17016021.361816 0.632288 
16982643.524700 0.633014 
16949265.687583 0.633740 
16915887.850467 0.634465 
16882510.013351 0.635191 
16849132.176235 0.635916 
16815754.339119 0.636641 
16782376.502003 0.637367 
16748998.664887 0.638092 
16715620.827770 0.638818 
16682242.990654 0.639543 
16648865.153538 0.640268 
16615487.316422 0.640993 
16582109.479306 0.641719 
16548731.642190 0.642444 
16515353.805073 0.643169 
16481975.967957 0.643894 
16448598.130841 0.644619 
16415220.293725 0.645345 
16381842.456609 0.646070 
16348464.619493 0.646795 
16315086.782377 0.647520 
16281708.945260 0.648246 
16248331.108144 0.648971 
16214953.271028 0.649696 
16181575.433912 0.650421 
16148197.596796 0.651146 
16114819.759680 0.651872 
16081441.922563 0.652597 
16048064.085447 0.653322 
16014686.248331 0.654048 
15981308.411215 0.654773 
15947930.574099 0.655498 
15914552.736983 0.656224 
15881174.899866 0.656949 
15847797.062750 0.657675 
15814419.225634 0.658400 
15781041.388518 0.659126 
15747663.551402 0.659851 
15714285.714286 0.660577 
15680907.877170 0.661303 
15647530.040053 0.662028 
15614152.202937 0.662754 
15580774.365821 0.663480 
15547396.528705 0.664206 
15514018.691589 0.664932 
15480640.854473 0.665658 
15447263.017356 0.666384 
15413885.180240 0.667110 
15380507.343124 0.667836 
15347129.506008 0.668562 
15313751.668892 0.669288 
15280373.831776 0.670015 
15246995.994660 0.670741 
15213618.157543 0.671467 
15180240.320427 0.672194 
15146862.483311 0.672921 
15113484.646195 0.673647 
15080106.809079 0.674374 
15046728.971963 0.675101 
15013351.134846 0.675828 
14979973.297730 0.676555 
14946595.460614 0.677282 
14913217.623498 0.678009 
14879839.786382 0.678736 
14846461.949266 0.679464 
14813084.112150 0.680191 
14779706.275033 0.680919 
14746328.437917 0.681646 
14712950.600801 0.682374 
14679572.763685 0.683102 
14646194.926569 0.683830 
14612817.089453 0.684558 
14579439.252336 0.685286 
14546061.415220 0.686014 
14512683.578104 0.686743 
14479305.740988 0.687471 
14445927.903872 0.688200 
14412550.066756 0.688929 
14379172.229640 0.689657 
14345794.392523 0.690386 
14312416.555407 0.691115 
14279038.718291 0.691844 
14245660.881175 0.692574 
14212283.044059 0.693303 
14178905.206943 0.694033 
14145527.369826 0.694762 
14112149.532710 0.695492 
14078771.695594 0.696222 
14045393.858478 0.696952 
14012016.021362 0.697682 
13978638.184246 0.698412 
13945260.347130 0.699143 
13911882.510013 0.699873 
13878504.672897 0.700604 
13845126.835781 0.701335 
13811748.998665 0.702066 
13778371.161549 0.702797 
13744993.324433 0.703528 
13711615.487316 0.704260 
13678237.650200 0.704991 
13644859.813084 0.705723 
13611481.975968 0.706455 
13578104.138852 0.707187 
13544726.301736 0.707919 
13511348.464619 0.708651 
13477970.627503 0.709384 
13444592.790387 0.710116 
13411214.953271 0.710849 
13377837.116155 0.711582 
13344459.279039 0.712315 
13311081.441923 0.713048 
13277703.604806 0.713782 
13244325.767690 0.714515 
13210947.930574 0.715249 
13177570.093458 0.715983 
13144192.256342 0.716717 
13110814.419226 0.717451 
13077436.582109 0.718186 
13044058.744993 0.718920 
13010680.907877 0.719655 
12977303.070761 0.720390 
12943925.233645 0.721125 
12910547.396529 0.721860 
12877169.559413 0.722596 
12843791.722296 0.723331 
12810413.885180 0.724067 
12777036.048064 0.724803 
12743658.210948 0.725540 
12710280.373832 0.726276 
12676902.536716 0.727012 
12643524.699599 0.727749 
12610146.862483 0.728486 
12576769.025367 0.729223 
12543391.188251 0.729961 
12510013.351135 0.730698 
12476635.514019 0.731436 
12443257.676903 0.732174 
12409879.839786 0.732912 
12376502.002670 0.733650 
12343124.165554 0.734389 
12309746.328438 0.735127 
12276368.491322 0.735866 
12242990.654206 0.736606 
12209612.817089 0.737345 
12176234.979973 0.738084 
12142857.142857 0.738824 
12109479.305741 0.739564 
12076101.468625 0.740304 
12042723.631509 0.741045 
12009345.794393 0.741785 
11975967.957276 0.742526 
11942590.120160 0.743267 
11909212.283044 0.744008 
11875834.445928 0.744750 
11842456.608812 0.745491 
11809078.771696 0.746233 
11775700.934579 0.746975 
11742323.097463 0.747717 
11708945.260347 0.748460 
11675567.423231 0.749203 
11642189.586115 0.749946 
11608811.748999 0.750689 
11575433.911883 0.751432 
11542056.074766 0.752176 
11508678.237650 0.752920 
11475300.400534 0.753664 
11441922.563418 0.754408 
11408544.726302 0.755153 
11375166.889186 0.755898 
11341789.052069 0.756643 
11308411.214953 0.757388 
11275033.377837 0.758134 
11241655.540721 0.758879 
11208277.703605 0.759625 
11174899.866489 0.760372 
11141522.029372 0.761118 
11108144.192256 0.761865 
11074766.355140 0.762612 
11041388.518024 0.763359 
11008010.680908 0.764106 
10974632.843792 0.764854 
10941255.006676 0.765602 
10907877.169559 0.766350 
10874499.332443 0.767099 
10841121.495327 0.767847 
10807743.658211 0.768596 
10774365.821095 0.769345 
10740987.983979 0.770095 
10707610.146862 0.770845 
10674232.309746 0.771595 
10640854.472630 0.772345 
10607476.635514 0.773095 
10574098.798398 0.773846 
10540720.961282 0.774597 
10507343.124166 0.775348 
10473965.287049 0.776100 
10440587.449933 0.776852 
10407209.612817 0.777604 
10373831.775701 0.778356 
10340453.938585 0.779108 
10307076.101469 0.779861 
10273698.264352 0.780614 
10240320.427236 0.781368 
10206942.590120 0.782121 
10173564.753004 0.782875 
10140186.915888 0.783630 
10106809.078772 0.784384 
10073431.241656 0.785139 
10040053.404539 0.785894 
10006675.567423 0.786649 
9973297.730307 0.787405 
9939919.893191 0.788160 
9906542.056075 0.788917 
9873164.218959 0.789673 
9839786.381842 0.790430 
9806408.544726 0.791187 
9773030.707610 0.791944 
9739652.870494 0.792701 
9706275.033378 0.793459 
9672897.196262 0.794217 
9639519.359146 0.794976 
9606141.522029 0.795734 
9572763.684913 0.796493 
9539385.847797 0.797253 
9506008.010681 0.798012 
9472630.173565 0.798772 
9439252.336449 0.799532 
9405874.499332 0.800293 
9372496.662216 0.801053 
9339118.825100 0.801814 
9305740.987984 0.802576 
9272363.150868 0.803337 
9238985.313752 0.804099 
9205607.476636 0.804861 
9172229.639519 0.805624 
9138851.802403 0.806387 
9105473.965287 0.807150 
9072096.128171 0.807913 
9038718.291055 0.808677 
9005340.453939 0.809441 
8971962.616822 0.810205 
8938584.779706 0.810970 
8905206.942590 0.811735 
8871829.105474 0.812500 
8838451.268358 0.813266 
8805073.431242 0.814031 
8771695.594126 0.814798 
8738317.757009 0.815564 
8704939.919893 0.816331 
8671562.082777 0.817098 
8638184.245661 0.817865 
8604806.408545 0.818633 
8571428.571429 0.819401 
8538050.734312 0.820169 
8504672.897196 0.820938 
8471295.060080 0.821707 
8437917.222964 0.822476 
8404539.385848 0.823246 
8371161.548732 0.824016 
8337783.711615 0.824786 
8304405.874499 0.825557 
8271028.037383 0.826328 
8237650.200267 0.827099 
8204272.363151 0.827871 
8170894.526035 0.828643 
8137516.688919 0.829415 
8104138.851802 0.830187 
8070761.014686 0.830960 
8037383.177570 0.831734 
8004005.340454 0.832507 
7970627.503338 0.833281 
7937249.666222 0.834055 
7903871.829105 0.834830 
7870493.991989 0.835605 
7837116.154873 0.836380 
7803738.317757 0.837155 
7770360.480641 0.837931 
7736982.643525 0.838708 
7703604.806409 0.839484 
7670226.969292 0.840261 
7636849.132176 0.841038 
7603471.295060 0.841816 
7570093.457944 0.842594 
7536715.620828 0.843372 
7503337.783712 0.844151 
7469959.946595 0.844930 
7436582.109479 0.845709 
7403204.272363 0.846489 
7369826.435247 0.847269 
7336448.598131 0.848049 
7303070.761015 0.848830 
7269692.923899 0.849611 
7236315.086782 0.850392 
7202937.249666 0.851174 
7169559.412550 0.851956 
7136181.575434 0.852738 
7102803.738318 0.853521 
7069425.901202 0.854304 
7036048.064085 0.855088 
7002670.226969 0.855872 
6969292.389853 0.856656 
6935914.552737 0.857440 
6902536.715621 0.858225 
6869158.878505 0.859011 
6835781.041389 0.859796 
6802403.204272 0.860582 
6769025.367156 0.861369 
6735647.530040 0.862155 
6702269.692924 0.862942 
6668891.855808 0.863730 
6635514.018692 0.864518 
6602136.181575 0.865306 
6568758.344459 0.866094 
6535380.507343 0.866883 
6502002.670227 0.867673 
6468624.833111 0.868462 
6435246.995995 0.869252 
6401869.158879 0.870043 
6368491.321762 0.870833 
6335113.484646 0.871625 
6301735.647530 0.872416 
6268357.810414 0.873208 
6234979.973298 0.874000 
6201602.136182 0.874793 
6168224.299065 0.875586 
6134846.461949 0.876379 
6101468.624833 0.877173 
6068090.787717 0.877967 
6034712.950601 0.878762 
6001335.113485 0.879556 
5967957.276368 0.880352 
5934579.439252 0.881147 
5901201.602136 0.881943 
5867823.765020 0.882740 
5834445.927904 0.883537 
5801068.090788 0.884334 
5767690.253672 0.885131 
5734312.416555 0.885929 
5700934.579439 0.886728 
5667556.742323 0.887526 
5634178.905207 0.888325 
5600801.068091 0.889125 
5567423.230975 0.889925 
5534045.393858 0.890725 
5500667.556742 0.891526 
5467289.719626 0.892327 
5433911.882510 0.893128 
5400534.045394 0.893930 
5367156.208278 0.894732 
5333778.371162 0.895535 
5300400.534045 0.896338 
5267022.696929 0.897141 
5233644.859813 0.897945 
5200267.022697 0.898749 
5166889.185581 0.899554 
5133511.348465 0.900359 
5100133.511348 0.901164 
5066755.674232 0.901970 
5033377.837116 0.902776 
5000000.000000 0.903583 
5000000.000000 0.903583 
4993457.943925 0.903741 
4986915.887850 0.903899 
4980373.831776 0.904057 
4973831.775701 0.904216 
4967289.719626 0.904374 
4960747.663551 0.904532 
4954205.607477 0.904690 
4947663.551402 0.904849 
4941121.495327 0.905007 
4934579.439252 0.905165 
4928037.383178 0.905323 
4921495.327103 0.905482 
4914953.271028 0.905640 
4908411.214953 0.905798 
4901869.158879 0.905957 
4895327.102804 0.906115 
4888785.046729 0.906274 
4882242.990654 0.906432 
4875700.934579 0.906590 
4869158.878505 0.906749 
4862616.822430 0.906907 
4856074.766355 0.907066 
4849532.710280 0.907224 
4842990.654206 0.907383 
4836448.598131 0.907541 
4829906.542056 0.907700 
4823364.485981 0.907858 
4816822.429907 0.908017 
4810280.373832 0.908175 
4803738.317757 0.908334 
4797196.261682 0.908493 
4790654.205607 0.908651 
4784112.149533 0.908810 
4777570.093458 0.908969 
4771028.037383 0.909127 
4764485.981308 0.909286 
4757943.925234 0.909445 
4751401.869159 0.909603 
4744859.813084 0.909762 
4738317.757009 0.909921 
4731775.700935 0.910080 
4725233.644860 0.910238 
4718691.588785 0.910397 
4712149.532710 0.910556 
4705607.476636 0.910715 
4699065.420561 0.910874 
4692523.364486 0.911032 
4685981.308411 0.911191 
4679439.252336 0.911350 
4672897.196262 0.911509 
4666355.140187 0.911668 
4659813.084112 0.911827 
4653271.028037 0.911986 
4646728.971963 0.912145 
4640186.915888 0.912304 
4633644.859813 0.912463 
4627102.803738 0.912622 
4620560.747664 0.912781 
4614018.691589 0.912940 
4607476.635514 0.913099 
4600934.579439 0.913258 
4594392.523364 0.913417 
4587850.467290 0.913576 
4581308.411215 0.913735 
4574766.355140 0.913895 
4568224.299065 0.914054 
4561682.242991 0.914213 
4555140.186916 0.914372 
4548598.130841 0.914531 
4542056.074766 0.914691 
4535514.018692 0.914850 
4528971.962617 0.915009 
4522429.906542 0.915168 
4515887.850467 0.915328 
4509345.794393 0.915487 
4502803.738318 0.915646 
4496261.682243 0.915806 
4489719.626168 0.915965 
4483177.570093 0.916124 
4476635.514019 0.916284 
4470093.457944 0.916443 
4463551.401869 0.916602 
4457009.345794 0.916762 
4450467.289720 0.916921 
4443925.233645 0.917081 
4437383.177570 0.917240 
4430841.121495 0.917400 
4424299.065421 0.917559 
4417757.009346 0.917719 
4411214.953271 0.917878 
4404672.897196 0.918038 
4398130.841121 0.918197 
4391588.785047 0.918357 
4385046.728972 0.918517 
4378504.672897 0.918676 
4371962.616822 0.918836 
4365420.560748 0.918996 
4358878.504673 0.919155 
4352336.448598 0.919315 
4345794.392523 0.919475 
4339252.336449 0.919634 
4332710.280374 0.919794 
4326168.224299 0.919954 
4319626.168224 0.920114 
4313084.112150 0.920273 
4306542.056075 0.920433 
4300000.000000 0.920593 
4293457.943925 0.920753 
4286915.887850 0.920913 
4280373.831776 0.921073 
4273831.775701 0.921232 
4267289.719626 0.921392 
4260747.663551 0.921552 
4254205.607477 0.921712 
4247663.551402 0.921872 
4241121.495327 0.922032 
4234579.439252 0.922192 
4228037.383178 0.922352 
4221495.327103 0.922512 
4214953.271028 0.922672 
4208411.214953 0.922832 
4201869.158879 0.922992 
4195327.102804 0.923152 
4188785.046729 0.923312 
4182242.990654 0.923472 
4175700.934579 0.923632 
4169158.878505 0.923793 
4162616.822430 0.923953 
4156074.766355 0.924113 
4149532.710280 0.924273 
4142990.654206 0.924433 
4136448.598131 0.924594 
4129906.542056 0.924754 
4123364.485981 0.924914 
4116822.429907 0.925074 
4110280.373832 0.925235 
4103738.317757 0.925395 
4097196.261682 0.925555 
4090654.205607 0.925715 
4084112.149533 0.925876 
4077570.093458 0.926036 
4071028.037383 0.926197 
4064485.981308 0.926357 
4057943.925234 0.926517 
4051401.869159 0.926678 
4044859.813084 0.926838 
4038317.757009 0.926999 
4031775.700935 0.927159 
4025233.644860 0.927320 
4018691.588785 0.927480 
4012149.532710 0.927641 
4005607.476636 0.927801 
3999065.420561 0.927962 
3992523.364486 0.928122 
3985981.308411 0.928283 
3979439.252336 0.928444 
3972897.196262 0.928604 
3966355.140187 0.928765 
3959813.084112 0.928925 
3953271.028037 0.929086 
3946728.971963 0.929247 
3940186.915888 0.929407 
3933644.859813 0.929568 
3927102.803738 0.929729 
3920560.747664 0.929890 
3914018.691589 0.930050 
3907476.635514 0.930211 
3900934.579439 0.930372 
3894392.523364 0.930533 
3887850.467290 0.930694 
3881308.411215 0.930855 
3874766.355140 0.931015 
3868224.299065 0.931176 
3861682.242991 0.931337 
3855140.186916 0.931498 
3848598.130841 0.931659 
3842056.074766 0.931820 
3835514.018692 0.931981 
3828971.962617 0.932142 
3822429.906542 0.932303 
3815887.850467 0.932464 
3809345.794393 0.932625 
3802803.738318 0.932786 
3796261.682243 0.932947 
3789719.626168 0.933108 
3783177.570093 0.933269 
3776635.514019 0.933430 
3770093.457944 0.933591 
3763551.401869 0.933753 
3757009.345794 0.933914 
3750467.289720 0.934075 
3743925.233645 0.934236 
3737383.177570 0.934397 
3730841.121495 0.934559 
3724299.065421 0.934720 
3717757.009346 0.934881 
3711214.953271 0.935042 
3704672.897196 0.935204 
3698130.841121 0.935365 
3691588.785047 0.935526 
3685046.728972 0.935688 
3678504.672897 0.935849 
3671962.616822 0.936010 
3665420.560748 0.936172 
3658878.504673 0.936333 
3652336.448598 0.936495 
3645794.392523 0.936656 
3639252.336449 0.936818 
3632710.280374 0.936979 
3626168.224299 0.937141 
3619626.168224 0.937302 
3613084.112150 0.937464 
3606542.056075 0.937625 
3600000.000000 0.937787 
3593457.943925 0.937948 
3586915.887850 0.938110 
3580373.831776 0.938271 
3573831.775701 0.938433 
3567289.719626 0.938595 
3560747.663551 0.938756 
3554205.607477 0.938918 
3547663.551402 0.939080 
3541121.495327 0.939241 
3534579.439252 0.939403 
3528037.383178 0.939565 
3521495.327103 0.939727 
3514953.271028 0.939888 
3508411.214953 0.940050 
3501869.158879 0.940212 
3495327.102804 0.940374 
3488785.046729 0.940536 
3482242.990654 0.940698 
3475700.934579 0.940859 
3469158.878505 0.941021 
3462616.822430 0.941183 
3456074.766355 0.941345 
3449532.710280 0.941507 
3442990.654206 0.941669 
3436448.598131 0.941831 
3429906.542056 0.941993 
3423364.485981 0.942155 
3416822.429907 0.942317 
3410280.373832 0.942479 
3403738.317757 0.942641 
3397196.261682 0.942803 
3390654.205607 0.942965 
3384112.149533 0.943127 
3377570.093458 0.943290 
3371028.037383 0.943452 
3364485.981308 0.943614 
3357943.925234 0.943776 
3351401.869159 0.943938 
3344859.813084 0.944100 
3338317.757009 0.944263 
3331775.700935 0.944425 
3325233.644860 0.944587 
3318691.588785 0.944749 
3312149.532710 0.944912 
3305607.476636 0.945074 
3299065.420561 0.945236 
3292523.364486 0.945399 
3285981.308411 0.945561 
3279439.252336 0.945724 
3272897.196262 0.945886 
3266355.140187 0.946048 
3259813.084112 0.946211 
3253271.028037 0.946373 
3246728.971963 0.946536 
3240186.915888 0.946698 
3233644.859813 0.946861 
3227102.803738 0.947023 
3220560.747664 0.947186 
3214018.691589 0.947348 
3207476.635514 0.947511 
3200934.579439 0.947673 
3194392.523364 0.947836 
3187850.467290 0.947999 
3181308.411215 0.948161 
3174766.355140 0.948324 
3168224.299065 0.948487 
3161682.242991 0.948649 
3155140.186916 0.948812 
3148598.130841 0.948975 
3142056.074766 0.949137 
3135514.018692 0.949300 
3128971.962617 0.949463 
3122429.906542 0.949626 
3115887.850467 0.949789 
3109345.794393 0.949951 
3102803.738318 0.950114 
3096261.682243 0.950277 
3089719.626168 0.950440 
3083177.570093 0.950603 
3076635.514019 0.950766 
3070093.457944 0.950929 
3063551.401869 0.951092 
3057009.345794 0.951255 
3050467.289720 0.951417 
3043925.233645 0.951580 
3037383.177570 0.951743 
3030841.121495 0.951907 
3024299.065421 0.952070 
3017757.009346 0.952233 
3011214.953271 0.952396 
3004672.897196 0.952559 
2998130.841121 0.952722 
2991588.785047 0.952885 
2985046.728972 0.953048 
2978504.672897 0.953211 
2971962.616822 0.953375 
2965420.560748 0.953538 
2958878.504673 0.953701 
2952336.448598 0.953864 
2945794.392523 0.954027 
2939252.336449 0.954191 
2932710.280374 0.954354 
2926168.224299 0.954517 
2919626.168224 0.954681 
2913084.112150 0.954844 
2906542.056075 0.955007 
2900000.000000 0.955171 
2893457.943925 0.955334 
2886915.887850 0.955497 
2880373.831776 0.955661 
2873831.775701 0.955824 
2867289.719626 0.955988 
2860747.663551 0.956151 
2854205.607477 0.956315 
2847663.551402 0.956478 
2841121.495327 0.956642 
2834579.439252 0.956805 
2828037.383178 0.956969 
2821495.327103 0.957132 
2814953.271028 0.957296 
2808411.214953 0.957460 
2801869.158879 0.957623 
2795327.102804 0.957787 
2788785.046729 0.957951 
2782242.990654 0.958114 
2775700.934579 0.958278 
2769158.878505 0.958442 
2762616.822430 0.958605 
2756074.766355 0.958769 
2749532.710280 0.958933 
2742990.654206 0.959097 
2736448.598131 0.959260 
2729906.542056 0.959424 
2723364.485981 0.959588 
2716822.429907 0.959752 
2710280.373832 0.959916 
2703738.317757 0.960080 
2697196.261682 0.960244 
2690654.205607 0.960408 
2684112.149533 0.960571 
2677570.093458 0.960735 
2671028.037383 0.960899 
2664485.981308 0.961063 
2657943.925234 0.961227 
2651401.869159 0.961391 
2644859.813084 0.961555 
2638317.757009 0.961719 
2631775.700935 0.961884 
2625233.644860 0.962048 
2618691.588785 0.962212 
2612149.532710 0.962376 
2605607.476636 0.962540 
2599065.420561 0.962704 
2592523.364486 0.962868 
2585981.308411 0.963033 
2579439.252336 0.963197 
2572897.196262 0.963361 
2566355.140187 0.963525 
2559813.084112 0.963690 
2553271.028037 0.963854 
2546728.971963 0.964018 
2540186.915888 0.964182 
2533644.859813 0.964347 
2527102.803738 0.964511 
2520560.747664 0.964676 
2514018.691589 0.964840 
2507476.635514 0.965004 
2500934.579439 0.965169 
2494392.523364 0.965333 
2487850.467290 0.965498 
2481308.411215 0.965662 
2474766.355140 0.965827 
2468224.299065 0.965991 
2461682.242991 0.966156 
2455140.186916 0.966320 
2448598.130841 0.966485 
2442056.074766 0.966649 
2435514.018692 0.966814 
2428971.962617 0.966979 
2422429.906542 0.967143 
2415887.850467 0.967308 
2409345.794393 0.967473 
2402803.738318 0.967637 
2396261.682243 0.967802 
2389719.626168 0.967967 
2383177.570093 0.968131 
2376635.514019 0.968296 
2370093.457944 0.968461 
2363551.401869 0.968626 
2357009.345794 0.968791 
2350467.289720 0.968955 
2343925.233645 0.969120 
2337383.177570 0.969285 
2330841.121495 0.969450 
2324299.065421 0.969615 
2317757.009346 0.969780 
2311214.953271 0.969945 
2304672.897196 0.970110 
2298130.841121 0.970275 
2291588.785047 0.970440 
2285046.728972 0.970605 
2278504.672897 0.970770 
2271962.616822 0.970935 
2265420.560748 0.971100 
2258878.504673 0.971265 
2252336.448598 0.971430 
2245794.392523 0.971595 
2239252.336449 0.971760 
2232710.280374 0.971925 
2226168.224299 0.972091 
2219626.168224 0.972256 
2213084.112150 0.972421 
2206542.056075 0.972586 
2200000.000000 0.972751 
2193457.943925 0.972917 
2186915.887850 0.973082 
2180373.831776 0.973247 
2173831.775701 0.973413 
2167289.719626 0.973578 
2160747.663551 0.973743 
2154205.607477 0.973909 
2147663.551402 0.974074 
2141121.495327 0.974239 
2134579.439252 0.974405 
2128037.383178 0.974570 
2121495.327103 0.974736 
2114953.271028 0.974901 
2108411.214953 0.975067 
2101869.158879 0.975232 
2095327.102804 0.975398 
2088785.046729 0.975563 
2082242.990654 0.975729 
2075700.934579 0.975894 
2069158.878505 0.976060 
2062616.822430 0.976225 
2056074.766355 0.976391 
2049532.710280 0.976557 
2042990.654206 0.976722 
2036448.598131 0.976888 
2029906.542056 0.977054 
2023364.485981 0.977220 
2016822.429907 0.977385 
2010280.373832 0.977551 
2003738.317757 0.977717 
1997196.261682 0.977883 
1990654.205607 0.978048 
1984112.149533 0.978214 
1977570.093458 0.978380 
1971028.037383 0.978546 
1964485.981308 0.978712 
1957943.925234 0.978878 
1951401.869159 0.979044 
1944859.813084 0.979210 
1938317.757009 0.979375 
1931775.700935 0.979541 
1925233.644860 0.979707 
1918691.588785 0.979873 
1912149.532710 0.980039 
1905607.476636 0.980206 
1899065.420561 0.980372 
1892523.364486 0.980538 
1885981.308411 0.980704 
1879439.252336 0.980870 
1872897.196262 0.981036 
1866355.140187 0.981202 
1859813.084112 0.981368 
1853271.028037 0.981534 
1846728.971963 0.981701 
1840186.915888 0.981867 
1833644.859813 0.982033 
1827102.803738 0.982199 
1820560.747664 0.982366 
1814018.691589 0.982532 
1807476.635514 0.982698 
1800934.579439 0.982865 
1794392.523364 0.983031 
1787850.467290 0.983197 
1781308.411215 0.983364 
1774766.355140 0.983530 
1768224.299065 0.983697 
1761682.242991 0.983863 
1755140.186916 0.984029 
1748598.130841 0.984196 
1742056.074766 0.984362 
1735514.018692 0.984529 
1728971.962617 0.984695 
1722429.906542 0.984862 
1715887.850467 0.985029 
1709345.794393 0.985195 
1702803.738318 0.985362 
1696261.682243 0.985528 
1689719.626168 0.985695 
1683177.570093 0.985862 
1676635.514019 0.986028 
1670093.457944 0.986195 
1663551.401869 0.986362 
1657009.345794 0.986528 
1650467.289720 0.986695 
1643925.233645 0.986862 
1637383.177570 0.987029 
1630841.121495 0.987196 
1624299.065421 0.987362 
1617757.009346 0.987529 
1611214.953271 0.987696 
1604672.897196 0.987863 
1598130.841121 0.988030 
1591588.785047 0.988197 
1585046.728972 0.988364 
1578504.672897 0.988531 
1571962.616822 0.988698 
1565420.560748 0.988865 
1558878.504673 0.989032 
1552336.448598 0.989199 
1545794.392523 0.989366 
1539252.336449 0.989533 
1532710.280374 0.989700 
1526168.224299 0.989867 
1519626.168224 0.990034 
1513084.112150 0.990201 
1506542.056075 0.990368 
1500000.000000 0.990535 
1493457.943925 0.990703 
1486915.887850 0.990870 
1480373.831776 0.991037 
1473831.775701 0.991204 
1467289.719626 0.991371 
1460747.663551 0.991539 
1454205.607477 0.991706 
1447663.551402 0.991873 
1441121.495327 0.992041 
1434579.439252 0.992208 
1428037.383178 0.992375 
1421495.327103 0.992543 
1414953.271028 0.992710 
1408411.214953 0.992878 
1401869.158879 0.993045 
1395327.102804 0.993213 
1388785.046729 0.993380 
1382242.990654 0.993547 
1375700.934579 0.993715 
1369158.878505 0.993883 
1362616.822430 0.994050 
1356074.766355 0.994218 
1349532.710280 0.994385 
1342990.654206 0.994553 
1336448.598131 0.994720 
1329906.542056 0.994888 
1323364.485981 0.995056 
1316822.429907 0.995223 
1310280.373832 0.995391 
1303738.317757 0.995559 
1297196.261682 0.995727 
1290654.205607 0.995894 
1284112.149533 0.996062 
1277570.093458 0.996230 
1271028.037383 0.996398 
1264485.981308 0.996566 
1257943.925234 0.996733 
1251401.869159 0.996901 
1244859.813084 0.997069 
1238317.757009 0.997237 
1231775.700935 0.997405 
1225233.644860 0.997573 
1218691.588785 0.997741 
1212149.532710 0.997909 
1205607.476636 0.998077 
1199065.420561 0.998245 
1192523.364486 0.998413 
1185981.308411 0.998581 
1179439.252336 0.998749 
1172897.196262 0.998917 
1166355.140187 0.999085 
1159813.084112 0.999253 
1153271.028037 0.999421 
1146728.971963 0.999590 
1140186.915888 0.999758 
1133644.859813 0.999926 
1133644.859813 0.999056 
1133644.859813 0.999056 
1133644.859813 0.998183 
1140186.915888 0.994079 
1146728.971963 0.990013 
1153271.028037 0.985983 
1159813.084112 0.981989 
1166355.140187 0.978032 
1172897.196262 0.974109 
1179439.252336 0.970221 
1185981.308411 0.966368 
1192523.364486 0.962548 
1199065.420561 0.958762 
1205607.476636 0.955009 
1212149.532710 0.951288 
1218691.588785 0.947600 
1225233.644860 0.943943 
1231775.700935 0.940317 
1238317.757009 0.936723 
1244859.813084 0.933159 
1251401.869159 0.929625 
1257943.925234 0.926121 
1264485.981308 0.922646 
1271028.037383 0.919201 
1277570.093458 0.915784 
1284112.149533 0.912395 
1290654.205607 0.909034 
1297196.261682 0.905701 
1303738.317757 0.902396 
1310280.373832 0.899117 
1316822.429907 0.895865 
1323364.485981 0.892639 
1329906.542056 0.889439 
1336448.598131 0.886265 
1342990.654206 0.883116 
1349532.710280 0.879992 
1356074.766355 0.876893 
1362616.822430 0.873819 
1369158.878505 0.870768 
1375700.934579 0.867742 
1382242.990654 0.864739 
1388785.046729 0.861760 
1395327.102804 0.858803 
1401869.158879 0.855870 
1408411.214953 0.852959 
1414953.271028 0.850070 
1421495.327103 0.847204 
1428037.383178 0.844359 
1434579.439252 0.841536 
1441121.495327 0.838734 
1447663.551402 0.835953 
1454205.607477 0.833193 
1460747.663551 0.830454 
1467289.719626 0.827735 
1473831.775701 0.825036 
1480373.831776 0.822357 
1486915.887850 0.819698 
1493457.943925 0.817058 
1500000.000000 0.814438 
1506542.056075 0.811836 
1513084.112150 0.809254 
1519626.168224 0.806690 
1526168.224299 0.804145 
1532710.280374 0.801618 
1539252.336449 0.799109 
1545794.392523 0.796617 
1552336.448598 0.794144 
1558878.504673 0.791688 
1565420.560748 0.789249 
1571962.616822 0.786828 
1578504.672897 0.784424 
1585046.728972 0.782036 
1591588.785047 0.779665 
1598130.841121 0.777310 
1604672.897196 0.774972 
1611214.953271 0.772649 
1617757.009346 0.770343 
1624299.065421 0.768052 
1630841.121495 0.765777 
1637383.177570 0.763518 
1643925.233645 0.761274 
1650467.289720 0.759045 
1657009.345794 0.756831 
1663551.401869 0.754632 
1670093.457944 0.752447 
1676635.514019 0.750277 
1683177.570093 0.748122 
1689719.626168 0.745980 
1696261.682243 0.743853 
1702803.738318 0.741740 
1709345.794393 0.739641 
1715887.850467 0.737555 
1722429.906542 0.735483 
1728971.962617 0.733425 
1735514.018692 0.731380 
1742056.074766 0.729348 
1748598.130841 0.727329 
1755140.186916 0.725323 
1761682.242991 0.723330 
1768224.299065 0.721349 
1774766.355140 0.719381 
1781308.411215 0.717426 
1787850.467290 0.715483 
1794392.523364 0.713552 
1800934.579439 0.711633 
1807476.635514 0.709727 
1814018.691589 0.707832 
1820560.747664 0.705949 
1827102.803738 0.704078 
1833644.859813 0.702218 
1840186.915888 0.700370 
1846728.971963 0.698533 
1853271.028037 0.696707 
1859813.084112 0.694892 
1866355.140187 0.693089 
1872897.196262 0.691296 
1879439.252336 0.689515 
1885981.308411 0.687744 
1892523.364486 0.685983 
1899065.420561 0.684234 
1905607.476636 0.682495 
1912149.532710 0.680766 
1918691.588785 0.679047 
1925233.644860 0.677339 
1931775.700935 0.675641 
1938317.757009 0.673952 
1944859.813084 0.672274 
1951401.869159 0.670606 
1957943.925234 0.668947 
1964485.981308 0.667298 
1971028.037383 0.665658 
1977570.093458 0.664028 
1984112.149533 0.662408 
1990654.205607 0.660797 
1997196.261682 0.659195 
2003738.317757 0.657602 
2010280.373832 0.656019 
2016822.429907 0.654444 
2023364.485981 0.652878 
2029906.542056 0.651322 
2036448.598131 0.649774 
2042990.654206 0.648235 
2049532.710280 0.646704 
2056074.766355 0.645182 
2062616.822430 0.643669 
2069158.878505 0.642164 
2075700.934579 0.640667 
2082242.990654 0.639179 
2088785.046729 0.637699 
2095327.102804 0.636227 
2101869.158879 0.634763 
2108411.214953 0.633308 
2114953.271028 0.631860 
2121495.327103 0.630420 
2128037.383178 0.628988 
2134579.439252 0.627564 
2141121.495327 0.626147 
2147663.551402 0.624738 
2154205.607477 0.623337 
2160747.663551 0.621944 
2167289.719626 0.620557 
2173831.775701 0.619179 
2180373.831776 0.617807 
2186915.887850 0.616443 
2193457.943925 0.615086 
2200000.000000 0.613736 
2206542.056075 0.612394 
2213084.112150 0.611058 
2219626.168224 0.609730 
2226168.224299 0.608408 
2232710.280374 0.607094 
2239252.336449 0.605786 
2245794.392523 0.604485 
2252336.448598 0.603191 
2258878.504673 0.601903 
2265420.560748 0.600623 
2271962.616822 0.599348 
2278504.672897 0.598081 
2285046.728972 0.596819 
2291588.785047 0.595565 
2298130.841121 0.594316 
2304672.897196 0.593074 
2311214.953271 0.591839 
2317757.009346 0.590609 
2324299.065421 0.589386 
2330841.121495 0.588169 
2337383.177570 0.586958 
2343925.233645 0.585753 
2350467.289720 0.584555 
2357009.345794 0.583362 
2363551.401869 0.582175 
2370093.457944 0.580994 
2376635.514019 0.579819 
2383177.570093 0.578650 
2389719.626168 0.577486 
2396261.682243 0.576328 
2402803.738318 0.575176 
2409345.794393 0.574030 
2415887.850467 0.572889 
2422429.906542 0.571754 
2428971.962617 0.570624 
2435514.018692 0.569499 
2442056.074766 0.568381 
2448598.130841 0.567267 
2455140.186916 0.566159 
2461682.242991 0.565056 
2468224.299065 0.563959 
2474766.355140 0.562867 
2481308.411215 0.561780 
2487850.467290 0.560698 
2494392.523364 0.559621 
2500934.579439 0.558550 
2507476.635514 0.557483 
2514018.691589 0.556422 
2520560.747664 0.555365 
2527102.803738 0.554314 
2533644.859813 0.553268 
2540186.915888 0.552226 
2546728.971963 0.551189 
2553271.028037 0.550157 
2559813.084112 0.549130 
2566355.140187 0.548108 
2572897.196262 0.547090 
2579439.252336 0.546077 
2585981.308411 0.545069 
2592523.364486 0.544065 
2599065.420561 0.543066 
2605607.476636 0.542072 
2612149.532710 0.541082 
2618691.588785 0.540097 
2625233.644860 0.539116 
2631775.700935 0.538140 
2638317.757009 0.537168 
2644859.813084 0.536200 
2651401.869159 0.535237 
2657943.925234 0.534278 
2664485.981308 0.533323 
2671028.037383 0.532373 
2677570.093458 0.531427 
2684112.149533 0.530485 
2690654.205607 0.529547 
2697196.261682 0.528614 
2703738.317757 0.527685 
2710280.373832 0.526760 
2716822.429907 0.525838 
2723364.485981 0.524921 
2729906.542056 0.524008 
2736448.598131 0.523099 
2742990.654206 0.522194 
2749532.710280 0.521293 
2756074.766355 0.520396 
2762616.822430 0.519503 
2769158.878505 0.518614 
2775700.934579 0.517728 
2782242.990654 0.516847 
2788785.046729 0.515969 
2795327.102804 0.515095 
2801869.158879 0.514224 
2808411.214953 0.513358 
2814953.271028 0.512495 
2821495.327103 0.511636 
2828037.383178 0.510780 
2834579.439252 0.509929 
2841121.495327 0.509080 
2847663.551402 0.508236 
2854205.607477 0.507395 
2860747.663551 0.506557 
2867289.719626 0.505723 
2873831.775701 0.504893 
2880373.831776 0.504066 
2886915.887850 0.503243 
2893457.943925 0.502422 
2900000.000000 0.501606 
2906542.056075 0.500793 
2913084.112150 0.499983 
2919626.168224 0.499176 
2926168.224299 0.498373 
2932710.280374 0.497574 
2939252.336449 0.496777 
2945794.392523 0.495984 
2952336.448598 0.495194 
2958878.504673 0.494407 
2965420.560748 0.493624 
2971962.616822 0.492844 
2978504.672897 0.492067 
2985046.728972 0.491293 
2991588.785047 0.490522 
2998130.841121 0.489754 
3004672.897196 0.488990 
3011214.953271 0.488228 
3017757.009346 0.487470 
3024299.065421 0.486715 
3030841.121495 0.485962 
3037383.177570 0.485213 
3043925.233645 0.484467 
3050467.289720 0.483724 
3057009.345794 0.482983 
3063551.401869 0.482246 
3070093.457944 0.481512 
3076635.514019 0.480780 
3083177.570093 0.480052 
3089719.626168 0.479326 
3096261.682243 0.478603 
3102803.738318 0.477883 
3109345.794393 0.477166 
3115887.850467 0.476452 
3122429.906542 0.475740 
3128971.962617 0.475031 
3135514.018692 0.474325 
3142056.074766 0.473622 
3148598.130841 0.472922 
3155140.186916 0.472224 
3161682.242991 0.471529 
3168224.299065 0.470837 
3174766.355140 0.470147 
3181308.411215 0.469460 
3187850.467290 0.468775 
3194392.523364 0.468094 
3200934.579439 0.467415 
3207476.635514 0.466738 
3214018.691589 0.466064 
3220560.747664 0.465393 
3227102.803738 0.464724 
3233644.859813 0.464058 
3240186.915888 0.463394 
3246728.971963 0.462733 
3253271.028037 0.462074 
3259813.084112 0.461418 
3266355.140187 0.460764 
3272897.196262 0.460113 
3279439.252336 0.459464 
3285981.308411 0.458817 
3292523.364486 0.458173 
3299065.420561 0.457532 
3305607.476636 0.456893 
3312149.532710 0.456256 
3318691.588785 0.455621 
3325233.644860 0.454989 
3331775.700935 0.454360 
3338317.757009 0.453732 
3344859.813084 0.453107 
3351401.869159 0.452484 
3357943.925234 0.451864 
3364485.981308 0.451246 
3371028.037383 0.450630 
3377570.093458 0.450016 
3384112.149533 0.449405 
3390654.205607 0.448796 
3397196.261682 0.448189 
3403738.317757 0.447584 
3410280.373832 0.446981 
3416822.429907 0.446381 
3423364.485981 0.445783 
3429906.542056 0.445187 
3436448.598131 0.444593 
3442990.654206 0.444001 
3449532.710280 0.443411 
3456074.766355 0.442824 
3462616.822430 0.442239 
3469158.878505 0.441655 
3475700.934579 0.441074 
3482242.990654 0.440495 
3488785.046729 0.439918 
3495327.102804 0.439343 
3501869.158879 0.438770 
3508411.214953 0.438199 
3514953.271028 0.437630 
3521495.327103 0.437063 
3528037.383178 0.436498 
3534579.439252 0.435935 
3541121.495327 0.435374 
3547663.551402 0.434816 
3554205.607477 0.434259 
3560747.663551 0.433704 
3567289.719626 0.433150 
3573831.775701 0.432599 
3580373.831776 0.432050 
3586915.887850 0.431503 
3593457.943925 0.430957 
3600000.000000 0.430414 
3606542.056075 0.429872 
3613084.112150 0.429332 
3619626.168224 0.428794 
3626168.224299 0.428258 
3632710.280374 0.427724 
3639252.336449 0.427192 
3645794.392523 0.426661 
3652336.448598 0.426133 
3658878.504673 0.425606 
3665420.560748 0.425081 
3671962.616822 0.424557 
3678504.672897 0.424036 
3685046.728972 0.423516 
3691588.785047 0.422998 
3698130.841121 0.422482 
3704672.897196 0.421967 
3711214.953271 0.421455 
3717757.009346 0.420944 
3724299.065421 0.420434 
3730841.121495 0.419927 
3737383.177570 0.419421 
3743925.233645 0.418917 
3750467.289720 0.418414 
3757009.345794 0.417913 
3763551.401869 0.417414 
3770093.457944 0.416917 
3776635.514019 0.416421 
3783177.570093 0.415927 
3789719.626168 0.415434 
3796261.682243 0.414943 
3802803.738318 0.414454 
3809345.794393 0.413967 
3815887.850467 0.413481 
3822429.906542 0.412996 
3828971.962617 0.412513 
3835514.018692 0.412032 
3842056.074766 0.411553 
3848598.130841 0.411074 
3855140.186916 0.410598 
3861682.242991 0.410123 
3868224.299065 0.409650 
3874766.355140 0.409178 
3881308.411215 0.408707 
3887850.467290 0.408239 
3894392.523364 0.407771 
3900934.579439 0.407306 
3907476.635514 0.406841 
3914018.691589 0.406379 
3920560.747664 0.405917 
3927102.803738 0.405458 
3933644.859813 0.404999 
3940186.915888 0.404543 
3946728.971963 0.404087 
3953271.028037 0.403633 
3959813.084112 0.403181 
3966355.140187 0.402730 
3972897.196262 0.402281 
3979439.252336 0.401832 
3985981.308411 0.401386 
3992523.364486 0.400941 
3999065.420561 0.400497 
4005607.476636 0.400054 
4012149.532710 0.399613 
4018691.588785 0.399174 
4025233.644860 0.398735 
4031775.700935 0.398299 
4038317.757009 0.397863 
4044859.813084 0.397429 
4051401.869159 0.396996 
4057943.925234 0.396565 
4064485.981308 0.396135 
4071028.037383 0.395706 
4077570.093458 0.395279 
4084112.149533 0.394853 
4090654.205607 0.394428 
4097196.261682 0.394005 
4103738.317757 0.393583 
4110280.373832 0.393162 
4116822.429907 0.392743 
4123364.485981 0.392324 
4129906.542056 0.391908 
4136448.598131 0.391492 
4142990.654206 0.391078 
4149532.710280 0.390665 
4156074.766355 0.390253 
4162616.822430 0.389843 
4169158.878505 0.389433 
4175700.934579 0.389025 
4182242.990654 0.388619 
4188785.046729 0.388213 
4195327.102804 0.387809 
4201869.158879 0.387406 
4208411.214953 0.387004 
4214953.271028 0.386604 
4221495.327103 0.386204 
4228037.383178 0.385806 
4234579.439252 0.385409 
4241121.495327 0.385014 
4247663.551402 0.384619 
4254205.607477 0.384226 
4260747.663551 0.383834 
4267289.719626 0.383443 
4273831.775701 0.383053 
4280373.831776 0.382664 
4286915.887850 0.382277 
4293457.943925 0.381891 
4300000.000000 0.381506 
4306542.056075 0.381122 
4313084.112150 0.380739 
4319626.168224 0.380357 
4326168.224299 0.379977 
4332710.280374 0.379597 
4339252.336449 0.379219 
4345794.392523 0.378842 
4352336.448598 0.378466 
4358878.504673 0.378091 
4365420.560748 0.377717 
4371962.616822 0.377344 
4378504.672897 0.376972 
4385046.728972 0.376602 
4391588.785047 0.376232 
4398130.841121 0.375864 
4404672.897196 0.375497 
4411214.953271 0.375131 
4417757.009346 0.374765 
4424299.065421 0.374401 
4430841.121495 0.374038 
4437383.177570 0.373676 
4443925.233645 0.373315 
4450467.289720 0.372956 
4457009.345794 0.372597 
4463551.401869 0.372239 
4470093.457944 0.371882 
4476635.514019 0.371527 
4483177.570093 0.371172 
4489719.626168 0.370818 
4496261.682243 0.370466 
4502803.738318 0.370114 
4509345.794393 0.369763 
4515887.850467 0.369414 
4522429.906542 0.369065 
4528971.962617 0.368718 
4535514.018692 0.368371 
4542056.074766 0.368026 
4548598.130841 0.367681 
4555140.186916 0.367337 
4561682.242991 0.366995 
4568224.299065 0.366653 
4574766.355140 0.366312 
4581308.411215 0.365972 
4587850.467290 0.365634 
4594392.523364 0.365296 
4600934.579439 0.364959 
4607476.635514 0.364623 
4614018.691589 0.364288 
4620560.747664 0.363954 
4627102.803738 0.363621 
4633644.859813 0.363289 
4640186.915888 0.362958 
4646728.971963 0.362627 
4653271.028037 0.362298 
4659813.084112 0.361970 
4666355.140187 0.361642 
4672897.196262 0.361316 
4679439.252336 0.360990 
4685981.308411 0.360665 
4692523.364486 0.360341 
4699065.420561 0.360018 
4705607.476636 0.359696 
4712149.532710 0.359375 
4718691.588785 0.359055 
4725233.644860 0.358735 
4731775.700935 0.358417 
4738317.757009 0.358099 
4744859.813084 0.357783 
4751401.869159 0.357467 
4757943.925234 0.357152 
4764485.981308 0.356837 
4771028.037383 0.356524 
4777570.093458 0.356212 
4784112.149533 0.355900 
4790654.205607 0.355589 
4797196.261682 0.355280 
4803738.317757 0.354971 
4810280.373832 0.354662 
4816822.429907 0.354355 
4823364.485981 0.354049 
4829906.542056 0.353743 
4836448.598131 0.353438 
4842990.654206 0.353134 
4849532.710280 0.352831 
4856074.766355 0.352529 
4862616.822430 0.352227 
4869158.878505 0.351926 
4875700.934579 0.351626 
4882242.990654 0.351327 
4888785.046729 0.351029 
4895327.102804 0.350732 
4901869.158879 0.350435 
4908411.214953 0.350139 
4914953.271028 0.349844 
4921495.327103 0.349550 
4928037.383178 0.349256 
4934579.439252 0.348963 
4941121.495327 0.348671 
4947663.551402 0.348380 
4954205.607477 0.348090 
4960747.663551 0.347800 
4967289.719626 0.347511 
4973831.775701 0.347223 
4980373.831776 0.346936 
4986915.887850 0.346649 
4993457.943925 0.346364 
5000000.000000 0.346079 
5000000.000000 0.346079 
5033377.837116 0.344636 
5066755.674232 0.343213 
5100133.511348 0.341808 
5133511.348465 0.340423 
5166889.185581 0.339055 
5200267.022697 0.337705 
5233644.859813 0.336373 
5267022.696929 0.335058 
5300400.534045 0.333760 
5333778.371162 0.332479 
5367156.208278 0.331214 
5400534.045394 0.329965 
5433911.882510 0.328732 
5467289.719626 0.327515 
5500667.556742 0.326313 
5534045.393858 0.325126 
5567423.230975 0.323953 
5600801.068091 0.322795 
5634178.905207 0.321652 
5667556.742323 0.320522 
5700934.579439 0.319406 
5734312.416555 0.318304 
5767690.253672 0.317215 
5801068.090788 0.316140 
5834445.927904 0.315077 
5867823.765020 0.314027 
5901201.602136 0.312989 
5934579.439252 0.311964 
5967957.276368 0.310951 
6001335.113485 0.309949 
6034712.950601 0.308960 
6068090.787717 0.307982 
6101468.624833 0.307015 
6134846.461949 0.306060 
6168224.299065 0.305116 
6201602.136182 0.304182 
6234979.973298 0.303260 
6268357.810414 0.302347 
6301735.647530 0.301446 
6335113.484646 0.300554 
6368491.321762 0.299673 
6401869.158879 0.298801 
6435246.995995 0.297939 
6468624.833111 0.297087 
6502002.670227 0.296245 
6535380.507343 0.295411 
6568758.344459 0.294587 
6602136.181575 0.293772 
6635514.018692 0.292966 
6668891.855808 0.292169 
6702269.692924 0.291381 
6735647.530040 0.290601 
6769025.367156 0.289830 
6802403.204272 0.289067 
6835781.041389 0.288312 
6869158.878505 0.287566 
6902536.715621 0.286828 
6935914.552737 0.286097 
6969292.389853 0.285374 
7002670.226969 0.284659 
7036048.064085 0.283952 
7069425.901202 0.283252 
7102803.738318 0.282559 
7136181.575434 0.281874 
7169559.412550 0.281196 
7202937.249666 0.280525 
7236315.086782 0.279861 
7269692.923899 0.279204 
7303070.761015 0.278554 
7336448.598131 0.277911 
7369826.435247 0.277274 
7403204.272363 0.276644 
7436582.109479 0.276021 
7469959.946595 0.275404 
7503337.783712 0.274793 
7536715.620828 0.274188 
7570093.457944 0.273590 
7603471.295060 0.272998 
7636849.132176 0.272411 
7670226.969292 0.271831 
7703604.806409 0.271257 
7736982.643525 0.270688 
7770360.480641 0.270126 
7803738.317757 0.269569 
7837116.154873 0.269017 
7870493.991989 0.268471 
7903871.829105 0.267931 
7937249.666222 0.267396 
7970627.503338 0.266866 
8004005.340454 0.266342 
8037383.177570 0.265823 
8070761.014686 0.265309 
8104138.851802 0.264800 
8137516.688919 0.264296 
8170894.526035 0.263797 
8204272.363151 0.263303 
8237650.200267 0.262814 
8271028.037383 0.262330 
8304405.874499 0.261851 
8337783.711615 0.261376 
8371161.548732 0.260906 
8404539.385848 0.260441 
8437917.222964 0.259980 
8471295.060080 0.259524 
8504672.897196 0.259072 
8538050.734312 0.258625 
8571428.571429 0.258181 
8604806.408545 0.257743 
8638184.245661 0.257308 
8671562.082777 0.256878 
8704939.919893 0.256452 
8738317.757009 0.256030 
8771695.594126 0.255613 
8805073.431242 0.255199 
8838451.268358 0.254789 
8871829.105474 0.254384 
8905206.942590 0.253982 
8938584.779706 0.253584 
8971962.616822 0.253190 
9005340.453939 0.252800 
9038718.291055 0.252414 
9072096.128171 0.252031 
9105473.965287 0.251652 
9138851.802403 0.251277 
9172229.639519 0.250905 
9205607.476636 0.250537 
9238985.313752 0.250172 
9272363.150868 0.249811 
9305740.987984 0.249454 
9339118.825100 0.249100 
9372496.662216 0.248749 
9405874.499332 0.248402 
9439252.336449 0.248058 
9472630.173565 0.247718 
9506008.010681 0.247380 
9539385.847797 0.247046 
9572763.684913 0.246715 
9606141.522029 0.246388 
9639519.359146 0.246063 
9672897.196262 0.245742 
9706275.033378 0.245424 
9739652.870494 0.245109 
9773030.707610 0.244797 
9806408.544726 0.244488 
9839786.381842 0.244182 
9873164.218959 0.243879 
9906542.056075 0.243579 
9939919.893191 0.243282 
9973297.730307 0.242987 
10006675.567423 0.242696 
10040053.404539 0.242408 
10073431.241656 0.242122 
10106809.078772 0.241839 
10140186.915888 0.241559 
10173564.753004 0.241281 
10206942.590120 0.241007 
10240320.427236 0.240735 
10273698.264352 0.240465 
10307076.101469 0.240199 
10340453.938585 0.239934 
10373831.775701 0.239673 
10407209.612817 0.239414 
10440587.449933 0.239158 
10473965.287049 0.238904 
10507343.124166 0.238653 
10540720.961282 0.238404 
10574098.798398 0.238158 
10607476.635514 0.237914 
10640854.472630 0.237673 
10674232.309746 0.237434 
10707610.146862 0.237197 
10740987.983979 0.236963 
10774365.821095 0.236731 
10807743.658211 0.236502 
10841121.495327 0.236274 
10874499.332443 0.236050 
10907877.169559 0.235827 
10941255.006676 0.235607 
10974632.843792 0.235389 
11008010.680908 0.235173 
11041388.518024 0.234959 
11074766.355140 0.234748 
11108144.192256 0.234539 
11141522.029372 0.234332 
11174899.866489 0.234127 
11208277.703605 0.233924 
11241655.540721 0.233723 
11275033.377837 0.233525 
11308411.214953 0.233328 
11341789.052069 0.233134 
11375166.889186 0.232942 
11408544.726302 0.232751 
11441922.563418 0.232563 
11475300.400534 0.232377 
11508678.237650 0.232193 
11542056.074766 0.232010 
11575433.911883 0.231830 
11608811.748999 0.231652 
11642189.586115 0.231475 
11675567.423231 0.231301 
11708945.260347 0.231128 
11742323.097463 0.230958 
11775700.934579 0.230789 
11809078.771696 0.230622 
11842456.608812 0.230457 
11875834.445928 0.230294 
11909212.283044 0.230132 
11942590.120160 0.229973 
11975967.957276 0.229815 
12009345.794393 0.229659 
12042723.631509 0.229505 
12076101.468625 0.229352 
12109479.305741 0.229202 
12142857.142857 0.229053 
12176234.979973 0.228906 
12209612.817089 0.228761 
12242990.654206 0.228617 
12276368.491322 0.228475 
12309746.328438 0.228335 
12343124.165554 0.228196 
12376502.002670 0.228059 
12409879.839786 0.227924 
12443257.676903 0.227790 
12476635.514019 0.227658 
12510013.351135 0.227528 
12543391.188251 0.227399 
12576769.025367 0.227272 
12610146.862483 0.227147 
12643524.699599 0.227023 
12676902.536716 0.226901 
12710280.373832 0.226780 
12743658.210948 0.226661 
12777036.048064 0.226543 
12810413.885180 0.226427 
12843791.722296 0.226313 
12877169.559413 0.226200 
12910547.396529 0.226088 
12943925.233645 0.225979 
12977303.070761 0.225870 
13010680.907877 0.225763 
13044058.744993 0.225658 
13077436.582109 0.225554 
13110814.419226 0.225451 
13144192.256342 0.225350 
13177570.093458 0.225251 
13210947.930574 0.225153 
13244325.767690 0.225056 
13277703.604806 0.224961 
13311081.441923 0.224867 
13344459.279039 0.224774 
13377837.116155 0.224683 
13411214.953271 0.224594 
13444592.790387 0.224506 
13477970.627503 0.224419 
13511348.464619 0.224333 
13544726.301736 0.224249 
13578104.138852 0.224167 
13611481.975968 0.224085 
13644859.813084 0.224005 
13678237.650200 0.223927 
13711615.487316 0.223850 
13744993.324433 0.223774 
13778371.161549 0.223699 
13811748.998665 0.223626 
13845126.835781 0.223554 
13878504.672897 0.223483 
13911882.510013 0.223414 
13945260.347130 0.223346 
13978638.184246 0.223279 
14012016.021362 0.223213 
14045393.858478 0.223149 
14078771.695594 0.223086 
14112149.532710 0.223024 
14145527.369826 0.222964 
14178905.206943 0.222905 
14212283.044059 0.222847 
14245660.881175 0.222790 
14279038.718291 0.222735 
14312416.555407 0.222681 
14345794.392523 0.222628 
14379172.229640 0.222576 
14412550.066756 0.222525 
14445927.903872 0.222476 
14479305.740988 0.222428 
14512683.578104 0.222381 
14546061.415220 0.222335 
14579439.252336 0.222291 
14612817.089453 0.222248 
14646194.926569 0.222205 
14679572.763685 0.222165 
14712950.600801 0.222125 
14746328.437917 0.222086 
14779706.275033 0.222049 
14813084.112150 0.222012 
14846461.949266 0.221977 
14879839.786382 0.221943 
14913217.623498 0.221911 
14946595.460614 0.221879 
14979973.297730 0.221849 
15013351.134846 0.221819 
15046728.971963 0.221791 
15080106.809079 0.221764 
15113484.646195 0.221738 
15146862.483311 0.221713 
15180240.320427 0.221689 
15213618.157543 0.221667 
15246995.994660 0.221645 
15280373.831776 0.221625 
15313751.668892 0.221606 
15347129.506008 0.221588 
15380507.343124 0.221570 
15413885.180240 0.221554 
15447263.017356 0.221540 
15480640.854473 0.221526 
15514018.691589 0.221513 
15547396.528705 0.221502 
15580774.365821 0.221491 
15614152.202937 0.221482 
15647530.040053 0.221473 
15680907.877170 0.221466 
15714285.714286 0.221460 
15747663.551402 0.221454 
15781041.388518 0.221450 
15814419.225634 0.221447 
15847797.062750 0.221445 
15881174.899866 0.221444 
15914552.736983 0.221445 
15947930.574099 0.221446 
15981308.411215 0.221448 
16014686.248331 0.221451 
16048064.085447 0.221456 
16081441.922563 0.221461 
16114819.759680 0.221467 
16148197.596796 0.221475 
16181575.433912 0.221483 
16214953.271028 0.221493 
16248331.108144 0.221503 
16281708.945260 0.221515 
16315086.782377 0.221527 
16348464.619493 0.221541 
16381842.456609 0.221556 
16415220.293725 0.221571 
16448598.130841 0.221588 
16481975.967957 0.221606 
16515353.805073 0.221624 
16548731.642190 0.221644 
16582109.479306 0.221665 
16615487.316422 0.221687 
16648865.153538 0.221709 
16682242.990654 0.221733 
16715620.827770 0.221758 
16748998.664887 0.221784 
16782376.502003 0.221811 
16815754.339119 0.221838 
16849132.176235 0.221867 
16882510.013351 0.221897 
16915887.850467 0.221928 
16949265.687583 0.221960 
16982643.524700 0.221992 
17016021.361816 0.222026 
17049399.198932 0.222061 
17082777.036048 0.222097 
17116154.873164 0.222133 
17149532.710280 0.222171 
17182910.547397 0.222210 
17216288.384513 0.222250 
17249666.221629 0.222290 
17283044.058745 0.222332 
17316421.895861 0.222375 
17349799.732977 0.222419 
17383177.570093 0.222463 
17416555.407210 0.222509 
17449933.244326 0.222556 
17483311.081442 0.222603 
17516688.918558 0.222652 
17550066.755674 0.222702 
17583444.592790 0.222752 
17616822.429907 0.222804 
17650200.267023 0.222856 
17683578.104139 0.222910 
17716955.941255 0.222964 
17750333.778371 0.223020 
17783711.615487 0.223077 
17817089.452603 0.223134 
17850467.289720 0.223193 
17883845.126836 0.223252 
17917222.963952 0.223313 
17950600.801068 0.223374 
17983978.638184 0.223436 
18017356.475300 0.223500 
18050734.312417 0.223564 
18084112.149533 0.223630 
18117489.986649 0.223696 
18150867.823765 0.223763 
18184245.660881 0.223832 
18217623.497997 0.223901 
18251001.335113 0.223972 
18284379.172230 0.224043 
18317757.009346 0.224115 
18351134.846462 0.224188 
18384512.683578 0.224263 
18417890.520694 0.224338 
18451268.357810 0.224414 
18484646.194927 0.224492 
18518024.032043 0.224570 
18551401.869159 0.224649 
18584779.706275 0.224730 
18618157.543391 0.224811 
18651535.380507 0.224893 
18684913.217623 0.224977 
18718291.054740 0.225061 
18751668.891856 0.225146 
18785046.728972 0.225232 
18818424.566088 0.225320 
18851802.403204 0.225408 
18885180.240320 0.225497 
18918558.077437 0.225588 
18951935.914553 0.225679 
18985313.751669 0.225772 
19018691.588785 0.225865 
19052069.425901 0.225960 
19085447.263017 0.226055 
19118825.100134 0.226151 
19152202.937250 0.226249 
19185580.774366 0.226348 
19218958.611482 0.226447 
19252336.448598 0.226548 
19285714.285714 0.226649 
19319092.122830 0.226752 
19352469.959947 0.226856 
19385847.797063 0.226961 
19419225.634179 0.227066 
19452603.471295 0.227173 
19485981.308411 0.227281 
19519359.145527 0.227390 
19552736.982644 0.227500 
19586114.819760 0.227611 
19619492.656876 0.227723 
19652870.493992 0.227837 
19686248.331108 0.227951 
19719626.168224 0.228066 
19753004.005340 0.228183 
19786381.842457 0.228300 
19819759.679573 0.228419 
19853137.516689 0.228538 
19886515.353805 0.228659 
19919893.190921 0.228781 
19953271.028037 0.228904 
19986648.865154 0.229028 
20020026.702270 0.229153 
20053404.539386 0.229280 
20086782.376502 0.229407 
20120160.213618 0.229535 
20153538.050734 0.229665 
20186915.887850 0.229796 
20220293.724967 0.229928 
20253671.562083 0.230061 
20287049.399199 0.230195 
20320427.236315 0.230330 
20353805.073431 0.230466 
20387182.910547 0.230604 
20420560.747664 0.230743 
20453938.584780 0.230883 
20487316.421896 0.231024 
20520694.259012 0.231166 
20554072.096128 0.231309 
20587449.933244 0.231454 
20620827.770360 0.231600 
20654205.607477 0.231746 
20687583.444593 0.231895 
20720961.281709 0.232044 
20754339.118825 0.232195 
20787716.955941 0.232346 
20821094.793057 0.232499 
20854472.630174 0.232654 
20887850.467290 0.232809 
20921228.304406 0.232966 
20954606.141522 0.233124 
20987983.978638 0.233283 
21021361.815754 0.233443 
21054739.652870 0.233605 
21088117.489987 0.233768 
21121495.327103 0.233932 
21154873.164219 0.234098 
21188251.001335 0.234264 
21221628.838451 0.234433 
21255006.675567 0.234602 
21288384.512684 0.234773 
21321762.349800 0.234945 
21355140.186916 0.235118 
21388518.024032 0.235293 
21421895.861148 0.235469 
21455273.698264 0.235647 
21488651.535381 0.235825 
21522029.372497 0.236006 
21555407.209613 0.236187 
21588785.046729 0.236370 
21622162.883845 0.236555 
21655540.720961 0.236740 
21688918.558077 0.236928 
21722296.395194 0.237116 
21755674.232310 0.237306 
21789052.069426 0.237498 
21822429.906542 0.237691 
21855807.743658 0.237885 
21889185.580774 0.238081 
21922563.417891 0.238278 
21955941.255007 0.238477 
21989319.092123 0.238678 
22022696.929239 0.238880 
22056074.766355 0.239083 
22089452.603471 0.239288 
22122830.440587 0.239495 
22156208.277704 0.239703 
22189586.114820 0.239913 
22222963.951936 0.240124 
22256341.789052 0.240337 
22289719.626168 0.240552 
22323097.463284 0.240768 
22356475.300401 0.240986 
22389853.137517 0.241205 
22423230.974633 0.241426 
22456608.811749 0.241649 
22489986.648865 0.241874 
22523364.485981 0.242100 
22556742.323097 0.242328 
22590120.160214 0.242558 
22623497.997330 0.242790 
22656875.834446 0.243023 
22690253.671562 0.243258 
22723631.508678 0.243495 
22757009.345794 0.243734 
22790387.182911 0.243975 
22823765.020027 0.244218 
22857142.857143 0.244462 
22890520.694259 0.244708 
22923898.531375 0.244957 
22957276.368491 0.245207 
22990654.205607 0.245459 
23024032.042724 0.245713 
23057409.879840 0.245970 
23090787.716956 0.246228 
23124165.554072 0.246488 
23157543.391188 0.246751 
23190921.228304 0.247015 
23224299.065421 0.247282 
23257676.902537 0.247551 
23291054.739653 0.247822 
23324432.576769 0.248095 
23357810.413885 0.248370 
23391188.251001 0.248648 
23424566.088117 0.248928 
23457943.925234 0.249210 
23491321.762350 0.249495 
23524699.599466 0.249781 
23558077.436582 0.250071 
23591455.273698 0.250363 
23624833.110814 0.250657 
23658210.947931 0.250953 
23691588.785047 0.251253 
23724966.622163 0.251554 
23758344.459279 0.251859 
23791722.296395 0.252166 
23825100.133511 0.252475 
23858477.970628 0.252787 
23891855.807744 0.253102 
23925233.644860 0.253420 
23958611.481976 0.253741 
23991989.319092 0.254064 
24025367.156208 0.254390 
24058744.993324 0.254720 
24092122.830441 0.255052 
24125500.667557 0.255387 
24158878.504673 0.255726 
24192256.341789 0.256067 
24225634.178905 0.256412 
24259012.016021 0.256759 
24292389.853138 0.257110 
24325767.690254 0.257465 
24359145.527370 0.257823 
24392523.364486 0.258184 
24425901.201602 0.258549 
24459279.038718 0.258917 
24492656.875834 0.259289 
24526034.712951 0.259664 
24559412.550067 0.260044 
24592790.387183 0.260427 
24626168.224299 0.260814 
24659546.061415 0.261205 
24692923.898531 0.261600 
24726301.735648 0.261999 
24759679.572764 0.262402 
24793057.409880 0.262810 
24826435.246996 0.263222 
24859813.084112 0.263638 
24893190.921228 0.264059 
24926568.758344 0.264485 
24959946.595461 0.264915 
24993324.432577 0.265350 
25026702.269693 0.265791 
25060080.106809 0.266236 
25093457.943925 0.266686 
25126835.781041 0.267142 
25160213.618158 0.267603 
25193591.455274 0.268070 
25226969.292390 0.268543 
25260347.129506 0.269021 
25293724.966622 0.269505 
25327102.803738 0.269996 
25360480.640854 0.270492 
25393858.477971 0.270996 
25427236.315087 0.271506 
25460614.152203 0.272022 
25493991.989319 0.272546 
25527369.826435 0.273077 
25560747.663551 0.273616 
25594125.500668 0.274162 
25627503.337784 0.274716 
25660881.174900 0.275279 
25694259.012016 0.275849 
25727636.849132 0.276429 
25761014.686248 0.277017 
25794392.523364 0.277615 
25827770.360481 0.278223 
25861148.197597 0.278840 
25894526.034713 0.279468 
25927903.871829 0.280107 
25961281.708945 0.280757 
25994659.546061 0.281419 
26028037.383178 0.282092 
26061415.220294 0.282779 
26094793.057410 0.283479 
26128170.894526 0.284192 
26161548.731642 0.284920 
26194926.568758 0.285663 
26228304.405874 0.286423 
26261682.242991 0.287199 
26295060.080107 0.287992 
26328437.917223 0.288804 
26361815.754339 0.289636 
26395193.591455 0.290489 
26428571.428571 0.291364 
26461949.265688 0.292263 
26495327.102804 0.293186 
26528704.939920 0.294137 
26562082.777036 0.295117 
26595460.614152 0.296129 
26628838.451268 0.297174 
26662216.288385 0.298256 
26695594.125501 0.299379 
26728971.962617 0.300546 
26762349.799733 0.301762 
26795727.636849 0.303033 
26829105.473965 0.304366 
26862483.311081 0.305768 
26895861.148198 0.307251 
26929238.985314 0.308828 
26962616.822430 0.310515 
26995994.659546 0.312337 
27029372.496662 0.314327 
27062750.333778 0.316533 
27096128.170895 0.319036 
27129506.008011 0.321982 
27162883.845127 0.325696 
27196261.682243 0.331406 
27196261.682243 0.338367 


==> data/VLE_Nitrogen_Hexane_444.9K_vdW_kij_0.dat <==
       p       z
23224299.065421 0.357541 
23224299.065421 0.363429 
23177570.093458 0.373437 
23130841.121495 0.379480 
23084112.149533 0.384322 
23037383.177570 0.388510 
22990654.205607 0.392272 
22943925.233645 0.395728 
22897196.261682 0.398951 
22850467.289720 0.401987 
22803738.317757 0.404871 
22757009.345794 0.407628 
22710280.373832 0.410275 
22663551.401869 0.412828 
22616822.429907 0.415298 
22570093.457944 0.417695 
22523364.485981 0.420025 
22476635.514019 0.422297 
22429906.542056 0.424515 
22383177.570093 0.426684 
22336448.598131 0.428808 
22289719.626168 0.430891 
22242990.654206 0.432935 
22196261.682243 0.434945 
22149532.710280 0.436921 
22102803.738318 0.438867 
22056074.766355 0.440783 
22009345.794393 0.442673 
21962616.822430 0.444537 
21915887.850467 0.446378 
21869158.878505 0.448195 
21822429.906542 0.449991 
21775700.934579 0.451767 
21728971.962617 0.453524 
21682242.990654 0.455262 
21635514.018692 0.456982 
21588785.046729 0.458686 
21542056.074766 0.460374 
21495327.102804 0.462047 
21448598.130841 0.463705 
21401869.158879 0.465349 
21355140.186916 0.466980 
21308411.214953 0.468598 
21261682.242991 0.470203 
21214953.271028 0.471797 
21168224.299065 0.473379 
21121495.327103 0.474950 
21074766.355140 0.476511 
21028037.383178 0.478061 
20981308.411215 0.479601 
20934579.439252 0.481132 
20887850.467290 0.482653 
20841121.495327 0.484166 
20794392.523364 0.485670 
20747663.551402 0.487165 
20700934.579439 0.488653 
20654205.607477 0.490132 
20607476.635514 0.491604 
20560747.663551 0.493069 
20514018.691589 0.494526 
20467289.719626 0.495977 
20420560.747664 0.497420 
20373831.775701 0.498857 
20327102.803738 0.500288 
20280373.831776 0.501713 
20233644.859813 0.503131 
20186915.887850 0.504544 
20140186.915888 0.505950 
20093457.943925 0.507352 
20046728.971963 0.508748 
20000000.000000 0.510138 
19953271.028037 0.511524 
19906542.056075 0.512904 
19859813.084112 0.514279 
19813084.112150 0.515650 
19766355.140187 0.517016 
19719626.168224 0.518378 
19672897.196262 0.519735 
19626168.224299 0.521088 
19579439.252336 0.522436 
19532710.280374 0.523781 
19485981.308411 0.525121 
19439252.336449 0.526458 
19392523.364486 0.527790 
19345794.392523 0.529119 
19299065.420561 0.530444 
19252336.448598 0.531766 
19205607.476636 0.533084 
19158878.504673 0.534399 
19112149.532710 0.535710 
19065420.560748 0.537018 
19018691.588785 0.538323 
18971962.616822 0.539624 
18925233.644860 0.540923 
18878504.672897 0.542219 
18831775.700935 0.543511 
18785046.728972 0.544801 
18738317.757009 0.546088 
18691588.785047 0.547372 
18644859.813084 0.548653 
18598130.841121 0.549932 
18551401.869159 0.551208 
18504672.897196 0.552482 
18457943.925234 0.553753 
18411214.953271 0.555022 
18364485.981308 0.556288 
18317757.009346 0.557552 
18271028.037383 0.558814 
18224299.065421 0.560073 
18177570.093458 0.561330 
18130841.121495 0.562585 
18084112.149533 0.563838 
18037383.177570 0.565089 
17990654.205607 0.566338 
17943925.233645 0.567584 
17897196.261682 0.568829 
17850467.289720 0.570072 
17803738.317757 0.571313 
17757009.345794 0.572552 
17710280.373832 0.573789 
17663551.401869 0.575025 
17616822.429907 0.576259 
17570093.457944 0.577491 
17523364.485981 0.578721 
17476635.514019 0.579950 
17429906.542056 0.581177 
17383177.570093 0.582403 
17336448.598131 0.583627 
17289719.626168 0.584850 
17242990.654206 0.586071 
17196261.682243 0.587290 
17149532.710280 0.588508 
17102803.738318 0.589725 
17056074.766355 0.590940 
17009345.794393 0.592154 
16962616.822430 0.593367 
16915887.850467 0.594578 
16869158.878505 0.595789 
16822429.906542 0.596997 
16775700.934579 0.598205 
16728971.962617 0.599411 
16682242.990654 0.600617 
16635514.018692 0.601821 
16588785.046729 0.603024 
16542056.074766 0.604226 
16495327.102804 0.605426 
16448598.130841 0.606626 
16401869.158879 0.607825 
16355140.186916 0.609022 
16308411.214953 0.610219 
16261682.242991 0.611414 
16214953.271028 0.612609 
16168224.299065 0.613803 
16121495.327103 0.614996 
16074766.355140 0.616188 
16028037.383178 0.617378 
15981308.411215 0.618569 
15934579.439252 0.619758 
15887850.467290 0.620946 
15841121.495327 0.622134 
15794392.523364 0.623321 
15747663.551402 0.624507 
15700934.579439 0.625692 
15654205.607477 0.626877 
15607476.635514 0.628060 
15560747.663551 0.629243 
15514018.691589 0.630426 
15467289.719626 0.631607 
15420560.747664 0.632788 
15373831.775701 0.633969 
15327102.803738 0.635148 
15280373.831776 0.636328 
15233644.859813 0.637506 
15186915.887850 0.638684 
15140186.915888 0.639861 
15093457.943925 0.641038 
15046728.971963 0.642214 
15000000.000000 0.643390 
14953271.028037 0.644565 
14906542.056075 0.645739 
14859813.084112 0.646913 
14813084.112150 0.648087 
14766355.140187 0.649260 
14719626.168224 0.650433 
14672897.196262 0.651605 
14626168.224299 0.652776 
14579439.252336 0.653948 
14532710.280374 0.655119 
14485981.308411 0.656289 
14439252.336449 0.657459 
14392523.364486 0.658629 
14345794.392523 0.659798 
14299065.420561 0.660967 
14252336.448598 0.662136 
14205607.476636 0.663304 
14158878.504673 0.664472 
14112149.532710 0.665640 
14065420.560748 0.666807 
14018691.588785 0.667974 
13971962.616822 0.669141 
13925233.644860 0.670307 
13878504.672897 0.671473 
13831775.700935 0.672639 
13785046.728972 0.673805 
13738317.757009 0.674970 
13691588.785047 0.676135 
13644859.813084 0.677300 
13598130.841121 0.678465 
13551401.869159 0.679630 
13504672.897196 0.680794 
13457943.925234 0.681958 
13411214.953271 0.683122 
13364485.981308 0.684286 
13317757.009346 0.685450 
13271028.037383 0.686614 
13224299.065421 0.687777 
13177570.093458 0.688940 
13130841.121495 0.690104 
13084112.149533 0.691267 
13037383.177570 0.692430 
12990654.205607 0.693592 
12943925.233645 0.694755 
12897196.261682 0.695918 
12850467.289720 0.697081 
12803738.317757 0.698243 
12757009.345794 0.699406 
12710280.373832 0.700568 
12663551.401869 0.701730 
12616822.429907 0.702893 
12570093.457944 0.704055 
12523364.485981 0.705217 
12476635.514019 0.706380 
12429906.542056 0.707542 
12383177.570093 0.708704 
12336448.598131 0.709867 
12289719.626168 0.711029 
12242990.654206 0.712191 
12196261.682243 0.713354 
12149532.710280 0.714516 
12102803.738318 0.715679 
12056074.766355 0.716841 
12009345.794393 0.718004 
11962616.822430 0.719166 
11915887.850467 0.720329 
11869158.878505 0.721492 
11822429.906542 0.722655 
11775700.934579 0.723818 
11728971.962617 0.724981 
11682242.990654 0.726144 
11635514.018692 0.727307 
11588785.046729 0.728470 
11542056.074766 0.729634 
11495327.102804 0.730798 
11448598.130841 0.731961 
11401869.158879 0.733125 
11355140.186916 0.734289 
11308411.214953 0.735453 
11261682.242991 0.736618 
11214953.271028 0.737782 
11168224.299065 0.738947 
11121495.327103 0.740112 
11074766.355140 0.741277 
11028037.383178 0.742442 
10981308.411215 0.743607 
10934579.439252 0.744773 
10887850.467290 0.745939 
10841121.495327 0.747105 
10794392.523364 0.748271 
10747663.551402 0.749437 
10700934.579439 0.750604 
10654205.607477 0.751771 
10607476.635514 0.752938 
10560747.663551 0.754105 
10514018.691589 0.755273 
10467289.719626 0.756441 
10420560.747664 0.757609 
10373831.775701 0.758777 
10327102.803738 0.759946 
10280373.831776 0.761114 
10233644.859813 0.762284 
10186915.887850 0.763453 
10140186.915888 0.764623 
10093457.943925 0.765793 
10046728.971963 0.766963 
10000000.000000 0.768133 
9953271.028037 0.769304 
9906542.056075 0.770475 
9859813.084112 0.771647 
9813084.112150 0.772819 
9766355.140187 0.773991 
9719626.168224 0.775163 
9672897.196262 0.776336 
9626168.224299 0.777509 
9579439.252336 0.778683 
9532710.280374 0.779856 
9485981.308411 0.781031 
9439252.336449 0.782205 
9392523.364486 0.783380 
9345794.392523 0.784555 
9299065.420561 0.785731 
9252336.448598 0.786907 
9205607.476636 0.788083 
9158878.504673 0.789260 
9112149.532710 0.790437 
9065420.560748 0.791614 
9018691.588785 0.792792 
8971962.616822 0.793970 
8925233.644860 0.795149 
8878504.672897 0.796328 
8831775.700935 0.797507 
8785046.728972 0.798687 
8738317.757009 0.799867 
8691588.785047 0.801048 
8644859.813084 0.802229 
8598130.841121 0.803411 
8551401.869159 0.804593 
8504672.897196 0.805775 
8457943.925234 0.806958 
8411214.953271 0.808141 
8364485.981308 0.809325 
8317757.009346 0.810509 
8271028.037383 0.811694 
8224299.065421 0.812879 
8177570.093458 0.814064 
8130841.121495 0.815250 
8084112.149533 0.816437 
8037383.177570 0.817624 
7990654.205607 0.818811 
7943925.233645 0.819999 
7897196.261682 0.821188 
7850467.289720 0.822376 
7803738.317757 0.823566 
7757009.345794 0.824756 
7710280.373832 0.825946 
7663551.401869 0.827137 
7616822.429907 0.828328 
7570093.457944 0.829520 
7523364.485981 0.830713 
7476635.514019 0.831905 
7429906.542056 0.833099 
7383177.570093 0.834293 
7336448.598131 0.835487 
7289719.626168 0.836682 
7242990.654206 0.837878 
7196261.682243 0.839074 
7149532.710280 0.840270 
7102803.738318 0.841468 
7056074.766355 0.842665 
7009345.794393 0.843863 
6962616.822430 0.845062 
6915887.850467 0.846262 
6869158.878505 0.847462 
6822429.906542 0.848662 
6775700.934579 0.849863 
6728971.962617 0.851065 
6682242.990654 0.852267 
6635514.018692 0.853470 
6588785.046729 0.854673 
6542056.074766 0.855877 
6495327.102804 0.857081 
6448598.130841 0.858286 
6401869.158879 0.859492 
6355140.186916 0.860698 
6308411.214953 0.861905 
6261682.242991 0.863113 
6214953.271028 0.864321 
6168224.299065 0.865529 
6121495.327103 0.866739 
6074766.355140 0.867949 
6028037.383178 0.869159 
5981308.411215 0.870370 
5934579.439252 0.871582 
5887850.467290 0.872794 
5841121.495327 0.874007 
5794392.523364 0.875221 
5747663.551402 0.876435 
5700934.579439 0.877650 
5654205.607477 0.878866 
5607476.635514 0.880082 
5560747.663551 0.881299 
5514018.691589 0.882516 
5467289.719626 0.883735 
5420560.747664 0.884953 
5373831.775701 0.886173 
5327102.803738 0.887393 
5280373.831776 0.888614 
5233644.859813 0.889835 
5186915.887850 0.891057 
5140186.915888 0.892280 
5093457.943925 0.893504 
5046728.971963 0.894728 
5000000.000000 0.895953 
5000000.000000 0.895953 
4993991.989319 0.896110 
4987983.978638 0.896268 
4981975.967957 0.896425 
4975967.957276 0.896583 
4969959.946595 0.896740 
4963951.935915 0.896898 
4957943.925234 0.897056 
4951935.914553 0.897213 
4945927.903872 0.897371 
4939919.893191 0.897529 
4933911.882510 0.897686 
4927903.871829 0.897844 
4921895.861148 0.898001 
4915887.850467 0.898159 
4909879.839786 0.898317 
4903871.829105 0.898475 
4897863.818425 0.898632 
4891855.807744 0.898790 
4885847.797063 0.898948 
4879839.786382 0.899105 
4873831.775701 0.899263 
4867823.765020 0.899421 
4861815.754339 0.899579 
4855807.743658 0.899737 
4849799.732977 0.899894 
4843791.722296 0.900052 
4837783.711615 0.900210 
4831775.700935 0.900368 
4825767.690254 0.900526 
4819759.679573 0.900684 
4813751.668892 0.900841 
4807743.658211 0.900999 
4801735.647530 0.901157 
4795727.636849 0.901315 
4789719.626168 0.901473 
4783711.615487 0.901631 
4777703.604806 0.901789 
4771695.594126 0.901947 
4765687.583445 0.902105 
4759679.572764 0.902263 
4753671.562083 0.902421 
4747663.551402 0.902579 
4741655.540721 0.902737 
4735647.530040 0.902895 
4729639.519359 0.903053 
4723631.508678 0.903211 
4717623.497997 0.903369 
4711615.487316 0.903527 
4705607.476636 0.903685 
4699599.465955 0.903843 
4693591.455274 0.904001 
4687583.444593 0.904159 
4681575.433912 0.904318 
4675567.423231 0.904476 
4669559.412550 0.904634 
4663551.401869 0.904792 
4657543.391188 0.904950 
4651535.380507 0.905108 
4645527.369826 0.905267 
4639519.359146 0.905425 
4633511.348465 0.905583 
4627503.337784 0.905741 
4621495.327103 0.905899 
4615487.316422 0.906058 
4609479.305741 0.906216 
4603471.295060 0.906374 
4597463.284379 0.906532 
4591455.273698 0.906691 
4585447.263017 0.906849 
4579439.252336 0.907007 
4573431.241656 0.907166 
4567423.230975 0.907324 
4561415.220294 0.907482 
4555407.209613 0.907641 
4549399.198932 0.907799 
4543391.188251 0.907958 
4537383.177570 0.908116 
4531375.166889 0.908274 
4525367.156208 0.908433 
4519359.145527 0.908591 
4513351.134846 0.908750 
4507343.124166 0.908908 
4501335.113485 0.909067 
4495327.102804 0.909225 
4489319.092123 0.909384 
4483311.081442 0.909542 
4477303.070761 0.909701 
4471295.060080 0.909859 
4465287.049399 0.910018 
4459279.038718 0.910176 
4453271.028037 0.910335 
4447263.017356 0.910494 
4441255.006676 0.910652 
4435246.995995 0.910811 
4429238.985314 0.910969 
4423230.974633 0.911128 
4417222.963952 0.911287 
4411214.953271 0.911445 
4405206.942590 0.911604 
4399198.931909 0.911763 
4393190.921228 0.911921 
4387182.910547 0.912080 
4381174.899866 0.912239 
4375166.889186 0.912397 
4369158.878505 0.912556 
4363150.867824 0.912715 
4357142.857143 0.912874 
4351134.846462 0.913032 
4345126.835781 0.913191 
4339118.825100 0.913350 
4333110.814419 0.913509 
4327102.803738 0.913668 
4321094.793057 0.913827 
4315086.782377 0.913985 
4309078.771696 0.914144 
4303070.761015 0.914303 
4297062.750334 0.914462 
4291054.739653 0.914621 
4285046.728972 0.914780 
4279038.718291 0.914939 
4273030.707610 0.915098 
4267022.696929 0.915257 
4261014.686248 0.915416 
4255006.675567 0.915575 
4248998.664887 0.915733 
4242990.654206 0.915892 
4236982.643525 0.916051 
4230974.632844 0.916210 
4224966.622163 0.916370 
4218958.611482 0.916529 
4212950.600801 0.916688 
4206942.590120 0.916847 
4200934.579439 0.917006 
4194926.568758 0.917165 
4188918.558077 0.917324 
4182910.547397 0.917483 
4176902.536716 0.917642 
4170894.526035 0.917801 
4164886.515354 0.917960 
4158878.504673 0.918120 
4152870.493992 0.918279 
4146862.483311 0.918438 
4140854.472630 0.918597 
4134846.461949 0.918756 
4128838.451268 0.918916 
4122830.440587 0.919075 
4116822.429907 0.919234 
4110814.419226 0.919393 
4104806.408545 0.919553 
4098798.397864 0.919712 
4092790.387183 0.919871 
4086782.376502 0.920030 
4080774.365821 0.920190 
4074766.355140 0.920349 
4068758.344459 0.920508 
4062750.333778 0.920668 
4056742.323097 0.920827 
4050734.312417 0.920987 
4044726.301736 0.921146 
4038718.291055 0.921305 
4032710.280374 0.921465 
4026702.269693 0.921624 
4020694.259012 0.921784 
4014686.248331 0.921943 
4008678.237650 0.922103 
4002670.226969 0.922262 
3996662.216288 0.922422 
3990654.205607 0.922581 
3984646.194927 0.922741 
3978638.184246 0.922900 
3972630.173565 0.923060 
3966622.162884 0.923219 
3960614.152203 0.923379 
3954606.141522 0.923538 
3948598.130841 0.923698 
3942590.120160 0.923857 
3936582.109479 0.924017 
3930574.098798 0.924177 
3924566.088117 0.924336 
3918558.077437 0.924496 
3912550.066756 0.924656 
3906542.056075 0.924815 
3900534.045394 0.924975 
3894526.034713 0.925135 
3888518.024032 0.925294 
3882510.013351 0.925454 
3876502.002670 0.925614 
3870493.991989 0.925774 
3864485.981308 0.925933 
3858477.970628 0.926093 
3852469.959947 0.926253 
3846461.949266 0.926413 
3840453.938585 0.926573 
3834445.927904 0.926732 
3828437.917223 0.926892 
3822429.906542 0.927052 
3816421.895861 0.927212 
3810413.885180 0.927372 
3804405.874499 0.927532 
3798397.863818 0.927692 
3792389.853138 0.927852 
3786381.842457 0.928011 
3780373.831776 0.928171 
3774365.821095 0.928331 
3768357.810414 0.928491 
3762349.799733 0.928651 
3756341.789052 0.928811 
3750333.778371 0.928971 
3744325.767690 0.929131 
3738317.757009 0.929291 
3732309.746328 0.929451 
3726301.735648 0.929611 
3720293.724967 0.929771 
3714285.714286 0.929931 
3708277.703605 0.930092 
3702269.692924 0.930252 
3696261.682243 0.930412 
3690253.671562 0.930572 
3684245.660881 0.930732 
3678237.650200 0.930892 
3672229.639519 0.931052 
3666221.628838 0.931213 
3660213.618158 0.931373 
3654205.607477 0.931533 
3648197.596796 0.931693 
3642189.586115 0.931853 
3636181.575434 0.932014 
3630173.564753 0.932174 
3624165.554072 0.932334 
3618157.543391 0.932494 
3612149.532710 0.932655 
3606141.522029 0.932815 
3600133.511348 0.932975 
3594125.500668 0.933136 
3588117.489987 0.933296 
3582109.479306 0.933456 
3576101.468625 0.933617 
3570093.457944 0.933777 
3564085.447263 0.933937 
3558077.436582 0.934098 
3552069.425901 0.934258 
3546061.415220 0.934419 
3540053.404539 0.934579 
3534045.393858 0.934740 
3528037.383178 0.934900 
3522029.372497 0.935060 
3516021.361816 0.935221 
3510013.351135 0.935381 
3504005.340454 0.935542 
3497997.329773 0.935702 
3491989.319092 0.935863 
3485981.308411 0.936024 
3479973.297730 0.936184 
3473965.287049 0.936345 
3467957.276368 0.936505 
3461949.265688 0.936666 
3455941.255007 0.936827 
3449933.244326 0.936987 
3443925.233645 0.937148 
3437917.222964 0.937308 
3431909.212283 0.937469 
3425901.201602 0.937630 
3419893.190921 0.937791 
3413885.180240 0.937951 
3407877.169559 0.938112 
3401869.158879 0.938273 
3395861.148198 0.938433 
3389853.137517 0.938594 
3383845.126836 0.938755 
3377837.116155 0.938916 
3371829.105474 0.939077 
3365821.094793 0.939237 
3359813.084112 0.939398 
3353805.073431 0.939559 
3347797.062750 0.939720 
3341789.052069 0.939881 
3335781.041389 0.940042 
3329773.030708 0.940202 
3323765.020027 0.940363 
3317757.009346 0.940524 
3311748.998665 0.940685 
3305740.987984 0.940846 
3299732.977303 0.941007 
3293724.966622 0.941168 
3287716.955941 0.941329 
3281708.945260 0.941490 
3275700.934579 0.941651 
3269692.923899 0.941812 
3263684.913218 0.941973 
3257676.902537 0.942134 
3251668.891856 0.942295 
3245660.881175 0.942456 
3239652.870494 0.942617 
3233644.859813 0.942778 
3227636.849132 0.942940 
3221628.838451 0.943101 
3215620.827770 0.943262 
3209612.817089 0.943423 
3203604.806409 0.943584 
3197596.795728 0.943745 
3191588.785047 0.943906 
3185580.774366 0.944068 
3179572.763685 0.944229 
3173564.753004 0.944390 
3167556.742323 0.944551 
3161548.731642 0.944713 
3155540.720961 0.944874 
3149532.710280 0.945035 
3143524.699599 0.945196 
3137516.688919 0.945358 
3131508.678238 0.945519 
3125500.667557 0.945680 
3119492.656876 0.945842 
3113484.646195 0.946003 
3107476.635514 0.946164 
3101468.624833 0.946326 
3095460.614152 0.946487 
3089452.603471 0.946649 
3083444.592790 0.946810 
3077436.582109 0.946971 
3071428.571429 0.947133 
3065420.560748 0.947294 
3059412.550067 0.947456 
3053404.539386 0.947617 
3047396.528705 0.947779 
3041388.518024 0.947940 
3035380.507343 0.948102 
3029372.496662 0.948263 
3023364.485981 0.948425 
3017356.475300 0.948587 
3011348.464619 0.948748 
3005340.453939 0.948910 
2999332.443258 0.949071 
2993324.432577 0.949233 
2987316.421896 0.949395 
2981308.411215 0.949556 
2975300.400534 0.949718 
2969292.389853 0.949880 
2963284.379172 0.950041 
2957276.368491 0.950203 
2951268.357810 0.950365 
2945260.347130 0.950526 
2939252.336449 0.950688 
2933244.325768 0.950850 
2927236.315087 0.951012 
2921228.304406 0.951173 
2915220.293725 0.951335 
2909212.283044 0.951497 
2903204.272363 0.951659 
2897196.261682 0.951821 
2891188.251001 0.951982 
2885180.240320 0.952144 
2879172.229640 0.952306 
2873164.218959 0.952468 
2867156.208278 0.952630 
2861148.197597 0.952792 
2855140.186916 0.952954 
2849132.176235 0.953116 
2843124.165554 0.953278 
2837116.154873 0.953440 
2831108.144192 0.953602 
2825100.133511 0.953764 
2819092.122830 0.953926 
2813084.112150 0.954088 
2807076.101469 0.954250 
2801068.090788 0.954412 
2795060.080107 0.954574 
2789052.069426 0.954736 
2783044.058745 0.954898 
2777036.048064 0.955060 
2771028.037383 0.955222 
2765020.026702 0.955384 
2759012.016021 0.955546 
2753004.005340 0.955709 
2746995.994660 0.955871 
2740987.983979 0.956033 
2734979.973298 0.956195 
2728971.962617 0.956357 
2722963.951936 0.956520 
2716955.941255 0.956682 
2710947.930574 0.956844 
2704939.919893 0.957006 
2698931.909212 0.957169 
2692923.898531 0.957331 
2686915.887850 0.957493 
2680907.877170 0.957655 
2674899.866489 0.957818 
2668891.855808 0.957980 
2662883.845127 0.958142 
2656875.834446 0.958305 
2650867.823765 0.958467 
2644859.813084 0.958630 
2638851.802403 0.958792 
2632843.791722 0.958954 
2626835.781041 0.959117 
2620827.770360 0.959279 
2614819.759680 0.959442 
2608811.748999 0.959604 
2602803.738318 0.959767 
2596795.727637 0.959929 
2590787.716956 0.960092 
2584779.706275 0.960254 
2578771.695594 0.960417 
2572763.684913 0.960579 
2566755.674232 0.960742 
2560747.663551 0.960905 
2554739.652870 0.961067 
2548731.642190 0.961230 
2542723.631509 0.961392 
2536715.620828 0.961555 
2530707.610147 0.961718 
2524699.599466 0.961880 
2518691.588785 0.962043 
2512683.578104 0.962206 
2506675.567423 0.962368 
2500667.556742 0.962531 
2494659.546061 0.962694 
2488651.535381 0.962857 
2482643.524700 0.963019 
2476635.514019 0.963182 
2470627.503338 0.963345 
2464619.492657 0.963508 
2458611.481976 0.963671 
2452603.471295 0.963833 
2446595.460614 0.963996 
2440587.449933 0.964159 
2434579.439252 0.964322 
2428571.428571 0.964485 
2422563.417891 0.964648 
2416555.407210 0.964811 
2410547.396529 0.964974 
2404539.385848 0.965137 
2398531.375167 0.965299 
2392523.364486 0.965462 
2386515.353805 0.965625 
2380507.343124 0.965788 
2374499.332443 0.965951 
2368491.321762 0.966114 
2362483.311081 0.966277 
2356475.300401 0.966441 
2350467.289720 0.966604 
2344459.279039 0.966767 
2338451.268358 0.966930 
2332443.257677 0.967093 
2326435.246996 0.967256 
2320427.236315 0.967419 
2314419.225634 0.967582 
2308411.214953 0.967745 
2302403.204272 0.967909 
2296395.193591 0.968072 
2290387.182911 0.968235 
2284379.172230 0.968398 
2278371.161549 0.968561 
2272363.150868 0.968725 
2266355.140187 0.968888 
2260347.129506 0.969051 
2254339.118825 0.969214 
2248331.108144 0.969378 
2242323.097463 0.969541 
2236315.086782 0.969704 
2230307.076101 0.969868 
2224299.065421 0.970031 
2218291.054740 0.970194 
2212283.044059 0.970358 
2206275.033378 0.970521 
2200267.022697 0.970685 
2194259.012016 0.970848 
2188251.001335 0.971011 
2182242.990654 0.971175 
2176234.979973 0.971338 
2170226.969292 0.971502 
2164218.958611 0.971665 
2158210.947931 0.971829 
2152202.937250 0.971992 
2146194.926569 0.972156 
2140186.915888 0.972319 
2134178.905207 0.972483 
2128170.894526 0.972647 
2122162.883845 0.972810 
2116154.873164 0.972974 
2110146.862483 0.973137 
2104138.851802 0.973301 
2098130.841121 0.973465 
2092122.830441 0.973628 
2086114.819760 0.973792 
2080106.809079 0.973956 
2074098.798398 0.974119 
2068090.787717 0.974283 
2062082.777036 0.974447 
2056074.766355 0.974611 
2050066.755674 0.974774 
2044058.744993 0.974938 
2038050.734312 0.975102 
2032042.723632 0.975266 
2026034.712951 0.975430 
2020026.702270 0.975593 
2014018.691589 0.975757 
2008010.680908 0.975921 
2002002.670227 0.976085 
1995994.659546 0.976249 
1989986.648865 0.976413 
1983978.638184 0.976577 
1977970.627503 0.976741 
1971962.616822 0.976905 
1965954.606142 0.977068 
1959946.595461 0.977232 
1953938.584780 0.977396 
1947930.574099 0.977560 
1941922.563418 0.977724 
1935914.552737 0.977888 
1929906.542056 0.978053 
1923898.531375 0.978217 
1917890.520694 0.978381 
1911882.510013 0.978545 
1905874.499332 0.978709 
1899866.488652 0.978873 
1893858.477971 0.979037 
1887850.467290 0.979201 
1881842.456609 0.979365 
1875834.445928 0.979530 
1869826.435247 0.979694 
1863818.424566 0.979858 
1857810.413885 0.980022 
1851802.403204 0.980186 
1845794.392523 0.980351 
1839786.381842 0.980515 
1833778.371162 0.980679 
1827770.360481 0.980843 
1821762.349800 0.981008 
1815754.339119 0.981172 
1809746.328438 0.981336 
1803738.317757 0.981501 
1797730.307076 0.981665 
1791722.296395 0.981829 
1785714.285714 0.981994 
1779706.275033 0.982158 
1773698.264352 0.982323 
1767690.253672 0.982487 
1761682.242991 0.982651 
1755674.232310 0.982816 
1749666.221629 0.982980 
1743658.210948 0.983145 
1737650.200267 0.983309 
1731642.189586 0.983474 
1725634.178905 0.983638 
1719626.168224 0.983803 
1713618.157543 0.983967 
1707610.146862 0.984132 
1701602.136182 0.984297 
1695594.125501 0.984461 
1689586.114820 0.984626 
1683578.104139 0.984790 
1677570.093458 0.984955 
1671562.082777 0.985120 
1665554.072096 0.985284 
1659546.061415 0.985449 
1653538.050734 0.985614 
1647530.040053 0.985778 
1641522.029372 0.985943 
1635514.018692 0.986108 
1629506.008011 0.986273 
1623497.997330 0.986437 
1617489.986649 0.986602 
1611481.975968 0.986767 
1605473.965287 0.986932 
1599465.954606 0.987097 
1593457.943925 0.987262 
1587449.933244 0.987426 
1581441.922563 0.987591 
1575433.911883 0.987756 
1569425.901202 0.987921 
1563417.890521 0.988086 
1557409.879840 0.988251 
1551401.869159 0.988416 
1545393.858478 0.988581 
1539385.847797 0.988746 
1533377.837116 0.988911 
1527369.826435 0.989076 
1521361.815754 0.989241 
1515353.805073 0.989406 
1509345.794393 0.989571 
1503337.783712 0.989736 
1497329.773031 0.989901 
1491321.762350 0.990066 
1485313.751669 0.990231 
1479305.740988 0.990396 
1473297.730307 0.990561 
1467289.719626 0.990726 
1461281.708945 0.990892 
1455273.698264 0.991057 
1449265.687583 0.991222 
1443257.676903 0.991387 
1437249.666222 0.991552 
1431241.655541 0.991718 
1425233.644860 0.991883 
1419225.634179 0.992048 
1413217.623498 0.992213 
1407209.612817 0.992379 
1401201.602136 0.992544 
1395193.591455 0.992709 
1389185.580774 0.992875 
1383177.570093 0.993040 
1377169.559413 0.993205 
1371161.548732 0.993371 
1365153.538051 0.993536 
1359145.527370 0.993702 
1353137.516689 0.993867 
1347129.506008 0.994032 
1341121.495327 0.994198 
1335113.484646 0.994363 
1329105.473965 0.994529 
1323097.463284 0.994694 
1317089.452603 0.994860 
1311081.441923 0.995025 
1305073.431242 0.995191 
1299065.420561 0.995356 
1293057.409880 0.995522 
1287049.399199 0.995688 
1281041.388518 0.995853 
1275033.377837 0.996019 
1269025.367156 0.996184 
1263017.356475 0.996350 
1257009.345794 0.996516 
1251001.335113 0.996681 
1244993.324433 0.996847 
1238985.313752 0.997013 
1232977.303071 0.997179 
1226969.292390 0.997344 
1220961.281709 0.997510 
1214953.271028 0.997676 
1208945.260347 0.997842 
1202937.249666 0.998007 
1196929.238985 0.998173 
1190921.228304 0.998339 
1184913.217623 0.998505 
1178905.206943 0.998671 
1172897.196262 0.998836 
1166889.185581 0.999002 
1160881.174900 0.999168 
1154873.164219 0.999334 
1148865.153538 0.999500 
1142857.142857 0.999666 
1136849.132176 0.999832 
1136849.132176 0.998001 
1136849.132176 0.998001 
1136849.132176 0.996157 
1142857.142857 0.992393 
1148865.153538 0.988660 
1154873.164219 0.984959 
1160881.174900 0.981288 
1166889.185581 0.977648 
1172897.196262 0.974039 
1178905.206943 0.970458 
1184913.217623 0.966908 
1190921.228304 0.963386 
1196929.238985 0.959892 
1202937.249666 0.956427 
1208945.260347 0.952991 
1214953.271028 0.949581 
1220961.281709 0.946199 
1226969.292390 0.942844 
1232977.303071 0.939515 
1238985.313752 0.936213 
1244993.324433 0.932937 
1251001.335113 0.929687 
1257009.345794 0.926462 
1263017.356475 0.923262 
1269025.367156 0.920087 
1275033.377837 0.916936 
1281041.388518 0.913810 
1287049.399199 0.910707 
1293057.409880 0.907629 
1299065.420561 0.904574 
1305073.431242 0.901542 
1311081.441923 0.898533 
1317089.452603 0.895546 
1323097.463284 0.892582 
1329105.473965 0.889640 
1335113.484646 0.886720 
1341121.495327 0.883822 
1347129.506008 0.880945 
1353137.516689 0.878090 
1359145.527370 0.875255 
1365153.538051 0.872441 
1371161.548732 0.869647 
1377169.559413 0.866874 
1383177.570093 0.864121 
1389185.580774 0.861388 
1395193.591455 0.858674 
1401201.602136 0.855980 
1407209.612817 0.853305 
1413217.623498 0.850649 
1419225.634179 0.848012 
1425233.644860 0.845393 
1431241.655541 0.842793 
1437249.666222 0.840212 
1443257.676903 0.837648 
1449265.687583 0.835102 
1455273.698264 0.832573 
1461281.708945 0.830063 
1467289.719626 0.827569 
1473297.730307 0.825093 
1479305.740988 0.822633 
1485313.751669 0.820191 
1491321.762350 0.817765 
1497329.773031 0.815355 
1503337.783712 0.812962 
1509345.794393 0.810585 
1515353.805073 0.808224 
1521361.815754 0.805878 
1527369.826435 0.803548 
1533377.837116 0.801234 
1539385.847797 0.798935 
1545393.858478 0.796652 
1551401.869159 0.794383 
1557409.879840 0.792129 
1563417.890521 0.789890 
1569425.901202 0.787666 
1575433.911883 0.785456 
1581441.922563 0.783260 
1587449.933244 0.781078 
1593457.943925 0.778911 
1599465.954606 0.776757 
1605473.965287 0.774618 
1611481.975968 0.772492 
1617489.986649 0.770379 
1623497.997330 0.768280 
1629506.008011 0.766194 
1635514.018692 0.764121 
1641522.029372 0.762061 
1647530.040053 0.760015 
1653538.050734 0.757980 
1659546.061415 0.755959 
1665554.072096 0.753950 
1671562.082777 0.751954 
1677570.093458 0.749970 
1683578.104139 0.747998 
1689586.114820 0.746038 
1695594.125501 0.744090 
1701602.136182 0.742154 
1707610.146862 0.740230 
1713618.157543 0.738318 
1719626.168224 0.736417 
1725634.178905 0.734527 
1731642.189586 0.732649 
1737650.200267 0.730782 
1743658.210948 0.728926 
1749666.221629 0.727082 
1755674.232310 0.725248 
1761682.242991 0.723425 
1767690.253672 0.721613 
1773698.264352 0.719811 
1779706.275033 0.718021 
1785714.285714 0.716240 
1791722.296395 0.714470 
1797730.307076 0.712710 
1803738.317757 0.710961 
1809746.328438 0.709222 
1815754.339119 0.707492 
1821762.349800 0.705773 
1827770.360481 0.704064 
1833778.371162 0.702364 
1839786.381842 0.700674 
1845794.392523 0.698994 
1851802.403204 0.697323 
1857810.413885 0.695661 
1863818.424566 0.694009 
1869826.435247 0.692367 
1875834.445928 0.690733 
1881842.456609 0.689109 
1887850.467290 0.687494 
1893858.477971 0.685888 
1899866.488652 0.684290 
1905874.499332 0.682702 
1911882.510013 0.681122 
1917890.520694 0.679551 
1923898.531375 0.677989 
1929906.542056 0.676435 
1935914.552737 0.674890 
1941922.563418 0.673353 
1947930.574099 0.671825 
1953938.584780 0.670305 
1959946.595461 0.668793 
1965954.606142 0.667289 
1971962.616822 0.665793 
1977970.627503 0.664305 
1983978.638184 0.662826 
1989986.648865 0.661354 
1995994.659546 0.659890 
2002002.670227 0.658434 
2008010.680908 0.656986 
2014018.691589 0.655545 
2020026.702270 0.654112 
2026034.712951 0.652686 
2032042.723632 0.651268 
2038050.734312 0.649857 
2044058.744993 0.648454 
2050066.755674 0.647058 
2056074.766355 0.645669 
2062082.777036 0.644287 
2068090.787717 0.642913 
2074098.798398 0.641546 
2080106.809079 0.640185 
2086114.819760 0.638832 
2092122.830441 0.637486 
2098130.841121 0.636146 
2104138.851802 0.634813 
2110146.862483 0.633487 
2116154.873164 0.632168 
2122162.883845 0.630856 
2128170.894526 0.629550 
2134178.905207 0.628251 
2140186.915888 0.626958 
2146194.926569 0.625671 
2152202.937250 0.624392 
2158210.947931 0.623118 
2164218.958611 0.621851 
2170226.969292 0.620590 
2176234.979973 0.619335 
2182242.990654 0.618087 
2188251.001335 0.616845 
2194259.012016 0.615608 
2200267.022697 0.614378 
2206275.033378 0.613154 
2212283.044059 0.611936 
2218291.054740 0.610724 
2224299.065421 0.609518 
2230307.076101 0.608317 
2236315.086782 0.607123 
2242323.097463 0.605934 
2248331.108144 0.604750 
2254339.118825 0.603573 
2260347.129506 0.602401 
2266355.140187 0.601235 
2272363.150868 0.600074 
2278371.161549 0.598919 
2284379.172230 0.597770 
2290387.182911 0.596625 
2296395.193591 0.595487 
2302403.204272 0.594353 
2308411.214953 0.593225 
2314419.225634 0.592102 
2320427.236315 0.590985 
2326435.246996 0.589873 
2332443.257677 0.588766 
2338451.268358 0.587664 
2344459.279039 0.586567 
2350467.289720 0.585475 
2356475.300401 0.584388 
2362483.311081 0.583307 
2368491.321762 0.582230 
2374499.332443 0.581158 
2380507.343124 0.580092 
2386515.353805 0.579030 
2392523.364486 0.577972 
2398531.375167 0.576920 
2404539.385848 0.575873 
2410547.396529 0.574830 
2416555.407210 0.573792 
2422563.417891 0.572759 
2428571.428571 0.571730 
2434579.439252 0.570706 
2440587.449933 0.569687 
2446595.460614 0.568672 
2452603.471295 0.567661 
2458611.481976 0.566656 
2464619.492657 0.565654 
2470627.503338 0.564657 
2476635.514019 0.563665 
2482643.524700 0.562677 
2488651.535381 0.561693 
2494659.546061 0.560714 
2500667.556742 0.559739 
2506675.567423 0.558768 
2512683.578104 0.557801 
2518691.588785 0.556839 
2524699.599466 0.555881 
2530707.610147 0.554927 
2536715.620828 0.553977 
2542723.631509 0.553031 
2548731.642190 0.552090 
2554739.652870 0.551152 
2560747.663551 0.550219 
2566755.674232 0.549289 
2572763.684913 0.548364 
2578771.695594 0.547442 
2584779.706275 0.546525 
2590787.716956 0.545611 
2596795.727637 0.544701 
2602803.738318 0.543795 
2608811.748999 0.542893 
2614819.759680 0.541995 
2620827.770360 0.541100 
2626835.781041 0.540210 
2632843.791722 0.539323 
2638851.802403 0.538439 
2644859.813084 0.537560 
2650867.823765 0.536684 
2656875.834446 0.535812 
2662883.845127 0.534943 
2668891.855808 0.534078 
2674899.866489 0.533217 
2680907.877170 0.532359 
2686915.887850 0.531505 
2692923.898531 0.530654 
2698931.909212 0.529807 
2704939.919893 0.528963 
2710947.930574 0.528123 
2716955.941255 0.527286 
2722963.951936 0.526453 
2728971.962617 0.525623 
2734979.973298 0.524796 
2740987.983979 0.523973 
2746995.994660 0.523153 
2753004.005340 0.522336 
2759012.016021 0.521523 
2765020.026702 0.520713 
2771028.037383 0.519906 
2777036.048064 0.519103 
2783044.058745 0.518302 
2789052.069426 0.517505 
2795060.080107 0.516711 
2801068.090788 0.515921 
2807076.101469 0.515133 
2813084.112150 0.514349 
2819092.122830 0.513567 
2825100.133511 0.512789 
2831108.144192 0.512014 
2837116.154873 0.511242 
2843124.165554 0.510473 
2849132.176235 0.509707 
2855140.186916 0.508944 
2861148.197597 0.508184 
2867156.208278 0.507427 
2873164.218959 0.506672 
2879172.229640 0.505921 
2885180.240320 0.505173 
2891188.251001 0.504428 
2897196.261682 0.503685 
2903204.272363 0.502946 
2909212.283044 0.502209 
2915220.293725 0.501475 
2921228.304406 0.500744 
2927236.315087 0.500016 
2933244.325768 0.499290 
2939252.336449 0.498568 
2945260.347130 0.497848 
2951268.357810 0.497130 
2957276.368491 0.496416 
2963284.379172 0.495704 
2969292.389853 0.494995 
2975300.400534 0.494289 
2981308.411215 0.493585 
2987316.421896 0.492884 
2993324.432577 0.492186 
2999332.443258 0.491490 
3005340.453939 0.490797 
3011348.464619 0.490107 
3017356.475300 0.489419 
3023364.485981 0.488733 
3029372.496662 0.488051 
3035380.507343 0.487370 
3041388.518024 0.486693 
3047396.528705 0.486017 
3053404.539386 0.485345 
3059412.550067 0.484674 
3065420.560748 0.484007 
3071428.571429 0.483341 
3077436.582109 0.482679 
3083444.592790 0.482018 
3089452.603471 0.481360 
3095460.614152 0.480705 
3101468.624833 0.480052 
3107476.635514 0.479401 
3113484.646195 0.478752 
3119492.656876 0.478106 
3125500.667557 0.477463 
3131508.678238 0.476821 
3137516.688919 0.476182 
3143524.699599 0.475546 
3149532.710280 0.474911 
3155540.720961 0.474279 
3161548.731642 0.473649 
3167556.742323 0.473022 
3173564.753004 0.472396 
3179572.763685 0.471773 
3185580.774366 0.471152 
3191588.785047 0.470534 
3197596.795728 0.469917 
3203604.806409 0.469303 
3209612.817089 0.468691 
3215620.827770 0.468081 
3221628.838451 0.467473 
3227636.849132 0.466868 
3233644.859813 0.466264 
3239652.870494 0.465663 
3245660.881175 0.465064 
3251668.891856 0.464467 
3257676.902537 0.463872 
3263684.913218 0.463279 
3269692.923899 0.462688 
3275700.934579 0.462099 
3281708.945260 0.461513 
3287716.955941 0.460928 
3293724.966622 0.460345 
3299732.977303 0.459765 
3305740.987984 0.459186 
3311748.998665 0.458609 
3317757.009346 0.458035 
3323765.020027 0.457462 
3329773.030708 0.456891 
3335781.041389 0.456323 
3341789.052069 0.455756 
3347797.062750 0.455191 
3353805.073431 0.454628 
3359813.084112 0.454067 
3365821.094793 0.453508 
3371829.105474 0.452951 
3377837.116155 0.452396 
3383845.126836 0.451843 
3389853.137517 0.451291 
3395861.148198 0.450742 
3401869.158879 0.450194 
3407877.169559 0.449648 
3413885.180240 0.449104 
3419893.190921 0.448562 
3425901.201602 0.448021 
3431909.212283 0.447483 
3437917.222964 0.446946 
3443925.233645 0.446411 
3449933.244326 0.445878 
3455941.255007 0.445347 
3461949.265688 0.444817 
3467957.276368 0.444289 
3473965.287049 0.443763 
3479973.297730 0.443239 
3485981.308411 0.442716 
3491989.319092 0.442195 
3497997.329773 0.441676 
3504005.340454 0.441158 
3510013.351135 0.440643 
3516021.361816 0.440129 
3522029.372497 0.439616 
3528037.383178 0.439106 
3534045.393858 0.438597 
3540053.404539 0.438089 
3546061.415220 0.437584 
3552069.425901 0.437080 
3558077.436582 0.436577 
3564085.447263 0.436076 
3570093.457944 0.435577 
3576101.468625 0.435080 
3582109.479306 0.434584 
3588117.489987 0.434090 
3594125.500668 0.433597 
3600133.511348 0.433106 
3606141.522029 0.432616 
3612149.532710 0.432128 
3618157.543391 0.431642 
3624165.554072 0.431157 
3630173.564753 0.430674 
3636181.575434 0.430192 
3642189.586115 0.429712 
3648197.596796 0.429233 
3654205.607477 0.428756 
3660213.618158 0.428281 
3666221.628838 0.427807 
3672229.639519 0.427334 
3678237.650200 0.426863 
3684245.660881 0.426393 
3690253.671562 0.425925 
3696261.682243 0.425459 
3702269.692924 0.424993 
3708277.703605 0.424530 
3714285.714286 0.424068 
3720293.724967 0.423607 
3726301.735648 0.423147 
3732309.746328 0.422690 
3738317.757009 0.422233 
3744325.767690 0.421778 
3750333.778371 0.421324 
3756341.789052 0.420872 
3762349.799733 0.420421 
3768357.810414 0.419972 
3774365.821095 0.419524 
3780373.831776 0.419077 
3786381.842457 0.418632 
3792389.853138 0.418188 
3798397.863818 0.417746 
3804405.874499 0.417305 
3810413.885180 0.416865 
3816421.895861 0.416426 
3822429.906542 0.415989 
3828437.917223 0.415554 
3834445.927904 0.415119 
3840453.938585 0.414686 
3846461.949266 0.414254 
3852469.959947 0.413824 
3858477.970628 0.413395 
3864485.981308 0.412967 
3870493.991989 0.412541 
3876502.002670 0.412115 
3882510.013351 0.411691 
3888518.024032 0.411269 
3894526.034713 0.410847 
3900534.045394 0.410427 
3906542.056075 0.410009 
3912550.066756 0.409591 
3918558.077437 0.409175 
3924566.088117 0.408760 
3930574.098798 0.408346 
3936582.109479 0.407933 
3942590.120160 0.407522 
3948598.130841 0.407112 
3954606.141522 0.406703 
3960614.152203 0.406295 
3966622.162884 0.405889 
3972630.173565 0.405484 
3978638.184246 0.405080 
3984646.194927 0.404677 
3990654.205607 0.404275 
3996662.216288 0.403875 
4002670.226969 0.403475 
4008678.237650 0.403077 
4014686.248331 0.402680 
4020694.259012 0.402285 
4026702.269693 0.401890 
4032710.280374 0.401497 
4038718.291055 0.401104 
4044726.301736 0.400713 
4050734.312417 0.400323 
4056742.323097 0.399935 
4062750.333778 0.399547 
4068758.344459 0.399160 
4074766.355140 0.398775 
4080774.365821 0.398391 
4086782.376502 0.398007 
4092790.387183 0.397625 
4098798.397864 0.397244 
4104806.408545 0.396865 
4110814.419226 0.396486 
4116822.429907 0.396108 
4122830.440587 0.395732 
4128838.451268 0.395356 
4134846.461949 0.394982 
4140854.472630 0.394608 
4146862.483311 0.394236 
4152870.493992 0.393865 
4158878.504673 0.393495 
4164886.515354 0.393126 
4170894.526035 0.392758 
4176902.536716 0.392391 
4182910.547397 0.392025 
4188918.558077 0.391660 
4194926.568758 0.391296 
4200934.579439 0.390933 
4206942.590120 0.390572 
4212950.600801 0.390211 
4218958.611482 0.389851 
4224966.622163 0.389492 
4230974.632844 0.389135 
4236982.643525 0.388778 
4242990.654206 0.388422 
4248998.664887 0.388068 
4255006.675567 0.387714 
4261014.686248 0.387361 
4267022.696929 0.387010 
4273030.707610 0.386659 
4279038.718291 0.386309 
4285046.728972 0.385961 
4291054.739653 0.385613 
4297062.750334 0.385266 
4303070.761015 0.384920 
4309078.771696 0.384575 
4315086.782377 0.384232 
4321094.793057 0.383889 
4327102.803738 0.383547 
4333110.814419 0.383206 
4339118.825100 0.382866 
4345126.835781 0.382526 
4351134.846462 0.382188 
4357142.857143 0.381851 
4363150.867824 0.381515 
4369158.878505 0.381179 
4375166.889186 0.380845 
4381174.899866 0.380511 
4387182.910547 0.380178 
4393190.921228 0.379847 
4399198.931909 0.379516 
4405206.942590 0.379186 
4411214.953271 0.378857 
4417222.963952 0.378529 
4423230.974633 0.378202 
4429238.985314 0.377875 
4435246.995995 0.377550 
4441255.006676 0.377225 
4447263.017356 0.376902 
4453271.028037 0.376579 
4459279.038718 0.376257 
4465287.049399 0.375936 
4471295.060080 0.375616 
4477303.070761 0.375296 
4483311.081442 0.374978 
4489319.092123 0.374660 
4495327.102804 0.374344 
4501335.113485 0.374028 
4507343.124166 0.373713 
4513351.134846 0.373398 
4519359.145527 0.373085 
4525367.156208 0.372773 
4531375.166889 0.372461 
4537383.177570 0.372150 
4543391.188251 0.371840 
4549399.198932 0.371531 
4555407.209613 0.371223 
4561415.220294 0.370915 
4567423.230975 0.370608 
4573431.241656 0.370302 
4579439.252336 0.369997 
4585447.263017 0.369693 
4591455.273698 0.369390 
4597463.284379 0.369087 
4603471.295060 0.368785 
4609479.305741 0.368484 
4615487.316422 0.368184 
4621495.327103 0.367884 
4627503.337784 0.367586 
4633511.348465 0.367288 
4639519.359146 0.366991 
4645527.369826 0.366694 
4651535.380507 0.366399 
4657543.391188 0.366104 
4663551.401869 0.365810 
4669559.412550 0.365517 
4675567.423231 0.365224 
4681575.433912 0.364933 
4687583.444593 0.364642 
4693591.455274 0.364352 
4699599.465955 0.364062 
4705607.476636 0.363773 
4711615.487316 0.363486 
4717623.497997 0.363198 
4723631.508678 0.362912 
4729639.519359 0.362626 
4735647.530040 0.362341 
4741655.540721 0.362057 
4747663.551402 0.361774 
4753671.562083 0.361491 
4759679.572764 0.361209 
4765687.583445 0.360928 
4771695.594126 0.360647 
4777703.604806 0.360367 
4783711.615487 0.360088 
4789719.626168 0.359810 
4795727.636849 0.359532 
4801735.647530 0.359255 
4807743.658211 0.358979 
4813751.668892 0.358703 
4819759.679573 0.358428 
4825767.690254 0.358154 
4831775.700935 0.357881 
4837783.711615 0.357608 
4843791.722296 0.357336 
4849799.732977 0.357065 
4855807.743658 0.356794 
4861815.754339 0.356524 
4867823.765020 0.356255 
4873831.775701 0.355986 
4879839.786382 0.355718 
4885847.797063 0.355451 
4891855.807744 0.355184 
4897863.818425 0.354918 
4903871.829105 0.354653 
4909879.839786 0.354388 
4915887.850467 0.354125 
4921895.861148 0.353861 
4927903.871829 0.353599 
4933911.882510 0.353337 
4939919.893191 0.353075 
4945927.903872 0.352815 
4951935.914553 0.352555 
4957943.925234 0.352296 
4963951.935915 0.352037 
4969959.946595 0.351779 
4975967.957276 0.351522 
4981975.967957 0.351265 
4987983.978638 0.351009 
4993991.989319 0.350753 
5000000.000000 0.350498 
5000000.000000 0.350498 
5046728.971963 0.348538 
5093457.943925 0.346615 
5140186.915888 0.344728 
5186915.887850 0.342877 
5233644.859813 0.341060 
5280373.831776 0.339277 
5327102.803738 0.337527 
5373831.775701 0.335809 
5420560.747664 0.334122 
5467289.719626 0.332466 
5514018.691589 0.330839 
5560747.663551 0.329242 
5607476.635514 0.327673 
5654205.607477 0.326132 
5700934.579439 0.324618 
5747663.551402 0.323131 
5794392.523364 0.321669 
5841121.495327 0.320233 
5887850.467290 0.318821 
5934579.439252 0.317434 
5981308.411215 0.316071 
6028037.383178 0.314730 
6074766.355140 0.313413 
6121495.327103 0.312117 
6168224.299065 0.310843 
6214953.271028 0.309591 
6261682.242991 0.308359 
6308411.214953 0.307148 
6355140.186916 0.305957 
6401869.158879 0.304785 
6448598.130841 0.303632 
6495327.102804 0.302498 
6542056.074766 0.301383 
6588785.046729 0.300286 
6635514.018692 0.299206 
6682242.990654 0.298144 
6728971.962617 0.297098 
6775700.934579 0.296070 
6822429.906542 0.295057 
6869158.878505 0.294061 
6915887.850467 0.293081 
6962616.822430 0.292115 
7009345.794393 0.291166 
7056074.766355 0.290231 
7102803.738318 0.289310 
7149532.710280 0.288404 
7196261.682243 0.287512 
7242990.654206 0.286634 
7289719.626168 0.285770 
7336448.598131 0.284919 
7383177.570093 0.284081 
7429906.542056 0.283256 
7476635.514019 0.282443 
7523364.485981 0.281643 
7570093.457944 0.280856 
7616822.429907 0.280080 
7663551.401869 0.279316 
7710280.373832 0.278564 
7757009.345794 0.277823 
7803738.317757 0.277094 
7850467.289720 0.276375 
7897196.261682 0.275668 
7943925.233645 0.274971 
7990654.205607 0.274285 
8037383.177570 0.273609 
8084112.149533 0.272944 
8130841.121495 0.272288 
8177570.093458 0.271642 
8224299.065421 0.271007 
8271028.037383 0.270380 
8317757.009346 0.269764 
8364485.981308 0.269156 
8411214.953271 0.268558 
8457943.925234 0.267969 
8504672.897196 0.267388 
8551401.869159 0.266817 
8598130.841121 0.266254 
8644859.813084 0.265700 
8691588.785047 0.265154 
8738317.757009 0.264616 
8785046.728972 0.264087 
8831775.700935 0.263565 
8878504.672897 0.263052 
8925233.644860 0.262546 
8971962.616822 0.262049 
9018691.588785 0.261558 
9065420.560748 0.261076 
9112149.532710 0.260600 
9158878.504673 0.260132 
9205607.476636 0.259672 
9252336.448598 0.259218 
9299065.420561 0.258771 
9345794.392523 0.258332 
9392523.364486 0.257899 
9439252.336449 0.257473 
9485981.308411 0.257054 
9532710.280374 0.256641 
9579439.252336 0.256235 
9626168.224299 0.255835 
9672897.196262 0.255442 
9719626.168224 0.255055 
9766355.140187 0.254674 
9813084.112150 0.254299 
9859813.084112 0.253930 
9906542.056075 0.253567 
9953271.028037 0.253211 
10000000.000000 0.252860 
10046728.971963 0.252515 
10093457.943925 0.252175 
10140186.915888 0.251841 
10186915.887850 0.251513 
10233644.859813 0.251190 
10280373.831776 0.250873 
10327102.803738 0.250561 
10373831.775701 0.250255 
10420560.747664 0.249954 
10467289.719626 0.249658 
10514018.691589 0.249367 
10560747.663551 0.249081 
10607476.635514 0.248801 
10654205.607477 0.248525 
10700934.579439 0.248255 
10747663.551402 0.247989 
10794392.523364 0.247728 
10841121.495327 0.247472 
10887850.467290 0.247221 
10934579.439252 0.246975 
10981308.411215 0.246733 
11028037.383178 0.246496 
11074766.355140 0.246263 
11121495.327103 0.246035 
11168224.299065 0.245812 
11214953.271028 0.245593 
11261682.242991 0.245378 
11308411.214953 0.245168 
11355140.186916 0.244962 
11401869.158879 0.244760 
11448598.130841 0.244563 
11495327.102804 0.244370 
11542056.074766 0.244181 
11588785.046729 0.243996 
11635514.018692 0.243816 
11682242.990654 0.243639 
11728971.962617 0.243467 
11775700.934579 0.243298 
11822429.906542 0.243134 
11869158.878505 0.242973 
11915887.850467 0.242817 
11962616.822430 0.242664 
12009345.794393 0.242515 
12056074.766355 0.242370 
12102803.738318 0.242229 
12149532.710280 0.242092 
12196261.682243 0.241958 
12242990.654206 0.241828 
12289719.626168 0.241702 
12336448.598131 0.241579 
12383177.570093 0.241461 
12429906.542056 0.241345 
12476635.514019 0.241234 
12523364.485981 0.241126 
12570093.457944 0.241021 
12616822.429907 0.240920 
12663551.401869 0.240823 
12710280.373832 0.240729 
12757009.345794 0.240638 
12803738.317757 0.240551 
12850467.289720 0.240468 
12897196.261682 0.240388 
12943925.233645 0.240311 
12990654.205607 0.240237 
13037383.177570 0.240167 
13084112.149533 0.240100 
13130841.121495 0.240037 
13177570.093458 0.239977 
13224299.065421 0.239920 
13271028.037383 0.239866 
13317757.009346 0.239816 
13364485.981308 0.239769 
13411214.953271 0.239725 
13457943.925234 0.239684 
13504672.897196 0.239647 
13551401.869159 0.239612 
13598130.841121 0.239581 
13644859.813084 0.239553 
13691588.785047 0.239528 
13738317.757009 0.239506 
13785046.728972 0.239488 
13831775.700935 0.239472 
13878504.672897 0.239460 
13925233.644860 0.239450 
13971962.616822 0.239444 
14018691.588785 0.239440 
14065420.560748 0.239440 
14112149.532710 0.239443 
14158878.504673 0.239449 
14205607.476636 0.239458 
14252336.448598 0.239469 
14299065.420561 0.239484 
14345794.392523 0.239502 
14392523.364486 0.239523 
14439252.336449 0.239547 
14485981.308411 0.239573 
14532710.280374 0.239603 
14579439.252336 0.239636 
14626168.224299 0.239671 
14672897.196262 0.239710 
14719626.168224 0.239752 
14766355.140187 0.239796 
14813084.112150 0.239843 
14859813.084112 0.239894 
14906542.056075 0.239947 
14953271.028037 0.240003 
15000000.000000 0.240062 
15046728.971963 0.240124 
15093457.943925 0.240189 
15140186.915888 0.240257 
15186915.887850 0.240328 
15233644.859813 0.240402 
15280373.831776 0.240478 
15327102.803738 0.240558 
15373831.775701 0.240640 
15420560.747664 0.240726 
15467289.719626 0.240814 
15514018.691589 0.240905 
15560747.663551 0.241000 
15607476.635514 0.241097 
15654205.607477 0.241197 
15700934.579439 0.241299 
15747663.551402 0.241405 
15794392.523364 0.241514 
15841121.495327 0.241626 
15887850.467290 0.241740 
15934579.439252 0.241858 
15981308.411215 0.241979 
16028037.383178 0.242102 
16074766.355140 0.242229 
16121495.327103 0.242358 
16168224.299065 0.242490 
16214953.271028 0.242626 
16261682.242991 0.242764 
16308411.214953 0.242906 
16355140.186916 0.243050 
16401869.158879 0.243197 
16448598.130841 0.243348 
16495327.102804 0.243501 
16542056.074766 0.243658 
16588785.046729 0.243817 
16635514.018692 0.243980 
16682242.990654 0.244146 
16728971.962617 0.244314 
16775700.934579 0.244486 
16822429.906542 0.244661 
16869158.878505 0.244840 
16915887.850467 0.245021 
16962616.822430 0.245205 
17009345.794393 0.245393 
17056074.766355 0.245584 
17102803.738318 0.245778 
17149532.710280 0.245975 
17196261.682243 0.246176 
17242990.654206 0.246379 
17289719.626168 0.246586 
17336448.598131 0.246797 
17383177.570093 0.247010 
17429906.542056 0.247227 
17476635.514019 0.247448 
17523364.485981 0.247671 
17570093.457944 0.247899 
17616822.429907 0.248129 
17663551.401869 0.248363 
17710280.373832 0.248601 
17757009.345794 0.248842 
17803738.317757 0.249086 
17850467.289720 0.249334 
17897196.261682 0.249586 
17943925.233645 0.249842 
17990654.205607 0.250100 
18037383.177570 0.250363 
18084112.149533 0.250630 
18130841.121495 0.250900 
18177570.093458 0.251174 
18224299.065421 0.251451 
18271028.037383 0.251733 
18317757.009346 0.252018 
18364485.981308 0.252308 
18411214.953271 0.252601 
18457943.925234 0.252898 
18504672.897196 0.253200 
18551401.869159 0.253505 
18598130.841121 0.253815 
18644859.813084 0.254129 
18691588.785047 0.254447 
18738317.757009 0.254769 
18785046.728972 0.255096 
18831775.700935 0.255427 
18878504.672897 0.255762 
18925233.644860 0.256102 
18971962.616822 0.256447 
19018691.588785 0.256796 
19065420.560748 0.257149 
19112149.532710 0.257508 
19158878.504673 0.257871 
19205607.476636 0.258239 
19252336.448598 0.258613 
19299065.420561 0.258991 
19345794.392523 0.259374 
19392523.364486 0.259762 
19439252.336449 0.260156 
19485981.308411 0.260555 
19532710.280374 0.260959 
19579439.252336 0.261369 
19626168.224299 0.261784 
19672897.196262 0.262205 
19719626.168224 0.262632 
19766355.140187 0.263064 
19813084.112150 0.263503 
19859813.084112 0.263947 
19906542.056075 0.264398 
19953271.028037 0.264855 
20000000.000000 0.265319 
20046728.971963 0.265789 
20093457.943925 0.266266 
20140186.915888 0.266749 
20186915.887850 0.267240 
20233644.859813 0.267738 
20280373.831776 0.268242 
20327102.803738 0.268755 
20373831.775701 0.269275 
20420560.747664 0.269802 
20467289.719626 0.270338 
20514018.691589 0.270881 
20560747.663551 0.271433 
20607476.635514 0.271994 
20654205.607477 0.272563 
20700934.579439 0.273141 
20747663.551402 0.273728 
20794392.523364 0.274325 
20841121.495327 0.274931 
20887850.467290 0.275548 
20934579.439252 0.276174 
20981308.411215 0.276811 
21028037.383178 0.277459 
21074766.355140 0.278118 
21121495.327103 0.278789 
21168224.299065 0.279472 
21214953.271028 0.280167 
21261682.242991 0.280874 
21308411.214953 0.281595 
21355140.186916 0.282329 
21401869.158879 0.283078 
21448598.130841 0.283841 
21495327.102804 0.284620 
21542056.074766 0.285414 
21588785.046729 0.286225 
21635514.018692 0.287053 
21682242.990654 0.287898 
21728971.962617 0.288763 
21775700.934579 0.289647 
21822429.906542 0.290552 
21869158.878505 0.291478 
21915887.850467 0.292427 
21962616.822430 0.293400 
22009345.794393 0.294398 
22056074.766355 0.295422 
22102803.738318 0.296475 
22149532.710280 0.297558 
22196261.682243 0.298673 
22242990.654206 0.299822 
22289719.626168 0.301008 
22336448.598131 0.302232 
22383177.570093 0.303500 
22429906.542056 0.304813 
22476635.514019 0.306176 
22523364.485981 0.307595 
22570093.457944 0.309073 
22616822.429907 0.310619 
22663551.401869 0.312239 
22710280.373832 0.313943 
22757009.345794 0.315743 
22803738.317757 0.317653 
22850467.289720 0.319691 
22897196.261682 0.321884 
22943925.233645 0.324263 
22990654.205607 0.326877 
23037383.177570 0.329798 
23084112.149533 0.333147 
23130841.121495 0.337150 
23177570.093458 0.342355 
23224299.065421 0.351528 
23224299.065421 0.357541 


==> data/VLE_Nitrogen_Hexane_488.4K_kij_0.09.dat <==
       p       z
10955955.955956 0.598600 
10955955.955956 0.602020 
10920920.920921 0.611997 
10885885.885886 0.617713 
10850850.850851 0.622319 
10815815.815816 0.626336 
10780780.780781 0.629971 
10745745.745746 0.633333 
10710710.710711 0.636488 
10675675.675676 0.639478 
10640640.640641 0.642333 
10605605.605606 0.645075 
10570570.570571 0.647720 
10535535.535536 0.650282 
10500500.500501 0.652770 
10465465.465465 0.655193 
10430430.430430 0.657558 
10395395.395395 0.659870 
10360360.360360 0.662135 
10325325.325325 0.664356 
10290290.290290 0.666538 
10255255.255255 0.668683 
10220220.220220 0.670794 
10185185.185185 0.672874 
10150150.150150 0.674924 
10115115.115115 0.676947 
10080080.080080 0.678945 
10045045.045045 0.680918 
10010010.010010 0.682869 
9974974.974975 0.684799 
9939939.939940 0.686708 
9904904.904905 0.688598 
9869869.869870 0.690470 
9834834.834835 0.692325 
9799799.799800 0.694164 
9764764.764765 0.695987 
9729729.729730 0.697795 
9694694.694695 0.699589 
9659659.659660 0.701370 
9624624.624625 0.703137 
9589589.589590 0.704892 
9554554.554555 0.706635 
9519519.519520 0.708367 
9484484.484484 0.710087 
9449449.449449 0.711797 
9414414.414414 0.713497 
9379379.379379 0.715187 
9344344.344344 0.716867 
9309309.309309 0.718539 
9274274.274274 0.720201 
9239239.239239 0.721855 
9204204.204204 0.723501 
9169169.169169 0.725139 
9134134.134134 0.726769 
9099099.099099 0.728392 
9064064.064064 0.730008 
9029029.029029 0.731616 
8993993.993994 0.733218 
8958958.958959 0.734813 
8923923.923924 0.736402 
8888888.888889 0.737985 
8853853.853854 0.739562 
8818818.818819 0.741133 
8783783.783784 0.742698 
8748748.748749 0.744258 
8713713.713714 0.745812 
8678678.678679 0.747361 
8643643.643644 0.748906 
8608608.608609 0.750445 
8573573.573574 0.751979 
8538538.538539 0.753509 
8503503.503504 0.755034 
8468468.468468 0.756555 
8433433.433433 0.758072 
8398398.398398 0.759584 
8363363.363363 0.761092 
8328328.328328 0.762597 
8293293.293293 0.764097 
8258258.258258 0.765594 
8223223.223223 0.767087 
8188188.188188 0.768576 
8153153.153153 0.770062 
8118118.118118 0.771544 
8083083.083083 0.773023 
8048048.048048 0.774499 
8013013.013013 0.775971 
7977977.977978 0.777440 
7942942.942943 0.778907 
7907907.907908 0.780370 
7872872.872873 0.781830 
7837837.837838 0.783288 
7802802.802803 0.784743 
7767767.767768 0.786195 
7732732.732733 0.787644 
7697697.697698 0.789091 
7662662.662663 0.790535 
7627627.627628 0.791977 
7592592.592593 0.793416 
7557557.557558 0.794853 
7522522.522523 0.796288 
7487487.487487 0.797720 
7452452.452452 0.799150 
7417417.417417 0.800578 
7382382.382382 0.802004 
7347347.347347 0.803428 
7312312.312312 0.804849 
7277277.277277 0.806269 
7242242.242242 0.807687 
7207207.207207 0.809103 
7172172.172172 0.810517 
7137137.137137 0.811929 
7102102.102102 0.813339 
7067067.067067 0.814748 
7032032.032032 0.816155 
6996996.996997 0.817560 
6961961.961962 0.818964 
6926926.926927 0.820366 
6891891.891892 0.821766 
6856856.856857 0.823165 
6821821.821822 0.824563 
6786786.786787 0.825959 
6751751.751752 0.827353 
6716716.716717 0.828746 
6681681.681682 0.830138 
6646646.646647 0.831529 
6611611.611612 0.832918 
6576576.576577 0.834306 
6541541.541542 0.835692 
6506506.506507 0.837078 
6471471.471471 0.838462 
6436436.436436 0.839845 
6401401.401401 0.841226 
6366366.366366 0.842607 
6331331.331331 0.843987 
6296296.296296 0.845365 
6261261.261261 0.846743 
6226226.226226 0.848119 
6191191.191191 0.849495 
6156156.156156 0.850869 
6121121.121121 0.852243 
6086086.086086 0.853615 
6051051.051051 0.854987 
6016016.016016 0.856358 
5980980.980981 0.857728 
5945945.945946 0.859097 
5910910.910911 0.860465 
5875875.875876 0.861832 
5840840.840841 0.863199 
5805805.805806 0.864565 
5770770.770771 0.865930 
5735735.735736 0.867294 
5700700.700701 0.868658 
5665665.665666 0.870021 
5630630.630631 0.871383 
5595595.595596 0.872745 
5560560.560561 0.874106 
5525525.525526 0.875466 
5490490.490490 0.876826 
5455455.455455 0.878185 
5420420.420420 0.879544 
5385385.385385 0.880902 
5350350.350350 0.882260 
5315315.315315 0.883617 
5280280.280280 0.884973 
5245245.245245 0.886329 
5210210.210210 0.887684 
5175175.175175 0.889039 
5140140.140140 0.890394 
5105105.105105 0.891748 
5070070.070070 0.893102 
5035035.035035 0.894455 
5000000.000000 0.895808 
5000000.000000 0.895808 
4995095.095095 0.895998 
4990190.190190 0.896187 
4985285.285285 0.896376 
4980380.380380 0.896566 
4975475.475475 0.896755 
4970570.570571 0.896944 
4965665.665666 0.897134 
4960760.760761 0.897323 
4955855.855856 0.897512 
4950950.950951 0.897702 
4946046.046046 0.897891 
4941141.141141 0.898080 
4936236.236236 0.898269 
4931331.331331 0.898459 
4926426.426426 0.898648 
4921521.521522 0.898837 
4916616.616617 0.899027 
4911711.711712 0.899216 
4906806.806807 0.899405 
4901901.901902 0.899594 
4896996.996997 0.899784 
4892092.092092 0.899973 
4887187.187187 0.900162 
4882282.282282 0.900351 
4877377.377377 0.900540 
4872472.472472 0.900730 
4867567.567568 0.900919 
4862662.662663 0.901108 
4857757.757758 0.901297 
4852852.852853 0.901486 
4847947.947948 0.901676 
4843043.043043 0.901865 
4838138.138138 0.902054 
4833233.233233 0.902243 
4828328.328328 0.902432 
4823423.423423 0.902621 
4818518.518519 0.902810 
4813613.613614 0.903000 
4808708.708709 0.903189 
4803803.803804 0.903378 
4798898.898899 0.903567 
4793993.993994 0.903756 
4789089.089089 0.903945 
4784184.184184 0.904134 
4779279.279279 0.904323 
4774374.374374 0.904512 
4769469.469469 0.904701 
4764564.564565 0.904890 
4759659.659660 0.905080 
4754754.754755 0.905269 
4749849.849850 0.905458 
4744944.944945 0.905647 
4740040.040040 0.905836 
4735135.135135 0.906025 
4730230.230230 0.906214 
4725325.325325 0.906403 
4720420.420420 0.906592 
4715515.515516 0.906781 
4710610.610611 0.906970 
4705705.705706 0.907159 
4700800.800801 0.907348 
4695895.895896 0.907537 
4690990.990991 0.907726 
4686086.086086 0.907915 
4681181.181181 0.908104 
4676276.276276 0.908293 
4671371.371371 0.908482 
4666466.466466 0.908671 
4661561.561562 0.908860 
4656656.656657 0.909049 
4651751.751752 0.909237 
4646846.846847 0.909426 
4641941.941942 0.909615 
4637037.037037 0.909804 
4632132.132132 0.909993 
4627227.227227 0.910182 
4622322.322322 0.910371 
4617417.417417 0.910560 
4612512.512513 0.910749 
4607607.607608 0.910938 
4602702.702703 0.911127 
4597797.797798 0.911315 
4592892.892893 0.911504 
4587987.987988 0.911693 
4583083.083083 0.911882 
4578178.178178 0.912071 
4573273.273273 0.912260 
4568368.368368 0.912449 
4563463.463463 0.912638 
4558558.558559 0.912826 
4553653.653654 0.913015 
4548748.748749 0.913204 
4543843.843844 0.913393 
4538938.938939 0.913582 
4534034.034034 0.913771 
4529129.129129 0.913959 
4524224.224224 0.914148 
4519319.319319 0.914337 
4514414.414414 0.914526 
4509509.509510 0.914715 
4504604.604605 0.914903 
4499699.699700 0.915092 
4494794.794795 0.915281 
4489889.889890 0.915470 
4484984.984985 0.915659 
4480080.080080 0.915847 
4475175.175175 0.916036 
4470270.270270 0.916225 
4465365.365365 0.916414 
4460460.460460 0.916603 
4455555.555556 0.916791 
4450650.650651 0.916980 
4445745.745746 0.917169 
4440840.840841 0.917358 
4435935.935936 0.917546 
4431031.031031 0.917735 
4426126.126126 0.917924 
4421221.221221 0.918113 
4416316.316316 0.918301 
4411411.411411 0.918490 
4406506.506507 0.918679 
4401601.601602 0.918867 
4396696.696697 0.919056 
4391791.791792 0.919245 
4386886.886887 0.919434 
4381981.981982 0.919622 
4377077.077077 0.919811 
4372172.172172 0.920000 
4367267.267267 0.920188 
4362362.362362 0.920377 
4357457.457457 0.920566 
4352552.552553 0.920755 
4347647.647648 0.920943 
4342742.742743 0.921132 
4337837.837838 0.921321 
4332932.932933 0.921509 
4328028.028028 0.921698 
4323123.123123 0.921887 
4318218.218218 0.922075 
4313313.313313 0.922264 
4308408.408408 0.922453 
4303503.503504 0.922641 
4298598.598599 0.922830 
4293693.693694 0.923019 
4288788.788789 0.923207 
4283883.883884 0.923396 
4278978.978979 0.923585 
4274074.074074 0.923773 
4269169.169169 0.923962 
4264264.264264 0.924151 
4259359.359359 0.924339 
4254454.454454 0.924528 
4249549.549550 0.924716 
4244644.644645 0.924905 
4239739.739740 0.925094 
4234834.834835 0.925282 
4229929.929930 0.925471 
4225025.025025 0.925660 
4220120.120120 0.925848 
4215215.215215 0.926037 
4210310.310310 0.926225 
4205405.405405 0.926414 
4200500.500501 0.926603 
4195595.595596 0.926791 
4190690.690691 0.926980 
4185785.785786 0.927168 
4180880.880881 0.927357 
4175975.975976 0.927546 
4171071.071071 0.927734 
4166166.166166 0.927923 
4161261.261261 0.928111 
4156356.356356 0.928300 
4151451.451451 0.928489 
4146546.546547 0.928677 
4141641.641642 0.928866 
4136736.736737 0.929054 
4131831.831832 0.929243 
4126926.926927 0.929431 
4122022.022022 0.929620 
4117117.117117 0.929809 
4112212.212212 0.929997 
4107307.307307 0.930186 
4102402.402402 0.930374 
4097497.497497 0.930563 
4092592.592593 0.930751 
4087687.687688 0.930940 
4082782.782783 0.931129 
4077877.877878 0.931317 
4072972.972973 0.931506 
4068068.068068 0.931694 
4063163.163163 0.931883 
4058258.258258 0.932071 
4053353.353353 0.932260 
4048448.448448 0.932448 
4043543.543544 0.932637 
4038638.638639 0.932826 
4033733.733734 0.933014 
4028828.828829 0.933203 
4023923.923924 0.933391 
4019019.019019 0.933580 
4014114.114114 0.933768 
4009209.209209 0.933957 
4004304.304304 0.934145 
3999399.399399 0.934334 
3994494.494494 0.934522 
3989589.589590 0.934711 
3984684.684685 0.934900 
3979779.779780 0.935088 
3974874.874875 0.935277 
3969969.969970 0.935465 
3965065.065065 0.935654 
3960160.160160 0.935842 
3955255.255255 0.936031 
3950350.350350 0.936219 
3945445.445445 0.936408 
3940540.540541 0.936596 
3935635.635636 0.936785 
3930730.730731 0.936973 
3925825.825826 0.937162 
3920920.920921 0.937350 
3916016.016016 0.937539 
3911111.111111 0.937727 
3906206.206206 0.937916 
3901301.301301 0.938104 
3896396.396396 0.938293 
3891491.491491 0.938482 
3886586.586587 0.938670 
3881681.681682 0.938859 
3876776.776777 0.939047 
3871871.871872 0.939236 
3866966.966967 0.939424 
3862062.062062 0.939613 
3857157.157157 0.939801 
3852252.252252 0.939990 
3847347.347347 0.940178 
3842442.442442 0.940367 
3837537.537538 0.940555 
3832632.632633 0.940744 
3827727.727728 0.940932 
3822822.822823 0.941121 
3817917.917918 0.941309 
3813013.013013 0.941498 
3808108.108108 0.941686 
3803203.203203 0.941875 
3798298.298298 0.942063 
3793393.393393 0.942252 
3788488.488488 0.942440 
3783583.583584 0.942629 
3778678.678679 0.942817 
3773773.773774 0.943006 
3768868.868869 0.943194 
3763963.963964 0.943383 
3759059.059059 0.943571 
3754154.154154 0.943760 
3749249.249249 0.943948 
3744344.344344 0.944137 
3739439.439439 0.944325 
3734534.534535 0.944514 
3729629.629630 0.944702 
3724724.724725 0.944891 
3719819.819820 0.945079 
3714914.914915 0.945268 
3710010.010010 0.945457 
3705105.105105 0.945645 
3700200.200200 0.945834 
3695295.295295 0.946022 
3690390.390390 0.946211 
3685485.485485 0.946399 
3680580.580581 0.946588 
3675675.675676 0.946776 
3670770.770771 0.946965 
3665865.865866 0.947153 
3660960.960961 0.947342 
3656056.056056 0.947530 
3651151.151151 0.947719 
3646246.246246 0.947907 
3641341.341341 0.948096 
3636436.436436 0.948284 
3631531.531532 0.948473 
3626626.626627 0.948661 
3621721.721722 0.948850 
3616816.816817 0.949038 
3611911.911912 0.949227 
3607007.007007 0.949415 
3602102.102102 0.949604 
3597197.197197 0.949792 
3592292.292292 0.949981 
3587387.387387 0.950170 
3582482.482482 0.950358 
3577577.577578 0.950547 
3572672.672673 0.950735 
3567767.767768 0.950924 
3562862.862863 0.951112 
3557957.957958 0.951301 
3553053.053053 0.951489 
3548148.148148 0.951678 
3543243.243243 0.951866 
3538338.338338 0.952055 
3533433.433433 0.952243 
3528528.528529 0.952432 
3523623.623624 0.952620 
3518718.718719 0.952809 
3513813.813814 0.952998 
3508908.908909 0.953186 
3504004.004004 0.953375 
3499099.099099 0.953563 
3494194.194194 0.953752 
3489289.289289 0.953940 
3484384.384384 0.954129 
3479479.479479 0.954317 
3474574.574575 0.954506 
3469669.669670 0.954695 
3464764.764765 0.954883 
3459859.859860 0.955072 
3454954.954955 0.955260 
3450050.050050 0.955449 
3445145.145145 0.955637 
3440240.240240 0.955826 
3435335.335335 0.956014 
3430430.430430 0.956203 
3425525.525526 0.956392 
3420620.620621 0.956580 
3415715.715716 0.956769 
3410810.810811 0.956957 
3405905.905906 0.957146 
3401001.001001 0.957334 
3396096.096096 0.957523 
3391191.191191 0.957712 
3386286.286286 0.957900 
3381381.381381 0.958089 
3376476.476476 0.958277 
3371571.571572 0.958466 
3366666.666667 0.958655 
3361761.761762 0.958843 
3356856.856857 0.959032 
3351951.951952 0.959220 
3347047.047047 0.959409 
3342142.142142 0.959598 
3337237.237237 0.959786 
3332332.332332 0.959975 
3327427.427427 0.960163 
3322522.522523 0.960352 
3317617.617618 0.960541 
3312712.712713 0.960729 
3307807.807808 0.960918 
3302902.902903 0.961106 
3297997.997998 0.961295 
3293093.093093 0.961484 
3288188.188188 0.961672 
3283283.283283 0.961861 
3278378.378378 0.962050 
3273473.473473 0.962238 
3268568.568569 0.962427 
3263663.663664 0.962615 
3258758.758759 0.962804 
3253853.853854 0.962993 
3248948.948949 0.963181 
3244044.044044 0.963370 
3239139.139139 0.963559 
3234234.234234 0.963747 
3229329.329329 0.963936 
3224424.424424 0.964125 
3219519.519520 0.964313 
3214614.614615 0.964502 
3209709.709710 0.964691 
3204804.804805 0.964879 
3199899.899900 0.965068 
3194994.994995 0.965257 
3190090.090090 0.965445 
3185185.185185 0.965634 
3180280.280280 0.965823 
3175375.375375 0.966011 
3170470.470470 0.966200 
3165565.565566 0.966389 
3160660.660661 0.966577 
3155755.755756 0.966766 
3150850.850851 0.966955 
3145945.945946 0.967143 
3141041.041041 0.967332 
3136136.136136 0.967521 
3131231.231231 0.967710 
3126326.326326 0.967898 
3121421.421421 0.968087 
3116516.516517 0.968276 
3111611.611612 0.968464 
3106706.706707 0.968653 
3101801.801802 0.968842 
3096896.896897 0.969031 
3091991.991992 0.969219 
3087087.087087 0.969408 
3082182.182182 0.969597 
3077277.277277 0.969786 
3072372.372372 0.969974 
3067467.467467 0.970163 
3062562.562563 0.970352 
3057657.657658 0.970541 
3052752.752753 0.970729 
3047847.847848 0.970918 
3042942.942943 0.971107 
3038038.038038 0.971296 
3033133.133133 0.971484 
3028228.228228 0.971673 
3023323.323323 0.971862 
3018418.418418 0.972051 
3013513.513514 0.972239 
3008608.608609 0.972428 
3003703.703704 0.972617 
2998798.798799 0.972806 
2993893.893894 0.972995 
2988988.988989 0.973183 
2984084.084084 0.973372 
2979179.179179 0.973561 
2974274.274274 0.973750 
2969369.369369 0.973939 
2964464.464464 0.974127 
2959559.559560 0.974316 
2954654.654655 0.974505 
2949749.749750 0.974694 
2944844.844845 0.974883 
2939939.939940 0.975072 
2935035.035035 0.975260 
2930130.130130 0.975449 
2925225.225225 0.975638 
2920320.320320 0.975827 
2915415.415415 0.976016 
2910510.510511 0.976205 
2905605.605606 0.976394 
2900700.700701 0.976582 
2895795.795796 0.976771 
2890890.890891 0.976960 
2885985.985986 0.977149 
2881081.081081 0.977338 
2876176.176176 0.977527 
2871271.271271 0.977716 
2866366.366366 0.977905 
2861461.461461 0.978093 
2856556.556557 0.978282 
2851651.651652 0.978471 
2846746.746747 0.978660 
2841841.841842 0.978849 
2836936.936937 0.979038 
2832032.032032 0.979227 
2827127.127127 0.979416 
2822222.222222 0.979605 
2817317.317317 0.979794 
2812412.412412 0.979983 
2807507.507508 0.980172 
2802602.602603 0.980360 
2797697.697698 0.980549 
2792792.792793 0.980738 
2787887.887888 0.980927 
2782982.982983 0.981116 
2778078.078078 0.981305 
2773173.173173 0.981494 
2768268.268268 0.981683 
2763363.363363 0.981872 
2758458.458458 0.982061 
2753553.553554 0.982250 
2748648.648649 0.982439 
2743743.743744 0.982628 
2738838.838839 0.982817 
2733933.933934 0.983006 
2729029.029029 0.983195 
2724124.124124 0.983384 
2719219.219219 0.983573 
2714314.314314 0.983762 
2709409.409409 0.983951 
2704504.504505 0.984140 
2699599.599600 0.984329 
2694694.694695 0.984518 
2689789.789790 0.984707 
2684884.884885 0.984896 
2679979.979980 0.985085 
2675075.075075 0.985275 
2670170.170170 0.985464 
2665265.265265 0.985653 
2660360.360360 0.985842 
2655455.455455 0.986031 
2650550.550551 0.986220 
2645645.645646 0.986409 
2640740.740741 0.986598 
2635835.835836 0.986787 
2630930.930931 0.986976 
2626026.026026 0.987165 
2621121.121121 0.987355 
2616216.216216 0.987544 
2611311.311311 0.987733 
2606406.406406 0.987922 
2601501.501502 0.988111 
2596596.596597 0.988300 
2591691.691692 0.988489 
2586786.786787 0.988678 
2581881.881882 0.988868 
2576976.976977 0.989057 
2572072.072072 0.989246 
2567167.167167 0.989435 
2562262.262262 0.989624 
2557357.357357 0.989813 
2552452.452452 0.990003 
2547547.547548 0.990192 
2542642.642643 0.990381 
2537737.737738 0.990570 
2532832.832833 0.990759 
2527927.927928 0.990949 
2523023.023023 0.991138 
2518118.118118 0.991327 
2513213.213213 0.991516 
2508308.308308 0.991705 
2503403.403403 0.991895 
2498498.498498 0.992084 
2493593.593594 0.992273 
2488688.688689 0.992462 
2483783.783784 0.992652 
2478878.878879 0.992841 
2473973.973974 0.993030 
2469069.069069 0.993219 
2464164.164164 0.993409 
2459259.259259 0.993598 
2454354.354354 0.993787 
2449449.449449 0.993977 
2444544.544545 0.994166 
2439639.639640 0.994355 
2434734.734735 0.994545 
2429829.829830 0.994734 
2424924.924925 0.994923 
2420020.020020 0.995112 
2415115.115115 0.995302 
2410210.210210 0.995491 
2405305.305305 0.995680 
2400400.400400 0.995870 
2395495.495495 0.996059 
2390590.590591 0.996249 
2385685.685686 0.996438 
2380780.780781 0.996627 
2375875.875876 0.996817 
2370970.970971 0.997006 
2366066.066066 0.997195 
2361161.161161 0.997385 
2356256.256256 0.997574 
2351351.351351 0.997764 
2346446.446446 0.997953 
2341541.541542 0.998142 
2336636.636637 0.998332 
2331731.731732 0.998521 
2326826.826827 0.998711 
2321921.921922 0.998900 
2317017.017017 0.999090 
2312112.112112 0.999279 
2307207.207207 0.999469 
2302302.302302 0.999658 
2302302.302302 0.999504 
2302302.302302 0.999504 
2302302.302302 0.998123 
2307207.207207 0.997087 
2312112.112112 0.996054 
2317017.017017 0.995023 
2321921.921922 0.993996 
2326826.826827 0.992972 
2331731.731732 0.991950 
2336636.636637 0.990931 
2341541.541542 0.989915 
2346446.446446 0.988902 
2351351.351351 0.987892 
2356256.256256 0.986884 
2361161.161161 0.985880 
2366066.066066 0.984878 
2370970.970971 0.983879 
2375875.875876 0.982882 
2380780.780781 0.981889 
2385685.685686 0.980898 
2390590.590591 0.979909 
2395495.495495 0.978924 
2400400.400400 0.977941 
2405305.305305 0.976961 
2410210.210210 0.975984 
2415115.115115 0.975009 
2420020.020020 0.974037 
2424924.924925 0.973067 
2429829.829830 0.972100 
2434734.734735 0.971136 
2439639.639640 0.970175 
2444544.544545 0.969216 
2449449.449449 0.968259 
2454354.354354 0.967306 
2459259.259259 0.966354 
2464164.164164 0.965406 
2469069.069069 0.964460 
2473973.973974 0.963516 
2478878.878879 0.962575 
2483783.783784 0.961637 
2488688.688689 0.960701 
2493593.593594 0.959767 
2498498.498498 0.958836 
2503403.403403 0.957908 
2508308.308308 0.956982 
2513213.213213 0.956058 
2518118.118118 0.955137 
2523023.023023 0.954219 
2527927.927928 0.953303 
2532832.832833 0.952389 
2537737.737738 0.951478 
2542642.642643 0.950569 
2547547.547548 0.949662 
2552452.452452 0.948758 
2557357.357357 0.947856 
2562262.262262 0.946957 
2567167.167167 0.946060 
2572072.072072 0.945166 
2576976.976977 0.944273 
2581881.881882 0.943383 
2586786.786787 0.942496 
2591691.691692 0.941611 
2596596.596597 0.940728 
2601501.501502 0.939847 
2606406.406406 0.938969 
2611311.311311 0.938093 
2616216.216216 0.937219 
2621121.121121 0.936348 
2626026.026026 0.935479 
2630930.930931 0.934612 
2635835.835836 0.933747 
2640740.740741 0.932885 
2645645.645646 0.932024 
2650550.550551 0.931166 
2655455.455455 0.930311 
2660360.360360 0.929457 
2665265.265265 0.928606 
2670170.170170 0.927757 
2675075.075075 0.926910 
2679979.979980 0.926065 
2684884.884885 0.925222 
2689789.789790 0.924382 
2694694.694695 0.923544 
2699599.599600 0.922707 
2704504.504505 0.921873 
2709409.409409 0.921042 
2714314.314314 0.920212 
2719219.219219 0.919384 
2724124.124124 0.918559 
2729029.029029 0.917735 
2733933.933934 0.916914 
2738838.838839 0.916095 
2743743.743744 0.915277 
2748648.648649 0.914462 
2753553.553554 0.913649 
2758458.458458 0.912838 
2763363.363363 0.912029 
2768268.268268 0.911222 
2773173.173173 0.910417 
2778078.078078 0.909615 
2782982.982983 0.908814 
2787887.887888 0.908015 
2792792.792793 0.907218 
2797697.697698 0.906423 
2802602.602603 0.905631 
2807507.507508 0.904840 
2812412.412412 0.904051 
2817317.317317 0.903264 
2822222.222222 0.902479 
2827127.127127 0.901696 
2832032.032032 0.900915 
2836936.936937 0.900136 
2841841.841842 0.899359 
2846746.746747 0.898584 
2851651.651652 0.897810 
2856556.556557 0.897039 
2861461.461461 0.896269 
2866366.366366 0.895502 
2871271.271271 0.894736 
2876176.176176 0.893972 
2881081.081081 0.893211 
2885985.985986 0.892451 
2890890.890891 0.891692 
2895795.795796 0.890936 
2900700.700701 0.890182 
2905605.605606 0.889429 
2910510.510511 0.888678 
2915415.415415 0.887929 
2920320.320320 0.887182 
2925225.225225 0.886437 
2930130.130130 0.885694 
2935035.035035 0.884952 
2939939.939940 0.884212 
2944844.844845 0.883474 
2949749.749750 0.882738 
2954654.654655 0.882004 
2959559.559560 0.881271 
2964464.464464 0.880540 
2969369.369369 0.879811 
2974274.274274 0.879084 
2979179.179179 0.878358 
2984084.084084 0.877634 
2988988.988989 0.876912 
2993893.893894 0.876192 
2998798.798799 0.875473 
3003703.703704 0.874757 
3008608.608609 0.874041 
3013513.513514 0.873328 
3018418.418418 0.872616 
3023323.323323 0.871906 
3028228.228228 0.871198 
3033133.133133 0.870491 
3038038.038038 0.869786 
3042942.942943 0.869083 
3047847.847848 0.868382 
3052752.752753 0.867682 
3057657.657658 0.866984 
3062562.562563 0.866287 
3067467.467467 0.865592 
3072372.372372 0.864899 
3077277.277277 0.864207 
3082182.182182 0.863517 
3087087.087087 0.862829 
3091991.991992 0.862142 
3096896.896897 0.861457 
3101801.801802 0.860774 
3106706.706707 0.860092 
3111611.611612 0.859412 
3116516.516517 0.858733 
3121421.421421 0.858056 
3126326.326326 0.857381 
3131231.231231 0.856707 
3136136.136136 0.856034 
3141041.041041 0.855364 
3145945.945946 0.854695 
3150850.850851 0.854027 
3155755.755756 0.853361 
3160660.660661 0.852697 
3165565.565566 0.852034 
3170470.470470 0.851372 
3175375.375375 0.850713 
3180280.280280 0.850054 
3185185.185185 0.849398 
3190090.090090 0.848742 
3194994.994995 0.848089 
3199899.899900 0.847436 
3204804.804805 0.846786 
3209709.709710 0.846137 
3214614.614615 0.845489 
3219519.519520 0.844843 
3224424.424424 0.844198 
3229329.329329 0.843555 
3234234.234234 0.842913 
3239139.139139 0.842273 
3244044.044044 0.841634 
3248948.948949 0.840997 
3253853.853854 0.840361 
3258758.758759 0.839727 
3263663.663664 0.839094 
3268568.568569 0.838463 
3273473.473473 0.837833 
3278378.378378 0.837204 
3283283.283283 0.836577 
3288188.188188 0.835951 
3293093.093093 0.835327 
3297997.997998 0.834704 
3302902.902903 0.834083 
3307807.807808 0.833463 
3312712.712713 0.832844 
3317617.617618 0.832227 
3322522.522523 0.831611 
3327427.427427 0.830997 
3332332.332332 0.830384 
3337237.237237 0.829772 
3342142.142142 0.829162 
3347047.047047 0.828553 
3351951.951952 0.827946 
3356856.856857 0.827340 
3361761.761762 0.826735 
3366666.666667 0.826132 
3371571.571572 0.825530 
3376476.476476 0.824929 
3381381.381381 0.824330 
3386286.286286 0.823732 
3391191.191191 0.823135 
3396096.096096 0.822540 
3401001.001001 0.821946 
3405905.905906 0.821353 
3410810.810811 0.820762 
3415715.715716 0.820172 
3420620.620621 0.819584 
3425525.525526 0.818996 
3430430.430430 0.818410 
3435335.335335 0.817826 
3440240.240240 0.817242 
3445145.145145 0.816660 
3450050.050050 0.816079 
3454954.954955 0.815500 
3459859.859860 0.814921 
3464764.764765 0.814345 
3469669.669670 0.813769 
3474574.574575 0.813194 
3479479.479479 0.812621 
3484384.384384 0.812050 
3489289.289289 0.811479 
3494194.194194 0.810910 
3499099.099099 0.810342 
3504004.004004 0.809775 
3508908.908909 0.809209 
3513813.813814 0.808645 
3518718.718719 0.808082 
3523623.623624 0.807520 
3528528.528529 0.806959 
3533433.433433 0.806400 
3538338.338338 0.805842 
3543243.243243 0.805285 
3548148.148148 0.804729 
3553053.053053 0.804175 
3557957.957958 0.803621 
3562862.862863 0.803069 
3567767.767768 0.802518 
3572672.672673 0.801969 
3577577.577578 0.801420 
3582482.482482 0.800873 
3587387.387387 0.800327 
3592292.292292 0.799782 
3597197.197197 0.799238 
3602102.102102 0.798696 
3607007.007007 0.798154 
3611911.911912 0.797614 
3616816.816817 0.797075 
3621721.721722 0.796537 
3626626.626627 0.796001 
3631531.531532 0.795465 
3636436.436436 0.794931 
3641341.341341 0.794398 
3646246.246246 0.793865 
3651151.151151 0.793335 
3656056.056056 0.792805 
3660960.960961 0.792276 
3665865.865866 0.791749 
3670770.770771 0.791222 
3675675.675676 0.790697 
3680580.580581 0.790173 
3685485.485485 0.789650 
3690390.390390 0.789128 
3695295.295295 0.788607 
3700200.200200 0.788088 
3705105.105105 0.787569 
3710010.010010 0.787052 
3714914.914915 0.786536 
3719819.819820 0.786020 
3724724.724725 0.785506 
3729629.629630 0.784993 
3734534.534535 0.784481 
3739439.439439 0.783970 
3744344.344344 0.783461 
3749249.249249 0.782952 
3754154.154154 0.782444 
3759059.059059 0.781938 
3763963.963964 0.781433 
3768868.868869 0.780928 
3773773.773774 0.780425 
3778678.678679 0.779923 
3783583.583584 0.779422 
3788488.488488 0.778921 
3793393.393393 0.778422 
3798298.298298 0.777924 
3803203.203203 0.777427 
3808108.108108 0.776932 
3813013.013013 0.776437 
3817917.917918 0.775943 
3822822.822823 0.775450 
3827727.727728 0.774958 
3832632.632633 0.774468 
3837537.537538 0.773978 
3842442.442442 0.773489 
3847347.347347 0.773002 
3852252.252252 0.772515 
3857157.157157 0.772030 
3862062.062062 0.771545 
3866966.966967 0.771062 
3871871.871872 0.770579 
3876776.776777 0.770097 
3881681.681682 0.769617 
3886586.586587 0.769137 
3891491.491491 0.768659 
3896396.396396 0.768181 
3901301.301301 0.767705 
3906206.206206 0.767229 
3911111.111111 0.766755 
3916016.016016 0.766281 
3920920.920921 0.765809 
3925825.825826 0.765337 
3930730.730731 0.764866 
3935635.635636 0.764397 
3940540.540541 0.763928 
3945445.445445 0.763460 
3950350.350350 0.762994 
3955255.255255 0.762528 
3960160.160160 0.762063 
3965065.065065 0.761599 
3969969.969970 0.761136 
3974874.874875 0.760674 
3979779.779780 0.760213 
3984684.684685 0.759753 
3989589.589590 0.759294 
3994494.494494 0.758836 
3999399.399399 0.758379 
4004304.304304 0.757922 
4009209.209209 0.757467 
4014114.114114 0.757013 
4019019.019019 0.756559 
4023923.923924 0.756107 
4028828.828829 0.755655 
4033733.733734 0.755204 
4038638.638639 0.754755 
4043543.543544 0.754306 
4048448.448448 0.753858 
4053353.353353 0.753411 
4058258.258258 0.752965 
4063163.163163 0.752519 
4068068.068068 0.752075 
4072972.972973 0.751632 
4077877.877878 0.751189 
4082782.782783 0.750748 
4087687.687688 0.750307 
4092592.592593 0.749867 
4097497.497497 0.749428 
4102402.402402 0.748990 
4107307.307307 0.748553 
4112212.212212 0.748117 
4117117.117117 0.747682 
4122022.022022 0.747247 
4126926.926927 0.746813 
4131831.831832 0.746381 
4136736.736737 0.745949 
4141641.641642 0.745518 
4146546.546547 0.745088 
4151451.451451 0.744659 
4156356.356356 0.744230 
4161261.261261 0.743803 
4166166.166166 0.743376 
4171071.071071 0.742950 
4175975.975976 0.742525 
4180880.880881 0.742101 
4185785.785786 0.741678 
4190690.690691 0.741256 
4195595.595596 0.740834 
4200500.500501 0.740414 
4205405.405405 0.739994 
4210310.310310 0.739575 
4215215.215215 0.739157 
4220120.120120 0.738739 
4225025.025025 0.738323 
4229929.929930 0.737907 
4234834.834835 0.737492 
4239739.739740 0.737078 
4244644.644645 0.736665 
4249549.549550 0.736253 
4254454.454454 0.735841 
4259359.359359 0.735431 
4264264.264264 0.735021 
4269169.169169 0.734612 
4274074.074074 0.734203 
4278978.978979 0.733796 
4283883.883884 0.733389 
4288788.788789 0.732983 
4293693.693694 0.732578 
4298598.598599 0.732174 
4303503.503504 0.731771 
4308408.408408 0.731368 
4313313.313313 0.730966 
4318218.218218 0.730565 
4323123.123123 0.730165 
4328028.028028 0.729766 
4332932.932933 0.729367 
4337837.837838 0.728969 
4342742.742743 0.728572 
4347647.647648 0.728176 
4352552.552553 0.727780 
4357457.457457 0.727386 
4362362.362362 0.726992 
4367267.267267 0.726599 
4372172.172172 0.726206 
4377077.077077 0.725815 
4381981.981982 0.725424 
4386886.886887 0.725034 
4391791.791792 0.724644 
4396696.696697 0.724256 
4401601.601602 0.723868 
4406506.506507 0.723481 
4411411.411411 0.723095 
4416316.316316 0.722709 
4421221.221221 0.722324 
4426126.126126 0.721940 
4431031.031031 0.721557 
4435935.935936 0.721175 
4440840.840841 0.720793 
4445745.745746 0.720412 
4450650.650651 0.720032 
4455555.555556 0.719652 
4460460.460460 0.719273 
4465365.365365 0.718895 
4470270.270270 0.718518 
4475175.175175 0.718141 
4480080.080080 0.717766 
4484984.984985 0.717391 
4489889.889890 0.717016 
4494794.794795 0.716643 
4499699.699700 0.716270 
4504604.604605 0.715897 
4509509.509510 0.715526 
4514414.414414 0.715155 
4519319.319319 0.714785 
4524224.224224 0.714416 
4529129.129129 0.714047 
4534034.034034 0.713679 
4538938.938939 0.713312 
4543843.843844 0.712946 
4548748.748749 0.712580 
4553653.653654 0.712215 
4558558.558559 0.711851 
4563463.463463 0.711487 
4568368.368368 0.711124 
4573273.273273 0.710762 
4578178.178178 0.710400 
4583083.083083 0.710040 
4587987.987988 0.709680 
4592892.892893 0.709320 
4597797.797798 0.708961 
4602702.702703 0.708603 
4607607.607608 0.708246 
4612512.512513 0.707889 
4617417.417417 0.707533 
4622322.322322 0.707178 
4627227.227227 0.706823 
4632132.132132 0.706470 
4637037.037037 0.706116 
4641941.941942 0.705764 
4646846.846847 0.705412 
4651751.751752 0.705061 
4656656.656657 0.704710 
4661561.561562 0.704360 
4666466.466466 0.704011 
4671371.371371 0.703662 
4676276.276276 0.703315 
4681181.181181 0.702967 
4686086.086086 0.702621 
4690990.990991 0.702275 
4695895.895896 0.701930 
4700800.800801 0.701585 
4705705.705706 0.701241 
4710610.610611 0.700898 
4715515.515516 0.700555 
4720420.420420 0.700214 
4725325.325325 0.699872 
4730230.230230 0.699532 
4735135.135135 0.699192 
4740040.040040 0.698852 
4744944.944945 0.698514 
4749849.849850 0.698176 
4754754.754755 0.697838 
4759659.659660 0.697502 
4764564.564565 0.697165 
4769469.469469 0.696830 
4774374.374374 0.696495 
4779279.279279 0.696161 
4784184.184184 0.695827 
4789089.089089 0.695494 
4793993.993994 0.695162 
4798898.898899 0.694830 
4803803.803804 0.694499 
4808708.708709 0.694169 
4813613.613614 0.693839 
4818518.518519 0.693510 
4823423.423423 0.693182 
4828328.328328 0.692854 
4833233.233233 0.692526 
4838138.138138 0.692200 
4843043.043043 0.691874 
4847947.947948 0.691548 
4852852.852853 0.691223 
4857757.757758 0.690899 
4862662.662663 0.690576 
4867567.567568 0.690253 
4872472.472472 0.689930 
4877377.377377 0.689608 
4882282.282282 0.689287 
4887187.187187 0.688967 
4892092.092092 0.688647 
4896996.996997 0.688327 
4901901.901902 0.688009 
4906806.806807 0.687691 
4911711.711712 0.687373 
4916616.616617 0.687056 
4921521.521522 0.686740 
4926426.426426 0.686424 
4931331.331331 0.686109 
4936236.236236 0.685794 
4941141.141141 0.685480 
4946046.046046 0.685167 
4950950.950951 0.684854 
4955855.855856 0.684542 
4960760.760761 0.684230 
4965665.665666 0.683919 
4970570.570571 0.683609 
4975475.475475 0.683299 
4980380.380380 0.682990 
4985285.285285 0.682681 
4990190.190190 0.682373 
4995095.095095 0.682065 
5000000.000000 0.681758 
5000000.000000 0.681758 
5035035.035035 0.679582 
5070070.070070 0.677435 
5105105.105105 0.675316 
5140140.140140 0.673225 
5175175.175175 0.671162 
5210210.210210 0.669126 
5245245.245245 0.667117 
5280280.280280 0.665134 
5315315.315315 0.663177 
5350350.350350 0.661246 
5385385.385385 0.659340 
5420420.420420 0.657459 
5455455.455455 0.655603 
5490490.490490 0.653771 
5525525.525526 0.651963 
5560560.560561 0.650178 
5595595.595596 0.648417 
5630630.630631 0.646679 
5665665.665666 0.644963 
5700700.700701 0.643270 
5735735.735736 0.641598 
5770770.770771 0.639949 
5805805.805806 0.638321 
5840840.840841 0.636714 
5875875.875876 0.635128 
5910910.910911 0.633563 
5945945.945946 0.632018 
5980980.980981 0.630494 
6016016.016016 0.628989 
6051051.051051 0.627505 
6086086.086086 0.626039 
6121121.121121 0.624593 
6156156.156156 0.623166 
6191191.191191 0.621758 
6226226.226226 0.620368 
6261261.261261 0.618997 
6296296.296296 0.617644 
6331331.331331 0.616309 
6366366.366366 0.614992 
6401401.401401 0.613692 
6436436.436436 0.612410 
6471471.471471 0.611145 
6506506.506507 0.609897 
6541541.541542 0.608666 
6576576.576577 0.607451 
6611611.611612 0.606253 
6646646.646647 0.605072 
6681681.681682 0.603906 
6716716.716717 0.602757 
6751751.751752 0.601624 
6786786.786787 0.600507 
6821821.821822 0.599405 
6856856.856857 0.598318 
6891891.891892 0.597247 
6926926.926927 0.596191 
6961961.961962 0.595151 
6996996.996997 0.594125 
7032032.032032 0.593114 
7067067.067067 0.592118 
7102102.102102 0.591136 
7137137.137137 0.590169 
7172172.172172 0.589217 
7207207.207207 0.588278 
7242242.242242 0.587354 
7277277.277277 0.586444 
7312312.312312 0.585548 
7347347.347347 0.584665 
7382382.382382 0.583797 
7417417.417417 0.582942 
7452452.452452 0.582101 
7487487.487487 0.581274 
7522522.522523 0.580460 
7557557.557558 0.579659 
7592592.592593 0.578872 
7627627.627628 0.578098 
7662662.662663 0.577337 
7697697.697698 0.576589 
7732732.732733 0.575854 
7767767.767768 0.575133 
7802802.802803 0.574424 
7837837.837838 0.573729 
7872872.872873 0.573046 
7907907.907908 0.572376 
7942942.942943 0.571719 
7977977.977978 0.571075 
8013013.013013 0.570443 
8048048.048048 0.569824 
8083083.083083 0.569218 
8118118.118118 0.568624 
8153153.153153 0.568044 
8188188.188188 0.567476 
8223223.223223 0.566920 
8258258.258258 0.566377 
8293293.293293 0.565847 
8328328.328328 0.565329 
8363363.363363 0.564824 
8398398.398398 0.564332 
8433433.433433 0.563852 
8468468.468468 0.563385 
8503503.503504 0.562931 
8538538.538539 0.562490 
8573573.573574 0.562061 
8608608.608609 0.561646 
8643643.643644 0.561243 
8678678.678679 0.560853 
8713713.713714 0.560476 
8748748.748749 0.560112 
8783783.783784 0.559761 
8818818.818819 0.559424 
8853853.853854 0.559100 
8888888.888889 0.558789 
8923923.923924 0.558492 
8958958.958959 0.558208 
8993993.993994 0.557938 
9029029.029029 0.557682 
9064064.064064 0.557440 
9099099.099099 0.557213 
9134134.134134 0.556999 
9169169.169169 0.556800 
9204204.204204 0.556616 
9239239.239239 0.556446 
9274274.274274 0.556292 
9309309.309309 0.556153 
9344344.344344 0.556029 
9379379.379379 0.555922 
9414414.414414 0.555830 
9449449.449449 0.555755 
9484484.484484 0.555697 
9519519.519520 0.555655 
9554554.554555 0.555631 
9589589.589590 0.555625 
9624624.624625 0.555637 
9659659.659660 0.555668 
9694694.694695 0.555718 
9729729.729730 0.555788 
9764764.764765 0.555878 
9799799.799800 0.555989 
9834834.834835 0.556121 
9869869.869870 0.556276 
9904904.904905 0.556454 
9939939.939940 0.556655 
9974974.974975 0.556882 
10010010.010010 0.557135 
10045045.045045 0.557414 
10080080.080080 0.557722 
10115115.115115 0.558060 
10150150.150150 0.558429 
10185185.185185 0.558830 
10220220.220220 0.559266 
10255255.255255 0.559740 
10290290.290290 0.560252 
10325325.325325 0.560807 
10360360.360360 0.561406 
10395395.395395 0.562054 
10430430.430430 0.562755 
10465465.465465 0.563514 
10500500.500501 0.564336 
10535535.535536 0.565228 
10570570.570571 0.566199 
10605605.605606 0.567259 
10640640.640641 0.568420 
10675675.675676 0.569699 
10710710.710711 0.571118 
10745745.745746 0.572707 
10780780.780781 0.574508 
10815815.815816 0.576587 
10850850.850851 0.579052 
10885885.885886 0.582112 
10920920.920921 0.586285 
10955955.955956 0.594725 
10955955.955956 0.598600 


==> data/VLE_Nitrogen_Hexane_488.4K_kij_0.dat <==
       p       z
8857715.430862 0.646031 
8857715.430862 0.652538 
8807615.230461 0.663858 
8757515.030060 0.671222 
8707414.829659 0.677307 
8657314.629259 0.682684 
8607214.428858 0.687596 
8557114.228457 0.692172 
8507014.028056 0.696490 
8456913.827655 0.700601 
8406813.627255 0.704544 
8356713.426854 0.708344 
8306613.226453 0.712023 
8256513.026052 0.715595 
8206412.825651 0.719075 
8156312.625251 0.722472 
8106212.424850 0.725795 
8056112.224449 0.729052 
8006012.024048 0.732249 
7955911.823647 0.735390 
7905811.623246 0.738481 
7855711.422846 0.741525 
7805611.222445 0.744526 
7755511.022044 0.747487 
7705410.821643 0.750411 
7655310.621242 0.753300 
7605210.420842 0.756157 
7555110.220441 0.758983 
7505010.020040 0.761780 
7454909.819639 0.764551 
7404809.619238 0.767296 
7354709.418838 0.770016 
7304609.218437 0.772714 
7254509.018036 0.775390 
7204408.817635 0.778046 
7154308.617234 0.780681 
7104208.416834 0.783298 
7054108.216433 0.785897 
7004008.016032 0.788479 
6953907.815631 0.791045 
6903807.615230 0.793595 
6853707.414830 0.796130 
6803607.214429 0.798651 
6753507.014028 0.801158 
6703406.813627 0.803652 
6653306.613226 0.806133 
6603206.412826 0.808602 
6553106.212425 0.811060 
6503006.012024 0.813506 
6452905.811623 0.815941 
6402805.611222 0.818365 
6352705.410822 0.820780 
6302605.210421 0.823184 
6252505.010020 0.825580 
6202404.809619 0.827966 
6152304.609218 0.830343 
6102204.408818 0.832712 
6052104.208417 0.835073 
6002004.008016 0.837425 
5951903.807615 0.839770 
5901803.607214 0.842108 
5851703.406814 0.844438 
5801603.206413 0.846762 
5751503.006012 0.849078 
5701402.805611 0.851388 
5651302.605210 0.853692 
5601202.404810 0.855990 
5551102.204409 0.858281 
5501002.004008 0.860567 
5450901.803607 0.862847 
5400801.603206 0.865122 
5350701.402806 0.867391 
5300601.202405 0.869655 
5250501.002004 0.871915 
5200400.801603 0.874169 
5150300.601202 0.876419 
5100200.400802 0.878664 
5050100.200401 0.880904 
5000000.000000 0.883141 
5000000.000000 0.883141 
4990981.963928 0.883543 
4981963.927856 0.883945 
4972945.891784 0.884347 
4963927.855711 0.884748 
4954909.819639 0.885150 
4945891.783567 0.885551 
4936873.747495 0.885953 
4927855.711423 0.886354 
4918837.675351 0.886755 
4909819.639279 0.887156 
4900801.603206 0.887557 
4891783.567134 0.887957 
4882765.531062 0.888358 
4873747.494990 0.888758 
4864729.458918 0.889159 
4855711.422846 0.889559 
4846693.386774 0.889959 
4837675.350701 0.890359 
4828657.314629 0.890758 
4819639.278557 0.891158 
4810621.242485 0.891558 
4801603.206413 0.891957 
4792585.170341 0.892356 
4783567.134269 0.892755 
4774549.098196 0.893154 
4765531.062124 0.893553 
4756513.026052 0.893952 
4747494.989980 0.894351 
4738476.953908 0.894749 
4729458.917836 0.895148 
4720440.881764 0.895546 
4711422.845691 0.895944 
4702404.809619 0.896343 
4693386.773547 0.896741 
4684368.737475 0.897138 
4675350.701403 0.897536 
4666332.665331 0.897934 
4657314.629259 0.898331 
4648296.593186 0.898729 
4639278.557114 0.899126 
4630260.521042 0.899523 
4621242.484970 0.899920 
4612224.448898 0.900317 
4603206.412826 0.900714 
4594188.376754 0.901111 
4585170.340681 0.901508 
4576152.304609 0.901904 
4567134.268537 0.902301 
4558116.232465 0.902697 
4549098.196393 0.903093 
4540080.160321 0.903490 
4531062.124248 0.903886 
4522044.088176 0.904282 
4513026.052104 0.904677 
4504008.016032 0.905073 
4494989.979960 0.905469 
4485971.943888 0.905864 
4476953.907816 0.906260 
4467935.871743 0.906655 
4458917.835671 0.907050 
4449899.799599 0.907445 
4440881.763527 0.907840 
4431863.727455 0.908235 
4422845.691383 0.908630 
4413827.655311 0.909025 
4404809.619238 0.909419 
4395791.583166 0.909814 
4386773.547094 0.910208 
4377755.511022 0.910603 
4368737.474950 0.910997 
4359719.438878 0.911391 
4350701.402806 0.911785 
4341683.366733 0.912179 
4332665.330661 0.912573 
4323647.294589 0.912967 
4314629.258517 0.913361 
4305611.222445 0.913754 
4296593.186373 0.914148 
4287575.150301 0.914541 
4278557.114228 0.914934 
4269539.078156 0.915328 
4260521.042084 0.915721 
4251503.006012 0.916114 
4242484.969940 0.916507 
4233466.933868 0.916900 
4224448.897796 0.917292 
4215430.861723 0.917685 
4206412.825651 0.918078 
4197394.789579 0.918470 
4188376.753507 0.918863 
4179358.717435 0.919255 
4170340.681363 0.919647 
4161322.645291 0.920040 
4152304.609218 0.920432 
4143286.573146 0.920824 
4134268.537074 0.921216 
4125250.501002 0.921608 
4116232.464930 0.921999 
4107214.428858 0.922391 
4098196.392786 0.922783 
4089178.356713 0.923174 
4080160.320641 0.923566 
4071142.284569 0.923957 
4062124.248497 0.924348 
4053106.212425 0.924740 
4044088.176353 0.925131 
4035070.140281 0.925522 
4026052.104208 0.925913 
4017034.068136 0.926304 
4008016.032064 0.926695 
3998997.995992 0.927085 
3989979.959920 0.927476 
3980961.923848 0.927867 
3971943.887776 0.928257 
3962925.851703 0.928648 
3953907.815631 0.929038 
3944889.779559 0.929428 
3935871.743487 0.929818 
3926853.707415 0.930209 
3917835.671343 0.930599 
3908817.635271 0.930989 
3899799.599198 0.931379 
3890781.563126 0.931769 
3881763.527054 0.932158 
3872745.490982 0.932548 
3863727.454910 0.932938 
3854709.418838 0.933327 
3845691.382766 0.933717 
3836673.346693 0.934106 
3827655.310621 0.934496 
3818637.274549 0.934885 
3809619.238477 0.935274 
3800601.202405 0.935663 
3791583.166333 0.936052 
3782565.130261 0.936441 
3773547.094188 0.936830 
3764529.058116 0.937219 
3755511.022044 0.937608 
3746492.985972 0.937997 
3737474.949900 0.938386 
3728456.913828 0.938774 
3719438.877756 0.939163 
3710420.841683 0.939551 
3701402.805611 0.939940 
3692384.769539 0.940328 
3683366.733467 0.940717 
3674348.697395 0.941105 
3665330.661323 0.941493 
3656312.625251 0.941881 
3647294.589178 0.942269 
3638276.553106 0.942657 
3629258.517034 0.943045 
3620240.480962 0.943433 
3611222.444890 0.943821 
3602204.408818 0.944209 
3593186.372745 0.944596 
3584168.336673 0.944984 
3575150.300601 0.945372 
3566132.264529 0.945759 
3557114.228457 0.946147 
3548096.192385 0.946534 
3539078.156313 0.946921 
3530060.120240 0.947309 
3521042.084168 0.947696 
3512024.048096 0.948083 
3503006.012024 0.948470 
3493987.975952 0.948857 
3484969.939880 0.949244 
3475951.903808 0.949631 
3466933.867735 0.950018 
3457915.831663 0.950405 
3448897.795591 0.950792 
3439879.759519 0.951179 
3430861.723447 0.951565 
3421843.687375 0.951952 
3412825.651303 0.952338 
3403807.615230 0.952725 
3394789.579158 0.953111 
3385771.543086 0.953498 
3376753.507014 0.953884 
3367735.470942 0.954271 
3358717.434870 0.954657 
3349699.398798 0.955043 
3340681.362725 0.955429 
3331663.326653 0.955815 
3322645.290581 0.956201 
3313627.254509 0.956587 
3304609.218437 0.956973 
3295591.182365 0.957359 
3286573.146293 0.957745 
3277555.110220 0.958131 
3268537.074148 0.958517 
3259519.038076 0.958902 
3250501.002004 0.959288 
3241482.965932 0.959674 
3232464.929860 0.960059 
3223446.893788 0.960445 
3214428.857715 0.960830 
3205410.821643 0.961216 
3196392.785571 0.961601 
3187374.749499 0.961987 
3178356.713427 0.962372 
3169338.677355 0.962757 
3160320.641283 0.963142 
3151302.605210 0.963527 
3142284.569138 0.963913 
3133266.533066 0.964298 
3124248.496994 0.964683 
3115230.460922 0.965068 
3106212.424850 0.965453 
3097194.388778 0.965837 
3088176.352705 0.966222 
3079158.316633 0.966607 
3070140.280561 0.966992 
3061122.244489 0.967377 
3052104.208417 0.967761 
3043086.172345 0.968146 
3034068.136273 0.968531 
3025050.100200 0.968915 
3016032.064128 0.969300 
3007014.028056 0.969684 
2997995.991984 0.970069 
2988977.955912 0.970453 
2979959.919840 0.970837 
2970941.883768 0.971222 
2961923.847695 0.971606 
2952905.811623 0.971990 
2943887.775551 0.972374 
2934869.739479 0.972759 
2925851.703407 0.973143 
2916833.667335 0.973527 
2907815.631263 0.973911 
2898797.595190 0.974295 
2889779.559118 0.974679 
2880761.523046 0.975063 
2871743.486974 0.975447 
2862725.450902 0.975831 
2853707.414830 0.976214 
2844689.378758 0.976598 
2835671.342685 0.976982 
2826653.306613 0.977366 
2817635.270541 0.977749 
2808617.234469 0.978133 
2799599.198397 0.978517 
2790581.162325 0.978900 
2781563.126253 0.979284 
2772545.090180 0.979667 
2763527.054108 0.980051 
2754509.018036 0.980434 
2745490.981964 0.980818 
2736472.945892 0.981201 
2727454.909820 0.981585 
2718436.873747 0.981968 
2709418.837675 0.982351 
2700400.801603 0.982734 
2691382.765531 0.983118 
2682364.729459 0.983501 
2673346.693387 0.983884 
2664328.657315 0.984267 
2655310.621242 0.984650 
2646292.585170 0.985033 
2637274.549098 0.985416 
2628256.513026 0.985799 
2619238.476954 0.986182 
2610220.440882 0.986565 
2601202.404810 0.986948 
2592184.368737 0.987331 
2583166.332665 0.987714 
2574148.296593 0.988097 
2565130.260521 0.988480 
2556112.224449 0.988862 
2547094.188377 0.989245 
2538076.152305 0.989628 
2529058.116232 0.990011 
2520040.080160 0.990393 
2511022.044088 0.990776 
2502004.008016 0.991159 
2492985.971944 0.991541 
2483967.935872 0.991924 
2474949.899800 0.992306 
2465931.863727 0.992689 
2456913.827655 0.993071 
2447895.791583 0.993454 
2438877.755511 0.993836 
2429859.719439 0.994218 
2420841.683367 0.994601 
2411823.647295 0.994983 
2402805.611222 0.995366 
2393787.575150 0.995748 
2384769.539078 0.996130 
2375751.503006 0.996512 
2366733.466934 0.996895 
2357715.430862 0.997277 
2348697.394790 0.997659 
2339679.358717 0.998041 
2330661.322645 0.998423 
2321643.286573 0.998805 
2312625.250501 0.999188 
2303607.214429 0.999570 
2303607.214429 0.998698 
2303607.214429 0.998698 
2303607.214429 0.997809 
2312625.250501 0.995876 
2321643.286573 0.993953 
2330661.322645 0.992041 
2339679.358717 0.990139 
2348697.394790 0.988247 
2357715.430862 0.986365 
2366733.466934 0.984494 
2375751.503006 0.982633 
2384769.539078 0.980782 
2393787.575150 0.978940 
2402805.611222 0.977109 
2411823.647295 0.975287 
2420841.683367 0.973475 
2429859.719439 0.971673 
2438877.755511 0.969880 
2447895.791583 0.968097 
2456913.827655 0.966323 
2465931.863727 0.964558 
2474949.899800 0.962803 
2483967.935872 0.961057 
2492985.971944 0.959320 
2502004.008016 0.957592 
2511022.044088 0.955873 
2520040.080160 0.954164 
2529058.116232 0.952463 
2538076.152305 0.950770 
2547094.188377 0.949087 
2556112.224449 0.947412 
2565130.260521 0.945746 
2574148.296593 0.944089 
2583166.332665 0.942440 
2592184.368737 0.940799 
2601202.404810 0.939167 
2610220.440882 0.937543 
2619238.476954 0.935928 
2628256.513026 0.934320 
2637274.549098 0.932721 
2646292.585170 0.931130 
2655310.621242 0.929547 
2664328.657315 0.927972 
2673346.693387 0.926405 
2682364.729459 0.924846 
2691382.765531 0.923294 
2700400.801603 0.921751 
2709418.837675 0.920215 
2718436.873747 0.918687 
2727454.909820 0.917166 
2736472.945892 0.915653 
2745490.981964 0.914147 
2754509.018036 0.912649 
2763527.054108 0.911158 
2772545.090180 0.909675 
2781563.126253 0.908199 
2790581.162325 0.906730 
2799599.198397 0.905268 
2808617.234469 0.903814 
2817635.270541 0.902367 
2826653.306613 0.900926 
2835671.342685 0.899493 
2844689.378758 0.898067 
2853707.414830 0.896647 
2862725.450902 0.895235 
2871743.486974 0.893829 
2880761.523046 0.892430 
2889779.559118 0.891038 
2898797.595190 0.889653 
2907815.631263 0.888274 
2916833.667335 0.886902 
2925851.703407 0.885536 
2934869.739479 0.884177 
2943887.775551 0.882825 
2952905.811623 0.881478 
2961923.847695 0.880139 
2970941.883768 0.878805 
2979959.919840 0.877478 
2988977.955912 0.876158 
2997995.991984 0.874843 
3007014.028056 0.873535 
3016032.064128 0.872233 
3025050.100200 0.870937 
3034068.136273 0.869647 
3043086.172345 0.868363 
3052104.208417 0.867085 
3061122.244489 0.865813 
3070140.280561 0.864547 
3079158.316633 0.863287 
3088176.352705 0.862033 
3097194.388778 0.860784 
3106212.424850 0.859542 
3115230.460922 0.858305 
3124248.496994 0.857074 
3133266.533066 0.855848 
3142284.569138 0.854628 
3151302.605210 0.853414 
3160320.641283 0.852206 
3169338.677355 0.851003 
3178356.713427 0.849805 
3187374.749499 0.848613 
3196392.785571 0.847426 
3205410.821643 0.846245 
3214428.857715 0.845069 
3223446.893788 0.843899 
3232464.929860 0.842734 
3241482.965932 0.841574 
3250501.002004 0.840419 
3259519.038076 0.839270 
3268537.074148 0.838126 
3277555.110220 0.836986 
3286573.146293 0.835853 
3295591.182365 0.834724 
3304609.218437 0.833600 
3313627.254509 0.832481 
3322645.290581 0.831368 
3331663.326653 0.830259 
3340681.362725 0.829155 
3349699.398798 0.828056 
3358717.434870 0.826962 
3367735.470942 0.825873 
3376753.507014 0.824789 
3385771.543086 0.823709 
3394789.579158 0.822635 
3403807.615230 0.821565 
3412825.651303 0.820500 
3421843.687375 0.819439 
3430861.723447 0.818383 
3439879.759519 0.817332 
3448897.795591 0.816286 
3457915.831663 0.815244 
3466933.867735 0.814207 
3475951.903808 0.813174 
3484969.939880 0.812145 
3493987.975952 0.811122 
3503006.012024 0.810102 
3512024.048096 0.809088 
3521042.084168 0.808077 
3530060.120240 0.807071 
3539078.156313 0.806069 
3548096.192385 0.805072 
3557114.228457 0.804079 
3566132.264529 0.803090 
3575150.300601 0.802106 
3584168.336673 0.801126 
3593186.372745 0.800150 
3602204.408818 0.799178 
3611222.444890 0.798210 
3620240.480962 0.797247 
3629258.517034 0.796288 
3638276.553106 0.795333 
3647294.589178 0.794381 
3656312.625251 0.793434 
3665330.661323 0.792492 
3674348.697395 0.791553 
3683366.733467 0.790618 
3692384.769539 0.789687 
3701402.805611 0.788760 
3710420.841683 0.787837 
3719438.877756 0.786918 
3728456.913828 0.786003 
3737474.949900 0.785091 
3746492.985972 0.784184 
3755511.022044 0.783280 
3764529.058116 0.782381 
3773547.094188 0.781485 
3782565.130261 0.780592 
3791583.166333 0.779704 
3800601.202405 0.778819 
3809619.238477 0.777938 
3818637.274549 0.777061 
3827655.310621 0.776188 
3836673.346693 0.775318 
3845691.382766 0.774451 
3854709.418838 0.773589 
3863727.454910 0.772730 
3872745.490982 0.771874 
3881763.527054 0.771022 
3890781.563126 0.770174 
3899799.599198 0.769329 
3908817.635271 0.768488 
3917835.671343 0.767650 
3926853.707415 0.766816 
3935871.743487 0.765985 
3944889.779559 0.765158 
3953907.815631 0.764334 
3962925.851703 0.763514 
3971943.887776 0.762697 
3980961.923848 0.761883 
3989979.959920 0.761073 
3998997.995992 0.760266 
4008016.032064 0.759462 
4017034.068136 0.758662 
4026052.104208 0.757865 
4035070.140281 0.757071 
4044088.176353 0.756280 
4053106.212425 0.755493 
4062124.248497 0.754709 
4071142.284569 0.753928 
4080160.320641 0.753151 
4089178.356713 0.752377 
4098196.392786 0.751605 
4107214.428858 0.750837 
4116232.464930 0.750072 
4125250.501002 0.749311 
4134268.537074 0.748552 
4143286.573146 0.747797 
4152304.609218 0.747044 
4161322.645291 0.746295 
4170340.681363 0.745548 
4179358.717435 0.744805 
4188376.753507 0.744065 
4197394.789579 0.743328 
4206412.825651 0.742593 
4215430.861723 0.741862 
4224448.897796 0.741134 
4233466.933868 0.740409 
4242484.969940 0.739686 
4251503.006012 0.738967 
4260521.042084 0.738250 
4269539.078156 0.737537 
4278557.114228 0.736826 
4287575.150301 0.736118 
4296593.186373 0.735413 
4305611.222445 0.734711 
4314629.258517 0.734012 
4323647.294589 0.733315 
4332665.330661 0.732622 
4341683.366733 0.731931 
4350701.402806 0.731243 
4359719.438878 0.730557 
4368737.474950 0.729875 
4377755.511022 0.729195 
4386773.547094 0.728518 
4395791.583166 0.727844 
4404809.619238 0.727172 
4413827.655311 0.726503 
4422845.691383 0.725837 
4431863.727455 0.725174 
4440881.763527 0.724513 
4449899.799599 0.723855 
4458917.835671 0.723199 
4467935.871743 0.722546 
4476953.907816 0.721896 
4485971.943888 0.721248 
4494989.979960 0.720603 
4504008.016032 0.719961 
4513026.052104 0.719321 
4522044.088176 0.718684 
4531062.124248 0.718049 
4540080.160321 0.717417 
4549098.196393 0.716787 
4558116.232465 0.716160 
4567134.268537 0.715535 
4576152.304609 0.714913 
4585170.340681 0.714293 
4594188.376754 0.713676 
4603206.412826 0.713061 
4612224.448898 0.712449 
4621242.484970 0.711839 
4630260.521042 0.711232 
4639278.557114 0.710627 
4648296.593186 0.710025 
4657314.629259 0.709425 
4666332.665331 0.708827 
4675350.701403 0.708232 
4684368.737475 0.707639 
4693386.773547 0.707048 
4702404.809619 0.706460 
4711422.845691 0.705874 
4720440.881764 0.705291 
4729458.917836 0.704710 
4738476.953908 0.704131 
4747494.989980 0.703554 
4756513.026052 0.702980 
4765531.062124 0.702408 
4774549.098196 0.701839 
4783567.134269 0.701271 
4792585.170341 0.700706 
4801603.206413 0.700143 
4810621.242485 0.699583 
4819639.278557 0.699025 
4828657.314629 0.698469 
4837675.350701 0.697915 
4846693.386774 0.697363 
4855711.422846 0.696814 
4864729.458918 0.696267 
4873747.494990 0.695722 
4882765.531062 0.695179 
4891783.567134 0.694638 
4900801.603206 0.694100 
4909819.639279 0.693563 
4918837.675351 0.693029 
4927855.711423 0.692497 
4936873.747495 0.691967 
4945891.783567 0.691439 
4954909.819639 0.690914 
4963927.855711 0.690390 
4972945.891784 0.689869 
4981963.927856 0.689350 
4990981.963928 0.688832 
5000000.000000 0.688317 
5000000.000000 0.688317 
5050100.200401 0.685493 
5100200.400802 0.682731 
5150300.601202 0.680031 
5200400.801603 0.677391 
5250501.002004 0.674810 
5300601.202405 0.672288 
5350701.402806 0.669822 
5400801.603206 0.667413 
5450901.803607 0.665059 
5501002.004008 0.662759 
5551102.204409 0.660512 
5601202.404810 0.658318 
5651302.605210 0.656175 
5701402.805611 0.654083 
5751503.006012 0.652042 
5801603.206413 0.650049 
5851703.406814 0.648106 
5901803.607214 0.646210 
5951903.807615 0.644363 
6002004.008016 0.642562 
6052104.208417 0.640807 
6102204.408818 0.639098 
6152304.609218 0.637435 
6202404.809619 0.635817 
6252505.010020 0.634243 
6302605.210421 0.632713 
6352705.410822 0.631228 
6402805.611222 0.629785 
6452905.811623 0.628386 
6503006.012024 0.627030 
6553106.212425 0.625717 
6603206.412826 0.624446 
6653306.613226 0.623218 
6703406.813627 0.622032 
6753507.014028 0.620889 
6803607.214429 0.619788 
6853707.414830 0.618729 
6903807.615230 0.617713 
6953907.815631 0.616739 
7004008.016032 0.615808 
7054108.216433 0.614920 
7104208.416834 0.614075 
7154308.617234 0.613274 
7204408.817635 0.612517 
7254509.018036 0.611804 
7304609.218437 0.611137 
7354709.418838 0.610515 
7404809.619238 0.609941 
7454909.819639 0.609413 
7505010.020040 0.608934 
7555110.220441 0.608505 
7605210.420842 0.608126 
7655310.621242 0.607800 
7705410.821643 0.607528 
7755511.022044 0.607312 
7805611.222445 0.607154 
7855711.422846 0.607056 
7905811.623246 0.607022 
7955911.823647 0.607054 
8006012.024048 0.607156 
8056112.224449 0.607333 
8106212.424850 0.607589 
8156312.625251 0.607931 
8206412.825651 0.608364 
8256513.026052 0.608899 
8306613.226453 0.609544 
8356713.426854 0.610313 
8406813.627255 0.611221 
8456913.827655 0.612288 
8507014.028056 0.613542 
8557114.228457 0.615018 
8607214.428858 0.616768 
8657314.629259 0.618871 
8707414.829659 0.621456 
8757515.030060 0.624763 
8807615.230461 0.629367 
8857715.430862 0.637940 
8857715.430862 0.646031 


==> data/VLE_Nitrogen_Hexane_488.4K_vdW_kij_0.09.dat <==
       p       z
10200400.801603 0.614988 
10200400.801603 0.621273 
10170340.681363 0.628687 
10140280.561122 0.633735 
10110220.440882 0.637912 
10080160.320641 0.641594 
10050100.200401 0.644946 
10020040.080160 0.648057 
9989979.959920 0.650982 
9959919.839679 0.653759 
9929859.719439 0.656413 
9899799.599198 0.658963 
9869739.478958 0.661425 
9839679.358717 0.663810 
9809619.238477 0.666127 
9779559.118236 0.668383 
9749498.997996 0.670586 
9719438.877756 0.672739 
9689378.757515 0.674848 
9659318.637275 0.676917 
9629258.517034 0.678948 
9599198.396794 0.680945 
9569138.276553 0.682910 
9539078.156313 0.684845 
9509018.036072 0.686753 
9478957.915832 0.688635 
9448897.795591 0.690492 
9418837.675351 0.692327 
9388777.555110 0.694141 
9358717.434870 0.695934 
9328657.314629 0.697708 
9298597.194389 0.699464 
9268537.074148 0.701203 
9238476.953908 0.702925 
9208416.833667 0.704631 
9178356.713427 0.706323 
9148296.593186 0.708000 
9118236.472946 0.709664 
9088176.352705 0.711315 
9058116.232465 0.712953 
9028056.112224 0.714580 
8997995.991984 0.716195 
8967935.871743 0.717798 
8937875.751503 0.719392 
8907815.631263 0.720975 
8877755.511022 0.722548 
8847695.390782 0.724111 
8817635.270541 0.725666 
8787575.150301 0.727211 
8757515.030060 0.728748 
8727454.909820 0.730277 
8697394.789579 0.731797 
8667334.669339 0.733310 
8637274.549098 0.734816 
8607214.428858 0.736314 
8577154.308617 0.737805 
8547094.188377 0.739289 
8517034.068136 0.740767 
8486973.947896 0.742238 
8456913.827655 0.743703 
8426853.707415 0.745161 
8396793.587174 0.746614 
8366733.466934 0.748061 
8336673.346693 0.749503 
8306613.226453 0.750939 
8276553.106212 0.752370 
8246492.985972 0.753795 
8216432.865731 0.755216 
8186372.745491 0.756632 
8156312.625251 0.758042 
8126252.505010 0.759449 
8096192.384770 0.760850 
8066132.264529 0.762248 
8036072.144289 0.763641 
8006012.024048 0.765029 
7975951.903808 0.766414 
7945891.783567 0.767794 
7915831.663327 0.769171 
7885771.543086 0.770544 
7855711.422846 0.771913 
7825651.302605 0.773278 
7795591.182365 0.774640 
7765531.062124 0.775998 
7735470.941884 0.777353 
7705410.821643 0.778704 
7675350.701403 0.780053 
7645290.581162 0.781398 
7615230.460922 0.782739 
7585170.340681 0.784078 
7555110.220441 0.785414 
7525050.100200 0.786747 
7494989.979960 0.788077 
7464929.859719 0.789404 
7434869.739479 0.790728 
7404809.619238 0.792050 
7374749.498998 0.793368 
7344689.378758 0.794685 
7314629.258517 0.795999 
7284569.138277 0.797310 
7254509.018036 0.798619 
7224448.897796 0.799925 
7194388.777555 0.801229 
7164328.657315 0.802531 
7134268.537074 0.803830 
7104208.416834 0.805128 
7074148.296593 0.806423 
7044088.176353 0.807716 
7014028.056112 0.809006 
6983967.935872 0.810295 
6953907.815631 0.811582 
6923847.695391 0.812867 
6893787.575150 0.814150 
6863727.454910 0.815431 
6833667.334669 0.816710 
6803607.214429 0.817987 
6773547.094188 0.819262 
6743486.973948 0.820536 
6713426.853707 0.821808 
6683366.733467 0.823078 
6653306.613226 0.824346 
6623246.492986 0.825613 
6593186.372745 0.826879 
6563126.252505 0.828142 
6533066.132265 0.829404 
6503006.012024 0.830665 
6472945.891784 0.831924 
6442885.771543 0.833182 
6412825.651303 0.834438 
6382765.531062 0.835693 
6352705.410822 0.836946 
6322645.290581 0.838198 
6292585.170341 0.839449 
6262525.050100 0.840698 
6232464.929860 0.841946 
6202404.809619 0.843193 
6172344.689379 0.844438 
6142284.569138 0.845683 
6112224.448898 0.846926 
6082164.328657 0.848168 
6052104.208417 0.849408 
6022044.088176 0.850648 
5991983.967936 0.851886 
5961923.847695 0.853124 
5931863.727455 0.854360 
5901803.607214 0.855595 
5871743.486974 0.856829 
5841683.366733 0.858063 
5811623.246493 0.859295 
5781563.126253 0.860526 
5751503.006012 0.861756 
5721442.885772 0.862985 
5691382.765531 0.864214 
5661322.645291 0.865441 
5631262.525050 0.866667 
5601202.404810 0.867893 
5571142.284569 0.869118 
5541082.164329 0.870342 
5511022.044088 0.871565 
5480961.923848 0.872787 
5450901.803607 0.874008 
5420841.683367 0.875229 
5390781.563126 0.876449 
5360721.442886 0.877668 
5330661.322645 0.878886 
5300601.202405 0.880104 
5270541.082164 0.881321 
5240480.961924 0.882537 
5210420.841683 0.883752 
5180360.721443 0.884967 
5150300.601202 0.886181 
5120240.480962 0.887395 
5090180.360721 0.888608 
5060120.240481 0.889820 
5030060.120240 0.891031 
5000000.000000 0.892242 
5000000.000000 0.892242 
4991983.967936 0.892565 
4983967.935872 0.892888 
4975951.903808 0.893211 
4967935.871743 0.893534 
4959919.839679 0.893856 
4951903.807615 0.894179 
4943887.775551 0.894501 
4935871.743487 0.894824 
4927855.711423 0.895147 
4919839.679359 0.895469 
4911823.647295 0.895791 
4903807.615230 0.896114 
4895791.583166 0.896436 
4887775.551102 0.896758 
4879759.519038 0.897081 
4871743.486974 0.897403 
4863727.454910 0.897725 
4855711.422846 0.898047 
4847695.390782 0.898369 
4839679.358717 0.898692 
4831663.326653 0.899014 
4823647.294589 0.899336 
4815631.262525 0.899658 
4807615.230461 0.899980 
4799599.198397 0.900301 
4791583.166333 0.900623 
4783567.134269 0.900945 
4775551.102204 0.901267 
4767535.070140 0.901589 
4759519.038076 0.901910 
4751503.006012 0.902232 
4743486.973948 0.902554 
4735470.941884 0.902875 
4727454.909820 0.903197 
4719438.877756 0.903518 
4711422.845691 0.903840 
4703406.813627 0.904161 
4695390.781563 0.904483 
4687374.749499 0.904804 
4679358.717435 0.905126 
4671342.685371 0.905447 
4663326.653307 0.905768 
4655310.621242 0.906090 
4647294.589178 0.906411 
4639278.557114 0.906732 
4631262.525050 0.907053 
4623246.492986 0.907374 
4615230.460922 0.907695 
4607214.428858 0.908017 
4599198.396794 0.908338 
4591182.364729 0.908659 
4583166.332665 0.908980 
4575150.300601 0.909301 
4567134.268537 0.909621 
4559118.236473 0.909942 
4551102.204409 0.910263 
4543086.172345 0.910584 
4535070.140281 0.910905 
4527054.108216 0.911226 
4519038.076152 0.911546 
4511022.044088 0.911867 
4503006.012024 0.912188 
4494989.979960 0.912508 
4486973.947896 0.912829 
4478957.915832 0.913150 
4470941.883768 0.913470 
4462925.851703 0.913791 
4454909.819639 0.914111 
4446893.787575 0.914432 
4438877.755511 0.914752 
4430861.723447 0.915073 
4422845.691383 0.915393 
4414829.659319 0.915713 
4406813.627255 0.916034 
4398797.595190 0.916354 
4390781.563126 0.916674 
4382765.531062 0.916995 
4374749.498998 0.917315 
4366733.466934 0.917635 
4358717.434870 0.917955 
4350701.402806 0.918275 
4342685.370741 0.918596 
4334669.338677 0.918916 
4326653.306613 0.919236 
4318637.274549 0.919556 
4310621.242485 0.919876 
4302605.210421 0.920196 
4294589.178357 0.920516 
4286573.146293 0.920836 
4278557.114228 0.921156 
4270541.082164 0.921476 
4262525.050100 0.921796 
4254509.018036 0.922115 
4246492.985972 0.922435 
4238476.953908 0.922755 
4230460.921844 0.923075 
4222444.889780 0.923395 
4214428.857715 0.923714 
4206412.825651 0.924034 
4198396.793587 0.924354 
4190380.761523 0.924674 
4182364.729459 0.924993 
4174348.697395 0.925313 
4166332.665331 0.925632 
4158316.633267 0.925952 
4150300.601202 0.926272 
4142284.569138 0.926591 
4134268.537074 0.926911 
4126252.505010 0.927230 
4118236.472946 0.927550 
4110220.440882 0.927869 
4102204.408818 0.928189 
4094188.376754 0.928508 
4086172.344689 0.928827 
4078156.312625 0.929147 
4070140.280561 0.929466 
4062124.248497 0.929785 
4054108.216433 0.930105 
4046092.184369 0.930424 
4038076.152305 0.930743 
4030060.120240 0.931063 
4022044.088176 0.931382 
4014028.056112 0.931701 
4006012.024048 0.932020 
3997995.991984 0.932339 
3989979.959920 0.932659 
3981963.927856 0.932978 
3973947.895792 0.933297 
3965931.863727 0.933616 
3957915.831663 0.933935 
3949899.799599 0.934254 
3941883.767535 0.934573 
3933867.735471 0.934892 
3925851.703407 0.935211 
3917835.671343 0.935530 
3909819.639279 0.935849 
3901803.607214 0.936168 
3893787.575150 0.936487 
3885771.543086 0.936806 
3877755.511022 0.937125 
3869739.478958 0.937444 
3861723.446894 0.937763 
3853707.414830 0.938082 
3845691.382766 0.938401 
3837675.350701 0.938719 
3829659.318637 0.939038 
3821643.286573 0.939357 
3813627.254509 0.939676 
3805611.222445 0.939995 
3797595.190381 0.940313 
3789579.158317 0.940632 
3781563.126253 0.940951 
3773547.094188 0.941270 
3765531.062124 0.941588 
3757515.030060 0.941907 
3749498.997996 0.942226 
3741482.965932 0.942544 
3733466.933868 0.942863 
3725450.901804 0.943182 
3717434.869739 0.943500 
3709418.837675 0.943819 
3701402.805611 0.944138 
3693386.773547 0.944456 
3685370.741483 0.944775 
3677354.709419 0.945093 
3669338.677355 0.945412 
3661322.645291 0.945730 
3653306.613226 0.946049 
3645290.581162 0.946367 
3637274.549098 0.946686 
3629258.517034 0.947004 
3621242.484970 0.947323 
3613226.452906 0.947641 
3605210.420842 0.947960 
3597194.388778 0.948278 
3589178.356713 0.948597 
3581162.324649 0.948915 
3573146.292585 0.949233 
3565130.260521 0.949552 
3557114.228457 0.949870 
3549098.196393 0.950188 
3541082.164329 0.950507 
3533066.132265 0.950825 
3525050.100200 0.951143 
3517034.068136 0.951462 
3509018.036072 0.951780 
3501002.004008 0.952098 
3492985.971944 0.952417 
3484969.939880 0.952735 
3476953.907816 0.953053 
3468937.875752 0.953372 
3460921.843687 0.953690 
3452905.811623 0.954008 
3444889.779559 0.954326 
3436873.747495 0.954644 
3428857.715431 0.954963 
3420841.683367 0.955281 
3412825.651303 0.955599 
3404809.619238 0.955917 
3396793.587174 0.956235 
3388777.555110 0.956554 
3380761.523046 0.956872 
3372745.490982 0.957190 
3364729.458918 0.957508 
3356713.426854 0.957826 
3348697.394790 0.958144 
3340681.362725 0.958463 
3332665.330661 0.958781 
3324649.298597 0.959099 
3316633.266533 0.959417 
3308617.234469 0.959735 
3300601.202405 0.960053 
3292585.170341 0.960371 
3284569.138277 0.960689 
3276553.106212 0.961007 
3268537.074148 0.961325 
3260521.042084 0.961643 
3252505.010020 0.961961 
3244488.977956 0.962280 
3236472.945892 0.962598 
3228456.913828 0.962916 
3220440.881764 0.963234 
3212424.849699 0.963552 
3204408.817635 0.963870 
3196392.785571 0.964188 
3188376.753507 0.964506 
3180360.721443 0.964824 
3172344.689379 0.965142 
3164328.657315 0.965460 
3156312.625251 0.965778 
3148296.593186 0.966096 
3140280.561122 0.966414 
3132264.529058 0.966732 
3124248.496994 0.967049 
3116232.464930 0.967367 
3108216.432866 0.967685 
3100200.400802 0.968003 
3092184.368737 0.968321 
3084168.336673 0.968639 
3076152.304609 0.968957 
3068136.272545 0.969275 
3060120.240481 0.969593 
3052104.208417 0.969911 
3044088.176353 0.970229 
3036072.144289 0.970547 
3028056.112224 0.970865 
3020040.080160 0.971183 
3012024.048096 0.971501 
3004008.016032 0.971818 
2995991.983968 0.972136 
2987975.951904 0.972454 
2979959.919840 0.972772 
2971943.887776 0.973090 
2963927.855711 0.973408 
2955911.823647 0.973726 
2947895.791583 0.974044 
2939879.759519 0.974362 
2931863.727455 0.974680 
2923847.695391 0.974997 
2915831.663327 0.975315 
2907815.631263 0.975633 
2899799.599198 0.975951 
2891783.567134 0.976269 
2883767.535070 0.976587 
2875751.503006 0.976905 
2867735.470942 0.977223 
2859719.438878 0.977541 
2851703.406814 0.977858 
2843687.374749 0.978176 
2835671.342685 0.978494 
2827655.310621 0.978812 
2819639.278557 0.979130 
2811623.246493 0.979448 
2803607.214429 0.979766 
2795591.182365 0.980084 
2787575.150301 0.980401 
2779559.118236 0.980719 
2771543.086172 0.981037 
2763527.054108 0.981355 
2755511.022044 0.981673 
2747494.989980 0.981991 
2739478.957916 0.982309 
2731462.925852 0.982627 
2723446.893788 0.982944 
2715430.861723 0.983262 
2707414.829659 0.983580 
2699398.797595 0.983898 
2691382.765531 0.984216 
2683366.733467 0.984534 
2675350.701403 0.984852 
2667334.669339 0.985170 
2659318.637275 0.985487 
2651302.605210 0.985805 
2643286.573146 0.986123 
2635270.541082 0.986441 
2627254.509018 0.986759 
2619238.476954 0.987077 
2611222.444890 0.987395 
2603206.412826 0.987713 
2595190.380762 0.988031 
2587174.348697 0.988349 
2579158.316633 0.988666 
2571142.284569 0.988984 
2563126.252505 0.989302 
2555110.220441 0.989620 
2547094.188377 0.989938 
2539078.156313 0.990256 
2531062.124248 0.990574 
2523046.092184 0.990892 
2515030.060120 0.991210 
2507014.028056 0.991528 
2498997.995992 0.991846 
2490981.963928 0.992164 
2482965.931864 0.992482 
2474949.899800 0.992800 
2466933.867735 0.993118 
2458917.835671 0.993436 
2450901.803607 0.993753 
2442885.771543 0.994071 
2434869.739479 0.994389 
2426853.707415 0.994707 
2418837.675351 0.995025 
2410821.643287 0.995343 
2402805.611222 0.995661 
2394789.579158 0.995979 
2386773.547094 0.996297 
2378757.515030 0.996615 
2370741.482966 0.996933 
2362725.450902 0.997251 
2354709.418838 0.997569 
2346693.386774 0.997887 
2338677.354709 0.998205 
2330661.322645 0.998523 
2322645.290581 0.998842 
2314629.258517 0.999160 
2306613.226453 0.999478 
2306613.226453 0.999349 
2306613.226453 0.999349 
2306613.226453 0.997198 
2314629.258517 0.995503 
2322645.290581 0.993815 
2330661.322645 0.992136 
2338677.354709 0.990464 
2346693.386774 0.988800 
2354709.418838 0.987143 
2362725.450902 0.985494 
2370741.482966 0.983853 
2378757.515030 0.982219 
2386773.547094 0.980593 
2394789.579158 0.978974 
2402805.611222 0.977362 
2410821.643287 0.975758 
2418837.675351 0.974161 
2426853.707415 0.972571 
2434869.739479 0.970989 
2442885.771543 0.969414 
2450901.803607 0.967845 
2458917.835671 0.966284 
2466933.867735 0.964730 
2474949.899800 0.963183 
2482965.931864 0.961643 
2490981.963928 0.960109 
2498997.995992 0.958583 
2507014.028056 0.957063 
2515030.060120 0.955550 
2523046.092184 0.954044 
2531062.124248 0.952544 
2539078.156313 0.951051 
2547094.188377 0.949564 
2555110.220441 0.948085 
2563126.252505 0.946611 
2571142.284569 0.945144 
2579158.316633 0.943684 
2587174.348697 0.942230 
2595190.380762 0.940782 
2603206.412826 0.939340 
2611222.444890 0.937905 
2619238.476954 0.936476 
2627254.509018 0.935053 
2635270.541082 0.933637 
2643286.573146 0.932226 
2651302.605210 0.930822 
2659318.637275 0.929423 
2667334.669339 0.928031 
2675350.701403 0.926644 
2683366.733467 0.925264 
2691382.765531 0.923889 
2699398.797595 0.922520 
2707414.829659 0.921157 
2715430.861723 0.919800 
2723446.893788 0.918449 
2731462.925852 0.917103 
2739478.957916 0.915763 
2747494.989980 0.914429 
2755511.022044 0.913100 
2763527.054108 0.911777 
2771543.086172 0.910459 
2779559.118236 0.909147 
2787575.150301 0.907841 
2795591.182365 0.906540 
2803607.214429 0.905244 
2811623.246493 0.903954 
2819639.278557 0.902669 
2827655.310621 0.901389 
2835671.342685 0.900115 
2843687.374749 0.898846 
2851703.406814 0.897582 
2859719.438878 0.896324 
2867735.470942 0.895070 
2875751.503006 0.893822 
2883767.535070 0.892579 
2891783.567134 0.891341 
2899799.599198 0.890108 
2907815.631263 0.888880 
2915831.663327 0.887657 
2923847.695391 0.886439 
2931863.727455 0.885226 
2939879.759519 0.884018 
2947895.791583 0.882815 
2955911.823647 0.881617 
2963927.855711 0.880424 
2971943.887776 0.879235 
2979959.919840 0.878051 
2987975.951904 0.876872 
2995991.983968 0.875698 
3004008.016032 0.874528 
3012024.048096 0.873363 
3020040.080160 0.872203 
3028056.112224 0.871047 
3036072.144289 0.869896 
3044088.176353 0.868750 
3052104.208417 0.867608 
3060120.240481 0.866471 
3068136.272545 0.865338 
3076152.304609 0.864209 
3084168.336673 0.863085 
3092184.368737 0.861966 
3100200.400802 0.860851 
3108216.432866 0.859740 
3116232.464930 0.858634 
3124248.496994 0.857532 
3132264.529058 0.856434 
3140280.561122 0.855341 
3148296.593186 0.854252 
3156312.625251 0.853167 
3164328.657315 0.852086 
3172344.689379 0.851010 
3180360.721443 0.849938 
3188376.753507 0.848870 
3196392.785571 0.847806 
3204408.817635 0.846746 
3212424.849699 0.845690 
3220440.881764 0.844638 
3228456.913828 0.843591 
3236472.945892 0.842547 
3244488.977956 0.841508 
3252505.010020 0.840472 
3260521.042084 0.839440 
3268537.074148 0.838413 
3276553.106212 0.837389 
3284569.138277 0.836369 
3292585.170341 0.835353 
3300601.202405 0.834341 
3308617.234469 0.833333 
3316633.266533 0.832328 
3324649.298597 0.831328 
3332665.330661 0.830331 
3340681.362725 0.829338 
3348697.394790 0.828348 
3356713.426854 0.827363 
3364729.458918 0.826381 
3372745.490982 0.825403 
3380761.523046 0.824428 
3388777.555110 0.823457 
3396793.587174 0.822490 
3404809.619238 0.821527 
3412825.651303 0.820567 
3420841.683367 0.819610 
3428857.715431 0.818657 
3436873.747495 0.817708 
3444889.779559 0.816762 
3452905.811623 0.815820 
3460921.843687 0.814881 
3468937.875752 0.813946 
3476953.907816 0.813014 
3484969.939880 0.812085 
3492985.971944 0.811161 
3501002.004008 0.810239 
3509018.036072 0.809321 
3517034.068136 0.808406 
3525050.100200 0.807494 
3533066.132265 0.806586 
3541082.164329 0.805682 
3549098.196393 0.804780 
3557114.228457 0.803882 
3565130.260521 0.802987 
3573146.292585 0.802095 
3581162.324649 0.801207 
3589178.356713 0.800322 
3597194.388778 0.799440 
3605210.420842 0.798561 
3613226.452906 0.797686 
3621242.484970 0.796813 
3629258.517034 0.795944 
3637274.549098 0.795078 
3645290.581162 0.794215 
3653306.613226 0.793355 
3661322.645291 0.792498 
3669338.677355 0.791645 
3677354.709419 0.790794 
3685370.741483 0.789946 
3693386.773547 0.789102 
3701402.805611 0.788260 
3709418.837675 0.787422 
3717434.869739 0.786586 
3725450.901804 0.785754 
3733466.933868 0.784924 
3741482.965932 0.784098 
3749498.997996 0.783274 
3757515.030060 0.782453 
3765531.062124 0.781635 
3773547.094188 0.780821 
3781563.126253 0.780008 
3789579.158317 0.779199 
3797595.190381 0.778393 
3805611.222445 0.777590 
3813627.254509 0.776789 
3821643.286573 0.775991 
3829659.318637 0.775196 
3837675.350701 0.774404 
3845691.382766 0.773614 
3853707.414830 0.772828 
3861723.446894 0.772044 
3869739.478958 0.771263 
3877755.511022 0.770484 
3885771.543086 0.769709 
3893787.575150 0.768936 
3901803.607214 0.768165 
3909819.639279 0.767398 
3917835.671343 0.766633 
3925851.703407 0.765871 
3933867.735471 0.765111 
3941883.767535 0.764354 
3949899.799599 0.763600 
3957915.831663 0.762848 
3965931.863727 0.762099 
3973947.895792 0.761352 
3981963.927856 0.760608 
3989979.959920 0.759867 
3997995.991984 0.759128 
4006012.024048 0.758391 
4014028.056112 0.757658 
4022044.088176 0.756926 
4030060.120240 0.756198 
4038076.152305 0.755471 
4046092.184369 0.754748 
4054108.216433 0.754026 
4062124.248497 0.753308 
4070140.280561 0.752591 
4078156.312625 0.751877 
4086172.344689 0.751166 
4094188.376754 0.750457 
4102204.408818 0.749750 
4110220.440882 0.749046 
4118236.472946 0.748344 
4126252.505010 0.747645 
4134268.537074 0.746948 
4142284.569138 0.746253 
4150300.601202 0.745560 
4158316.633267 0.744870 
4166332.665331 0.744183 
4174348.697395 0.743497 
4182364.729459 0.742814 
4190380.761523 0.742134 
4198396.793587 0.741455 
4206412.825651 0.740779 
4214428.857715 0.740105 
4222444.889780 0.739434 
4230460.921844 0.738764 
4238476.953908 0.738097 
4246492.985972 0.737432 
4254509.018036 0.736770 
4262525.050100 0.736109 
4270541.082164 0.735451 
4278557.114228 0.734795 
4286573.146293 0.734142 
4294589.178357 0.733490 
4302605.210421 0.732840 
4310621.242485 0.732193 
4318637.274549 0.731548 
4326653.306613 0.730905 
4334669.338677 0.730264 
4342685.370741 0.729626 
4350701.402806 0.728989 
4358717.434870 0.728355 
4366733.466934 0.727722 
4374749.498998 0.727092 
4382765.531062 0.726464 
4390781.563126 0.725838 
4398797.595190 0.725214 
4406813.627255 0.724592 
4414829.659319 0.723972 
4422845.691383 0.723354 
4430861.723447 0.722739 
4438877.755511 0.722125 
4446893.787575 0.721513 
4454909.819639 0.720903 
4462925.851703 0.720296 
4470941.883768 0.719690 
4478957.915832 0.719086 
4486973.947896 0.718485 
4494989.979960 0.717885 
4503006.012024 0.717287 
4511022.044088 0.716691 
4519038.076152 0.716097 
4527054.108216 0.715505 
4535070.140281 0.714915 
4543086.172345 0.714327 
4551102.204409 0.713741 
4559118.236473 0.713157 
4567134.268537 0.712575 
4575150.300601 0.711994 
4583166.332665 0.711416 
4591182.364729 0.710839 
4599198.396794 0.710265 
4607214.428858 0.709692 
4615230.460922 0.709121 
4623246.492986 0.708552 
4631262.525050 0.707984 
4639278.557114 0.707419 
4647294.589178 0.706855 
4655310.621242 0.706293 
4663326.653307 0.705734 
4671342.685371 0.705175 
4679358.717435 0.704619 
4687374.749499 0.704065 
4695390.781563 0.703512 
4703406.813627 0.702961 
4711422.845691 0.702412 
4719438.877756 0.701864 
4727454.909820 0.701319 
4735470.941884 0.700775 
4743486.973948 0.700233 
4751503.006012 0.699692 
4759519.038076 0.699154 
4767535.070140 0.698617 
4775551.102204 0.698082 
4783567.134269 0.697549 
4791583.166333 0.697017 
4799599.198397 0.696487 
4807615.230461 0.695959 
4815631.262525 0.695432 
4823647.294589 0.694907 
4831663.326653 0.694384 
4839679.358717 0.693862 
4847695.390782 0.693343 
4855711.422846 0.692825 
4863727.454910 0.692308 
4871743.486974 0.691793 
4879759.519038 0.691280 
4887775.551102 0.690768 
4895791.583166 0.690259 
4903807.615230 0.689750 
4911823.647295 0.689244 
4919839.679359 0.688739 
4927855.711423 0.688235 
4935871.743487 0.687733 
4943887.775551 0.687233 
4951903.807615 0.686735 
4959919.839679 0.686238 
4967935.871743 0.685742 
4975951.903808 0.685249 
4983967.935872 0.684756 
4991983.967936 0.684266 
5000000.000000 0.683777 
5000000.000000 0.683777 
5030060.120240 0.681956 
5060120.240481 0.680158 
5090180.360721 0.678380 
5120240.480962 0.676624 
5150300.601202 0.674889 
5180360.721443 0.673175 
5210420.841683 0.671480 
5240480.961924 0.669806 
5270541.082164 0.668152 
5300601.202405 0.666517 
5330661.322645 0.664902 
5360721.442886 0.663305 
5390781.563126 0.661728 
5420841.683367 0.660170 
5450901.803607 0.658629 
5480961.923848 0.657108 
5511022.044088 0.655604 
5541082.164329 0.654118 
5571142.284569 0.652649 
5601202.404810 0.651199 
5631262.525050 0.649765 
5661322.645291 0.648348 
5691382.765531 0.646949 
5721442.885772 0.645566 
5751503.006012 0.644199 
5781563.126253 0.642849 
5811623.246493 0.641516 
5841683.366733 0.640198 
5871743.486974 0.638896 
5901803.607214 0.637610 
5931863.727455 0.636339 
5961923.847695 0.635083 
5991983.967936 0.633843 
6022044.088176 0.632618 
6052104.208417 0.631408 
6082164.328657 0.630213 
6112224.448898 0.629032 
6142284.569138 0.627866 
6172344.689379 0.626715 
6202404.809619 0.625577 
6232464.929860 0.624454 
6262525.050100 0.623345 
6292585.170341 0.622249 
6322645.290581 0.621168 
6352705.410822 0.620100 
6382765.531062 0.619046 
6412825.651303 0.618005 
6442885.771543 0.616977 
6472945.891784 0.615963 
6503006.012024 0.614962 
6533066.132265 0.613973 
6563126.252505 0.612998 
6593186.372745 0.612036 
6623246.492986 0.611086 
6653306.613226 0.610149 
6683366.733467 0.609224 
6713426.853707 0.608312 
6743486.973948 0.607413 
6773547.094188 0.606525 
6803607.214429 0.605650 
6833667.334669 0.604787 
6863727.454910 0.603937 
6893787.575150 0.603098 
6923847.695391 0.602271 
6953907.815631 0.601456 
6983967.935872 0.600653 
7014028.056112 0.599861 
7044088.176353 0.599081 
7074148.296593 0.598313 
7104208.416834 0.597557 
7134268.537074 0.596811 
7164328.657315 0.596078 
7194388.777555 0.595356 
7224448.897796 0.594645 
7254509.018036 0.593945 
7284569.138277 0.593257 
7314629.258517 0.592580 
7344689.378758 0.591915 
7374749.498998 0.591260 
7404809.619238 0.590617 
7434869.739479 0.589985 
7464929.859719 0.589363 
7494989.979960 0.588753 
7525050.100200 0.588154 
7555110.220441 0.587566 
7585170.340681 0.586989 
7615230.460922 0.586423 
7645290.581162 0.585868 
7675350.701403 0.585324 
7705410.821643 0.584791 
7735470.941884 0.584269 
7765531.062124 0.583758 
7795591.182365 0.583258 
7825651.302605 0.582769 
7855711.422846 0.582291 
7885771.543086 0.581824 
7915831.663327 0.581368 
7945891.783567 0.580923 
7975951.903808 0.580489 
8006012.024048 0.580067 
8036072.144289 0.579655 
8066132.264529 0.579255 
8096192.384770 0.578866 
8126252.505010 0.578488 
8156312.625251 0.578121 
8186372.745491 0.577766 
8216432.865731 0.577423 
8246492.985972 0.577090 
8276553.106212 0.576770 
8306613.226453 0.576461 
8336673.346693 0.576164 
8366733.466934 0.575878 
8396793.587174 0.575605 
8426853.707415 0.575344 
8456913.827655 0.575094 
8486973.947896 0.574858 
8517034.068136 0.574633 
8547094.188377 0.574421 
8577154.308617 0.574221 
8607214.428858 0.574035 
8637274.549098 0.573861 
8667334.669339 0.573701 
8697394.789579 0.573554 
8727454.909820 0.573420 
8757515.030060 0.573300 
8787575.150301 0.573194 
8817635.270541 0.573103 
8847695.390782 0.573026 
8877755.511022 0.572963 
8907815.631263 0.572916 
8937875.751503 0.572883 
8967935.871743 0.572867 
8997995.991984 0.572867 
9028056.112224 0.572882 
9058116.232465 0.572915 
9088176.352705 0.572965 
9118236.472946 0.573033 
9148296.593186 0.573118 
9178356.713427 0.573223 
9208416.833667 0.573347 
9238476.953908 0.573491 
9268537.074148 0.573655 
9298597.194389 0.573841 
9328657.314629 0.574049 
9358717.434870 0.574280 
9388777.555110 0.574535 
9418837.675351 0.574816 
9448897.795591 0.575122 
9478957.915832 0.575456 
9509018.036072 0.575819 
9539078.156313 0.576213 
9569138.276553 0.576638 
9599198.396794 0.577098 
9629258.517034 0.577595 
9659318.637275 0.578130 
9689378.757515 0.578707 
9719438.877756 0.579329 
9749498.997996 0.580001 
9779559.118236 0.580725 
9809619.238477 0.581508 
9839679.358717 0.582355 
9869739.478958 0.583275 
9899799.599198 0.584277 
9929859.719439 0.585371 
9959919.839679 0.586573 
9989979.959920 0.587901 
10020040.080160 0.589383 
10050100.200401 0.591054 
10080160.320641 0.592970 
10110220.440882 0.595221 
10140280.561122 0.597971 
10170340.681363 0.601595 
10200400.801603 0.607591 
10200400.801603 0.614988 


==> data/VLE_Nitrogen_Hexane_488.4K_vdW_kij_0.dat <==
       p       z
9258517.034068 0.637242 
9258517.034068 0.647447 
9208416.833667 0.656457 
9158316.633267 0.663153 
9108216.432866 0.668850 
9058116.232465 0.673951 
9008016.032064 0.678645 
8957915.831663 0.683038 
8907815.631263 0.687197 
8857715.430862 0.691166 
8807615.230461 0.694978 
8757515.030060 0.698658 
8707414.829659 0.702224 
8657314.629259 0.705690 
8607214.428858 0.709068 
8557114.228457 0.712368 
8507014.028056 0.715598 
8456913.827655 0.718765 
8406813.627255 0.721874 
8356713.426854 0.724930 
8306613.226453 0.727939 
8256513.026052 0.730902 
8206412.825651 0.733825 
8156312.625251 0.736709 
8106212.424850 0.739557 
8056112.224449 0.742372 
8006012.024048 0.745156 
7955911.823647 0.747910 
7905811.623246 0.750637 
7855711.422846 0.753338 
7805611.222445 0.756014 
7755511.022044 0.758667 
7705410.821643 0.761297 
7655310.621242 0.763907 
7605210.420842 0.766497 
7555110.220441 0.769068 
7505010.020040 0.771621 
7454909.819639 0.774156 
7404809.619238 0.776676 
7354709.418838 0.779179 
7304609.218437 0.781667 
7254509.018036 0.784141 
7204408.817635 0.786601 
7154308.617234 0.789048 
7104208.416834 0.791482 
7054108.216433 0.793904 
7004008.016032 0.796313 
6953907.815631 0.798712 
6903807.615230 0.801100 
6853707.414830 0.803477 
6803607.214429 0.805844 
6753507.014028 0.808201 
6703406.813627 0.810549 
6653306.613226 0.812888 
6603206.412826 0.815218 
6553106.212425 0.817539 
6503006.012024 0.819852 
6452905.811623 0.822158 
6402805.611222 0.824455 
6352705.410822 0.826745 
6302605.210421 0.829028 
6252505.010020 0.831304 
6202404.809619 0.833574 
6152304.609218 0.835836 
6102204.408818 0.838093 
6052104.208417 0.840343 
6002004.008016 0.842588 
5951903.807615 0.844826 
5901803.607214 0.847059 
5851703.406814 0.849287 
5801603.206413 0.851509 
5751503.006012 0.853726 
5701402.805611 0.855939 
5651302.605210 0.858146 
5601202.404810 0.860349 
5551102.204409 0.862547 
5501002.004008 0.864741 
5450901.803607 0.866931 
5400801.603206 0.869116 
5350701.402806 0.871298 
5300601.202405 0.873475 
5250501.002004 0.875649 
5200400.801603 0.877819 
5150300.601202 0.879985 
5100200.400802 0.882148 
5050100.200401 0.884308 
5000000.000000 0.886464 
5000000.000000 0.886464 
4990981.963928 0.886852 
4981963.927856 0.887240 
4972945.891784 0.887627 
4963927.855711 0.888015 
4954909.819639 0.888402 
4945891.783567 0.888789 
4936873.747495 0.889177 
4927855.711423 0.889564 
4918837.675351 0.889951 
4909819.639279 0.890338 
4900801.603206 0.890724 
4891783.567134 0.891111 
4882765.531062 0.891498 
4873747.494990 0.891884 
4864729.458918 0.892271 
4855711.422846 0.892657 
4846693.386774 0.893043 
4837675.350701 0.893429 
4828657.314629 0.893815 
4819639.278557 0.894201 
4810621.242485 0.894587 
4801603.206413 0.894973 
4792585.170341 0.895358 
4783567.134269 0.895744 
4774549.098196 0.896129 
4765531.062124 0.896515 
4756513.026052 0.896900 
4747494.989980 0.897285 
4738476.953908 0.897670 
4729458.917836 0.898055 
4720440.881764 0.898440 
4711422.845691 0.898825 
4702404.809619 0.899210 
4693386.773547 0.899595 
4684368.737475 0.899979 
4675350.701403 0.900364 
4666332.665331 0.900748 
4657314.629259 0.901132 
4648296.593186 0.901517 
4639278.557114 0.901901 
4630260.521042 0.902285 
4621242.484970 0.902669 
4612224.448898 0.903053 
4603206.412826 0.903437 
4594188.376754 0.903820 
4585170.340681 0.904204 
4576152.304609 0.904588 
4567134.268537 0.904971 
4558116.232465 0.905354 
4549098.196393 0.905738 
4540080.160321 0.906121 
4531062.124248 0.906504 
4522044.088176 0.906887 
4513026.052104 0.907270 
4504008.016032 0.907653 
4494989.979960 0.908036 
4485971.943888 0.908419 
4476953.907816 0.908802 
4467935.871743 0.909184 
4458917.835671 0.909567 
4449899.799599 0.909949 
4440881.763527 0.910332 
4431863.727455 0.910714 
4422845.691383 0.911096 
4413827.655311 0.911479 
4404809.619238 0.911861 
4395791.583166 0.912243 
4386773.547094 0.912625 
4377755.511022 0.913007 
4368737.474950 0.913388 
4359719.438878 0.913770 
4350701.402806 0.914152 
4341683.366733 0.914534 
4332665.330661 0.914915 
4323647.294589 0.915297 
4314629.258517 0.915678 
4305611.222445 0.916059 
4296593.186373 0.916441 
4287575.150301 0.916822 
4278557.114228 0.917203 
4269539.078156 0.917584 
4260521.042084 0.917965 
4251503.006012 0.918346 
4242484.969940 0.918727 
4233466.933868 0.919108 
4224448.897796 0.919488 
4215430.861723 0.919869 
4206412.825651 0.920250 
4197394.789579 0.920630 
4188376.753507 0.921011 
4179358.717435 0.921391 
4170340.681363 0.921771 
4161322.645291 0.922152 
4152304.609218 0.922532 
4143286.573146 0.922912 
4134268.537074 0.923292 
4125250.501002 0.923672 
4116232.464930 0.924052 
4107214.428858 0.924432 
4098196.392786 0.924812 
4089178.356713 0.925192 
4080160.320641 0.925571 
4071142.284569 0.925951 
4062124.248497 0.926331 
4053106.212425 0.926710 
4044088.176353 0.927090 
4035070.140281 0.927469 
4026052.104208 0.927849 
4017034.068136 0.928228 
4008016.032064 0.928607 
3998997.995992 0.928986 
3989979.959920 0.929366 
3980961.923848 0.929745 
3971943.887776 0.930124 
3962925.851703 0.930503 
3953907.815631 0.930882 
3944889.779559 0.931261 
3935871.743487 0.931639 
3926853.707415 0.932018 
3917835.671343 0.932397 
3908817.635271 0.932776 
3899799.599198 0.933154 
3890781.563126 0.933533 
3881763.527054 0.933911 
3872745.490982 0.934290 
3863727.454910 0.934668 
3854709.418838 0.935046 
3845691.382766 0.935425 
3836673.346693 0.935803 
3827655.310621 0.936181 
3818637.274549 0.936559 
3809619.238477 0.936937 
3800601.202405 0.937315 
3791583.166333 0.937693 
3782565.130261 0.938071 
3773547.094188 0.938449 
3764529.058116 0.938827 
3755511.022044 0.939205 
3746492.985972 0.939583 
3737474.949900 0.939960 
3728456.913828 0.940338 
3719438.877756 0.940716 
3710420.841683 0.941093 
3701402.805611 0.941471 
3692384.769539 0.941848 
3683366.733467 0.942225 
3674348.697395 0.942603 
3665330.661323 0.942980 
3656312.625251 0.943357 
3647294.589178 0.943735 
3638276.553106 0.944112 
3629258.517034 0.944489 
3620240.480962 0.944866 
3611222.444890 0.945243 
3602204.408818 0.945620 
3593186.372745 0.945997 
3584168.336673 0.946374 
3575150.300601 0.946751 
3566132.264529 0.947128 
3557114.228457 0.947505 
3548096.192385 0.947881 
3539078.156313 0.948258 
3530060.120240 0.948635 
3521042.084168 0.949011 
3512024.048096 0.949388 
3503006.012024 0.949765 
3493987.975952 0.950141 
3484969.939880 0.950518 
3475951.903808 0.950894 
3466933.867735 0.951270 
3457915.831663 0.951647 
3448897.795591 0.952023 
3439879.759519 0.952399 
3430861.723447 0.952776 
3421843.687375 0.953152 
3412825.651303 0.953528 
3403807.615230 0.953904 
3394789.579158 0.954280 
3385771.543086 0.954656 
3376753.507014 0.955032 
3367735.470942 0.955408 
3358717.434870 0.955784 
3349699.398798 0.956160 
3340681.362725 0.956536 
3331663.326653 0.956912 
3322645.290581 0.957287 
3313627.254509 0.957663 
3304609.218437 0.958039 
3295591.182365 0.958415 
3286573.146293 0.958790 
3277555.110220 0.959166 
3268537.074148 0.959542 
3259519.038076 0.959917 
3250501.002004 0.960293 
3241482.965932 0.960668 
3232464.929860 0.961044 
3223446.893788 0.961419 
3214428.857715 0.961794 
3205410.821643 0.962170 
3196392.785571 0.962545 
3187374.749499 0.962920 
3178356.713427 0.963296 
3169338.677355 0.963671 
3160320.641283 0.964046 
3151302.605210 0.964421 
3142284.569138 0.964796 
3133266.533066 0.965171 
3124248.496994 0.965546 
3115230.460922 0.965922 
3106212.424850 0.966297 
3097194.388778 0.966672 
3088176.352705 0.967046 
3079158.316633 0.967421 
3070140.280561 0.967796 
3061122.244489 0.968171 
3052104.208417 0.968546 
3043086.172345 0.968921 
3034068.136273 0.969296 
3025050.100200 0.969670 
3016032.064128 0.970045 
3007014.028056 0.970420 
2997995.991984 0.970794 
2988977.955912 0.971169 
2979959.919840 0.971544 
2970941.883768 0.971918 
2961923.847695 0.972293 
2952905.811623 0.972667 
2943887.775551 0.973042 
2934869.739479 0.973416 
2925851.703407 0.973791 
2916833.667335 0.974165 
2907815.631263 0.974540 
2898797.595190 0.974914 
2889779.559118 0.975289 
2880761.523046 0.975663 
2871743.486974 0.976037 
2862725.450902 0.976412 
2853707.414830 0.976786 
2844689.378758 0.977160 
2835671.342685 0.977534 
2826653.306613 0.977908 
2817635.270541 0.978283 
2808617.234469 0.978657 
2799599.198397 0.979031 
2790581.162325 0.979405 
2781563.126253 0.979779 
2772545.090180 0.980153 
2763527.054108 0.980527 
2754509.018036 0.980901 
2745490.981964 0.981275 
2736472.945892 0.981649 
2727454.909820 0.982023 
2718436.873747 0.982397 
2709418.837675 0.982771 
2700400.801603 0.983145 
2691382.765531 0.983519 
2682364.729459 0.983893 
2673346.693387 0.984267 
2664328.657315 0.984640 
2655310.621242 0.985014 
2646292.585170 0.985388 
2637274.549098 0.985762 
2628256.513026 0.986136 
2619238.476954 0.986509 
2610220.440882 0.986883 
2601202.404810 0.987257 
2592184.368737 0.987630 
2583166.332665 0.988004 
2574148.296593 0.988378 
2565130.260521 0.988751 
2556112.224449 0.989125 
2547094.188377 0.989498 
2538076.152305 0.989872 
2529058.116232 0.990246 
2520040.080160 0.990619 
2511022.044088 0.990993 
2502004.008016 0.991366 
2492985.971944 0.991740 
2483967.935872 0.992113 
2474949.899800 0.992487 
2465931.863727 0.992860 
2456913.827655 0.993233 
2447895.791583 0.993607 
2438877.755511 0.993980 
2429859.719439 0.994354 
2420841.683367 0.994727 
2411823.647295 0.995100 
2402805.611222 0.995474 
2393787.575150 0.995847 
2384769.539078 0.996220 
2375751.503006 0.996594 
2366733.466934 0.996967 
2357715.430862 0.997340 
2348697.394790 0.997713 
2339679.358717 0.998087 
2330661.322645 0.998460 
2321643.286573 0.998833 
2312625.250501 0.999206 
2303607.214429 0.999580 
2303607.214429 0.998664 
2303607.214429 0.998664 
2303607.214429 0.997819 
2312625.250501 0.995894 
2321643.286573 0.993980 
2330661.322645 0.992075 
2339679.358717 0.990181 
2348697.394790 0.988297 
2357715.430862 0.986423 
2366733.466934 0.984559 
2375751.503006 0.982705 
2384769.539078 0.980861 
2393787.575150 0.979027 
2402805.611222 0.977202 
2411823.647295 0.975387 
2420841.683367 0.973581 
2429859.719439 0.971785 
2438877.755511 0.969998 
2447895.791583 0.968220 
2456913.827655 0.966452 
2465931.863727 0.964693 
2474949.899800 0.962943 
2483967.935872 0.961202 
2492985.971944 0.959470 
2502004.008016 0.957747 
2511022.044088 0.956033 
2520040.080160 0.954328 
2529058.116232 0.952631 
2538076.152305 0.950943 
2547094.188377 0.949264 
2556112.224449 0.947593 
2565130.260521 0.945931 
2574148.296593 0.944277 
2583166.332665 0.942631 
2592184.368737 0.940994 
2601202.404810 0.939365 
2610220.440882 0.937744 
2619238.476954 0.936132 
2628256.513026 0.934527 
2637274.549098 0.932931 
2646292.585170 0.931342 
2655310.621242 0.929761 
2664328.657315 0.928188 
2673346.693387 0.926623 
2682364.729459 0.925066 
2691382.765531 0.923517 
2700400.801603 0.921975 
2709418.837675 0.920440 
2718436.873747 0.918914 
2727454.909820 0.917394 
2736472.945892 0.915882 
2745490.981964 0.914378 
2754509.018036 0.912881 
2763527.054108 0.911391 
2772545.090180 0.909908 
2781563.126253 0.908433 
2790581.162325 0.906965 
2799599.198397 0.905504 
2808617.234469 0.904049 
2817635.270541 0.902602 
2826653.306613 0.901162 
2835671.342685 0.899729 
2844689.378758 0.898302 
2853707.414830 0.896883 
2862725.450902 0.895470 
2871743.486974 0.894064 
2880761.523046 0.892665 
2889779.559118 0.891272 
2898797.595190 0.889886 
2907815.631263 0.888506 
2916833.667335 0.887133 
2925851.703407 0.885767 
2934869.739479 0.884406 
2943887.775551 0.883053 
2952905.811623 0.881705 
2961923.847695 0.880364 
2970941.883768 0.879029 
2979959.919840 0.877701 
2988977.955912 0.876378 
2997995.991984 0.875062 
3007014.028056 0.873752 
3016032.064128 0.872448 
3025050.100200 0.871150 
3034068.136273 0.869858 
3043086.172345 0.868572 
3052104.208417 0.867291 
3061122.244489 0.866017 
3070140.280561 0.864749 
3079158.316633 0.863486 
3088176.352705 0.862229 
3097194.388778 0.860978 
3106212.424850 0.859733 
3115230.460922 0.858493 
3124248.496994 0.857259 
3133266.533066 0.856031 
3142284.569138 0.854808 
3151302.605210 0.853591 
3160320.641283 0.852379 
3169338.677355 0.851172 
3178356.713427 0.849971 
3187374.749499 0.848776 
3196392.785571 0.847586 
3205410.821643 0.846401 
3214428.857715 0.845221 
3223446.893788 0.844047 
3232464.929860 0.842878 
3241482.965932 0.841714 
3250501.002004 0.840556 
3259519.038076 0.839402 
3268537.074148 0.838254 
3277555.110220 0.837111 
3286573.146293 0.835973 
3295591.182365 0.834839 
3304609.218437 0.833711 
3313627.254509 0.832588 
3322645.290581 0.831470 
3331663.326653 0.830357 
3340681.362725 0.829248 
3349699.398798 0.828145 
3358717.434870 0.827046 
3367735.470942 0.825952 
3376753.507014 0.824863 
3385771.543086 0.823779 
3394789.579158 0.822699 
3403807.615230 0.821624 
3412825.651303 0.820554 
3421843.687375 0.819488 
3430861.723447 0.818427 
3439879.759519 0.817370 
3448897.795591 0.816319 
3457915.831663 0.815271 
3466933.867735 0.814228 
3475951.903808 0.813190 
3484969.939880 0.812156 
3493987.975952 0.811127 
3503006.012024 0.810102 
3512024.048096 0.809081 
3521042.084168 0.808065 
3530060.120240 0.807053 
3539078.156313 0.806045 
3548096.192385 0.805042 
3557114.228457 0.804043 
3566132.264529 0.803048 
3575150.300601 0.802057 
3584168.336673 0.801071 
3593186.372745 0.800089 
3602204.408818 0.799110 
3611222.444890 0.798137 
3620240.480962 0.797167 
3629258.517034 0.796201 
3638276.553106 0.795239 
3647294.589178 0.794282 
3656312.625251 0.793328 
3665330.661323 0.792378 
3674348.697395 0.791433 
3683366.733467 0.790491 
3692384.769539 0.789553 
3701402.805611 0.788619 
3710420.841683 0.787690 
3719438.877756 0.786763 
3728456.913828 0.785841 
3737474.949900 0.784923 
3746492.985972 0.784008 
3755511.022044 0.783098 
3764529.058116 0.782191 
3773547.094188 0.781287 
3782565.130261 0.780388 
3791583.166333 0.779492 
3800601.202405 0.778600 
3809619.238477 0.777711 
3818637.274549 0.776827 
3827655.310621 0.775946 
3836673.346693 0.775068 
3845691.382766 0.774194 
3854709.418838 0.773324 
3863727.454910 0.772457 
3872745.490982 0.771594 
3881763.527054 0.770734 
3890781.563126 0.769878 
3899799.599198 0.769025 
3908817.635271 0.768176 
3917835.671343 0.767331 
3926853.707415 0.766488 
3935871.743487 0.765649 
3944889.779559 0.764814 
3953907.815631 0.763982 
3962925.851703 0.763153 
3971943.887776 0.762328 
3980961.923848 0.761506 
3989979.959920 0.760687 
3998997.995992 0.759872 
4008016.032064 0.759060 
4017034.068136 0.758251 
4026052.104208 0.757445 
4035070.140281 0.756643 
4044088.176353 0.755844 
4053106.212425 0.755048 
4062124.248497 0.754256 
4071142.284569 0.753466 
4080160.320641 0.752680 
4089178.356713 0.751897 
4098196.392786 0.751117 
4107214.428858 0.750340 
4116232.464930 0.749566 
4125250.501002 0.748795 
4134268.537074 0.748028 
4143286.573146 0.747263 
4152304.609218 0.746502 
4161322.645291 0.745743 
4170340.681363 0.744988 
4179358.717435 0.744235 
4188376.753507 0.743486 
4197394.789579 0.742739 
4206412.825651 0.741996 
4215430.861723 0.741255 
4224448.897796 0.740517 
4233466.933868 0.739783 
4242484.969940 0.739051 
4251503.006012 0.738322 
4260521.042084 0.737596 
4269539.078156 0.736873 
4278557.114228 0.736152 
4287575.150301 0.735435 
4296593.186373 0.734720 
4305611.222445 0.734008 
4314629.258517 0.733299 
4323647.294589 0.732593 
4332665.330661 0.731890 
4341683.366733 0.731189 
4350701.402806 0.730491 
4359719.438878 0.729796 
4368737.474950 0.729103 
4377755.511022 0.728413 
4386773.547094 0.727726 
4395791.583166 0.727042 
4404809.619238 0.726360 
4413827.655311 0.725681 
4422845.691383 0.725005 
4431863.727455 0.724331 
4440881.763527 0.723660 
4449899.799599 0.722991 
4458917.835671 0.722326 
4467935.871743 0.721662 
4476953.907816 0.721002 
4485971.943888 0.720343 
4494989.979960 0.719688 
4504008.016032 0.719035 
4513026.052104 0.718384 
4522044.088176 0.717736 
4531062.124248 0.717091 
4540080.160321 0.716448 
4549098.196393 0.715808 
4558116.232465 0.715170 
4567134.268537 0.714534 
4576152.304609 0.713901 
4585170.340681 0.713271 
4594188.376754 0.712643 
4603206.412826 0.712017 
4612224.448898 0.711394 
4621242.484970 0.710773 
4630260.521042 0.710155 
4639278.557114 0.709539 
4648296.593186 0.708925 
4657314.629259 0.708314 
4666332.665331 0.707705 
4675350.701403 0.707099 
4684368.737475 0.706494 
4693386.773547 0.705893 
4702404.809619 0.705293 
4711422.845691 0.704696 
4720440.881764 0.704101 
4729458.917836 0.703508 
4738476.953908 0.702918 
4747494.989980 0.702330 
4756513.026052 0.701744 
4765531.062124 0.701161 
4774549.098196 0.700580 
4783567.134269 0.700001 
4792585.170341 0.699424 
4801603.206413 0.698849 
4810621.242485 0.698277 
4819639.278557 0.697707 
4828657.314629 0.697139 
4837675.350701 0.696573 
4846693.386774 0.696010 
4855711.422846 0.695448 
4864729.458918 0.694889 
4873747.494990 0.694332 
4882765.531062 0.693777 
4891783.567134 0.693224 
4900801.603206 0.692674 
4909819.639279 0.692125 
4918837.675351 0.691579 
4927855.711423 0.691035 
4936873.747495 0.690492 
4945891.783567 0.689952 
4954909.819639 0.689414 
4963927.855711 0.688878 
4972945.891784 0.688344 
4981963.927856 0.687813 
4990981.963928 0.687283 
5000000.000000 0.686755 
5000000.000000 0.686755 
5050100.200401 0.683860 
5100200.400802 0.681027 
5150300.601202 0.678254 
5200400.801603 0.675540 
5250501.002004 0.672884 
5300601.202405 0.670284 
5350701.402806 0.667741 
5400801.603206 0.665252 
5450901.803607 0.662817 
5501002.004008 0.660435 
5551102.204409 0.658105 
5601202.404810 0.655826 
5651302.605210 0.653597 
5701402.805611 0.651417 
5751503.006012 0.649286 
5801603.206413 0.647202 
5851703.406814 0.645166 
5901803.607214 0.643176 
5951903.807615 0.641231 
6002004.008016 0.639332 
6052104.208417 0.637477 
6102204.408818 0.635666 
6152304.609218 0.633898 
6202404.809619 0.632173 
6252505.010020 0.630491 
6302605.210421 0.628850 
6352705.410822 0.627250 
6402805.611222 0.625692 
6452905.811623 0.624174 
6503006.012024 0.622696 
6553106.212425 0.621258 
6603206.412826 0.619860 
6653306.613226 0.618501 
6703406.813627 0.617181 
6753507.014028 0.615899 
6803607.214429 0.614657 
6853707.414830 0.613452 
6903807.615230 0.612286 
6953907.815631 0.611159 
7004008.016032 0.610069 
7054108.216433 0.609017 
7104208.416834 0.608004 
7154308.617234 0.607028 
7204408.817635 0.606091 
7254509.018036 0.605191 
7304609.218437 0.604330 
7354709.418838 0.603508 
7404809.619238 0.602725 
7454909.819639 0.601981 
7505010.020040 0.601276 
7555110.220441 0.600611 
7605210.420842 0.599986 
7655310.621242 0.599402 
7705410.821643 0.598860 
7755511.022044 0.598360 
7805611.222445 0.597903 
7855711.422846 0.597490 
7905811.623246 0.597121 
7955911.823647 0.596799 
8006012.024048 0.596524 
8056112.224449 0.596298 
8106212.424850 0.596122 
8156312.625251 0.595998 
8206412.825651 0.595928 
8256513.026052 0.595915 
8306613.226453 0.595962 
8356713.426854 0.596070 
8406813.627255 0.596245 
8456913.827655 0.596489 
8507014.028056 0.596808 
8557114.228457 0.597206 
8607214.428858 0.597692 
8657314.629259 0.598272 
8707414.829659 0.598955 
8757515.030060 0.599755 
8807615.230461 0.600683 
8857715.430862 0.601760 
8907815.631263 0.603010 
8957915.831663 0.604463 
9008016.032064 0.606165 
9058116.232465 0.608184 
9108216.432866 0.610624 
9158316.633267 0.613673 
9208416.833667 0.617736 
9258517.034068 0.624127 
9258517.034068 0.637242 


==> data/VLE_Nitrogen_Hexane_5000000Pa_kij_0.09.dat <==
       T       z
502.702703 0.852002 
502.702703 0.862892 
502.302302 0.868446 
501.901902 0.871909 
501.501502 0.874502 
501.101101 0.876589 
500.700701 0.878339 
500.300300 0.879845 
499.899900 0.881166 
499.499499 0.882339 
499.099099 0.883394 
498.698699 0.884350 
498.298298 0.885223 
497.897898 0.886025 
497.497497 0.886765 
497.097097 0.887451 
496.696697 0.888090 
496.296296 0.888688 
495.895896 0.889247 
495.495495 0.889773 
495.095095 0.890269 
494.694695 0.890737 
494.294294 0.891181 
493.893894 0.891601 
493.493493 0.892001 
493.093093 0.892381 
492.692693 0.892744 
492.292292 0.893090 
491.891892 0.893421 
491.491491 0.893738 
491.091091 0.894043 
490.690691 0.894335 
490.290290 0.894615 
489.889890 0.894885 
489.489489 0.895146 
489.089089 0.895396 
488.688689 0.895639 
488.288288 0.895873 
487.887888 0.896099 
487.487487 0.896318 
487.087087 0.896530 
486.686687 0.896736 
486.286286 0.896936 
485.885886 0.897130 
485.485485 0.897318 
485.085085 0.897501 
484.684685 0.897680 
484.284284 0.897854 
483.883884 0.898023 
483.483483 0.898188 
483.083083 0.898349 
482.682683 0.898507 
482.282282 0.898661 
481.881882 0.898811 
481.481481 0.898958 
481.081081 0.899102 
480.680681 0.899243 
480.280280 0.899382 
479.879880 0.899517 
479.479479 0.899650 
479.079079 0.899781 
478.678679 0.899909 
478.278278 0.900035 
477.877878 0.900159 
477.477477 0.900280 
477.077077 0.900400 
476.676677 0.900518 
476.276276 0.900634 
475.875876 0.900748 
475.475475 0.900861 
475.075075 0.900972 
474.674675 0.901081 
474.274274 0.901189 
473.873874 0.901296 
473.473473 0.901401 
473.073073 0.901505 
472.672673 0.901608 
472.272272 0.901710 
471.871872 0.901810 
471.471471 0.901910 
471.071071 0.902008 
470.670671 0.902105 
470.270270 0.902202 
469.869870 0.902297 
469.469469 0.902391 
469.069069 0.902485 
468.668669 0.902578 
468.268268 0.902670 
467.867868 0.902761 
467.467467 0.902851 
467.067067 0.902941 
466.666667 0.903030 
466.266266 0.903118 
465.865866 0.903206 
465.465465 0.903293 
465.065065 0.903380 
464.664665 0.903466 
464.264264 0.903551 
463.863864 0.903636 
463.463463 0.903720 
463.063063 0.903804 
462.662663 0.903888 
462.262262 0.903970 
461.861862 0.904053 
461.461461 0.904135 
461.061061 0.904217 
460.660661 0.904298 
460.260260 0.904379 
459.859860 0.904459 
459.459459 0.904539 
459.059059 0.904619 
458.658659 0.904699 
458.258258 0.904778 
457.857858 0.904857 
457.457457 0.904935 
457.057057 0.905013 
456.656657 0.905091 
456.256256 0.905169 
455.855856 0.905246 
455.455455 0.905324 
455.055055 0.905401 
454.654655 0.905477 
454.254254 0.905554 
453.853854 0.905630 
453.453453 0.905706 
453.053053 0.905782 
452.652653 0.905857 
452.252252 0.905933 
451.851852 0.906008 
451.451451 0.906083 
451.051051 0.906158 
450.650651 0.906233 
450.250250 0.906307 
449.849850 0.906382 
449.449449 0.906456 
449.049049 0.906530 
448.648649 0.906604 
448.248248 0.906678 
447.847848 0.906751 
447.447447 0.906825 
447.047047 0.906898 
446.646647 0.906972 
446.246246 0.907045 
445.845846 0.907118 
445.445445 0.907191 
445.045045 0.907264 
444.644645 0.907336 
444.244244 0.907409 
443.843844 0.907481 
443.443443 0.907554 
443.043043 0.907626 
442.642643 0.907698 
442.242242 0.907770 
441.841842 0.907842 
441.441441 0.907914 
441.041041 0.907986 
440.640641 0.908057 
440.240240 0.908129 
439.839840 0.908201 
439.439439 0.908272 
439.039039 0.908343 
438.638639 0.908415 
438.238238 0.908486 
437.837838 0.908557 
437.437437 0.908628 
437.037037 0.908699 
436.636637 0.908770 
436.236236 0.908841 
435.835836 0.908912 
435.435435 0.908982 
435.035035 0.909053 
434.634635 0.909123 
434.234234 0.909194 
433.833834 0.909264 
433.433433 0.909335 
433.033033 0.909405 
432.632633 0.909475 
432.232232 0.909545 
431.831832 0.909615 
431.431431 0.909685 
431.031031 0.909755 
430.630631 0.909825 
430.230230 0.909895 
429.829830 0.909965 
429.429429 0.910034 
429.029029 0.910104 
428.628629 0.910173 
428.228228 0.910243 
427.827828 0.910312 
427.427427 0.910382 
427.027027 0.910451 
426.626627 0.910520 
426.226226 0.910589 
425.825826 0.910658 
425.425425 0.910727 
425.025025 0.910796 
424.624625 0.910865 
424.224224 0.910934 
423.823824 0.911003 
423.423423 0.911072 
423.023023 0.911140 
422.622623 0.911209 
422.222222 0.911277 
421.821822 0.911346 
421.421421 0.911414 
421.021021 0.911482 
420.620621 0.911551 
420.220220 0.911619 
419.819820 0.911687 
419.419419 0.911755 
419.019019 0.911823 
418.618619 0.911891 
418.218218 0.911958 
417.817818 0.912026 
417.417417 0.912094 
417.017017 0.912161 
416.616617 0.912229 
416.216216 0.912296 
415.815816 0.912364 
415.415415 0.912431 
415.015015 0.912498 
414.614615 0.912565 
414.214214 0.912632 
413.813814 0.912699 
413.413413 0.912766 
413.013013 0.912833 
412.612613 0.912900 
412.212212 0.912966 
411.811812 0.913033 
411.411411 0.913099 
411.011011 0.913166 
410.610611 0.913232 
410.210210 0.913298 
409.809810 0.913365 
409.409409 0.913431 
409.009009 0.913497 
408.608609 0.913562 
408.208208 0.913628 
407.807808 0.913694 
407.407407 0.913760 
407.007007 0.913825 
406.606607 0.913890 
406.206206 0.913956 
405.805806 0.914021 
405.405405 0.914086 
405.005005 0.914151 
404.604605 0.914216 
404.204204 0.914281 
403.803804 0.914346 
403.403403 0.914410 
403.003003 0.914475 
402.602603 0.914539 
402.202202 0.914604 
401.801802 0.914668 
401.401401 0.914732 
401.001001 0.914796 
400.600601 0.914860 
400.200200 0.914924 
399.799800 0.914988 
399.399399 0.915051 
398.998999 0.915115 
398.598599 0.915178 
398.198198 0.915241 
397.797798 0.915304 
397.397397 0.915367 
396.996997 0.915430 
396.596597 0.915493 
396.196196 0.915556 
395.795796 0.915618 
395.395395 0.915681 
394.994995 0.915743 
394.594595 0.915805 
394.194194 0.915868 
393.793794 0.915929 
393.393393 0.915991 
392.992993 0.916053 
392.592593 0.916115 
392.192192 0.916176 
391.791792 0.916237 
391.391391 0.916299 
390.990991 0.916360 
390.590591 0.916421 
390.190190 0.916482 
389.789790 0.916542 
389.389389 0.916603 
388.988989 0.916663 
388.588589 0.916723 
388.188188 0.916784 
387.787788 0.916844 
387.387387 0.916904 
386.986987 0.916963 
386.586587 0.917023 
386.186186 0.917082 
385.785786 0.917142 
385.385385 0.917201 
384.984985 0.917260 
384.584585 0.917319 
384.184184 0.917377 
383.783784 0.917436 
383.383383 0.917494 
382.982983 0.917553 
382.582583 0.917611 
382.182182 0.917669 
381.781782 0.917727 
381.381381 0.917784 
380.980981 0.917842 
380.580581 0.917899 
380.180180 0.917956 
379.779780 0.918014 
379.379379 0.918070 
378.978979 0.918127 
378.578579 0.918184 
378.178178 0.918240 
377.777778 0.918296 
377.377377 0.918353 
376.976977 0.918408 
376.576577 0.918464 
376.176176 0.918520 
375.775776 0.918575 
375.375375 0.918630 
374.974975 0.918686 
374.574575 0.918740 
374.174174 0.918795 
373.773774 0.918850 
373.373373 0.918904 
372.972973 0.918958 
372.572573 0.919012 
372.172172 0.919066 
371.771772 0.919120 
371.371371 0.919173 
370.970971 0.919227 
370.570571 0.919280 
370.170170 0.919333 
369.769770 0.919386 
369.369369 0.919438 
368.968969 0.919491 
368.568569 0.919543 
368.168168 0.919595 
367.767768 0.919647 
367.367367 0.919698 
366.966967 0.919750 
366.566567 0.919801 
366.166166 0.919852 
365.765766 0.919903 
365.365365 0.919954 
364.964965 0.920004 
364.564565 0.920054 
364.164164 0.920105 
363.763764 0.920154 
363.363363 0.920204 
362.962963 0.920254 
362.562563 0.920303 
362.162162 0.920352 
361.761762 0.920401 
361.361361 0.920449 
360.960961 0.920498 
360.560561 0.920546 
360.160160 0.920594 
359.759760 0.920642 
359.359359 0.920690 
358.958959 0.920737 
358.558559 0.920784 
358.158158 0.920831 
357.757758 0.920878 
357.357357 0.920924 
356.956957 0.920971 
356.556557 0.921017 
356.156156 0.921063 
355.755756 0.921108 
355.355355 0.921154 
354.954955 0.921199 
354.554555 0.921244 
354.154154 0.921289 
353.753754 0.921333 
353.353353 0.921378 
352.952953 0.921422 
352.552553 0.921465 
352.152152 0.921509 
351.751752 0.921552 
351.351351 0.921596 
350.950951 0.921638 
350.550551 0.921681 
350.150150 0.921724 
349.749750 0.921766 
349.349349 0.921808 
348.948949 0.921849 
348.548549 0.921891 
348.148148 0.921932 
347.747748 0.921973 
347.347347 0.922014 
346.946947 0.922054 
346.546547 0.922094 
346.146146 0.922134 
345.745746 0.922174 
345.345345 0.922214 
344.944945 0.922253 
344.544545 0.922292 
344.144144 0.922331 
343.743744 0.922369 
343.343343 0.922407 
342.942943 0.922445 
342.542543 0.922483 
342.142142 0.922520 
341.741742 0.922557 
341.341341 0.922594 
340.940941 0.922631 
340.540541 0.922667 
340.140140 0.922703 
339.739740 0.922739 
339.339339 0.922775 
338.938939 0.922810 
338.538539 0.922845 
338.138138 0.922880 
337.737738 0.922914 
337.337337 0.922948 
336.936937 0.922982 
336.536537 0.923016 
336.136136 0.923049 
335.735736 0.923082 
335.335335 0.923115 
334.934935 0.923148 
334.534535 0.923180 
334.134134 0.923212 
333.733734 0.923243 
333.333333 0.923275 
332.932933 0.923306 
332.532533 0.923337 
332.132132 0.923367 
331.731732 0.923397 
331.331331 0.923427 
330.930931 0.923457 
330.530531 0.923486 
330.130130 0.923515 
329.729730 0.923544 
329.329329 0.923572 
328.928929 0.923600 
328.528529 0.923628 
328.128128 0.923655 
327.727728 0.923682 
327.327327 0.923709 
326.926927 0.923736 
326.526527 0.923762 
326.126126 0.923788 
325.725726 0.923813 
325.325325 0.923839 
324.924925 0.923864 
324.524525 0.923888 
324.124124 0.923913 
323.723724 0.923937 
323.323323 0.923960 
322.922923 0.923984 
322.522523 0.924007 
322.122122 0.924029 
321.721722 0.924052 
321.321321 0.924074 
320.920921 0.924095 
320.520521 0.924117 
320.120120 0.924138 
319.719720 0.924159 
319.319319 0.924179 
318.918919 0.924199 
318.518519 0.924219 
318.118118 0.924238 
317.717718 0.924257 
317.317317 0.924276 
316.916917 0.924294 
316.516517 0.924312 
316.116116 0.924329 
315.715716 0.924347 
315.315315 0.924363 
314.914915 0.924380 
314.514515 0.924396 
314.114114 0.924412 
313.713714 0.924427 
313.313313 0.924442 
312.912913 0.924457 
312.512513 0.924472 
312.112112 0.924486 
311.711712 0.924499 
311.311311 0.924512 
310.910911 0.924525 
310.510511 0.924538 
310.110110 0.924550 
309.709710 0.924562 
309.309309 0.924573 
308.908909 0.924584 
308.508509 0.924595 
308.108108 0.924605 
307.707708 0.924615 
307.307307 0.924624 
306.906907 0.924633 
306.506507 0.924642 
306.106106 0.924650 
305.705706 0.924658 
305.305305 0.924666 
304.904905 0.924673 
304.504505 0.924679 
304.104104 0.924686 
303.703704 0.924691 
303.303303 0.924697 
302.902903 0.924702 
302.502503 0.924707 
302.102102 0.924711 
301.701702 0.924715 
301.301301 0.924718 
300.900901 0.924721 
300.500501 0.924724 
300.100100 0.924726 
299.699700 0.924728 
299.299299 0.924729 
298.898899 0.924730 
298.498498 0.924730 
298.098098 0.924730 
297.697698 0.924730 
297.297297 0.924729 
296.896897 0.924728 
296.496496 0.924726 
296.096096 0.924724 
295.695696 0.924721 
295.295295 0.924718 
294.894895 0.924715 
294.494494 0.924711 
294.094094 0.924706 
293.693694 0.924701 
293.293293 0.924696 
292.892893 0.924690 
292.492492 0.924684 
292.092092 0.924677 
291.691692 0.924670 
291.291291 0.924662 
290.890891 0.924654 
290.490490 0.924646 
290.090090 0.924636 
289.689690 0.924627 
289.289289 0.924617 
288.888889 0.924606 
288.488488 0.924595 
288.088088 0.924584 
287.687688 0.924572 
287.287287 0.924559 
286.886887 0.924546 
286.486486 0.924533 
286.086086 0.924519 
285.685686 0.924504 
285.285285 0.924489 
284.884885 0.924474 
284.484484 0.924458 
284.084084 0.924441 
283.683684 0.924424 
283.283283 0.924407 
282.882883 0.924389 
282.482482 0.924370 
282.082082 0.924351 
281.681682 0.924331 
281.281281 0.924311 
280.880881 0.924290 
280.480480 0.924269 
280.080080 0.924247 
279.679680 0.924225 
279.279279 0.924202 
278.878879 0.924179 
278.478478 0.924154 
278.078078 0.924130 
277.677678 0.924105 
277.277277 0.924079 
276.876877 0.924053 
276.476476 0.924026 
276.076076 0.923999 
275.675676 0.923971 
275.275275 0.923942 
274.874875 0.923913 
274.474474 0.923883 
274.074074 0.923853 
273.673674 0.923822 
273.273273 0.923790 
272.872873 0.923758 
272.472472 0.923726 
272.072072 0.923692 
271.671672 0.923658 
271.271271 0.923624 
270.870871 0.923589 
270.470470 0.923553 
270.070070 0.923517 
269.669670 0.923480 
269.269269 0.923442 
268.868869 0.923404 
268.468468 0.923365 
268.068068 0.923325 
267.667668 0.923285 
267.267267 0.923244 
266.866867 0.923203 
266.466466 0.923161 
266.066066 0.923118 
265.665666 0.923074 
265.265265 0.923030 
264.864865 0.922985 
264.464464 0.922940 
264.064064 0.922894 
263.663664 0.922847 
263.263263 0.922799 
262.862863 0.922751 
262.462462 0.922702 
262.062062 0.922652 
261.661662 0.922602 
261.261261 0.922551 
260.860861 0.922499 
260.460460 0.922447 
260.060060 0.922394 
259.659660 0.922340 
259.259259 0.922285 
258.858859 0.922230 
258.458458 0.922173 
258.058058 0.922117 
257.657658 0.922059 
257.257257 0.922001 
256.856857 0.921941 
256.456456 0.921881 
256.056056 0.921821 
255.655656 0.921759 
255.255255 0.921697 
254.854855 0.921634 
254.454454 0.921570 
254.054054 0.921506 
253.653654 0.921440 
253.253253 0.921374 
252.852853 0.921307 
252.452452 0.921239 
252.052052 0.921170 
251.651652 0.921101 
251.251251 0.921030 
250.850851 0.920959 
250.450450 0.920887 
250.050050 0.920814 
249.649650 0.920741 
249.249249 0.920666 
248.848849 0.920591 
248.448448 0.920514 
248.048048 0.920437 
247.647648 0.920359 
247.247247 0.920280 
246.846847 0.920200 
246.446446 0.920119 
246.046046 0.920038 
245.645646 0.919955 
245.245245 0.919871 
244.844845 0.919787 
244.444444 0.919701 
244.044044 0.919615 
243.643644 0.919528 
243.243243 0.919439 
242.842843 0.919350 
242.442442 0.919260 
242.042042 0.919169 
241.641642 0.919077 
241.241241 0.918983 
240.840841 0.918889 
240.440440 0.918794 
240.040040 0.918698 
239.639640 0.918601 
239.239239 0.918502 
238.838839 0.918403 
238.438438 0.918303 
238.038038 0.918201 
237.637638 0.918099 
237.237237 0.917996 
236.836837 0.917891 
236.436436 0.917785 
236.036036 0.917679 
235.635636 0.917571 
235.235235 0.917462 
234.834835 0.917352 
234.434434 0.917240 
234.034034 0.917128 
233.633634 0.917014 
233.233233 0.916900 
232.832833 0.916784 
232.432432 0.916667 
232.032032 0.916549 
231.631632 0.916429 
231.231231 0.916309 
230.830831 0.916187 
230.430430 0.916064 
230.030030 0.915940 
229.629630 0.915814 
229.229229 0.915687 
228.828829 0.915560 
228.428428 0.915430 
228.028028 0.915300 
227.627628 0.915168 
227.227227 0.915035 
226.826827 0.914900 
226.426426 0.914765 
226.026026 0.914627 
225.625626 0.914489 
225.225225 0.914349 
224.824825 0.914208 
224.424424 0.914065 
224.024024 0.913921 
223.623624 0.913776 
223.223223 0.913629 
222.822823 0.913481 
222.422422 0.913331 
222.022022 0.913180 
221.621622 0.913028 
221.221221 0.912874 
220.820821 0.912718 
220.420420 0.912561 
220.020020 0.912403 
219.619620 0.912243 
219.219219 0.912081 
218.818819 0.911918 
218.418418 0.911753 
218.018018 0.911587 
217.617618 0.911419 
217.217217 0.911249 
216.816817 0.911078 
216.416416 0.910906 
216.016016 0.910731 
215.615616 0.910555 
215.215215 0.910377 
214.814815 0.910198 
214.414414 0.910016 
214.014014 0.909834 
213.613614 0.909649 
213.213213 0.909462 
212.812813 0.909274 
212.412412 0.909084 
212.012012 0.908892 
211.611612 0.908699 
211.211211 0.908503 
210.810811 0.908306 
210.410410 0.908106 
210.010010 0.907905 
209.609610 0.907702 
209.209209 0.907497 
208.808809 0.907290 
208.408408 0.907081 
208.008008 0.906870 
207.607608 0.906657 
207.207207 0.906442 
206.806807 0.906225 
206.406406 0.906006 
206.006006 0.905785 
205.605606 0.905562 
205.205205 0.905336 
204.804805 0.905109 
204.404404 0.904879 
204.004004 0.904647 
203.603604 0.904413 
203.203203 0.904176 
202.802803 0.903938 
202.402402 0.903697 
202.002002 0.903454 
201.601602 0.903208 
201.201201 0.902960 
200.800801 0.902710 
200.400400 0.902457 
200.000000 0.902202 
200.000000 0.000043 
200.400400 0.000045 
200.800801 0.000046 
201.201201 0.000048 
201.601602 0.000049 
202.002002 0.000051 
202.402402 0.000052 
202.802803 0.000054 
203.203203 0.000055 
203.603604 0.000057 
204.004004 0.000059 
204.404404 0.000060 
204.804805 0.000062 
205.205205 0.000064 
205.605606 0.000066 
206.006006 0.000068 
206.406406 0.000070 
206.806807 0.000072 
207.207207 0.000074 
207.607608 0.000076 
208.008008 0.000079 
208.408408 0.000081 
208.808809 0.000083 
209.209209 0.000086 
209.609610 0.000088 
210.010010 0.000091 
210.410410 0.000093 
210.810811 0.000096 
211.211211 0.000099 
211.611612 0.000101 
212.012012 0.000104 
212.412412 0.000107 
212.812813 0.000110 
213.213213 0.000113 
213.613614 0.000116 
214.014014 0.000120 
214.414414 0.000123 
214.814815 0.000126 
215.215215 0.000130 
215.615616 0.000133 
216.016016 0.000137 
216.416416 0.000141 
216.816817 0.000145 
217.217217 0.000149 
217.617618 0.000153 
218.018018 0.000157 
218.418418 0.000161 
218.818819 0.000165 
219.219219 0.000170 
219.619620 0.000174 
220.020020 0.000179 
220.420420 0.000183 
220.820821 0.000188 
221.221221 0.000193 
221.621622 0.000198 
222.022022 0.000203 
222.422422 0.000209 
222.822823 0.000214 
223.223223 0.000220 
223.623624 0.000225 
224.024024 0.000231 
224.424424 0.000237 
224.824825 0.000243 
225.225225 0.000249 
225.625626 0.000256 
226.026026 0.000262 
226.426426 0.000269 
226.826827 0.000276 
227.227227 0.000283 
227.627628 0.000290 
228.028028 0.000297 
228.428428 0.000304 
228.828829 0.000312 
229.229229 0.000319 
229.629630 0.000327 
230.030030 0.000335 
230.430430 0.000343 
230.830831 0.000352 
231.231231 0.000360 
231.631632 0.000369 
232.032032 0.000378 
232.432432 0.000387 
232.832833 0.000396 
233.233233 0.000406 
233.633634 0.000416 
234.034034 0.000425 
234.434434 0.000436 
234.834835 0.000446 
235.235235 0.000456 
235.635636 0.000467 
236.036036 0.000478 
236.436436 0.000489 
236.836837 0.000500 
237.237237 0.000512 
237.637638 0.000524 
238.038038 0.000536 
238.438438 0.000548 
238.838839 0.000561 
239.239239 0.000574 
239.639640 0.000587 
240.040040 0.000600 
240.440440 0.000613 
240.840841 0.000627 
241.241241 0.000641 
241.641642 0.000656 
242.042042 0.000670 
242.442442 0.000685 
242.842843 0.000700 
243.243243 0.000716 
243.643644 0.000732 
244.044044 0.000748 
244.444444 0.000764 
244.844845 0.000781 
245.245245 0.000798 
245.645646 0.000815 
246.046046 0.000833 
246.446446 0.000851 
246.846847 0.000869 
247.247247 0.000888 
247.647648 0.000907 
248.048048 0.000926 
248.448448 0.000946 
248.848849 0.000966 
249.249249 0.000986 
249.649650 0.001007 
250.050050 0.001028 
250.450450 0.001049 
250.850851 0.001071 
251.251251 0.001093 
251.651652 0.001116 
252.052052 0.001139 
252.452452 0.001163 
252.852853 0.001186 
253.253253 0.001211 
253.653654 0.001235 
254.054054 0.001261 
254.454454 0.001286 
254.854855 0.001312 
255.255255 0.001339 
255.655656 0.001365 
256.056056 0.001393 
256.456456 0.001421 
256.856857 0.001449 
257.257257 0.001478 
257.657658 0.001507 
258.058058 0.001537 
258.458458 0.001567 
258.858859 0.001598 
259.259259 0.001629 
259.659660 0.001660 
260.060060 0.001693 
260.460460 0.001726 
260.860861 0.001759 
261.261261 0.001793 
261.661662 0.001827 
262.062062 0.001862 
262.462462 0.001898 
262.862863 0.001934 
263.263263 0.001971 
263.663664 0.002008 
264.064064 0.002046 
264.464464 0.002084 
264.864865 0.002123 
265.265265 0.002163 
265.665666 0.002203 
266.066066 0.002244 
266.466466 0.002286 
266.866867 0.002328 
267.267267 0.002371 
267.667668 0.002414 
268.068068 0.002459 
268.468468 0.002503 
268.868869 0.002549 
269.269269 0.002595 
269.669670 0.002642 
270.070070 0.002690 
270.470470 0.002738 
270.870871 0.002787 
271.271271 0.002837 
271.671672 0.002888 
272.072072 0.002939 
272.472472 0.002991 
272.872873 0.003044 
273.273273 0.003098 
273.673674 0.003152 
274.074074 0.003208 
274.474474 0.003264 
274.874875 0.003321 
275.275275 0.003378 
275.675676 0.003437 
276.076076 0.003496 
276.476476 0.003556 
276.876877 0.003617 
277.277277 0.003679 
277.677678 0.003742 
278.078078 0.003806 
278.478478 0.003871 
278.878879 0.003936 
279.279279 0.004003 
279.679680 0.004070 
280.080080 0.004138 
280.480480 0.004208 
280.880881 0.004278 
281.281281 0.004349 
281.681682 0.004421 
282.082082 0.004495 
282.482482 0.004569 
282.882883 0.004644 
283.283283 0.004720 
283.683684 0.004797 
284.084084 0.004876 
284.484484 0.004955 
284.884885 0.005036 
285.285285 0.005117 
285.685686 0.005200 
286.086086 0.005283 
286.486486 0.005368 
286.886887 0.005454 
287.287287 0.005541 
287.687688 0.005629 
288.088088 0.005719 
288.488488 0.005809 
288.888889 0.005901 
289.289289 0.005994 
289.689690 0.006088 
290.090090 0.006183 
290.490490 0.006280 
290.890891 0.006378 
291.291291 0.006477 
291.691692 0.006577 
292.092092 0.006679 
292.492492 0.006782 
292.892893 0.006886 
293.293293 0.006992 
293.693694 0.007098 
294.094094 0.007207 
294.494494 0.007316 
294.894895 0.007427 
295.295295 0.007539 
295.695696 0.007653 
296.096096 0.007768 
296.496496 0.007885 
296.896897 0.008003 
297.297297 0.008122 
297.697698 0.008243 
298.098098 0.008365 
298.498498 0.008489 
298.898899 0.008614 
299.299299 0.008741 
299.699700 0.008869 
300.100100 0.008999 
300.500501 0.009131 
300.900901 0.009264 
301.301301 0.009398 
301.701702 0.009535 
302.102102 0.009672 
302.502503 0.009812 
302.902903 0.009953 
303.303303 0.010096 
303.703704 0.010240 
304.104104 0.010386 
304.504505 0.010534 
304.904905 0.010683 
305.305305 0.010835 
305.705706 0.010988 
306.106106 0.011142 
306.506507 0.011299 
306.906907 0.011457 
307.307307 0.011618 
307.707708 0.011779 
308.108108 0.011943 
308.508509 0.012109 
308.908909 0.012276 
309.309309 0.012446 
309.709710 0.012617 
310.110110 0.012790 
310.510511 0.012966 
310.910911 0.013143 
311.311311 0.013322 
311.711712 0.013503 
312.112112 0.013686 
312.512513 0.013871 
312.912913 0.014058 
313.313313 0.014248 
313.713714 0.014439 
314.114114 0.014632 
314.514515 0.014828 
314.914915 0.015025 
315.315315 0.015225 
315.715716 0.015427 
316.116116 0.015631 
316.516517 0.015837 
316.916917 0.016046 
317.317317 0.016256 
317.717718 0.016469 
318.118118 0.016684 
318.518519 0.016902 
318.918919 0.017122 
319.319319 0.017344 
319.719720 0.017568 
320.120120 0.017795 
320.520521 0.018024 
320.920921 0.018256 
321.321321 0.018490 
321.721722 0.018726 
322.122122 0.018965 
322.522523 0.019206 
322.922923 0.019450 
323.323323 0.019696 
323.723724 0.019945 
324.124124 0.020197 
324.524525 0.020450 
324.924925 0.020707 
325.325325 0.020966 
325.725726 0.021228 
326.126126 0.021492 
326.526527 0.021759 
326.926927 0.022029 
327.327327 0.022302 
327.727728 0.022577 
328.128128 0.022855 
328.528529 0.023136 
328.928929 0.023419 
329.329329 0.023705 
329.729730 0.023994 
330.130130 0.024286 
330.530531 0.024581 
330.930931 0.024879 
331.331331 0.025180 
331.731732 0.025483 
332.132132 0.025790 
332.532533 0.026100 
332.932933 0.026412 
333.333333 0.026728 
333.733734 0.027046 
334.134134 0.027368 
334.534535 0.027693 
334.934935 0.028021 
335.335335 0.028352 
335.735736 0.028686 
336.136136 0.029023 
336.536537 0.029364 
336.936937 0.029708 
337.337337 0.030055 
337.737738 0.030405 
338.138138 0.030759 
338.538539 0.031116 
338.938939 0.031476 
339.339339 0.031840 
339.739740 0.032207 
340.140140 0.032578 
340.540541 0.032951 
340.940941 0.033329 
341.341341 0.033710 
341.741742 0.034094 
342.142142 0.034482 
342.542543 0.034874 
342.942943 0.035269 
343.343343 0.035667 
343.743744 0.036070 
344.144144 0.036476 
344.544545 0.036885 
344.944945 0.037299 
345.345345 0.037716 
345.745746 0.038137 
346.146146 0.038562 
346.546547 0.038990 
346.946947 0.039423 
347.347347 0.039859 
347.747748 0.040299 
348.148148 0.040743 
348.548549 0.041191 
348.948949 0.041643 
349.349349 0.042099 
349.749750 0.042559 
350.150150 0.043023 
350.550551 0.043491 
350.950951 0.043963 
351.351351 0.044440 
351.751752 0.044920 
352.152152 0.045405 
352.552553 0.045894 
352.952953 0.046387 
353.353353 0.046885 
353.753754 0.047386 
354.154154 0.047892 
354.554555 0.048403 
354.954955 0.048918 
355.355355 0.049437 
355.755756 0.049961 
356.156156 0.050489 
356.556557 0.051022 
356.956957 0.051559 
357.357357 0.052101 
357.757758 0.052647 
358.158158 0.053198 
358.558559 0.053754 
358.958959 0.054314 
359.359359 0.054879 
359.759760 0.055449 
360.160160 0.056023 
360.560561 0.056603 
360.960961 0.057187 
361.361361 0.057776 
361.761762 0.058370 
362.162162 0.058969 
362.562563 0.059573 
362.962963 0.060182 
363.363363 0.060795 
363.763764 0.061414 
364.164164 0.062038 
364.564565 0.062667 
364.964965 0.063302 
365.365365 0.063941 
365.765766 0.064586 
366.166166 0.065235 
366.566567 0.065891 
366.966967 0.066551 
367.367367 0.067217 
367.767768 0.067888 
368.168168 0.068564 
368.568569 0.069246 
368.968969 0.069934 
369.369369 0.070627 
369.769770 0.071325 
370.170170 0.072029 
370.570571 0.072739 
370.970971 0.073454 
371.371371 0.074175 
371.771772 0.074902 
372.172172 0.075634 
372.572573 0.076373 
372.972973 0.077117 
373.373373 0.077867 
373.773774 0.078622 
374.174174 0.079384 
374.574575 0.080152 
374.974975 0.080925 
375.375375 0.081705 
375.775776 0.082491 
376.176176 0.083282 
376.576577 0.084080 
376.976977 0.084884 
377.377377 0.085695 
377.777778 0.086511 
378.178178 0.087334 
378.578579 0.088163 
378.978979 0.088998 
379.379379 0.089840 
379.779780 0.090688 
380.180180 0.091543 
380.580581 0.092404 
380.980981 0.093272 
381.381381 0.094146 
381.781782 0.095027 
382.182182 0.095915 
382.582583 0.096809 
382.982983 0.097710 
383.383383 0.098618 
383.783784 0.099532 
384.184184 0.100454 
384.584585 0.101382 
384.984985 0.102317 
385.385385 0.103259 
385.785786 0.104208 
386.186186 0.105164 
386.586587 0.106128 
386.986987 0.107098 
387.387387 0.108075 
387.787788 0.109060 
388.188188 0.110052 
388.588589 0.111051 
388.988989 0.112057 
389.389389 0.113071 
389.789790 0.114092 
390.190190 0.115121 
390.590591 0.116157 
390.990991 0.117201 
391.391391 0.118252 
391.791792 0.119310 
392.192192 0.120377 
392.592593 0.121451 
392.992993 0.122532 
393.393393 0.123622 
393.793794 0.124719 
394.194194 0.125824 
394.594595 0.126937 
394.994995 0.128058 
395.395395 0.129187 
395.795796 0.130324 
396.196196 0.131469 
396.596597 0.132622 
396.996997 0.133783 
397.397397 0.134952 
397.797798 0.136130 
398.198198 0.137315 
398.598599 0.138509 
398.998999 0.139712 
399.399399 0.140923 
399.799800 0.142142 
400.200200 0.143369 
400.600601 0.144606 
401.001001 0.145850 
401.401401 0.147104 
401.801802 0.148366 
402.202202 0.149636 
402.602603 0.150915 
403.003003 0.152204 
403.403403 0.153501 
403.803804 0.154806 
404.204204 0.156121 
404.604605 0.157445 
405.005005 0.158777 
405.405405 0.160119 
405.805806 0.161469 
406.206206 0.162829 
406.606607 0.164198 
407.007007 0.165576 
407.407407 0.166964 
407.807808 0.168360 
408.208208 0.169766 
408.608609 0.171182 
409.009009 0.172607 
409.409409 0.174041 
409.809810 0.175485 
410.210210 0.176938 
410.610611 0.178401 
411.011011 0.179873 
411.411411 0.181356 
411.811812 0.182847 
412.212212 0.184349 
412.612613 0.185861 
413.013013 0.187382 
413.413413 0.188913 
413.813814 0.190454 
414.214214 0.192006 
414.614615 0.193567 
415.015015 0.195138 
415.415415 0.196719 
415.815816 0.198311 
416.216216 0.199913 
416.616617 0.201525 
417.017017 0.203147 
417.417417 0.204779 
417.817818 0.206422 
418.218218 0.208076 
418.618619 0.209740 
419.019019 0.211414 
419.419419 0.213099 
419.819820 0.214794 
420.220220 0.216500 
420.620621 0.218217 
421.021021 0.219944 
421.421421 0.221682 
421.821822 0.223431 
422.222222 0.225191 
422.622623 0.226962 
423.023023 0.228743 
423.423423 0.230536 
423.823824 0.232339 
424.224224 0.234154 
424.624625 0.235979 
425.025025 0.237816 
425.425425 0.239664 
425.825826 0.241523 
426.226226 0.243393 
426.626627 0.245275 
427.027027 0.247167 
427.427427 0.249072 
427.827828 0.250987 
428.228228 0.252914 
428.628629 0.254853 
429.029029 0.256803 
429.429429 0.258764 
429.829830 0.260737 
430.230230 0.262722 
430.630631 0.264718 
431.031031 0.266726 
431.431431 0.268746 
431.831832 0.270777 
432.232232 0.272820 
432.632633 0.274876 
433.033033 0.276942 
433.433433 0.279021 
433.833834 0.281112 
434.234234 0.283215 
434.634635 0.285329 
435.035035 0.287456 
435.435435 0.289595 
435.835836 0.291745 
436.236236 0.293908 
436.636637 0.296083 
437.037037 0.298271 
437.437437 0.300470 
437.837838 0.302682 
438.238238 0.304905 
438.638639 0.307142 
439.039039 0.309390 
439.439439 0.311651 
439.839840 0.313924 
440.240240 0.316210 
440.640641 0.318508 
441.041041 0.320818 
441.441441 0.323141 
441.841842 0.325476 
442.242242 0.327824 
442.642643 0.330184 
443.043043 0.332557 
443.443443 0.334943 
443.843844 0.337341 
444.244244 0.339751 
444.644645 0.342175 
445.045045 0.344611 
445.445445 0.347059 
445.845846 0.349520 
446.246246 0.351994 
446.646647 0.354481 
447.047047 0.356980 
447.447447 0.359492 
447.847848 0.362017 
448.248248 0.364555 
448.648649 0.367105 
449.049049 0.369668 
449.449449 0.372244 
449.849850 0.374833 
450.250250 0.377434 
450.650651 0.380049 
451.051051 0.382676 
451.451451 0.385316 
451.851852 0.387968 
452.252252 0.390634 
452.652653 0.393312 
453.053053 0.396003 
453.453453 0.398707 
453.853854 0.401424 
454.254254 0.404154 
454.654655 0.406896 
455.055055 0.409652 
455.455455 0.412420 
455.855856 0.415200 
456.256256 0.417994 
456.656657 0.420801 
457.057057 0.423620 
457.457457 0.426452 
457.857858 0.429296 
458.258258 0.432154 
458.658659 0.435024 
459.059059 0.437907 
459.459459 0.440803 
459.859860 0.443711 
460.260260 0.446632 
460.660661 0.449565 
461.061061 0.452511 
461.461461 0.455470 
461.861862 0.458442 
462.262262 0.461426 
462.662663 0.464422 
463.063063 0.467431 
463.463463 0.470452 
463.863864 0.473486 
464.264264 0.476533 
464.664665 0.479591 
465.065065 0.482662 
465.465465 0.485746 
465.865866 0.488841 
466.266266 0.491949 
466.666667 0.495070 
467.067067 0.498202 
467.467467 0.501346 
467.867868 0.504503 
468.268268 0.507672 
468.668669 0.510853 
469.069069 0.514046 
469.469469 0.517250 
469.869870 0.520467 
470.270270 0.523696 
470.670671 0.526936 
471.071071 0.530188 
471.471471 0.533452 
471.871872 0.536728 
472.272272 0.540015 
472.672673 0.543314 
473.073073 0.546625 
473.473473 0.549947 
473.873874 0.553281 
474.274274 0.556626 
474.674675 0.559982 
475.075075 0.563350 
475.475475 0.566729 
475.875876 0.570119 
476.276276 0.573521 
476.676677 0.576934 
477.077077 0.580358 
477.477477 0.583793 
477.877878 0.587239 
478.278278 0.590697 
478.678679 0.594165 
479.079079 0.597644 
479.479479 0.601135 
479.879880 0.604636 
480.280280 0.608148 
480.680681 0.611671 
481.081081 0.615205 
481.481481 0.618750 
481.881882 0.622306 
482.282282 0.625872 
482.682683 0.629450 
483.083083 0.633039 
483.483483 0.636638 
483.883884 0.640248 
484.284284 0.643870 
484.684685 0.647503 
485.085085 0.651147 
485.485485 0.654802 
485.885886 0.658468 
486.286286 0.662146 
486.686687 0.665835 
487.087087 0.669537 
487.487487 0.673250 
487.887888 0.676975 
488.288288 0.680713 
488.688689 0.684463 
489.089089 0.688227 
489.489489 0.692003 
489.889890 0.695793 
490.290290 0.699597 
490.690691 0.703416 
491.091091 0.707250 
491.491491 0.711099 
491.891892 0.714965 
492.292292 0.718848 
492.692693 0.722749 
493.093093 0.726668 
493.493493 0.730608 
493.893894 0.734570 
494.294294 0.738554 
494.694695 0.742563 
495.095095 0.746598 
495.495495 0.750662 
495.895896 0.754758 
496.296296 0.758887 
496.696697 0.763055 
497.097097 0.767265 
497.497497 0.771523 
497.897898 0.775834 
498.298298 0.780206 
498.698699 0.784648 
499.099099 0.789173 
499.499499 0.793795 
499.899900 0.798535 
500.300300 0.803420 
500.700701 0.808488 
501.101101 0.813798 
501.501502 0.819443 
501.901902 0.825590 
502.302302 0.832604 
502.702703 0.841706 
502.702703 0.852002 


==> data/VLE_Nitrogen_Hexane_5000000Pa_kij_0.dat <==
       T       z
500.950951 0.841688 
500.950951 0.854508 
500.600601 0.858601 
500.250250 0.861460 
499.899900 0.863692 
499.549550 0.865532 
499.199199 0.867097 
498.848849 0.868459 
498.498498 0.869661 
498.148148 0.870737 
497.797798 0.871707 
497.447447 0.872590 
497.097097 0.873398 
496.746747 0.874141 
496.396396 0.874829 
496.046046 0.875466 
495.695696 0.876061 
495.345345 0.876616 
494.994995 0.877136 
494.644645 0.877624 
494.294294 0.878084 
493.943944 0.878518 
493.593594 0.878927 
493.243243 0.879316 
492.892893 0.879684 
492.542543 0.880033 
492.192192 0.880365 
491.841842 0.880682 
491.491491 0.880983 
491.141141 0.881271 
490.790791 0.881547 
490.440440 0.881810 
490.090090 0.882062 
489.739740 0.882303 
489.389389 0.882535 
489.039039 0.882757 
488.688689 0.882971 
488.338338 0.883176 
487.987988 0.883374 
487.637638 0.883564 
487.287287 0.883748 
486.936937 0.883925 
486.586587 0.884095 
486.236236 0.884260 
485.885886 0.884419 
485.535536 0.884573 
485.185185 0.884722 
484.834835 0.884866 
484.484484 0.885005 
484.134134 0.885140 
483.783784 0.885271 
483.433433 0.885398 
483.083083 0.885522 
482.732733 0.885641 
482.382382 0.885757 
482.032032 0.885870 
481.681682 0.885980 
481.331331 0.886087 
480.980981 0.886190 
480.630631 0.886291 
480.280280 0.886390 
479.929930 0.886486 
479.579580 0.886579 
479.229229 0.886670 
478.878879 0.886759 
478.528529 0.886846 
478.178178 0.886931 
477.827828 0.887014 
477.477477 0.887095 
477.127127 0.887174 
476.776777 0.887251 
476.426426 0.887327 
476.076076 0.887401 
475.725726 0.887473 
475.375375 0.887544 
475.025025 0.887614 
474.674675 0.887682 
474.324324 0.887748 
473.973974 0.887814 
473.623624 0.887878 
473.273273 0.887941 
472.922923 0.888003 
472.572573 0.888064 
472.222222 0.888124 
471.871872 0.888183 
471.521522 0.888240 
471.171171 0.888297 
470.820821 0.888353 
470.470470 0.888408 
470.120120 0.888462 
469.769770 0.888515 
469.419419 0.888568 
469.069069 0.888620 
468.718719 0.888671 
468.368368 0.888721 
468.018018 0.888770 
467.667668 0.888819 
467.317317 0.888868 
466.966967 0.888915 
466.616617 0.888962 
466.266266 0.889009 
465.915916 0.889055 
465.565566 0.889100 
465.215215 0.889145 
464.864865 0.889189 
464.514515 0.889233 
464.164164 0.889276 
463.813814 0.889319 
463.463463 0.889362 
463.113113 0.889404 
462.762763 0.889445 
462.412412 0.889487 
462.062062 0.889527 
461.711712 0.889568 
461.361361 0.889608 
461.011011 0.889648 
460.660661 0.889687 
460.310310 0.889726 
459.959960 0.889765 
459.609610 0.889803 
459.259259 0.889841 
458.908909 0.889879 
458.558559 0.889917 
458.208208 0.889954 
457.857858 0.889991 
457.507508 0.890028 
457.157157 0.890065 
456.806807 0.890101 
456.456456 0.890137 
456.106106 0.890173 
455.755756 0.890209 
455.405405 0.890244 
455.055055 0.890279 
454.704705 0.890314 
454.354354 0.890349 
454.004004 0.890384 
453.653654 0.890418 
453.303303 0.890453 
452.952953 0.890487 
452.602603 0.890521 
452.252252 0.890555 
451.901902 0.890589 
451.551552 0.890622 
451.201201 0.890656 
450.850851 0.890689 
450.500501 0.890722 
450.150150 0.890755 
449.799800 0.890788 
449.449449 0.890821 
449.099099 0.890853 
448.748749 0.890886 
448.398398 0.890918 
448.048048 0.890950 
447.697698 0.890983 
447.347347 0.891015 
446.996997 0.891047 
446.646647 0.891079 
446.296296 0.891110 
445.945946 0.891142 
445.595596 0.891174 
445.245245 0.891205 
444.894895 0.891237 
444.544545 0.891268 
444.194194 0.891299 
443.843844 0.891330 
443.493493 0.891362 
443.143143 0.891393 
442.792793 0.891424 
442.442442 0.891454 
442.092092 0.891485 
441.741742 0.891516 
441.391391 0.891547 
441.041041 0.891577 
440.690691 0.891608 
440.340340 0.891638 
439.989990 0.891669 
439.639640 0.891699 
439.289289 0.891729 
438.938939 0.891759 
438.588589 0.891790 
438.238238 0.891820 
437.887888 0.891850 
437.537538 0.891880 
437.187187 0.891910 
436.836837 0.891939 
436.486486 0.891969 
436.136136 0.891999 
435.785786 0.892029 
435.435435 0.892058 
435.085085 0.892088 
434.734735 0.892118 
434.384384 0.892147 
434.034034 0.892176 
433.683684 0.892206 
433.333333 0.892235 
432.982983 0.892264 
432.632633 0.892294 
432.282282 0.892323 
431.931932 0.892352 
431.581582 0.892381 
431.231231 0.892410 
430.880881 0.892439 
430.530531 0.892468 
430.180180 0.892497 
429.829830 0.892526 
429.479479 0.892554 
429.129129 0.892583 
428.778779 0.892612 
428.428428 0.892640 
428.078078 0.892669 
427.727728 0.892697 
427.377377 0.892726 
427.027027 0.892754 
426.676677 0.892783 
426.326326 0.892811 
425.975976 0.892839 
425.625626 0.892867 
425.275275 0.892895 
424.924925 0.892924 
424.574575 0.892952 
424.224224 0.892979 
423.873874 0.893007 
423.523524 0.893035 
423.173173 0.893063 
422.822823 0.893091 
422.472472 0.893118 
422.122122 0.893146 
421.771772 0.893174 
421.421421 0.893201 
421.071071 0.893229 
420.720721 0.893256 
420.370370 0.893283 
420.020020 0.893310 
419.669670 0.893338 
419.319319 0.893365 
418.968969 0.893392 
418.618619 0.893419 
418.268268 0.893446 
417.917918 0.893473 
417.567568 0.893499 
417.217217 0.893526 
416.866867 0.893553 
416.516517 0.893579 
416.166166 0.893606 
415.815816 0.893632 
415.465465 0.893659 
415.115115 0.893685 
414.764765 0.893711 
414.414414 0.893737 
414.064064 0.893764 
413.713714 0.893790 
413.363363 0.893816 
413.013013 0.893841 
412.662663 0.893867 
412.312312 0.893893 
411.961962 0.893918 
411.611612 0.893944 
411.261261 0.893969 
410.910911 0.893995 
410.560561 0.894020 
410.210210 0.894045 
409.859860 0.894070 
409.509510 0.894095 
409.159159 0.894120 
408.808809 0.894145 
408.458458 0.894170 
408.108108 0.894195 
407.757758 0.894219 
407.407407 0.894244 
407.057057 0.894268 
406.706707 0.894293 
406.356356 0.894317 
406.006006 0.894341 
405.655656 0.894365 
405.305305 0.894389 
404.954955 0.894413 
404.604605 0.894436 
404.254254 0.894460 
403.903904 0.894484 
403.553554 0.894507 
403.203203 0.894530 
402.852853 0.894553 
402.502503 0.894577 
402.152152 0.894600 
401.801802 0.894622 
401.451451 0.894645 
401.101101 0.894668 
400.750751 0.894691 
400.400400 0.894713 
400.050050 0.894735 
399.699700 0.894758 
399.349349 0.894780 
398.998999 0.894802 
398.648649 0.894823 
398.298298 0.894845 
397.947948 0.894867 
397.597598 0.894888 
397.247247 0.894910 
396.896897 0.894931 
396.546547 0.894952 
396.196196 0.894973 
395.845846 0.894994 
395.495495 0.895015 
395.145145 0.895035 
394.794795 0.895056 
394.444444 0.895076 
394.094094 0.895097 
393.743744 0.895117 
393.393393 0.895137 
393.043043 0.895156 
392.692693 0.895176 
392.342342 0.895196 
391.991992 0.895215 
391.641642 0.895234 
391.291291 0.895253 
390.940941 0.895272 
390.590591 0.895291 
390.240240 0.895310 
389.889890 0.895328 
389.539540 0.895347 
389.189189 0.895365 
388.838839 0.895383 
388.488488 0.895401 
388.138138 0.895419 
387.787788 0.895437 
387.437437 0.895454 
387.087087 0.895471 
386.736737 0.895489 
386.386386 0.895506 
386.036036 0.895522 
385.685686 0.895539 
385.335335 0.895556 
384.984985 0.895572 
384.634635 0.895588 
384.284284 0.895604 
383.933934 0.895620 
383.583584 0.895636 
383.233233 0.895651 
382.882883 0.895667 
382.532533 0.895682 
382.182182 0.895697 
381.831832 0.895712 
381.481481 0.895726 
381.131131 0.895741 
380.780781 0.895755 
380.430430 0.895769 
380.080080 0.895783 
379.729730 0.895797 
379.379379 0.895810 
379.029029 0.895824 
378.678679 0.895837 
378.328328 0.895850 
377.977978 0.895863 
377.627628 0.895875 
377.277277 0.895888 
376.926927 0.895900 
376.576577 0.895912 
376.226226 0.895924 
375.875876 0.895935 
375.525526 0.895947 
375.175175 0.895958 
374.824825 0.895969 
374.474474 0.895980 
374.124124 0.895990 
373.773774 0.896001 
373.423423 0.896011 
373.073073 0.896021 
372.722723 0.896031 
372.372372 0.896040 
372.022022 0.896050 
371.671672 0.896059 
371.321321 0.896068 
370.970971 0.896076 
370.620621 0.896085 
370.270270 0.896093 
369.919920 0.896101 
369.569570 0.896109 
369.219219 0.896117 
368.868869 0.896124 
368.518519 0.896131 
368.168168 0.896138 
367.817818 0.896145 
367.467467 0.896151 
367.117117 0.896157 
366.766767 0.896163 
366.416416 0.896169 
366.066066 0.896175 
365.715716 0.896180 
365.365365 0.896185 
365.015015 0.896190 
364.664665 0.896194 
364.314314 0.896198 
363.963964 0.896202 
363.613614 0.896206 
363.263263 0.896210 
362.912913 0.896213 
362.562563 0.896216 
362.212212 0.896219 
361.861862 0.896221 
361.511512 0.896223 
361.161161 0.896225 
360.810811 0.896227 
360.460460 0.896229 
360.110110 0.896230 
359.759760 0.896231 
359.409409 0.896231 
359.059059 0.896232 
358.708709 0.896232 
358.358358 0.896232 
358.008008 0.896231 
357.657658 0.896231 
357.307307 0.896230 
356.956957 0.896228 
356.606607 0.896227 
356.256256 0.896225 
355.905906 0.896223 
355.555556 0.896221 
355.205205 0.896218 
354.854855 0.896215 
354.504505 0.896212 
354.154154 0.896208 
353.803804 0.896204 
353.453453 0.896200 
353.103103 0.896196 
352.752753 0.896191 
352.402402 0.896186 
352.052052 0.896181 
351.701702 0.896175 
351.351351 0.896169 
351.001001 0.896163 
350.650651 0.896156 
350.300300 0.896149 
349.949950 0.896142 
349.599600 0.896135 
349.249249 0.896127 
348.898899 0.896119 
348.548549 0.896110 
348.198198 0.896101 
347.847848 0.896092 
347.497497 0.896083 
347.147147 0.896073 
346.796797 0.896063 
346.446446 0.896052 
346.096096 0.896042 
345.745746 0.896031 
345.395395 0.896019 
345.045045 0.896007 
344.694695 0.895995 
344.344344 0.895983 
343.993994 0.895970 
343.643644 0.895957 
343.293293 0.895943 
342.942943 0.895929 
342.592593 0.895915 
342.242242 0.895901 
341.891892 0.895886 
341.541542 0.895870 
341.191191 0.895855 
340.840841 0.895839 
340.490490 0.895822 
340.140140 0.895806 
339.789790 0.895789 
339.439439 0.895771 
339.089089 0.895753 
338.738739 0.895735 
338.388388 0.895716 
338.038038 0.895697 
337.687688 0.895678 
337.337337 0.895658 
336.986987 0.895638 
336.636637 0.895618 
336.286286 0.895597 
335.935936 0.895575 
335.585586 0.895554 
335.235235 0.895532 
334.884885 0.895509 
334.534535 0.895486 
334.184184 0.895463 
333.833834 0.895439 
333.483483 0.895415 
333.133133 0.895391 
332.782783 0.895366 
332.432432 0.895340 
332.082082 0.895315 
331.731732 0.895289 
331.381381 0.895262 
331.031031 0.895235 
330.680681 0.895208 
330.330330 0.895180 
329.979980 0.895151 
329.629630 0.895123 
329.279279 0.895093 
328.928929 0.895064 
328.578579 0.895034 
328.228228 0.895003 
327.877878 0.894972 
327.527528 0.894941 
327.177177 0.894909 
326.826827 0.894877 
326.476476 0.894844 
326.126126 0.894811 
325.775776 0.894777 
325.425425 0.894743 
325.075075 0.894709 
324.724725 0.894674 
324.374374 0.894638 
324.024024 0.894602 
323.673674 0.894566 
323.323323 0.894529 
322.972973 0.894492 
322.622623 0.894454 
322.272272 0.894415 
321.921922 0.894376 
321.571572 0.894337 
321.221221 0.894297 
320.870871 0.894257 
320.520521 0.894216 
320.170170 0.894175 
319.819820 0.894133 
319.469469 0.894091 
319.119119 0.894048 
318.768769 0.894004 
318.418418 0.893961 
318.068068 0.893916 
317.717718 0.893871 
317.367367 0.893826 
317.017017 0.893780 
316.666667 0.893733 
316.316316 0.893686 
315.965966 0.893639 
315.615616 0.893591 
315.265265 0.893542 
314.914915 0.893493 
314.564565 0.893443 
314.214214 0.893393 
313.863864 0.893342 
313.513514 0.893291 
313.163163 0.893239 
312.812813 0.893186 
312.462462 0.893133 
312.112112 0.893080 
311.761762 0.893025 
311.411411 0.892971 
311.061061 0.892915 
310.710711 0.892859 
310.360360 0.892803 
310.010010 0.892746 
309.659660 0.892688 
309.309309 0.892630 
308.958959 0.892571 
308.608609 0.892511 
308.258258 0.892451 
307.907908 0.892390 
307.557558 0.892329 
307.207207 0.892267 
306.856857 0.892205 
306.506507 0.892141 
306.156156 0.892078 
305.805806 0.892013 
305.455455 0.891948 
305.105105 0.891882 
304.754755 0.891816 
304.404404 0.891749 
304.054054 0.891681 
303.703704 0.891613 
303.353353 0.891544 
303.003003 0.891475 
302.652653 0.891404 
302.302302 0.891333 
301.951952 0.891262 
301.601602 0.891190 
301.251251 0.891117 
300.900901 0.891043 
300.550551 0.890969 
300.200200 0.890894 
299.849850 0.890818 
299.499499 0.890742 
299.149149 0.890664 
298.798799 0.890587 
298.448448 0.890508 
298.098098 0.890429 
297.747748 0.890349 
297.397397 0.890268 
297.047047 0.890187 
296.696697 0.890105 
296.346346 0.890022 
295.995996 0.889938 
295.645646 0.889854 
295.295295 0.889769 
294.944945 0.889683 
294.594595 0.889596 
294.244244 0.889509 
293.893894 0.889421 
293.543544 0.889332 
293.193193 0.889242 
292.842843 0.889152 
292.492492 0.889061 
292.142142 0.888968 
291.791792 0.888876 
291.441441 0.888782 
291.091091 0.888688 
290.740741 0.888592 
290.390390 0.888496 
290.040040 0.888399 
289.689690 0.888302 
289.339339 0.888203 
288.988989 0.888104 
288.638639 0.888004 
288.288288 0.887903 
287.937938 0.887801 
287.587588 0.887698 
287.237237 0.887594 
286.886887 0.887490 
286.536537 0.887384 
286.186186 0.887278 
285.835836 0.887171 
285.485485 0.887063 
285.135135 0.886954 
284.784785 0.886844 
284.434434 0.886734 
284.084084 0.886622 
283.733734 0.886510 
283.383383 0.886396 
283.033033 0.886282 
282.682683 0.886167 
282.332332 0.886050 
281.981982 0.885933 
281.631632 0.885815 
281.281281 0.885696 
280.930931 0.885576 
280.580581 0.885455 
280.230230 0.885333 
279.879880 0.885210 
279.529530 0.885086 
279.179179 0.884961 
278.828829 0.884835 
278.478478 0.884708 
278.128128 0.884580 
277.777778 0.884451 
277.427427 0.884321 
277.077077 0.884190 
276.726727 0.884058 
276.376376 0.883925 
276.026026 0.883791 
275.675676 0.883656 
275.325325 0.883519 
274.974975 0.883382 
274.624625 0.883244 
274.274274 0.883104 
273.923924 0.882963 
273.573574 0.882822 
273.223223 0.882679 
272.872873 0.882535 
272.522523 0.882390 
272.172172 0.882244 
271.821822 0.882096 
271.471471 0.881948 
271.121121 0.881798 
270.770771 0.881647 
270.420420 0.881495 
270.070070 0.881342 
269.719720 0.881188 
269.369369 0.881032 
269.019019 0.880876 
268.668669 0.880718 
268.318318 0.880558 
267.967968 0.880398 
267.617618 0.880236 
267.267267 0.880073 
266.916917 0.879909 
266.566567 0.879744 
266.216216 0.879577 
265.865866 0.879409 
265.515516 0.879240 
265.165165 0.879070 
264.814815 0.878898 
264.464464 0.878725 
264.114114 0.878550 
263.763764 0.878374 
263.413413 0.878197 
263.063063 0.878019 
262.712713 0.877839 
262.362362 0.877658 
262.012012 0.877475 
261.661662 0.877291 
261.311311 0.877106 
260.960961 0.876919 
260.610611 0.876730 
260.260260 0.876541 
259.909910 0.876350 
259.559560 0.876157 
259.209209 0.875963 
258.858859 0.875768 
258.508509 0.875571 
258.158158 0.875372 
257.807808 0.875172 
257.457457 0.874971 
257.107107 0.874768 
256.756757 0.874563 
256.406406 0.874357 
256.056056 0.874149 
255.705706 0.873940 
255.355355 0.873729 
255.005005 0.873517 
254.654655 0.873303 
254.304304 0.873087 
253.953954 0.872870 
253.603604 0.872651 
253.253253 0.872430 
252.902903 0.872208 
252.552553 0.871984 
252.202202 0.871759 
251.851852 0.871531 
251.501502 0.871302 
251.151151 0.871071 
250.800801 0.870839 
250.450450 0.870605 
250.100100 0.870369 
249.749750 0.870131 
249.399399 0.869891 
249.049049 0.869650 
248.698699 0.869406 
248.348348 0.869161 
247.997998 0.868914 
247.647648 0.868665 
247.297297 0.868415 
246.946947 0.868162 
246.596597 0.867907 
246.246246 0.867651 
245.895896 0.867392 
245.545546 0.867132 
245.195195 0.866870 
244.844845 0.866605 
244.494494 0.866339 
244.144144 0.866071 
243.793794 0.865800 
243.443443 0.865528 
243.093093 0.865253 
242.742743 0.864976 
242.392392 0.864698 
242.042042 0.864417 
241.691692 0.864134 
241.341341 0.863849 
240.990991 0.863561 
240.640641 0.863272 
240.290290 0.862980 
239.939940 0.862686 
239.589590 0.862390 
239.239239 0.862091 
238.888889 0.861790 
238.538539 0.861487 
238.188188 0.861182 
237.837838 0.860874 
237.487487 0.860564 
237.137137 0.860252 
236.786787 0.859937 
236.436436 0.859619 
236.086086 0.859300 
235.735736 0.858977 
235.385385 0.858653 
235.035035 0.858325 
234.684685 0.857996 
234.334334 0.857663 
233.983984 0.857329 
233.633634 0.856991 
233.283283 0.856651 
232.932933 0.856308 
232.582583 0.855963 
232.232232 0.855615 
231.881882 0.855264 
231.531532 0.854911 
231.181181 0.854555 
230.830831 0.854196 
230.480480 0.853834 
230.130130 0.853469 
229.779780 0.853102 
229.429429 0.852732 
229.079079 0.852358 
228.728729 0.851982 
228.378378 0.851603 
228.028028 0.851221 
227.677678 0.850836 
227.327327 0.850448 
226.976977 0.850057 
226.626627 0.849662 
226.276276 0.849265 
225.925926 0.848865 
225.575576 0.848461 
225.225225 0.848054 
224.874875 0.847644 
224.524525 0.847231 
224.174174 0.846814 
223.823824 0.846394 
223.473473 0.845971 
223.123123 0.845544 
222.772773 0.845114 
222.422422 0.844681 
222.072072 0.844244 
221.721722 0.843803 
221.371371 0.843359 
221.021021 0.842912 
220.670671 0.842461 
220.320320 0.842006 
219.969970 0.841547 
219.619620 0.841085 
219.269269 0.840619 
218.918919 0.840150 
218.568569 0.839676 
218.218218 0.839199 
217.867868 0.838717 
217.517518 0.838232 
217.167167 0.837743 
216.816817 0.837250 
216.466466 0.836753 
216.116116 0.836252 
215.765766 0.835747 
215.415415 0.835237 
215.065065 0.834724 
214.714715 0.834206 
214.364364 0.833684 
214.014014 0.833157 
213.663664 0.832626 
213.313313 0.832091 
212.962963 0.831551 
212.612613 0.831007 
212.262262 0.830459 
211.911912 0.829905 
211.561562 0.829348 
211.211211 0.828785 
210.860861 0.828218 
210.510511 0.827646 
210.160160 0.827069 
209.809810 0.826487 
209.459459 0.825901 
209.109109 0.825309 
208.758759 0.824713 
208.408408 0.824111 
208.058058 0.823504 
207.707708 0.822893 
207.357357 0.822276 
207.007007 0.821653 
206.656657 0.821026 
206.306306 0.820393 
205.955956 0.819754 
205.605606 0.819110 
205.255255 0.818461 
204.904905 0.817806 
204.554555 0.817145 
204.204204 0.816479 
203.853854 0.815806 
203.503504 0.815128 
203.153153 0.814444 
202.802803 0.813754 
202.452452 0.813058 
202.102102 0.812356 
201.751752 0.811648 
201.401401 0.810934 
201.051051 0.810213 
200.700701 0.809486 
200.350350 0.808753 
200.000000 0.808013 
200.000000 0.000058 
200.350350 0.000060 
200.700701 0.000062 
201.051051 0.000063 
201.401401 0.000065 
201.751752 0.000066 
202.102102 0.000068 
202.452452 0.000070 
202.802803 0.000072 
203.153153 0.000073 
203.503504 0.000075 
203.853854 0.000077 
204.204204 0.000079 
204.554555 0.000081 
204.904905 0.000083 
205.255255 0.000085 
205.605606 0.000087 
205.955956 0.000089 
206.306306 0.000091 
206.656657 0.000094 
207.007007 0.000096 
207.357357 0.000098 
207.707708 0.000101 
208.058058 0.000103 
208.408408 0.000106 
208.758759 0.000108 
209.109109 0.000111 
209.459459 0.000114 
209.809810 0.000116 
210.160160 0.000119 
210.510511 0.000122 
210.860861 0.000125 
211.211211 0.000128 
211.561562 0.000131 
211.911912 0.000134 
212.262262 0.000137 
212.612613 0.000140 
212.962963 0.000144 
213.313313 0.000147 
213.663664 0.000150 
214.014014 0.000154 
214.364364 0.000157 
214.714715 0.000161 
215.065065 0.000165 
215.415415 0.000169 
215.765766 0.000172 
216.116116 0.000176 
216.466466 0.000180 
216.816817 0.000185 
217.167167 0.000189 
217.517518 0.000193 
217.867868 0.000197 
218.218218 0.000202 
218.568569 0.000206 
218.918919 0.000211 
219.269269 0.000216 
219.619620 0.000221 
219.969970 0.000226 
220.320320 0.000231 
220.670671 0.000236 
221.021021 0.000241 
221.371371 0.000246 
221.721722 0.000252 
222.072072 0.000257 
222.422422 0.000263 
222.772773 0.000268 
223.123123 0.000274 
223.473473 0.000280 
223.823824 0.000286 
224.174174 0.000292 
224.524525 0.000299 
224.874875 0.000305 
225.225225 0.000312 
225.575576 0.000318 
225.925926 0.000325 
226.276276 0.000332 
226.626627 0.000339 
226.976977 0.000346 
227.327327 0.000354 
227.677678 0.000361 
228.028028 0.000369 
228.378378 0.000376 
228.728729 0.000384 
229.079079 0.000392 
229.429429 0.000400 
229.779780 0.000408 
230.130130 0.000417 
230.480480 0.000425 
230.830831 0.000434 
231.181181 0.000443 
231.531532 0.000452 
231.881882 0.000461 
232.232232 0.000471 
232.582583 0.000480 
232.932933 0.000490 
233.283283 0.000500 
233.633634 0.000510 
233.983984 0.000520 
234.334334 0.000530 
234.684685 0.000541 
235.035035 0.000552 
235.385385 0.000563 
235.735736 0.000574 
236.086086 0.000585 
236.436436 0.000596 
236.786787 0.000608 
237.137137 0.000620 
237.487487 0.000632 
237.837838 0.000644 
238.188188 0.000657 
238.538539 0.000670 
238.888889 0.000682 
239.239239 0.000696 
239.589590 0.000709 
239.939940 0.000722 
240.290290 0.000736 
240.640641 0.000750 
240.990991 0.000765 
241.341341 0.000779 
241.691692 0.000794 
242.042042 0.000809 
242.392392 0.000824 
242.742743 0.000839 
243.093093 0.000855 
243.443443 0.000871 
243.793794 0.000887 
244.144144 0.000903 
244.494494 0.000920 
244.844845 0.000937 
245.195195 0.000954 
245.545546 0.000972 
245.895896 0.000990 
246.246246 0.001008 
246.596597 0.001026 
246.946947 0.001045 
247.297297 0.001064 
247.647648 0.001083 
247.997998 0.001102 
248.348348 0.001122 
248.698699 0.001142 
249.049049 0.001163 
249.399399 0.001183 
249.749750 0.001204 
250.100100 0.001226 
250.450450 0.001247 
250.800801 0.001269 
251.151151 0.001292 
251.501502 0.001314 
251.851852 0.001337 
252.202202 0.001360 
252.552553 0.001384 
252.902903 0.001408 
253.253253 0.001433 
253.603604 0.001457 
253.953954 0.001482 
254.304304 0.001508 
254.654655 0.001534 
255.005005 0.001560 
255.355355 0.001586 
255.705706 0.001613 
256.056056 0.001641 
256.406406 0.001668 
256.756757 0.001697 
257.107107 0.001725 
257.457457 0.001754 
257.807808 0.001783 
258.158158 0.001813 
258.508509 0.001843 
258.858859 0.001874 
259.209209 0.001905 
259.559560 0.001936 
259.909910 0.001968 
260.260260 0.002001 
260.610611 0.002034 
260.960961 0.002067 
261.311311 0.002100 
261.661662 0.002135 
262.012012 0.002169 
262.362362 0.002204 
262.712713 0.002240 
263.063063 0.002276 
263.413413 0.002313 
263.763764 0.002350 
264.114114 0.002387 
264.464464 0.002425 
264.814815 0.002464 
265.165165 0.002503 
265.515516 0.002542 
265.865866 0.002583 
266.216216 0.002623 
266.566567 0.002664 
266.916917 0.002706 
267.267267 0.002748 
267.617618 0.002791 
267.967968 0.002835 
268.318318 0.002878 
268.668669 0.002923 
269.019019 0.002968 
269.369369 0.003014 
269.719720 0.003060 
270.070070 0.003107 
270.420420 0.003154 
270.770771 0.003202 
271.121121 0.003251 
271.471471 0.003300 
271.821822 0.003350 
272.172172 0.003401 
272.522523 0.003452 
272.872873 0.003504 
273.223223 0.003556 
273.573574 0.003609 
273.923924 0.003663 
274.274274 0.003717 
274.624625 0.003772 
274.974975 0.003828 
275.325325 0.003885 
275.675676 0.003942 
276.026026 0.004000 
276.376376 0.004058 
276.726727 0.004117 
277.077077 0.004177 
277.427427 0.004238 
277.777778 0.004300 
278.128128 0.004362 
278.478478 0.004425 
278.828829 0.004488 
279.179179 0.004553 
279.529530 0.004618 
279.879880 0.004684 
280.230230 0.004751 
280.580581 0.004818 
280.930931 0.004887 
281.281281 0.004956 
281.631632 0.005026 
281.981982 0.005096 
282.332332 0.005168 
282.682683 0.005240 
283.033033 0.005314 
283.383383 0.005388 
283.733734 0.005463 
284.084084 0.005538 
284.434434 0.005615 
284.784785 0.005693 
285.135135 0.005771 
285.485485 0.005850 
285.835836 0.005931 
286.186186 0.006012 
286.536537 0.006094 
286.886887 0.006177 
287.237237 0.006261 
287.587588 0.006346 
287.937938 0.006431 
288.288288 0.006518 
288.638639 0.006606 
288.988989 0.006695 
289.339339 0.006784 
289.689690 0.006875 
290.040040 0.006966 
290.390390 0.007059 
290.740741 0.007153 
291.091091 0.007247 
291.441441 0.007343 
291.791792 0.007440 
292.142142 0.007538 
292.492492 0.007636 
292.842843 0.007736 
293.193193 0.007837 
293.543544 0.007939 
293.893894 0.008043 
294.244244 0.008147 
294.594595 0.008252 
294.944945 0.008359 
295.295295 0.008466 
295.645646 0.008575 
295.995996 0.008685 
296.346346 0.008796 
296.696697 0.008908 
297.047047 0.009021 
297.397397 0.009136 
297.747748 0.009252 
298.098098 0.009369 
298.448448 0.009487 
298.798799 0.009606 
299.149149 0.009727 
299.499499 0.009848 
299.849850 0.009972 
300.200200 0.010096 
300.550551 0.010221 
300.900901 0.010348 
301.251251 0.010476 
301.601602 0.010606 
301.951952 0.010737 
302.302302 0.010869 
302.652653 0.011002 
303.003003 0.011137 
303.353353 0.011273 
303.703704 0.011410 
304.054054 0.011549 
304.404404 0.011689 
304.754755 0.011831 
305.105105 0.011974 
305.455455 0.012118 
305.805806 0.012264 
306.156156 0.012411 
306.506507 0.012560 
306.856857 0.012710 
307.207207 0.012861 
307.557558 0.013014 
307.907908 0.013169 
308.258258 0.013325 
308.608609 0.013482 
308.958959 0.013641 
309.309309 0.013802 
309.659660 0.013964 
310.010010 0.014127 
310.360360 0.014292 
310.710711 0.014459 
311.061061 0.014627 
311.411411 0.014797 
311.761762 0.014969 
312.112112 0.015142 
312.462462 0.015317 
312.812813 0.015493 
313.163163 0.015671 
313.513514 0.015851 
313.863864 0.016032 
314.214214 0.016215 
314.564565 0.016400 
314.914915 0.016586 
315.265265 0.016774 
315.615616 0.016964 
315.965966 0.017156 
316.316316 0.017349 
316.666667 0.017544 
317.017017 0.017741 
317.367367 0.017940 
317.717718 0.018141 
318.068068 0.018343 
318.418418 0.018547 
318.768769 0.018753 
319.119119 0.018961 
319.469469 0.019171 
319.819820 0.019382 
320.170170 0.019596 
320.520521 0.019811 
320.870871 0.020028 
321.221221 0.020248 
321.571572 0.020469 
321.921922 0.020692 
322.272272 0.020917 
322.622623 0.021144 
322.972973 0.021373 
323.323323 0.021604 
323.673674 0.021837 
324.024024 0.022072 
324.374374 0.022309 
324.724725 0.022549 
325.075075 0.022790 
325.425425 0.023033 
325.775776 0.023279 
326.126126 0.023526 
326.476476 0.023776 
326.826827 0.024028 
327.177177 0.024282 
327.527528 0.024538 
327.877878 0.024796 
328.228228 0.025057 
328.578579 0.025320 
328.928929 0.025585 
329.279279 0.025852 
329.629630 0.026121 
329.979980 0.026393 
330.330330 0.026667 
330.680681 0.026943 
331.031031 0.027222 
331.381381 0.027503 
331.731732 0.027786 
332.082082 0.028072 
332.432432 0.028360 
332.782783 0.028650 
333.133133 0.028943 
333.483483 0.029238 
333.833834 0.029536 
334.184184 0.029836 
334.534535 0.030138 
334.884885 0.030443 
335.235235 0.030751 
335.585586 0.031060 
335.935936 0.031373 
336.286286 0.031688 
336.636637 0.032005 
336.986987 0.032326 
337.337337 0.032648 
337.687688 0.032974 
338.038038 0.033301 
338.388388 0.033632 
338.738739 0.033965 
339.089089 0.034301 
339.439439 0.034639 
339.789790 0.034980 
340.140140 0.035324 
340.490490 0.035671 
340.840841 0.036020 
341.191191 0.036372 
341.541542 0.036727 
341.891892 0.037085 
342.242242 0.037445 
342.592593 0.037808 
342.942943 0.038175 
343.293293 0.038543 
343.643644 0.038915 
343.993994 0.039290 
344.344344 0.039667 
344.694695 0.040048 
345.045045 0.040431 
345.395395 0.040818 
345.745746 0.041207 
346.096096 0.041599 
346.446446 0.041995 
346.796797 0.042393 
347.147147 0.042795 
347.497497 0.043199 
347.847848 0.043607 
348.198198 0.044017 
348.548549 0.044431 
348.898899 0.044848 
349.249249 0.045268 
349.599600 0.045691 
349.949950 0.046117 
350.300300 0.046547 
350.650651 0.046979 
351.001001 0.047415 
351.351351 0.047855 
351.701702 0.048297 
352.052052 0.048743 
352.402402 0.049192 
352.752753 0.049644 
353.103103 0.050100 
353.453453 0.050559 
353.803804 0.051022 
354.154154 0.051487 
354.504505 0.051957 
354.854855 0.052430 
355.205205 0.052906 
355.555556 0.053385 
355.905906 0.053868 
356.256256 0.054355 
356.606607 0.054845 
356.956957 0.055339 
357.307307 0.055836 
357.657658 0.056337 
358.008008 0.056842 
358.358358 0.057350 
358.708709 0.057862 
359.059059 0.058377 
359.409409 0.058896 
359.759760 0.059419 
360.110110 0.059946 
360.460460 0.060476 
360.810811 0.061010 
361.161161 0.061548 
361.511512 0.062089 
361.861862 0.062635 
362.212212 0.063184 
362.562563 0.063737 
362.912913 0.064295 
363.263263 0.064856 
363.613614 0.065420 
363.963964 0.065989 
364.314314 0.066562 
364.664665 0.067139 
365.015015 0.067720 
365.365365 0.068305 
365.715716 0.068894 
366.066066 0.069487 
366.416416 0.070084 
366.766767 0.070685 
367.117117 0.071290 
367.467467 0.071900 
367.817818 0.072513 
368.168168 0.073131 
368.518519 0.073753 
368.868869 0.074380 
369.219219 0.075010 
369.569570 0.075645 
369.919920 0.076284 
370.270270 0.076928 
370.620621 0.077576 
370.970971 0.078228 
371.321321 0.078885 
371.671672 0.079546 
372.022022 0.080211 
372.372372 0.080881 
372.722723 0.081556 
373.073073 0.082235 
373.423423 0.082918 
373.773774 0.083607 
374.124124 0.084299 
374.474474 0.084997 
374.824825 0.085698 
375.175175 0.086405 
375.525526 0.087116 
375.875876 0.087832 
376.226226 0.088553 
376.576577 0.089278 
376.926927 0.090008 
377.277277 0.090743 
377.627628 0.091483 
377.977978 0.092227 
378.328328 0.092977 
378.678679 0.093731 
379.029029 0.094490 
379.379379 0.095254 
379.729730 0.096023 
380.080080 0.096797 
380.430430 0.097576 
380.780781 0.098360 
381.131131 0.099149 
381.481481 0.099943 
381.831832 0.100743 
382.182182 0.101547 
382.532533 0.102357 
382.882883 0.103171 
383.233233 0.103991 
383.583584 0.104816 
383.933934 0.105647 
384.284284 0.106482 
384.634635 0.107323 
384.984985 0.108169 
385.335335 0.109021 
385.685686 0.109878 
386.036036 0.110740 
386.386386 0.111608 
386.736737 0.112481 
387.087087 0.113359 
387.437437 0.114243 
387.787788 0.115133 
388.138138 0.116028 
388.488488 0.116929 
388.838839 0.117835 
389.189189 0.118747 
389.539540 0.119665 
389.889890 0.120588 
390.240240 0.121517 
390.590591 0.122451 
390.940941 0.123392 
391.291291 0.124338 
391.641642 0.125290 
391.991992 0.126248 
392.342342 0.127211 
392.692693 0.128181 
393.043043 0.129156 
393.393393 0.130137 
393.743744 0.131124 
394.094094 0.132118 
394.444444 0.133117 
394.794795 0.134122 
395.145145 0.135133 
395.495495 0.136151 
395.845846 0.137174 
396.196196 0.138204 
396.546547 0.139240 
396.896897 0.140282 
397.247247 0.141330 
397.597598 0.142384 
397.947948 0.143445 
398.298298 0.144512 
398.648649 0.145585 
398.998999 0.146665 
399.349349 0.147751 
399.699700 0.148843 
400.050050 0.149942 
400.400400 0.151047 
400.750751 0.152159 
401.101101 0.153277 
401.451451 0.154402 
401.801802 0.155534 
402.152152 0.156672 
402.502503 0.157816 
402.852853 0.158967 
403.203203 0.160125 
403.553554 0.161290 
403.903904 0.162461 
404.254254 0.163639 
404.604605 0.164824 
404.954955 0.166015 
405.305305 0.167214 
405.655656 0.168419 
406.006006 0.169631 
406.356356 0.170850 
406.706707 0.172076 
407.057057 0.173309 
407.407407 0.174549 
407.757758 0.175796 
408.108108 0.177050 
408.458458 0.178311 
408.808809 0.179580 
409.159159 0.180855 
409.509510 0.182137 
409.859860 0.183427 
410.210210 0.184724 
410.560561 0.186028 
410.910911 0.187339 
411.261261 0.188658 
411.611612 0.189984 
411.961962 0.191317 
412.312312 0.192658 
412.662663 0.194006 
413.013013 0.195361 
413.363363 0.196724 
413.713714 0.198095 
414.064064 0.199472 
414.414414 0.200858 
414.764765 0.202251 
415.115115 0.203651 
415.465465 0.205059 
415.815816 0.206475 
416.166166 0.207898 
416.516517 0.209330 
416.866867 0.210768 
417.217217 0.212215 
417.567568 0.213669 
417.917918 0.215131 
418.268268 0.216601 
418.618619 0.218079 
418.968969 0.219564 
419.319319 0.221058 
419.669670 0.222559 
420.020020 0.224069 
420.370370 0.225586 
420.720721 0.227111 
421.071071 0.228644 
421.421421 0.230186 
421.771772 0.231735 
422.122122 0.233293 
422.472472 0.234858 
422.822823 0.236432 
423.173173 0.238014 
423.523524 0.239604 
423.873874 0.241202 
424.224224 0.242809 
424.574575 0.244424 
424.924925 0.246047 
425.275275 0.247678 
425.625626 0.249318 
425.975976 0.250966 
426.326326 0.252622 
426.676677 0.254287 
427.027027 0.255960 
427.377377 0.257642 
427.727728 0.259332 
428.078078 0.261031 
428.428428 0.262738 
428.778779 0.264454 
429.129129 0.266178 
429.479479 0.267911 
429.829830 0.269652 
430.180180 0.271402 
430.530531 0.273161 
430.880881 0.274928 
431.231231 0.276705 
431.581582 0.278489 
431.931932 0.280283 
432.282282 0.282085 
432.632633 0.283896 
432.982983 0.285716 
433.333333 0.287544 
433.683684 0.289382 
434.034034 0.291228 
434.384384 0.293083 
434.734735 0.294947 
435.085085 0.296820 
435.435435 0.298702 
435.785786 0.300593 
436.136136 0.302492 
436.486486 0.304401 
436.836837 0.306319 
437.187187 0.308245 
437.537538 0.310181 
437.887888 0.312126 
438.238238 0.314080 
438.588589 0.316043 
438.938939 0.318014 
439.289289 0.319995 
439.639640 0.321986 
439.989990 0.323985 
440.340340 0.325993 
440.690691 0.328011 
441.041041 0.330038 
441.391391 0.332073 
441.741742 0.334118 
442.092092 0.336173 
442.442442 0.338236 
442.792793 0.340309 
443.143143 0.342391 
443.493493 0.344482 
443.843844 0.346583 
444.194194 0.348692 
444.544545 0.350812 
444.894895 0.352940 
445.245245 0.355077 
445.595596 0.357224 
445.945946 0.359381 
446.296296 0.361546 
446.646647 0.363721 
446.996997 0.365905 
447.347347 0.368099 
447.697698 0.370302 
448.048048 0.372514 
448.398398 0.374736 
448.748749 0.376967 
449.099099 0.379207 
449.449449 0.381457 
449.799800 0.383716 
450.150150 0.385985 
450.500501 0.388263 
450.850851 0.390550 
451.201201 0.392846 
451.551552 0.395153 
451.901902 0.397468 
452.252252 0.399793 
452.602603 0.402127 
452.952953 0.404471 
453.303303 0.406824 
453.653654 0.409186 
454.004004 0.411558 
454.354354 0.413939 
454.704705 0.416329 
455.055055 0.418729 
455.405405 0.421138 
455.755756 0.423557 
456.106106 0.425985 
456.456456 0.428422 
456.806807 0.430869 
457.157157 0.433325 
457.507508 0.435790 
457.857858 0.438265 
458.208208 0.440749 
458.558559 0.443242 
458.908909 0.445745 
459.259259 0.448257 
459.609610 0.450778 
459.959960 0.453308 
460.310310 0.455848 
460.660661 0.458397 
461.011011 0.460955 
461.361361 0.463522 
461.711712 0.466099 
462.062062 0.468685 
462.412412 0.471279 
462.762763 0.473884 
463.113113 0.476497 
463.463463 0.479119 
463.813814 0.481751 
464.164164 0.484391 
464.514515 0.487041 
464.864865 0.489699 
465.215215 0.492367 
465.565566 0.495044 
465.915916 0.497730 
466.266266 0.500425 
466.616617 0.503128 
466.966967 0.505841 
467.317317 0.508563 
467.667668 0.511293 
468.018018 0.514033 
468.368368 0.516781 
468.718719 0.519538 
469.069069 0.522304 
469.419419 0.525079 
469.769770 0.527863 
470.120120 0.530655 
470.470470 0.533456 
470.820821 0.536266 
471.171171 0.539085 
471.521522 0.541912 
471.871872 0.544748 
472.222222 0.547592 
472.572573 0.550446 
472.922923 0.553307 
473.273273 0.556178 
473.623624 0.559057 
473.973974 0.561944 
474.324324 0.564840 
474.674675 0.567745 
475.025025 0.570658 
475.375375 0.573579 
475.725726 0.576510 
476.076076 0.579448 
476.426426 0.582395 
476.776777 0.585350 
477.127127 0.588314 
477.477477 0.591286 
477.827828 0.594267 
478.178178 0.597256 
478.528529 0.600254 
478.878879 0.603260 
479.229229 0.606274 
479.579580 0.609297 
479.929930 0.612328 
480.280280 0.615368 
480.630631 0.618416 
480.980981 0.621473 
481.331331 0.624538 
481.681682 0.627612 
482.032032 0.630695 
482.382382 0.633786 
482.732733 0.636886 
483.083083 0.639994 
483.433433 0.643111 
483.783784 0.646238 
484.134134 0.649373 
484.484484 0.652517 
484.834835 0.655671 
485.185185 0.658834 
485.535536 0.662006 
485.885886 0.665188 
486.236236 0.668379 
486.586587 0.671581 
486.936937 0.674792 
487.287287 0.678014 
487.637638 0.681246 
487.987988 0.684489 
488.338338 0.687743 
488.688689 0.691009 
489.039039 0.694286 
489.389389 0.697575 
489.739740 0.700877 
490.090090 0.704192 
490.440440 0.707520 
490.790791 0.710862 
491.141141 0.714219 
491.491491 0.717592 
491.841842 0.720980 
492.192192 0.724386 
492.542543 0.727810 
492.892893 0.731253 
493.243243 0.734716 
493.593594 0.738202 
493.943944 0.741711 
494.294294 0.745245 
494.644645 0.748807 
494.994995 0.752398 
495.345345 0.756023 
495.695696 0.759683 
496.046046 0.763383 
496.396396 0.767128 
496.746747 0.770922 
497.097097 0.774773 
497.447447 0.778689 
497.797798 0.782679 
498.148148 0.786758 
498.498498 0.790940 
498.848849 0.795250 
499.199199 0.799718 
499.549550 0.804389 
499.899900 0.809334 
500.250250 0.814670 
500.600601 0.820632 
500.950951 0.827826 
500.950951 0.841688 


==> data/VLE_Nitrogen_Hexane_6000000Pa_kij_0.09.dat <==
       T       z
500.300300 0.794038 
500.300300 0.805763 
499.899900 0.814382 
499.499499 0.819587 
499.099099 0.823507 
498.698699 0.826699 
498.298298 0.829410 
497.897898 0.831774 
497.497497 0.833874 
497.097097 0.835765 
496.696697 0.837486 
496.296296 0.839066 
495.895896 0.840525 
495.495495 0.841881 
495.095095 0.843147 
494.694695 0.844334 
494.294294 0.845452 
493.893894 0.846507 
493.493493 0.847507 
493.093093 0.848456 
492.692693 0.849359 
492.292292 0.850221 
491.891892 0.851044 
491.491491 0.851832 
491.091091 0.852588 
490.690691 0.853313 
490.290290 0.854011 
489.889890 0.854683 
489.489489 0.855331 
489.089089 0.855956 
488.688689 0.856561 
488.288288 0.857145 
487.887888 0.857711 
487.487487 0.858260 
487.087087 0.858792 
486.686687 0.859308 
486.286286 0.859810 
485.885886 0.860298 
485.485485 0.860773 
485.085085 0.861235 
484.684685 0.861685 
484.284284 0.862124 
483.883884 0.862552 
483.483483 0.862970 
483.083083 0.863378 
482.682683 0.863777 
482.282282 0.864167 
481.881882 0.864548 
481.481481 0.864922 
481.081081 0.865287 
480.680681 0.865645 
480.280280 0.865996 
479.879880 0.866339 
479.479479 0.866677 
479.079079 0.867007 
478.678679 0.867332 
478.278278 0.867651 
477.877878 0.867964 
477.477477 0.868272 
477.077077 0.868574 
476.676677 0.868872 
476.276276 0.869164 
475.875876 0.869452 
475.475475 0.869735 
475.075075 0.870014 
474.674675 0.870288 
474.274274 0.870559 
473.873874 0.870825 
473.473473 0.871088 
473.073073 0.871347 
472.672673 0.871602 
472.272272 0.871854 
471.871872 0.872102 
471.471471 0.872347 
471.071071 0.872589 
470.670671 0.872828 
470.270270 0.873064 
469.869870 0.873297 
469.469469 0.873527 
469.069069 0.873754 
468.668669 0.873979 
468.268268 0.874201 
467.867868 0.874421 
467.467467 0.874638 
467.067067 0.874853 
466.666667 0.875065 
466.266266 0.875276 
465.865866 0.875484 
465.465465 0.875690 
465.065065 0.875893 
464.664665 0.876095 
464.264264 0.876295 
463.863864 0.876493 
463.463463 0.876689 
463.063063 0.876883 
462.662663 0.877075 
462.262262 0.877266 
461.861862 0.877455 
461.461461 0.877642 
461.061061 0.877828 
460.660661 0.878012 
460.260260 0.878195 
459.859860 0.878376 
459.459459 0.878555 
459.059059 0.878733 
458.658659 0.878910 
458.258258 0.879085 
457.857858 0.879259 
457.457457 0.879432 
457.057057 0.879603 
456.656657 0.879773 
456.256256 0.879942 
455.855856 0.880110 
455.455455 0.880276 
455.055055 0.880442 
454.654655 0.880606 
454.254254 0.880769 
453.853854 0.880931 
453.453453 0.881092 
453.053053 0.881251 
452.652653 0.881410 
452.252252 0.881568 
451.851852 0.881725 
451.451451 0.881880 
451.051051 0.882035 
450.650651 0.882189 
450.250250 0.882342 
449.849850 0.882494 
449.449449 0.882645 
449.049049 0.882796 
448.648649 0.882945 
448.248248 0.883094 
447.847848 0.883241 
447.447447 0.883388 
447.047047 0.883535 
446.646647 0.883680 
446.246246 0.883825 
445.845846 0.883968 
445.445445 0.884111 
445.045045 0.884254 
444.644645 0.884395 
444.244244 0.884536 
443.843844 0.884677 
443.443443 0.884816 
443.043043 0.884955 
442.642643 0.885093 
442.242242 0.885231 
441.841842 0.885367 
441.441441 0.885504 
441.041041 0.885639 
440.640641 0.885774 
440.240240 0.885908 
439.839840 0.886042 
439.439439 0.886175 
439.039039 0.886308 
438.638639 0.886440 
438.238238 0.886571 
437.837838 0.886702 
437.437437 0.886832 
437.037037 0.886962 
436.636637 0.887091 
436.236236 0.887220 
435.835836 0.887348 
435.435435 0.887475 
435.035035 0.887602 
434.634635 0.887729 
434.234234 0.887855 
433.833834 0.887980 
433.433433 0.888105 
433.033033 0.888230 
432.632633 0.888354 
432.232232 0.888478 
431.831832 0.888601 
431.431431 0.888723 
431.031031 0.888845 
430.630631 0.888967 
430.230230 0.889088 
429.829830 0.889209 
429.429429 0.889329 
429.029029 0.889449 
428.628629 0.889569 
428.228228 0.889688 
427.827828 0.889806 
427.427427 0.889925 
427.027027 0.890042 
426.626627 0.890160 
426.226226 0.890277 
425.825826 0.890393 
425.425425 0.890509 
425.025025 0.890625 
424.624625 0.890740 
424.224224 0.890855 
423.823824 0.890970 
423.423423 0.891084 
423.023023 0.891198 
422.622623 0.891311 
422.222222 0.891424 
421.821822 0.891536 
421.421421 0.891649 
421.021021 0.891760 
420.620621 0.891872 
420.220220 0.891983 
419.819820 0.892094 
419.419419 0.892204 
419.019019 0.892314 
418.618619 0.892424 
418.218218 0.892533 
417.817818 0.892642 
417.417417 0.892751 
417.017017 0.892859 
416.616617 0.892967 
416.216216 0.893074 
415.815816 0.893181 
415.415415 0.893288 
415.015015 0.893395 
414.614615 0.893501 
414.214214 0.893607 
413.813814 0.893712 
413.413413 0.893817 
413.013013 0.893922 
412.612613 0.894027 
412.212212 0.894131 
411.811812 0.894235 
411.411411 0.894338 
411.011011 0.894441 
410.610611 0.894544 
410.210210 0.894647 
409.809810 0.894749 
409.409409 0.894851 
409.009009 0.894952 
408.608609 0.895054 
408.208208 0.895155 
407.807808 0.895255 
407.407407 0.895356 
407.007007 0.895456 
406.606607 0.895555 
406.206206 0.895655 
405.805806 0.895754 
405.405405 0.895853 
405.005005 0.895951 
404.604605 0.896049 
404.204204 0.896147 
403.803804 0.896245 
403.403403 0.896342 
403.003003 0.896439 
402.602603 0.896535 
402.202202 0.896632 
401.801802 0.896728 
401.401401 0.896823 
401.001001 0.896919 
400.600601 0.897014 
400.200200 0.897109 
399.799800 0.897203 
399.399399 0.897297 
398.998999 0.897391 
398.598599 0.897485 
398.198198 0.897578 
397.797798 0.897671 
397.397397 0.897764 
396.996997 0.897857 
396.596597 0.897949 
396.196196 0.898041 
395.795796 0.898132 
395.395395 0.898223 
394.994995 0.898314 
394.594595 0.898405 
394.194194 0.898495 
393.793794 0.898585 
393.393393 0.898675 
392.992993 0.898765 
392.592593 0.898854 
392.192192 0.898943 
391.791792 0.899031 
391.391391 0.899120 
390.990991 0.899208 
390.590591 0.899296 
390.190190 0.899383 
389.789790 0.899470 
389.389389 0.899557 
388.988989 0.899644 
388.588589 0.899730 
388.188188 0.899816 
387.787788 0.899902 
387.387387 0.899987 
386.986987 0.900072 
386.586587 0.900157 
386.186186 0.900242 
385.785786 0.900326 
385.385385 0.900410 
384.984985 0.900493 
384.584585 0.900577 
384.184184 0.900660 
383.783784 0.900743 
383.383383 0.900825 
382.982983 0.900907 
382.582583 0.900989 
382.182182 0.901071 
381.781782 0.901152 
381.381381 0.901233 
380.980981 0.901314 
380.580581 0.901395 
380.180180 0.901475 
379.779780 0.901555 
379.379379 0.901634 
378.978979 0.901714 
378.578579 0.901793 
378.178178 0.901871 
377.777778 0.901950 
377.377377 0.902028 
376.976977 0.902106 
376.576577 0.902183 
376.176176 0.902260 
375.775776 0.902337 
375.375375 0.902414 
374.974975 0.902490 
374.574575 0.902566 
374.174174 0.902642 
373.773774 0.902717 
373.373373 0.902793 
372.972973 0.902867 
372.572573 0.902942 
372.172172 0.903016 
371.771772 0.903090 
371.371371 0.903164 
370.970971 0.903237 
370.570571 0.903310 
370.170170 0.903383 
369.769770 0.903456 
369.369369 0.903528 
368.968969 0.903600 
368.568569 0.903671 
368.168168 0.903742 
367.767768 0.903813 
367.367367 0.903884 
366.966967 0.903954 
366.566567 0.904024 
366.166166 0.904094 
365.765766 0.904163 
365.365365 0.904232 
364.964965 0.904301 
364.564565 0.904370 
364.164164 0.904438 
363.763764 0.904506 
363.363363 0.904573 
362.962963 0.904641 
362.562563 0.904708 
362.162162 0.904774 
361.761762 0.904841 
361.361361 0.904907 
360.960961 0.904972 
360.560561 0.905038 
360.160160 0.905103 
359.759760 0.905167 
359.359359 0.905232 
358.958959 0.905296 
358.558559 0.905360 
358.158158 0.905423 
357.757758 0.905486 
357.357357 0.905549 
356.956957 0.905612 
356.556557 0.905674 
356.156156 0.905736 
355.755756 0.905797 
355.355355 0.905859 
354.954955 0.905920 
354.554555 0.905980 
354.154154 0.906041 
353.753754 0.906100 
353.353353 0.906160 
352.952953 0.906219 
352.552553 0.906278 
352.152152 0.906337 
351.751752 0.906395 
351.351351 0.906453 
350.950951 0.906511 
350.550551 0.906568 
350.150150 0.906625 
349.749750 0.906682 
349.349349 0.906738 
348.948949 0.906794 
348.548549 0.906850 
348.148148 0.906905 
347.747748 0.906960 
347.347347 0.907015 
346.946947 0.907069 
346.546547 0.907123 
346.146146 0.907177 
345.745746 0.907230 
345.345345 0.907283 
344.944945 0.907335 
344.544545 0.907388 
344.144144 0.907439 
343.743744 0.907491 
343.343343 0.907542 
342.942943 0.907593 
342.542543 0.907644 
342.142142 0.907694 
341.741742 0.907744 
341.341341 0.907793 
340.940941 0.907842 
340.540541 0.907891 
340.140140 0.907939 
339.739740 0.907987 
339.339339 0.908035 
338.938939 0.908082 
338.538539 0.908129 
338.138138 0.908176 
337.737738 0.908222 
337.337337 0.908268 
336.936937 0.908313 
336.536537 0.908359 
336.136136 0.908403 
335.735736 0.908448 
335.335335 0.908492 
334.934935 0.908536 
334.534535 0.908579 
334.134134 0.908622 
333.733734 0.908664 
333.333333 0.908707 
332.932933 0.908748 
332.532533 0.908790 
332.132132 0.908831 
331.731732 0.908872 
331.331331 0.908912 
330.930931 0.908952 
330.530531 0.908992 
330.130130 0.909031 
329.729730 0.909070 
329.329329 0.909108 
328.928929 0.909146 
328.528529 0.909184 
328.128128 0.909221 
327.727728 0.909258 
327.327327 0.909294 
326.926927 0.909330 
326.526527 0.909366 
326.126126 0.909401 
325.725726 0.909436 
325.325325 0.909471 
324.924925 0.909505 
324.524525 0.909539 
324.124124 0.909572 
323.723724 0.909605 
323.323323 0.909637 
322.922923 0.909669 
322.522523 0.909701 
322.122122 0.909732 
321.721722 0.909763 
321.321321 0.909794 
320.920921 0.909824 
320.520521 0.909853 
320.120120 0.909883 
319.719720 0.909912 
319.319319 0.909940 
318.918919 0.909968 
318.518519 0.909996 
318.118118 0.910023 
317.717718 0.910049 
317.317317 0.910076 
316.916917 0.910102 
316.516517 0.910127 
316.116116 0.910152 
315.715716 0.910177 
315.315315 0.910201 
314.914915 0.910225 
314.514515 0.910248 
314.114114 0.910271 
313.713714 0.910293 
313.313313 0.910315 
312.912913 0.910337 
312.512513 0.910358 
312.112112 0.910378 
311.711712 0.910399 
311.311311 0.910418 
310.910911 0.910438 
310.510511 0.910456 
310.110110 0.910475 
309.709710 0.910493 
309.309309 0.910510 
308.908909 0.910527 
308.508509 0.910544 
308.108108 0.910560 
307.707708 0.910576 
307.307307 0.910591 
306.906907 0.910606 
306.506507 0.910620 
306.106106 0.910634 
305.705706 0.910647 
305.305305 0.910660 
304.904905 0.910672 
304.504505 0.910684 
304.104104 0.910696 
303.703704 0.910707 
303.303303 0.910717 
302.902903 0.910727 
302.502503 0.910736 
302.102102 0.910745 
301.701702 0.910754 
301.301301 0.910762 
300.900901 0.910769 
300.500501 0.910776 
300.100100 0.910783 
299.699700 0.910789 
299.299299 0.910795 
298.898899 0.910800 
298.498498 0.910804 
298.098098 0.910808 
297.697698 0.910812 
297.297297 0.910815 
296.896897 0.910817 
296.496496 0.910819 
296.096096 0.910820 
295.695696 0.910821 
295.295295 0.910822 
294.894895 0.910821 
294.494494 0.910821 
294.094094 0.910820 
293.693694 0.910818 
293.293293 0.910816 
292.892893 0.910813 
292.492492 0.910809 
292.092092 0.910805 
291.691692 0.910801 
291.291291 0.910796 
290.890891 0.910791 
290.490490 0.910784 
290.090090 0.910778 
289.689690 0.910771 
289.289289 0.910763 
288.888889 0.910755 
288.488488 0.910746 
288.088088 0.910736 
287.687688 0.910726 
287.287287 0.910716 
286.886887 0.910704 
286.486486 0.910693 
286.086086 0.910680 
285.685686 0.910667 
285.285285 0.910654 
284.884885 0.910640 
284.484484 0.910625 
284.084084 0.910610 
283.683684 0.910594 
283.283283 0.910578 
282.882883 0.910560 
282.482482 0.910543 
282.082082 0.910525 
281.681682 0.910506 
281.281281 0.910486 
280.880881 0.910466 
280.480480 0.910445 
280.080080 0.910424 
279.679680 0.910402 
279.279279 0.910379 
278.878879 0.910356 
278.478478 0.910332 
278.078078 0.910308 
277.677678 0.910282 
277.277277 0.910257 
276.876877 0.910230 
276.476476 0.910203 
276.076076 0.910175 
275.675676 0.910147 
275.275275 0.910118 
274.874875 0.910088 
274.474474 0.910058 
274.074074 0.910027 
273.673674 0.909995 
273.273273 0.909962 
272.872873 0.909929 
272.472472 0.909895 
272.072072 0.909861 
271.671672 0.909826 
271.271271 0.909790 
270.870871 0.909753 
270.470470 0.909716 
270.070070 0.909678 
269.669670 0.909639 
269.269269 0.909600 
268.868869 0.909560 
268.468468 0.909519 
268.068068 0.909477 
267.667668 0.909435 
267.267267 0.909392 
266.866867 0.909348 
266.466466 0.909303 
266.066066 0.909258 
265.665666 0.909212 
265.265265 0.909165 
264.864865 0.909118 
264.464464 0.909069 
264.064064 0.909020 
263.663664 0.908970 
263.263263 0.908920 
262.862863 0.908868 
262.462462 0.908816 
262.062062 0.908763 
261.661662 0.908709 
261.261261 0.908655 
260.860861 0.908599 
260.460460 0.908543 
260.060060 0.908486 
259.659660 0.908428 
259.259259 0.908370 
258.858859 0.908310 
258.458458 0.908250 
258.058058 0.908189 
257.657658 0.908127 
257.257257 0.908064 
256.856857 0.908000 
256.456456 0.907935 
256.056056 0.907870 
255.655656 0.907804 
255.255255 0.907737 
254.854855 0.907668 
254.454454 0.907600 
254.054054 0.907530 
253.653654 0.907459 
253.253253 0.907387 
252.852853 0.907315 
252.452452 0.907241 
252.052052 0.907167 
251.651652 0.907092 
251.251251 0.907015 
250.850851 0.906938 
250.450450 0.906860 
250.050050 0.906781 
249.649650 0.906701 
249.249249 0.906620 
248.848849 0.906538 
248.448448 0.906455 
248.048048 0.906371 
247.647648 0.906286 
247.247247 0.906200 
246.846847 0.906114 
246.446446 0.906026 
246.046046 0.905937 
245.645646 0.905847 
245.245245 0.905756 
244.844845 0.905664 
244.444444 0.905571 
244.044044 0.905477 
243.643644 0.905382 
243.243243 0.905286 
242.842843 0.905188 
242.442442 0.905090 
242.042042 0.904991 
241.641642 0.904890 
241.241241 0.904788 
240.840841 0.904686 
240.440440 0.904582 
240.040040 0.904477 
239.639640 0.904371 
239.239239 0.904264 
238.838839 0.904155 
238.438438 0.904046 
238.038038 0.903935 
237.637638 0.903823 
237.237237 0.903710 
236.836837 0.903596 
236.436436 0.903481 
236.036036 0.903364 
235.635636 0.903246 
235.235235 0.903127 
234.834835 0.903007 
234.434434 0.902885 
234.034034 0.902763 
233.633634 0.902639 
233.233233 0.902513 
232.832833 0.902387 
232.432432 0.902259 
232.032032 0.902130 
231.631632 0.901999 
231.231231 0.901868 
230.830831 0.901735 
230.430430 0.901600 
230.030030 0.901464 
229.629630 0.901327 
229.229229 0.901189 
228.828829 0.901049 
228.428428 0.900908 
228.028028 0.900765 
227.627628 0.900621 
227.227227 0.900475 
226.826827 0.900329 
226.426426 0.900180 
226.026026 0.900030 
225.625626 0.899879 
225.225225 0.899726 
224.824825 0.899572 
224.424424 0.899416 
224.024024 0.899259 
223.623624 0.899100 
223.223223 0.898940 
222.822823 0.898778 
222.422422 0.898615 
222.022022 0.898450 
221.621622 0.898283 
221.221221 0.898115 
220.820821 0.897945 
220.420420 0.897774 
220.020020 0.897601 
219.619620 0.897426 
219.219219 0.897250 
218.818819 0.897072 
218.418418 0.896892 
218.018018 0.896711 
217.617618 0.896528 
217.217217 0.896343 
216.816817 0.896156 
216.416416 0.895968 
216.016016 0.895778 
215.615616 0.895586 
215.215215 0.895392 
214.814815 0.895196 
214.414414 0.894999 
214.014014 0.894799 
213.613614 0.894598 
213.213213 0.894395 
212.812813 0.894190 
212.412412 0.893983 
212.012012 0.893775 
211.611612 0.893564 
211.211211 0.893351 
210.810811 0.893136 
210.410410 0.892920 
210.010010 0.892701 
209.609610 0.892480 
209.209209 0.892257 
208.808809 0.892032 
208.408408 0.891805 
208.008008 0.891576 
207.607608 0.891345 
207.207207 0.891111 
206.806807 0.890876 
206.406406 0.890638 
206.006006 0.890398 
205.605606 0.890156 
205.205205 0.889911 
204.804805 0.889664 
204.404404 0.889415 
204.004004 0.889164 
203.603604 0.888910 
203.203203 0.888654 
202.802803 0.888396 
202.402402 0.888135 
202.002002 0.887872 
201.601602 0.887606 
201.201201 0.887338 
200.800801 0.887067 
200.400400 0.886794 
200.000000 0.886518 
200.000000 0.000055 
200.400400 0.000056 
200.800801 0.000058 
201.201201 0.000060 
201.601602 0.000061 
202.002002 0.000063 
202.402402 0.000065 
202.802803 0.000067 
203.203203 0.000068 
203.603604 0.000070 
204.004004 0.000072 
204.404404 0.000074 
204.804805 0.000076 
205.205205 0.000078 
205.605606 0.000081 
206.006006 0.000083 
206.406406 0.000085 
206.806807 0.000087 
207.207207 0.000090 
207.607608 0.000092 
208.008008 0.000095 
208.408408 0.000097 
208.808809 0.000100 
209.209209 0.000102 
209.609610 0.000105 
210.010010 0.000108 
210.410410 0.000111 
210.810811 0.000114 
211.211211 0.000117 
211.611612 0.000120 
212.012012 0.000123 
212.412412 0.000126 
212.812813 0.000129 
213.213213 0.000133 
213.613614 0.000136 
214.014014 0.000140 
214.414414 0.000143 
214.814815 0.000147 
215.215215 0.000151 
215.615616 0.000155 
216.016016 0.000158 
216.416416 0.000162 
216.816817 0.000167 
217.217217 0.000171 
217.617618 0.000175 
218.018018 0.000180 
218.418418 0.000184 
218.818819 0.000189 
219.219219 0.000193 
219.619620 0.000198 
220.020020 0.000203 
220.420420 0.000208 
220.820821 0.000213 
221.221221 0.000218 
221.621622 0.000224 
222.022022 0.000229 
222.422422 0.000235 
222.822823 0.000241 
223.223223 0.000246 
223.623624 0.000252 
224.024024 0.000259 
224.424424 0.000265 
224.824825 0.000271 
225.225225 0.000278 
225.625626 0.000284 
226.026026 0.000291 
226.426426 0.000298 
226.826827 0.000305 
227.227227 0.000312 
227.627628 0.000319 
228.028028 0.000327 
228.428428 0.000335 
228.828829 0.000342 
229.229229 0.000350 
229.629630 0.000358 
230.030030 0.000367 
230.430430 0.000375 
230.830831 0.000384 
231.231231 0.000393 
231.631632 0.000401 
232.032032 0.000411 
232.432432 0.000420 
232.832833 0.000429 
233.233233 0.000439 
233.633634 0.000449 
234.034034 0.000459 
234.434434 0.000469 
234.834835 0.000480 
235.235235 0.000491 
235.635636 0.000501 
236.036036 0.000512 
236.436436 0.000524 
236.836837 0.000535 
237.237237 0.000547 
237.637638 0.000559 
238.038038 0.000571 
238.438438 0.000584 
238.838839 0.000596 
239.239239 0.000609 
239.639640 0.000622 
240.040040 0.000636 
240.440440 0.000649 
240.840841 0.000663 
241.241241 0.000677 
241.641642 0.000692 
242.042042 0.000706 
242.442442 0.000721 
242.842843 0.000736 
243.243243 0.000752 
243.643644 0.000768 
244.044044 0.000784 
244.444444 0.000800 
244.844845 0.000816 
245.245245 0.000833 
245.645646 0.000851 
246.046046 0.000868 
246.446446 0.000886 
246.846847 0.000904 
247.247247 0.000922 
247.647648 0.000941 
248.048048 0.000960 
248.448448 0.000980 
248.848849 0.000999 
249.249249 0.001019 
249.649650 0.001040 
250.050050 0.001061 
250.450450 0.001082 
250.850851 0.001103 
251.251251 0.001125 
251.651652 0.001147 
252.052052 0.001170 
252.452452 0.001193 
252.852853 0.001216 
253.253253 0.001240 
253.653654 0.001264 
254.054054 0.001289 
254.454454 0.001314 
254.854855 0.001339 
255.255255 0.001365 
255.655656 0.001391 
256.056056 0.001418 
256.456456 0.001445 
256.856857 0.001472 
257.257257 0.001500 
257.657658 0.001528 
258.058058 0.001557 
258.458458 0.001587 
258.858859 0.001616 
259.259259 0.001646 
259.659660 0.001677 
260.060060 0.001708 
260.460460 0.001740 
260.860861 0.001772 
261.261261 0.001805 
261.661662 0.001838 
262.062062 0.001872 
262.462462 0.001906 
262.862863 0.001941 
263.263263 0.001976 
263.663664 0.002012 
264.064064 0.002048 
264.464464 0.002085 
264.864865 0.002123 
265.265265 0.002161 
265.665666 0.002199 
266.066066 0.002238 
266.466466 0.002278 
266.866867 0.002319 
267.267267 0.002359 
267.667668 0.002401 
268.068068 0.002443 
268.468468 0.002486 
268.868869 0.002530 
269.269269 0.002574 
269.669670 0.002618 
270.070070 0.002664 
270.470470 0.002710 
270.870871 0.002756 
271.271271 0.002804 
271.671672 0.002852 
272.072072 0.002901 
272.472472 0.002950 
272.872873 0.003000 
273.273273 0.003051 
273.673674 0.003102 
274.074074 0.003155 
274.474474 0.003208 
274.874875 0.003262 
275.275275 0.003316 
275.675676 0.003371 
276.076076 0.003427 
276.476476 0.003484 
276.876877 0.003542 
277.277277 0.003600 
277.677678 0.003659 
278.078078 0.003719 
278.478478 0.003780 
278.878879 0.003842 
279.279279 0.003904 
279.679680 0.003968 
280.080080 0.004032 
280.480480 0.004097 
280.880881 0.004163 
281.281281 0.004230 
281.681682 0.004297 
282.082082 0.004366 
282.482482 0.004435 
282.882883 0.004506 
283.283283 0.004577 
283.683684 0.004649 
284.084084 0.004722 
284.484484 0.004797 
284.884885 0.004872 
285.285285 0.004948 
285.685686 0.005025 
286.086086 0.005103 
286.486486 0.005182 
286.886887 0.005262 
287.287287 0.005343 
287.687688 0.005425 
288.088088 0.005509 
288.488488 0.005593 
288.888889 0.005678 
289.289289 0.005764 
289.689690 0.005852 
290.090090 0.005940 
290.490490 0.006030 
290.890891 0.006121 
291.291291 0.006213 
291.691692 0.006306 
292.092092 0.006400 
292.492492 0.006495 
292.892893 0.006592 
293.293293 0.006689 
293.693694 0.006788 
294.094094 0.006888 
294.494494 0.006990 
294.894895 0.007092 
295.295295 0.007196 
295.695696 0.007301 
296.096096 0.007407 
296.496496 0.007515 
296.896897 0.007623 
297.297297 0.007733 
297.697698 0.007845 
298.098098 0.007958 
298.498498 0.008072 
298.898899 0.008187 
299.299299 0.008304 
299.699700 0.008422 
300.100100 0.008541 
300.500501 0.008662 
300.900901 0.008784 
301.301301 0.008908 
301.701702 0.009033 
302.102102 0.009160 
302.502503 0.009288 
302.902903 0.009417 
303.303303 0.009548 
303.703704 0.009680 
304.104104 0.009814 
304.504505 0.009950 
304.904905 0.010087 
305.305305 0.010225 
305.705706 0.010365 
306.106106 0.010507 
306.506507 0.010650 
306.906907 0.010795 
307.307307 0.010941 
307.707708 0.011089 
308.108108 0.011239 
308.508509 0.011390 
308.908909 0.011543 
309.309309 0.011698 
309.709710 0.011854 
310.110110 0.012012 
310.510511 0.012172 
310.910911 0.012333 
311.311311 0.012497 
311.711712 0.012662 
312.112112 0.012828 
312.512513 0.012997 
312.912913 0.013167 
313.313313 0.013339 
313.713714 0.013513 
314.114114 0.013689 
314.514515 0.013867 
314.914915 0.014047 
315.315315 0.014228 
315.715716 0.014412 
316.116116 0.014597 
316.516517 0.014784 
316.916917 0.014973 
317.317317 0.015165 
317.717718 0.015358 
318.118118 0.015553 
318.518519 0.015750 
318.918919 0.015949 
319.319319 0.016151 
319.719720 0.016354 
320.120120 0.016559 
320.520521 0.016767 
320.920921 0.016976 
321.321321 0.017188 
321.721722 0.017402 
322.122122 0.017618 
322.522523 0.017836 
322.922923 0.018057 
323.323323 0.018280 
323.723724 0.018504 
324.124124 0.018732 
324.524525 0.018961 
324.924925 0.019193 
325.325325 0.019427 
325.725726 0.019663 
326.126126 0.019901 
326.526527 0.020142 
326.926927 0.020386 
327.327327 0.020631 
327.727728 0.020880 
328.128128 0.021130 
328.528529 0.021383 
328.928929 0.021639 
329.329329 0.021896 
329.729730 0.022157 
330.130130 0.022420 
330.530531 0.022685 
330.930931 0.022953 
331.331331 0.023224 
331.731732 0.023497 
332.132132 0.023773 
332.532533 0.024051 
332.932933 0.024332 
333.333333 0.024616 
333.733734 0.024902 
334.134134 0.025191 
334.534535 0.025483 
334.934935 0.025777 
335.335335 0.026075 
335.735736 0.026375 
336.136136 0.026677 
336.536537 0.026983 
336.936937 0.027292 
337.337337 0.027603 
337.737738 0.027917 
338.138138 0.028234 
338.538539 0.028554 
338.938939 0.028877 
339.339339 0.029203 
339.739740 0.029532 
340.140140 0.029864 
340.540541 0.030199 
340.940941 0.030537 
341.341341 0.030878 
341.741742 0.031222 
342.142142 0.031569 
342.542543 0.031920 
342.942943 0.032273 
343.343343 0.032630 
343.743744 0.032990 
344.144144 0.033353 
344.544545 0.033719 
344.944945 0.034089 
345.345345 0.034461 
345.745746 0.034838 
346.146146 0.035217 
346.546547 0.035600 
346.946947 0.035986 
347.347347 0.036376 
347.747748 0.036769 
348.148148 0.037165 
348.548549 0.037565 
348.948949 0.037968 
349.349349 0.038375 
349.749750 0.038786 
350.150150 0.039200 
350.550551 0.039617 
350.950951 0.040038 
351.351351 0.040463 
351.751752 0.040892 
352.152152 0.041324 
352.552553 0.041760 
352.952953 0.042199 
353.353353 0.042642 
353.753754 0.043089 
354.154154 0.043540 
354.554555 0.043995 
354.954955 0.044453 
355.355355 0.044916 
355.755756 0.045382 
356.156156 0.045852 
356.556557 0.046327 
356.956957 0.046805 
357.357357 0.047287 
357.757758 0.047773 
358.158158 0.048263 
358.558559 0.048757 
358.958959 0.049256 
359.359359 0.049758 
359.759760 0.050265 
360.160160 0.050776 
360.560561 0.051291 
360.960961 0.051810 
361.361361 0.052334 
361.761762 0.052862 
362.162162 0.053394 
362.562563 0.053930 
362.962963 0.054471 
363.363363 0.055016 
363.763764 0.055566 
364.164164 0.056120 
364.564565 0.056679 
364.964965 0.057242 
365.365365 0.057810 
365.765766 0.058382 
366.166166 0.058959 
366.566567 0.059540 
366.966967 0.060126 
367.367367 0.060717 
367.767768 0.061313 
368.168168 0.061913 
368.568569 0.062518 
368.968969 0.063128 
369.369369 0.063742 
369.769770 0.064362 
370.170170 0.064986 
370.570571 0.065616 
370.970971 0.066250 
371.371371 0.066889 
371.771772 0.067533 
372.172172 0.068183 
372.572573 0.068837 
372.972973 0.069497 
373.373373 0.070161 
373.773774 0.070831 
374.174174 0.071506 
374.574575 0.072186 
374.974975 0.072872 
375.375375 0.073562 
375.775776 0.074258 
376.176176 0.074960 
376.576577 0.075667 
376.976977 0.076379 
377.377377 0.077096 
377.777778 0.077820 
378.178178 0.078548 
378.578579 0.079282 
378.978979 0.080022 
379.379379 0.080768 
379.779780 0.081519 
380.180180 0.082275 
380.580581 0.083038 
380.980981 0.083806 
381.381381 0.084580 
381.781782 0.085360 
382.182182 0.086145 
382.582583 0.086937 
382.982983 0.087734 
383.383383 0.088538 
383.783784 0.089347 
384.184184 0.090162 
384.584585 0.090984 
384.984985 0.091811 
385.385385 0.092645 
385.785786 0.093485 
386.186186 0.094331 
386.586587 0.095183 
386.986987 0.096041 
387.387387 0.096906 
387.787788 0.097777 
388.188188 0.098655 
388.588589 0.099539 
388.988989 0.100429 
389.389389 0.101326 
389.789790 0.102230 
390.190190 0.103140 
390.590591 0.104056 
390.990991 0.104979 
391.391391 0.105909 
391.791792 0.106846 
392.192192 0.107789 
392.592593 0.108739 
392.992993 0.109696 
393.393393 0.110660 
393.793794 0.111631 
394.194194 0.112608 
394.594595 0.113593 
394.994995 0.114585 
395.395395 0.115583 
395.795796 0.116589 
396.196196 0.117602 
396.596597 0.118622 
396.996997 0.119650 
397.397397 0.120684 
397.797798 0.121726 
398.198198 0.122775 
398.598599 0.123832 
398.998999 0.124896 
399.399399 0.125967 
399.799800 0.127046 
400.200200 0.128132 
400.600601 0.129226 
401.001001 0.130328 
401.401401 0.131437 
401.801802 0.132554 
402.202202 0.133679 
402.602603 0.134811 
403.003003 0.135952 
403.403403 0.137100 
403.803804 0.138256 
404.204204 0.139420 
404.604605 0.140592 
405.005005 0.141772 
405.405405 0.142960 
405.805806 0.144156 
406.206206 0.145360 
406.606607 0.146573 
407.007007 0.147794 
407.407407 0.149023 
407.807808 0.150260 
408.208208 0.151506 
408.608609 0.152760 
409.009009 0.154023 
409.409409 0.155294 
409.809810 0.156573 
410.210210 0.157862 
410.610611 0.159158 
411.011011 0.160464 
411.411411 0.161778 
411.811812 0.163101 
412.212212 0.164433 
412.612613 0.165773 
413.013013 0.167123 
413.413413 0.168481 
413.813814 0.169849 
414.214214 0.171225 
414.614615 0.172611 
415.015015 0.174005 
415.415415 0.175409 
415.815816 0.176822 
416.216216 0.178244 
416.616617 0.179676 
417.017017 0.181117 
417.417417 0.182567 
417.817818 0.184027 
418.218218 0.185496 
418.618619 0.186974 
419.019019 0.188462 
419.419419 0.189960 
419.819820 0.191468 
420.220220 0.192985 
420.620621 0.194512 
421.021021 0.196048 
421.421421 0.197595 
421.821822 0.199151 
422.222222 0.200717 
422.622623 0.202294 
423.023023 0.203880 
423.423423 0.205476 
423.823824 0.207083 
424.224224 0.208699 
424.624625 0.210326 
425.025025 0.211963 
425.425425 0.213610 
425.825826 0.215268 
426.226226 0.216936 
426.626627 0.218614 
427.027027 0.220303 
427.427427 0.222002 
427.827828 0.223712 
428.228228 0.225433 
428.628629 0.227164 
429.029029 0.228906 
429.429429 0.230659 
429.829830 0.232422 
430.230230 0.234196 
430.630631 0.235981 
431.031031 0.237778 
431.431431 0.239585 
431.831832 0.241403 
432.232232 0.243232 
432.632633 0.245072 
433.033033 0.246923 
433.433433 0.248786 
433.833834 0.250660 
434.234234 0.252545 
434.634635 0.254441 
435.035035 0.256349 
435.435435 0.258268 
435.835836 0.260199 
436.236236 0.262141 
436.636637 0.264094 
437.037037 0.266060 
437.437437 0.268037 
437.837838 0.270025 
438.238238 0.272025 
438.638639 0.274038 
439.039039 0.276061 
439.439439 0.278097 
439.839840 0.280145 
440.240240 0.282204 
440.640641 0.284276 
441.041041 0.286360 
441.441441 0.288455 
441.841842 0.290563 
442.242242 0.292683 
442.642643 0.294815 
443.043043 0.296960 
443.443443 0.299116 
443.843844 0.301285 
444.244244 0.303466 
444.644645 0.305660 
445.045045 0.307866 
445.445445 0.310085 
445.845846 0.312316 
446.246246 0.314560 
446.646647 0.316816 
447.047047 0.319085 
447.447447 0.321367 
447.847848 0.323661 
448.248248 0.325969 
448.648649 0.328289 
449.049049 0.330621 
449.449449 0.332967 
449.849850 0.335326 
450.250250 0.337697 
450.650651 0.340082 
451.051051 0.342480 
451.451451 0.344890 
451.851852 0.347314 
452.252252 0.349751 
452.652653 0.352201 
453.053053 0.354664 
453.453453 0.357141 
453.853854 0.359631 
454.254254 0.362134 
454.654655 0.364651 
455.055055 0.367181 
455.455455 0.369724 
455.855856 0.372281 
456.256256 0.374851 
456.656657 0.377435 
457.057057 0.380033 
457.457457 0.382644 
457.857858 0.385269 
458.258258 0.387907 
458.658659 0.390559 
459.059059 0.393225 
459.459459 0.395905 
459.859860 0.398598 
460.260260 0.401306 
460.660661 0.404027 
461.061061 0.406762 
461.461461 0.409511 
461.861862 0.412275 
462.262262 0.415052 
462.662663 0.417843 
463.063063 0.420648 
463.463463 0.423468 
463.863864 0.426301 
464.264264 0.429149 
464.664665 0.432011 
465.065065 0.434888 
465.465465 0.437779 
465.865866 0.440684 
466.266266 0.443603 
466.666667 0.446537 
467.067067 0.449485 
467.467467 0.452448 
467.867868 0.455426 
468.268268 0.458418 
468.668669 0.461424 
469.069069 0.464446 
469.469469 0.467482 
469.869870 0.470533 
470.270270 0.473599 
470.670671 0.476679 
471.071071 0.479775 
471.471471 0.482885 
471.871872 0.486011 
472.272272 0.489152 
472.672673 0.492308 
473.073073 0.495479 
473.473473 0.498665 
473.873874 0.501867 
474.274274 0.505085 
474.674675 0.508318 
475.075075 0.511566 
475.475475 0.514830 
475.875876 0.518110 
476.276276 0.521406 
476.676677 0.524718 
477.077077 0.528046 
477.477477 0.531391 
477.877878 0.534751 
478.278278 0.538129 
478.678679 0.541523 
479.079079 0.544933 
479.479479 0.548361 
479.879880 0.551805 
480.280280 0.555267 
480.680681 0.558747 
481.081081 0.562244 
481.481481 0.565759 
481.881882 0.569293 
482.282282 0.572844 
482.682683 0.576415 
483.083083 0.580004 
483.483483 0.583613 
483.883884 0.587242 
484.284284 0.590890 
484.684685 0.594559 
485.085085 0.598249 
485.485485 0.601960 
485.885886 0.605694 
486.286286 0.609449 
486.686687 0.613228 
487.087087 0.617030 
487.487487 0.620857 
487.887888 0.624710 
488.288288 0.628588 
488.688689 0.632493 
489.089089 0.636427 
489.489489 0.640390 
489.889890 0.644384 
490.290290 0.648410 
490.690691 0.652470 
491.091091 0.656565 
491.491491 0.660698 
491.891892 0.664870 
492.292292 0.669086 
492.692693 0.673346 
493.093093 0.677656 
493.493493 0.682018 
493.893894 0.686437 
494.294294 0.690919 
494.694695 0.695470 
495.095095 0.700096 
495.495495 0.704807 
495.895896 0.709614 
496.296296 0.714530 
496.696697 0.719571 
497.097097 0.724760 
497.497497 0.730124 
497.897898 0.735702 
498.298298 0.741548 
498.698699 0.747746 
499.099099 0.754430 
499.499499 0.761845 
499.899900 0.770550 
500.300300 0.782673 
500.300300 0.794038 


==> data/VLE_xy_Nitrogen_Hexane_5000000Pa_kij_0.09.dat <==
       T       x       y
502.702703 0.852002 0.852002 
502.702703 0.862892 0.841706 
502.302302 0.868446 0.832604 
501.901902 0.871909 0.825590 
501.501502 0.874502 0.819443 
501.101101 0.876589 0.813798 
500.700701 0.878339 0.808488 
500.300300 0.879845 0.803420 
499.899900 0.881166 0.798535 
499.499499 0.882339 0.793795 
499.099099 0.883394 0.789173 
498.698699 0.884350 0.784648 
498.298298 0.885223 0.780206 
497.897898 0.886025 0.775834 
497.497497 0.886765 0.771523 
497.097097 0.887451 0.767265 
496.696697 0.888090 0.763055 
496.296296 0.888688 0.758887 
495.895896 0.889247 0.754758 
495.495495 0.889773 0.750662 
495.095095 0.890269 0.746598 
494.694695 0.890737 0.742563 
494.294294 0.891181 0.738554 
493.893894 0.891601 0.734570 
493.493493 0.892001 0.730608 
493.093093 0.892381 0.726668 
492.692693 0.892744 0.722749 
492.292292 0.893090 0.718848 
491.891892 0.893421 0.714965 
491.491491 0.893738 0.711099 
491.091091 0.894043 0.707250 
490.690691 0.894335 0.703416 
490.290290 0.894615 0.699597 
489.889890 0.894885 0.695793 
489.489489 0.895146 0.692003 
489.089089 0.895396 0.688227 
488.688689 0.895639 0.684463 
488.288288 0.895873 0.680713 
487.887888 0.896099 0.676975 
487.487487 0.896318 0.673250 
487.087087 0.896530 0.669537 
486.686687 0.896736 0.665835 
486.286286 0.896936 0.662146 
485.885886 0.897130 0.658468 
485.485485 0.897318 0.654802 
485.085085 0.897501 0.651147 
484.684685 0.897680 0.647503 
484.284284 0.897854 0.643870 
483.883884 0.898023 0.640248 
483.483483 0.898188 0.636638 
483.083083 0.898349 0.633039 
482.682683 0.898507 0.629450 
482.282282 0.898661 0.625872 
481.881882 0.898811 0.622306 
481.481481 0.898958 0.618750 
481.081081 0.899102 0.615205 
480.680681 0.899243 0.611671 
480.280280 0.899382 0.608148 
479.879880 0.899517 0.604636 
479.479479 0.899650 0.601135 
479.079079 0.899781 0.597644 
478.678679 0.899909 0.594165 
478.278278 0.900035 0.590697 
477.877878 0.900159 0.587239 
477.477477 0.900280 0.583793 
477.077077 0.900400 0.580358 
476.676677 0.900518 0.576934 
476.276276 0.900634 0.573521 
475.875876 0.900748 0.570119 
475.475475 0.900861 0.566729 
475.075075 0.900972 0.563350 
474.674675 0.901081 0.559982 
474.274274 0.901189 0.556626 
473.873874 0.901296 0.553281 
473.473473 0.901401 0.549947 
473.073073 0.901505 0.546625 
472.672673 0.901608 0.543314 
472.272272 0.901710 0.540015 
471.871872 0.901810 0.536728 
471.471471 0.901910 0.533452 
471.071071 0.902008 0.530188 
470.670671 0.902105 0.526936 
470.270270 0.902202 0.523696 
469.869870 0.902297 0.520467 
469.469469 0.902391 0.517250 
469.069069 0.902485 0.514046 
468.668669 0.902578 0.510853 
468.268268 0.902670 0.507672 
467.867868 0.902761 0.504503 
467.467467 0.902851 0.501346 
467.067067 0.902941 0.498202 
466.666667 0.903030 0.495070 
466.266266 0.903118 0.491949 
465.865866 0.903206 0.488841 
465.465465 0.903293 0.485746 
465.065065 0.903380 0.482662 
464.664665 0.903466 0.479591 
464.264264 0.903551 0.476533 
463.863864 0.903636 0.473486 
463.463463 0.903720 0.470452 
463.063063 0.903804 0.467431 
462.662663 0.903888 0.464422 
462.262262 0.903970 0.461426 
461.861862 0.904053 0.458442 
461.461461 0.904135 0.455470 
461.061061 0.904217 0.452511 
460.660661 0.904298 0.449565 
460.260260 0.904379 0.446632 
459.859860 0.904459 0.443711 
459.459459 0.904539 0.440803 
459.059059 0.904619 0.437907 
458.658659 0.904699 0.435024 
458.258258 0.904778 0.432154 
457.857858 0.904857 0.429296 
457.457457 0.904935 0.426452 
457.057057 0.905013 0.423620 
456.656657 0.905091 0.420801 
456.256256 0.905169 0.417994 
455.855856 0.905246 0.415200 
455.455455 0.905324 0.412420 
455.055055 0.905401 0.409652 
454.654655 0.905477 0.406896 
454.254254 0.905554 0.404154 
453.853854 0.905630 0.401424 
453.453453 0.905706 0.398707 
453.053053 0.905782 0.396003 
452.652653 0.905857 0.393312 
452.252252 0.905933 0.390634 
451.851852 0.906008 0.387968 
451.451451 0.906083 0.385316 
451.051051 0.906158 0.382676 
450.650651 0.906233 0.380049 
450.250250 0.906307 0.377434 
449.849850 0.906382 0.374833 
449.449449 0.906456 0.372244 
449.049049 0.906530 0.369668 
448.648649 0.906604 0.367105 
448.248248 0.906678 0.364555 
447.847848 0.906751 0.362017 
447.447447 0.906825 0.359492 
447.047047 0.906898 0.356980 
446.646647 0.906972 0.354481 
446.246246 0.907045 0.351994 
445.845846 0.907118 0.349520 
445.445445 0.907191 0.347059 
445.045045 0.907264 0.344611 
444.644645 0.907336 0.342175 
444.244244 0.907409 0.339751 
443.843844 0.907481 0.337341 
443.443443 0.907554 0.334943 
443.043043 0.907626 0.332557 
442.642643 0.907698 0.330184 
442.242242 0.907770 0.327824 
441.841842 0.907842 0.325476 
441.441441 0.907914 0.323141 
441.041041 0.907986 0.320818 
440.640641 0.908057 0.318508 
440.240240 0.908129 0.316210 
439.839840 0.908201 0.313924 
439.439439 0.908272 0.311651 
439.039039 0.908343 0.309390 
438.638639 0.908415 0.307142 
438.238238 0.908486 0.304905 
437.837838 0.908557 0.302682 
437.437437 0.908628 0.300470 
437.037037 0.908699 0.298271 
436.636637 0.908770 0.296083 
436.236236 0.908841 0.293908 
435.835836 0.908912 0.291745 
435.435435 0.908982 0.289595 
435.035035 0.909053 0.287456 
434.634635 0.909123 0.285329 
434.234234 0.909194 0.283215 
433.833834 0.909264 0.281112 
433.433433 0.909335 0.279021 
433.033033 0.909405 0.276942 
432.632633 0.909475 0.274876 
432.232232 0.909545 0.272820 
431.831832 0.909615 0.270777 
431.431431 0.909685 0.268746 
431.031031 0.909755 0.266726 
430.630631 0.909825 0.264718 
430.230230 0.909895 0.262722 
429.829830 0.909965 0.260737 
429.429429 0.910034 0.258764 
429.029029 0.910104 0.256803 
428.628629 0.910173 0.254853 
428.228228 0.910243 0.252914 
427.827828 0.910312 0.250987 
427.427427 0.910382 0.249072 
427.027027 0.910451 0.247167 
426.626627 0.910520 0.245275 
426.226226 0.910589 0.243393 
425.825826 0.910658 0.241523 
425.425425 0.910727 0.239664 
425.025025 0.910796 0.237816 
424.624625 0.910865 0.235979 
424.224224 0.910934 0.234154 
423.823824 0.911003 0.232339 
423.423423 0.911072 0.230536 
423.023023 0.911140 0.228743 
422.622623 0.911209 0.226962 
422.222222 0.911277 0.225191 
421.821822 0.911346 0.223431 
421.421421 0.911414 0.221682 
421.021021 0.911482 0.219944 
420.620621 0.911551 0.218217 
420.220220 0.911619 0.216500 
419.819820 0.911687 0.214794 
419.419419 0.911755 0.213099 
419.019019 0.911823 0.211414 
418.618619 0.911891 0.209740 
418.218218 0.911958 0.208076 
417.817818 0.912026 0.206422 
417.417417 0.912094 0.204779 
417.017017 0.912161 0.203147 
416.616617 0.912229 0.201525 
416.216216 0.912296 0.199913 
415.815816 0.912364 0.198311 
415.415415 0.912431 0.196719 
415.015015 0.912498 0.195138 
414.614615 0.912565 0.193567 
414.214214 0.912632 0.192006 
413.813814 0.912699 0.190454 
413.413413 0.912766 0.188913 
413.013013 0.912833 0.187382 
412.612613 0.912900 0.185861 
412.212212 0.912966 0.184349 
411.811812 0.913033 0.182847 
411.411411 0.913099 0.181356 
411.011011 0.913166 0.179873 
410.610611 0.913232 0.178401 
410.210210 0.913298 0.176938 
409.809810 0.913365 0.175485 
409.409409 0.913431 0.174041 
409.009009 0.913497 0.172607 
408.608609 0.913562 0.171182 
408.208208 0.913628 0.169766 
407.807808 0.913694 0.168360 
407.407407 0.913760 0.166964 
407.007007 0.913825 0.165576 
406.606607 0.913890 0.164198 
406.206206 0.913956 0.162829 
405.805806 0.914021 0.161469 
405.405405 0.914086 0.160119 
405.005005 0.914151 0.158777 
404.604605 0.914216 0.157445 
404.204204 0.914281 0.156121 
403.803804 0.914346 0.154806 
403.403403 0.914410 0.153501 
403.003003 0.914475 0.152204 
402.602603 0.914539 0.150915 
402.202202 0.914604 0.149636 
401.801802 0.914668 0.148366 
401.401401 0.914732 0.147104 
401.001001 0.914796 0.145850 
400.600601 0.914860 0.144606 
400.200200 0.914924 0.143369 
399.799800 0.914988 0.142142 
399.399399 0.915051 0.140923 
398.998999 0.915115 0.139712 
398.598599 0.915178 0.138509 
398.198198 0.915241 0.137315 
397.797798 0.915304 0.136130 
397.397397 0.915367 0.134952 
396.996997 0.915430 0.133783 
396.596597 0.915493 0.132622 
396.196196 0.915556 0.131469 
395.795796 0.915618 0.130324 
395.395395 0.915681 0.129187 
394.994995 0.915743 0.128058 
394.594595 0.915805 0.126937 
394.194194 0.915868 0.125824 
393.793794 0.915929 0.124719 
393.393393 0.915991 0.123622 
392.992993 0.916053 0.122532 
392.592593 0.916115 0.121451 
392.192192 0.916176 0.120377 
391.791792 0.916237 0.119310 
391.391391 0.916299 0.118252 
390.990991 0.916360 0.117201 
390.590591 0.916421 0.116157 
390.190190 0.916482 0.115121 
389.789790 0.916542 0.114092 
389.389389 0.916603 0.113071 
388.988989 0.916663 0.112057 
388.588589 0.916723 0.111051 
388.188188 0.916784 0.110052 
387.787788 0.916844 0.109060 
387.387387 0.916904 0.108075 
386.986987 0.916963 0.107098 
386.586587 0.917023 0.106128 
386.186186 0.917082 0.105164 
385.785786 0.917142 0.104208 
385.385385 0.917201 0.103259 
384.984985 0.917260 0.102317 
384.584585 0.917319 0.101382 
384.184184 0.917377 0.100454 
383.783784 0.917436 0.099532 
383.383383 0.917494 0.098618 
382.982983 0.917553 0.097710 
382.582583 0.917611 0.096809 
382.182182 0.917669 0.095915 
381.781782 0.917727 0.095027 
381.381381 0.917784 0.094146 
380.980981 0.917842 0.093272 
380.580581 0.917899 0.092404 
380.180180 0.917956 0.091543 
379.779780 0.918014 0.090688 
379.379379 0.918070 0.089840 
378.978979 0.918127 0.088998 
378.578579 0.918184 0.088163 
378.178178 0.918240 0.087334 
377.777778 0.918296 0.086511 
377.377377 0.918353 0.085695 
376.976977 0.918408 0.084884 
376.576577 0.918464 0.084080 
376.176176 0.918520 0.083282 
375.775776 0.918575 0.082491 
375.375375 0.918630 0.081705 
374.974975 0.918686 0.080925 
374.574575 0.918740 0.080152 
374.174174 0.918795 0.079384 
373.773774 0.918850 0.078622 
373.373373 0.918904 0.077867 
372.972973 0.918958 0.077117 
372.572573 0.919012 0.076373 
372.172172 0.919066 0.075634 
371.771772 0.919120 0.074902 
371.371371 0.919173 0.074175 
370.970971 0.919227 0.073454 
370.570571 0.919280 0.072739 
370.170170 0.919333 0.072029 
369.769770 0.919386 0.071325 
369.369369 0.919438 0.070627 
368.968969 0.919491 0.069934 
368.568569 0.919543 0.069246 
368.168168 0.919595 0.068564 
367.767768 0.919647 0.067888 
367.367367 0.919698 0.067217 
366.966967 0.919750 0.066551 
366.566567 0.919801 0.065891 
366.166166 0.919852 0.065235 
365.765766 0.919903 0.064586 
365.365365 0.919954 0.063941 
364.964965 0.920004 0.063302 
364.564565 0.920054 0.062667 
364.164164 0.920105 0.062038 
363.763764 0.920154 0.061414 
363.363363 0.920204 0.060795 
362.962963 0.920254 0.060182 
362.562563 0.920303 0.059573 
362.162162 0.920352 0.058969 
361.761762 0.920401 0.058370 
361.361361 0.920449 0.057776 
360.960961 0.920498 0.057187 
360.560561 0.920546 0.056603 
360.160160 0.920594 0.056023 
359.759760 0.920642 0.055449 
359.359359 0.920690 0.054879 
358.958959 0.920737 0.054314 
358.558559 0.920784 0.053754 
358.158158 0.920831 0.053198 
357.757758 0.920878 0.052647 
357.357357 0.920924 0.052101 
356.956957 0.920971 0.051559 
356.556557 0.921017 0.051022 
356.156156 0.921063 0.050489 
355.755756 0.921108 0.049961 
355.355355 0.921154 0.049437 
354.954955 0.921199 0.048918 
354.554555 0.921244 0.048403 
354.154154 0.921289 0.047892 
353.753754 0.921333 0.047386 
353.353353 0.921378 0.046885 
352.952953 0.921422 0.046387 
352.552553 0.921465 0.045894 
352.152152 0.921509 0.045405 
351.751752 0.921552 0.044920 
351.351351 0.921596 0.044440 
350.950951 0.921638 0.043963 
350.550551 0.921681 0.043491 
350.150150 0.921724 0.043023 
349.749750 0.921766 0.042559 
349.349349 0.921808 0.042099 
348.948949 0.921849 0.041643 
348.548549 0.921891 0.041191 
348.148148 0.921932 0.040743 
347.747748 0.921973 0.040299 
347.347347 0.922014 0.039859 
346.946947 0.922054 0.039423 
346.546547 0.922094 0.038990 
346.146146 0.922134 0.038562 
345.745746 0.922174 0.038137 
345.345345 0.922214 0.037716 
344.944945 0.922253 0.037299 
344.544545 0.922292 0.036885 
344.144144 0.922331 0.036476 
343.743744 0.922369 0.036070 
343.343343 0.922407 0.035667 
342.942943 0.922445 0.035269 
342.542543 0.922483 0.034874 
342.142142 0.922520 0.034482 
341.741742 0.922557 0.034094 
341.341341 0.922594 0.033710 
340.940941 0.922631 0.033329 
340.540541 0.922667 0.032951 
340.140140 0.922703 0.032578 
339.739740 0.922739 0.032207 
339.339339 0.922775 0.031840 
338.938939 0.922810 0.031476 
338.538539 0.922845 0.031116 
338.138138 0.922880 0.030759 
337.737738 0.922914 0.030405 
337.337337 0.922948 0.030055 
336.936937 0.922982 0.029708 
336.536537 0.923016 0.029364 
336.136136 0.923049 0.029023 
335.735736 0.923082 0.028686 
335.335335 0.923115 0.028352 
334.934935 0.923148 0.028021 
334.534535 0.923180 0.027693 
334.134134 0.923212 0.027368 
333.733734 0.923243 0.027046 
333.333333 0.923275 0.026728 
332.932933 0.923306 0.026412 
332.532533 0.923337 0.026100 
332.132132 0.923367 0.025790 
331.731732 0.923397 0.025483 
331.331331 0.923427 0.025180 
330.930931 0.923457 0.024879 
330.530531 0.923486 0.024581 
330.130130 0.923515 0.024286 
329.729730 0.923544 0.023994 
329.329329 0.923572 0.023705 
328.928929 0.923600 0.023419 
328.528529 0.923628 0.023136 
328.128128 0.923655 0.022855 
327.727728 0.923682 0.022577 
327.327327 0.923709 0.022302 
326.926927 0.923736 0.022029 
326.526527 0.923762 0.021759 
326.126126 0.923788 0.021492 
325.725726 0.923813 0.021228 
325.325325 0.923839 0.020966 
324.924925 0.923864 0.020707 
324.524525 0.923888 0.020450 
324.124124 0.923913 0.020197 
323.723724 0.923937 0.019945 
323.323323 0.923960 0.019696 
322.922923 0.923984 0.019450 
322.522523 0.924007 0.019206 
322.122122 0.924029 0.018965 
321.721722 0.924052 0.018726 
321.321321 0.924074 0.018490 
320.920921 0.924095 0.018256 
320.520521 0.924117 0.018024 
320.120120 0.924138 0.017795 
319.719720 0.924159 0.017568 
319.319319 0.924179 0.017344 
318.918919 0.924199 0.017122 
318.518519 0.924219 0.016902 
318.118118 0.924238 0.016684 
317.717718 0.924257 0.016469 
317.317317 0.924276 0.016256 
316.916917 0.924294 0.016046 
316.516517 0.924312 0.015837 
316.116116 0.924329 0.015631 
315.715716 0.924347 0.015427 
315.315315 0.924363 0.015225 
314.914915 0.924380 0.015025 
314.514515 0.924396 0.014828 
314.114114 0.924412 0.014632 
313.713714 0.924427 0.014439 
313.313313 0.924442 0.014248 
312.912913 0.924457 0.014058 
312.512513 0.924472 0.013871 
312.112112 0.924486 0.013686 
311.711712 0.924499 0.013503 
311.311311 0.924512 0.013322 
310.910911 0.924525 0.013143 
310.510511 0.924538 0.012966 
310.110110 0.924550 0.012790 
309.709710 0.924562 0.012617 
309.309309 0.924573 0.012446 
308.908909 0.924584 0.012276 
308.508509 0.924595 0.012109 
308.108108 0.924605 0.011943 
307.707708 0.924615 0.011779 
307.307307 0.924624 0.011618 
306.906907 0.924633 0.011457 
306.506507 0.924642 0.011299 
306.106106 0.924650 0.011142 
305.705706 0.924658 0.010988 
305.305305 0.924666 0.010835 
304.904905 0.924673 0.010683 
304.504505 0.924679 0.010534 
304.104104 0.924686 0.010386 
303.703704 0.924691 0.010240 
303.303303 0.924697 0.010096 
302.902903 0.924702 0.009953 
302.502503 0.924707 0.009812 
302.102102 0.924711 0.009672 
301.701702 0.924715 0.009535 
301.301301 0.924718 0.009398 
300.900901 0.924721 0.009264 
300.500501 0.924724 0.009131 
300.100100 0.924726 0.008999 
299.699700 0.924728 0.008869 
299.299299 0.924729 0.008741 
298.898899 0.924730 0.008614 
298.498498 0.924730 0.008489 
298.098098 0.924730 0.008365 
297.697698 0.924730 0.008243 
297.297297 0.924729 0.008122 
296.896897 0.924728 0.008003 
296.496496 0.924726 0.007885 
296.096096 0.924724 0.007768 
295.695696 0.924721 0.007653 
295.295295 0.924718 0.007539 
294.894895 0.924715 0.007427 
294.494494 0.924711 0.007316 
294.094094 0.924706 0.007207 
293.693694 0.924701 0.007098 
293.293293 0.924696 0.006992 
292.892893 0.924690 0.006886 
292.492492 0.924684 0.006782 
292.092092 0.924677 0.006679 
291.691692 0.924670 0.006577 
291.291291 0.924662 0.006477 
290.890891 0.924654 0.006378 
290.490490 0.924646 0.006280 
290.090090 0.924636 0.006183 
289.689690 0.924627 0.006088 
289.289289 0.924617 0.005994 
288.888889 0.924606 0.005901 
288.488488 0.924595 0.005809 
288.088088 0.924584 0.005719 
287.687688 0.924572 0.005629 
287.287287 0.924559 0.005541 
286.886887 0.924546 0.005454 
286.486486 0.924533 0.005368 
286.086086 0.924519 0.005283 
285.685686 0.924504 0.005200 
285.285285 0.924489 0.005117 
284.884885 0.924474 0.005036 
284.484484 0.924458 0.004955 
284.084084 0.924441 0.004876 
283.683684 0.924424 0.004797 
283.283283 0.924407 0.004720 
282.882883 0.924389 0.004644 
282.482482 0.924370 0.004569 
282.082082 0.924351 0.004495 
281.681682 0.924331 0.004421 
281.281281 0.924311 0.004349 
280.880881 0.924290 0.004278 
280.480480 0.924269 0.004208 
280.080080 0.924247 0.004138 
279.679680 0.924225 0.004070 
279.279279 0.924202 0.004003 
278.878879 0.924179 0.003936 
278.478478 0.924154 0.003871 
278.078078 0.924130 0.003806 
277.677678 0.924105 0.003742 
277.277277 0.924079 0.003679 
276.876877 0.924053 0.003617 
276.476476 0.924026 0.003556 
276.076076 0.923999 0.003496 
275.675676 0.923971 0.003437 
275.275275 0.923942 0.003378 
274.874875 0.923913 0.003321 
274.474474 0.923883 0.003264 
274.074074 0.923853 0.003208 
273.673674 0.923822 0.003152 
273.273273 0.923790 0.003098 
272.872873 0.923758 0.003044 
272.472472 0.923726 0.002991 
272.072072 0.923692 0.002939 
271.671672 0.923658 0.002888 
271.271271 0.923624 0.002837 
270.870871 0.923589 0.002787 
270.470470 0.923553 0.002738 
270.070070 0.923517 0.002690 
269.669670 0.923480 0.002642 
269.269269 0.923442 0.002595 
268.868869 0.923404 0.002549 
268.468468 0.923365 0.002503 
268.068068 0.923325 0.002459 
267.667668 0.923285 0.002414 
267.267267 0.923244 0.002371 
266.866867 0.923203 0.002328 
266.466466 0.923161 0.002286 
266.066066 0.923118 0.002244 
265.665666 0.923074 0.002203 
265.265265 0.923030 0.002163 
264.864865 0.922985 0.002123 
264.464464 0.922940 0.002084 
264.064064 0.922894 0.002046 
263.663664 0.922847 0.002008 
263.263263 0.922799 0.001971 
262.862863 0.922751 0.001934 
262.462462 0.922702 0.001898 
262.062062 0.922652 0.001862 
261.661662 0.922602 0.001827 
261.261261 0.922551 0.001793 
260.860861 0.922499 0.001759 
260.460460 0.922447 0.001726 
260.060060 0.922394 0.001693 
259.659660 0.922340 0.001660 
259.259259 0.922285 0.001629 
258.858859 0.922230 0.001598 
258.458458 0.922173 0.001567 
258.058058 0.922117 0.001537 
257.657658 0.922059 0.001507 
257.257257 0.922001 0.001478 
256.856857 0.921941 0.001449 
256.456456 0.921881 0.001421 
256.056056 0.921821 0.001393 
255.655656 0.921759 0.001365 
255.255255 0.921697 0.001339 
254.854855 0.921634 0.001312 
254.454454 0.921570 0.001286 
254.054054 0.921506 0.001261 
253.653654 0.921440 0.001235 
253.253253 0.921374 0.001211 
252.852853 0.921307 0.001186 
252.452452 0.921239 0.001163 
252.052052 0.921170 0.001139 
251.651652 0.921101 0.001116 
251.251251 0.921030 0.001093 
250.850851 0.920959 0.001071 
250.450450 0.920887 0.001049 
250.050050 0.920814 0.001028 
249.649650 0.920741 0.001007 
249.249249 0.920666 0.000986 
248.848849 0.920591 0.000966 
248.448448 0.920514 0.000946 
248.048048 0.920437 0.000926 
247.647648 0.920359 0.000907 
247.247247 0.920280 0.000888 
246.846847 0.920200 0.000869 
246.446446 0.920119 0.000851 
246.046046 0.920038 0.000833 
245.645646 0.919955 0.000815 
245.245245 0.919871 0.000798 
244.844845 0.919787 0.000781 
244.444444 0.919701 0.000764 
244.044044 0.919615 0.000748 
243.643644 0.919528 0.000732 
243.243243 0.919439 0.000716 
242.842843 0.919350 0.000700 
242.442442 0.919260 0.000685 
242.042042 0.919169 0.000670 
241.641642 0.919077 0.000656 
241.241241 0.918983 0.000641 
240.840841 0.918889 0.000627 
240.440440 0.918794 0.000613 
240.040040 0.918698 0.000600 
239.639640 0.918601 0.000587 
239.239239 0.918502 0.000574 
238.838839 0.918403 0.000561 
238.438438 0.918303 0.000548 
238.038038 0.918201 0.000536 
237.637638 0.918099 0.000524 
237.237237 0.917996 0.000512 
236.836837 0.917891 0.000500 
236.436436 0.917785 0.000489 
236.036036 0.917679 0.000478 
235.635636 0.917571 0.000467 
235.235235 0.917462 0.000456 
234.834835 0.917352 0.000446 
234.434434 0.917240 0.000436 
234.034034 0.917128 0.000425 
233.633634 0.917014 0.000416 
233.233233 0.916900 0.000406 
232.832833 0.916784 0.000396 
232.432432 0.916667 0.000387 
232.032032 0.916549 0.000378 
231.631632 0.916429 0.000369 
231.231231 0.916309 0.000360 
230.830831 0.916187 0.000352 
230.430430 0.916064 0.000343 
230.030030 0.915940 0.000335 
229.629630 0.915814 0.000327 
229.229229 0.915687 0.000319 
228.828829 0.915560 0.000312 
228.428428 0.915430 0.000304 
228.028028 0.915300 0.000297 
227.627628 0.915168 0.000290 
227.227227 0.915035 0.000283 
226.826827 0.914900 0.000276 
226.426426 0.914765 0.000269 
226.026026 0.914627 0.000262 
225.625626 0.914489 0.000256 
225.225225 0.914349 0.000249 
224.824825 0.914208 0.000243 
224.424424 0.914065 0.000237 
224.024024 0.913921 0.000231 
223.623624 0.913776 0.000225 
223.223223 0.913629 0.000220 
222.822823 0.913481 0.000214 
222.422422 0.913331 0.000209 
222.022022 0.913180 0.000203 
221.621622 0.913028 0.000198 
221.221221 0.912874 0.000193 
220.820821 0.912718 0.000188 
220.420420 0.912561 0.000183 
220.020020 0.912403 0.000179 
219.619620 0.912243 0.000174 
219.219219 0.912081 0.000170 
218.818819 0.911918 0.000165 
218.418418 0.911753 0.000161 
218.018018 0.911587 0.000157 
217.617618 0.911419 0.000153 
217.217217 0.911249 0.000149 
216.816817 0.911078 0.000145 
216.416416 0.910906 0.000141 
216.016016 0.910731 0.000137 
215.615616 0.910555 0.000133 
215.215215 0.910377 0.000130 
214.814815 0.910198 0.000126 
214.414414 0.910016 0.000123 
214.014014 0.909834 0.000120 
213.613614 0.909649 0.000116 
213.213213 0.909462 0.000113 
212.812813 0.909274 0.000110 
212.412412 0.909084 0.000107 
212.012012 0.908892 0.000104 
211.611612 0.908699 0.000101 
211.211211 0.908503 0.000099 
210.810811 0.908306 0.000096 
210.410410 0.908106 0.000093 
210.010010 0.907905 0.000091 
209.609610 0.907702 0.000088 
209.209209 0.907497 0.000086 
208.808809 0.907290 0.000083 
208.408408 0.907081 0.000081 
208.008008 0.906870 0.000079 
207.607608 0.906657 0.000076 
207.207207 0.906442 0.000074 
206.806807 0.906225 0.000072 
206.406406 0.906006 0.000070 
206.006006 0.905785 0.000068 
205.605606 0.905562 0.000066 
205.205205 0.905336 0.000064 
204.804805 0.905109 0.000062 
204.404404 0.904879 0.000060 
204.004004 0.904647 0.000059 
203.603604 0.904413 0.000057 
203.203203 0.904176 0.000055 
202.802803 0.903938 0.000054 
202.402402 0.903697 0.000052 
202.002002 0.903454 0.000051 
201.601602 0.903208 0.000049 
201.201201 0.902960 0.000048 
200.800801 0.902710 0.000046 
200.400400 0.902457 0.000045 
200.000000 0.902202 0.000043 


==> data/VLE_xy_Nitrogen_Hexane_5000000Pa_kij_0.dat <==
       T       x       y
500.950951 0.841688 0.841688 
500.950951 0.854508 0.827826 
500.600601 0.858601 0.820632 
500.250250 0.861460 0.814670 
499.899900 0.863692 0.809334 
499.549550 0.865532 0.804389 
499.199199 0.867097 0.799718 
498.848849 0.868459 0.795250 
498.498498 0.869661 0.790940 
498.148148 0.870737 0.786758 
497.797798 0.871707 0.782679 
497.447447 0.872590 0.778689 
497.097097 0.873398 0.774773 
496.746747 0.874141 0.770922 
496.396396 0.874829 0.767128 
496.046046 0.875466 0.763383 
495.695696 0.876061 0.759683 
495.345345 0.876616 0.756023 
494.994995 0.877136 0.752398 
494.644645 0.877624 0.748807 
494.294294 0.878084 0.745245 
493.943944 0.878518 0.741711 
493.593594 0.878927 0.738202 
493.243243 0.879316 0.734716 
492.892893 0.879684 0.731253 
492.542543 0.880033 0.727810 
492.192192 0.880365 0.724386 
491.841842 0.880682 0.720980 
491.491491 0.880983 0.717592 
491.141141 0.881271 0.714219 
490.790791 0.881547 0.710862 
490.440440 0.881810 0.707520 
490.090090 0.882062 0.704192 
489.739740 0.882303 0.700877 
489.389389 0.882535 0.697575 
489.039039 0.882757 0.694286 
488.688689 0.882971 0.691009 
488.338338 0.883176 0.687743 
487.987988 0.883374 0.684489 
487.637638 0.883564 0.681246 
487.287287 0.883748 0.678014 
486.936937 0.883925 0.674792 
486.586587 0.884095 0.671581 
486.236236 0.884260 0.668379 
485.885886 0.884419 0.665188 
485.535536 0.884573 0.662006 
485.185185 0.884722 0.658834 
484.834835 0.884866 0.655671 
484.484484 0.885005 0.652517 
484.134134 0.885140 0.649373 
483.783784 0.885271 0.646238 
483.433433 0.885398 0.643111 
483.083083 0.885522 0.639994 
482.732733 0.885641 0.636886 
482.382382 0.885757 0.633786 
482.032032 0.885870 0.630695 
481.681682 0.885980 0.627612 
481.331331 0.886087 0.624538 
480.980981 0.886190 0.621473 
480.630631 0.886291 0.618416 
480.280280 0.886390 0.615368 
479.929930 0.886486 0.612328 
479.579580 0.886579 0.609297 
479.229229 0.886670 0.606274 
478.878879 0.886759 0.603260 
478.528529 0.886846 0.600254 
478.178178 0.886931 0.597256 
477.827828 0.887014 0.594267 
477.477477 0.887095 0.591286 
477.127127 0.887174 0.588314 
476.776777 0.887251 0.585350 
476.426426 0.887327 0.582395 
476.076076 0.887401 0.579448 
475.725726 0.887473 0.576510 
475.375375 0.887544 0.573579 
475.025025 0.887614 0.570658 
474.674675 0.887682 0.567745 
474.324324 0.887748 0.564840 
473.973974 0.887814 0.561944 
473.623624 0.887878 0.559057 
473.273273 0.887941 0.556178 
472.922923 0.888003 0.553307 
472.572573 0.888064 0.550446 
472.222222 0.888124 0.547592 
471.871872 0.888183 0.544748 
471.521522 0.888240 0.541912 
471.171171 0.888297 0.539085 
470.820821 0.888353 0.536266 
470.470470 0.888408 0.533456 
470.120120 0.888462 0.530655 
469.769770 0.888515 0.527863 
469.419419 0.888568 0.525079 
469.069069 0.888620 0.522304 
468.718719 0.888671 0.519538 
468.368368 0.888721 0.516781 
468.018018 0.888770 0.514033 
467.667668 0.888819 0.511293 
467.317317 0.888868 0.508563 
466.966967 0.888915 0.505841 
466.616617 0.888962 0.503128 
466.266266 0.889009 0.500425 
465.915916 0.889055 0.497730 
465.565566 0.889100 0.495044 
465.215215 0.889145 0.492367 
464.864865 0.889189 0.489699 
464.514515 0.889233 0.487041 
464.164164 0.889276 0.484391 
463.813814 0.889319 0.481751 
463.463463 0.889362 0.479119 
463.113113 0.889404 0.476497 
462.762763 0.889445 0.473884 
462.412412 0.889487 0.471279 
462.062062 0.889527 0.468685 
461.711712 0.889568 0.466099 
461.361361 0.889608 0.463522 
461.011011 0.889648 0.460955 
460.660661 0.889687 0.458397 
460.310310 0.889726 0.455848 
459.959960 0.889765 0.453308 
459.609610 0.889803 0.450778 
459.259259 0.889841 0.448257 
458.908909 0.889879 0.445745 
458.558559 0.889917 0.443242 
458.208208 0.889954 0.440749 
457.857858 0.889991 0.438265 
457.507508 0.890028 0.435790 
457.157157 0.890065 0.433325 
456.806807 0.890101 0.430869 
456.456456 0.890137 0.428422 
456.106106 0.890173 0.425985 
455.755756 0.890209 0.423557 
455.405405 0.890244 0.421138 
455.055055 0.890279 0.418729 
454.704705 0.890314 0.416329 
454.354354 0.890349 0.413939 
454.004004 0.890384 0.411558 
453.653654 0.890418 0.409186 
453.303303 0.890453 0.406824 
452.952953 0.890487 0.404471 
452.602603 0.890521 0.402127 
452.252252 0.890555 0.399793 
451.901902 0.890589 0.397468 
451.551552 0.890622 0.395153 
451.201201 0.890656 0.392846 
450.850851 0.890689 0.390550 
450.500501 0.890722 0.388263 
450.150150 0.890755 0.385985 
449.799800 0.890788 0.383716 
449.449449 0.890821 0.381457 
449.099099 0.890853 0.379207 
448.748749 0.890886 0.376967 
448.398398 0.890918 0.374736 
448.048048 0.890950 0.372514 
447.697698 0.890983 0.370302 
447.347347 0.891015 0.368099 
446.996997 0.891047 0.365905 
446.646647 0.891079 0.363721 
446.296296 0.891110 0.361546 
445.945946 0.891142 0.359381 
445.595596 0.891174 0.357224 
445.245245 0.891205 0.355077 
444.894895 0.891237 0.352940 
444.544545 0.891268 0.350812 
444.194194 0.891299 0.348692 
443.843844 0.891330 0.346583 
443.493493 0.891362 0.344482 
443.143143 0.891393 0.342391 
442.792793 0.891424 0.340309 
442.442442 0.891454 0.338236 
442.092092 0.891485 0.336173 
441.741742 0.891516 0.334118 
441.391391 0.891547 0.332073 
441.041041 0.891577 0.330038 
440.690691 0.891608 0.328011 
440.340340 0.891638 0.325993 
439.989990 0.891669 0.323985 
439.639640 0.891699 0.321986 
439.289289 0.891729 0.319995 
438.938939 0.891759 0.318014 
438.588589 0.891790 0.316043 
438.238238 0.891820 0.314080 
437.887888 0.891850 0.312126 
437.537538 0.891880 0.310181 
437.187187 0.891910 0.308245 
436.836837 0.891939 0.306319 
436.486486 0.891969 0.304401 
436.136136 0.891999 0.302492 
435.785786 0.892029 0.300593 
435.435435 0.892058 0.298702 
435.085085 0.892088 0.296820 
434.734735 0.892118 0.294947 
434.384384 0.892147 0.293083 
434.034034 0.892176 0.291228 
433.683684 0.892206 0.289382 
433.333333 0.892235 0.287544 
432.982983 0.892264 0.285716 
432.632633 0.892294 0.283896 
432.282282 0.892323 0.282085 
431.931932 0.892352 0.280283 
431.581582 0.892381 0.278489 
431.231231 0.892410 0.276705 
430.880881 0.892439 0.274928 
430.530531 0.892468 0.273161 
430.180180 0.892497 0.271402 
429.829830 0.892526 0.269652 
429.479479 0.892554 0.267911 
429.129129 0.892583 0.266178 
428.778779 0.892612 0.264454 
428.428428 0.892640 0.262738 
428.078078 0.892669 0.261031 
427.727728 0.892697 0.259332 
427.377377 0.892726 0.257642 
427.027027 0.892754 0.255960 
426.676677 0.892783 0.254287 
426.326326 0.892811 0.252622 
425.975976 0.892839 0.250966 
425.625626 0.892867 0.249318 
425.275275 0.892895 0.247678 
424.924925 0.892924 0.246047 
424.574575 0.892952 0.244424 
424.224224 0.892979 0.242809 
423.873874 0.893007 0.241202 
423.523524 0.893035 0.239604 
423.173173 0.893063 0.238014 
422.822823 0.893091 0.236432 
422.472472 0.893118 0.234858 
422.122122 0.893146 0.233293 
421.771772 0.893174 0.231735 
421.421421 0.893201 0.230186 
421.071071 0.893229 0.228644 
420.720721 0.893256 0.227111 
420.370370 0.893283 0.225586 
420.020020 0.893310 0.224069 
419.669670 0.893338 0.222559 
419.319319 0.893365 0.221058 
418.968969 0.893392 0.219564 
418.618619 0.893419 0.218079 
418.268268 0.893446 0.216601 
417.917918 0.893473 0.215131 
417.567568 0.893499 0.213669 
417.217217 0.893526 0.212215 
416.866867 0.893553 0.210768 
416.516517 0.893579 0.209330 
416.166166 0.893606 0.207898 
415.815816 0.893632 0.206475 
415.465465 0.893659 0.205059 
415.115115 0.893685 0.203651 
414.764765 0.893711 0.202251 
414.414414 0.893737 0.200858 
414.064064 0.893764 0.199472 
413.713714 0.893790 0.198095 
413.363363 0.893816 0.196724 
413.013013 0.893841 0.195361 
412.662663 0.893867 0.194006 
412.312312 0.893893 0.192658 
411.961962 0.893918 0.191317 
411.611612 0.893944 0.189984 
411.261261 0.893969 0.188658 
410.910911 0.893995 0.187339 
410.560561 0.894020 0.186028 
410.210210 0.894045 0.184724 
409.859860 0.894070 0.183427 
409.509510 0.894095 0.182137 
409.159159 0.894120 0.180855 
408.808809 0.894145 0.179580 
408.458458 0.894170 0.178311 
408.108108 0.894195 0.177050 
407.757758 0.894219 0.175796 
407.407407 0.894244 0.174549 
407.057057 0.894268 0.173309 
406.706707 0.894293 0.172076 
406.356356 0.894317 0.170850 
406.006006 0.894341 0.169631 
405.655656 0.894365 0.168419 
405.305305 0.894389 0.167214 
404.954955 0.894413 0.166015 
404.604605 0.894436 0.164824 
404.254254 0.894460 0.163639 
403.903904 0.894484 0.162461 
403.553554 0.894507 0.161290 
403.203203 0.894530 0.160125 
402.852853 0.894553 0.158967 
402.502503 0.894577 0.157816 
402.152152 0.894600 0.156672 
401.801802 0.894622 0.155534 
401.451451 0.894645 0.154402 
401.101101 0.894668 0.153277 
400.750751 0.894691 0.152159 
400.400400 0.894713 0.151047 
400.050050 0.894735 0.149942 
399.699700 0.894758 0.148843 
399.349349 0.894780 0.147751 
398.998999 0.894802 0.146665 
398.648649 0.894823 0.145585 
398.298298 0.894845 0.144512 
397.947948 0.894867 0.143445 
397.597598 0.894888 0.142384 
397.247247 0.894910 0.141330 
396.896897 0.894931 0.140282 
396.546547 0.894952 0.139240 
396.196196 0.894973 0.138204 
395.845846 0.894994 0.137174 
395.495495 0.895015 0.136151 
395.145145 0.895035 0.135133 
394.794795 0.895056 0.134122 
394.444444 0.895076 0.133117 
394.094094 0.895097 0.132118 
393.743744 0.895117 0.131124 
393.393393 0.895137 0.130137 
393.043043 0.895156 0.129156 
392.692693 0.895176 0.128181 
392.342342 0.895196 0.127211 
391.991992 0.895215 0.126248 
391.641642 0.895234 0.125290 
391.291291 0.895253 0.124338 
390.940941 0.895272 0.123392 
390.590591 0.895291 0.122451 
390.240240 0.895310 0.121517 
389.889890 0.895328 0.120588 
389.539540 0.895347 0.119665 
389.189189 0.895365 0.118747 
388.838839 0.895383 0.117835 
388.488488 0.895401 0.116929 
388.138138 0.895419 0.116028 
387.787788 0.895437 0.115133 
387.437437 0.895454 0.114243 
387.087087 0.895471 0.113359 
386.736737 0.895489 0.112481 
386.386386 0.895506 0.111608 
386.036036 0.895522 0.110740 
385.685686 0.895539 0.109878 
385.335335 0.895556 0.109021 
384.984985 0.895572 0.108169 
384.634635 0.895588 0.107323 
384.284284 0.895604 0.106482 
383.933934 0.895620 0.105647 
383.583584 0.895636 0.104816 
383.233233 0.895651 0.103991 
382.882883 0.895667 0.103171 
382.532533 0.895682 0.102357 
382.182182 0.895697 0.101547 
381.831832 0.895712 0.100743 
381.481481 0.895726 0.099943 
381.131131 0.895741 0.099149 
380.780781 0.895755 0.098360 
380.430430 0.895769 0.097576 
380.080080 0.895783 0.096797 
379.729730 0.895797 0.096023 
379.379379 0.895810 0.095254 
379.029029 0.895824 0.094490 
378.678679 0.895837 0.093731 
378.328328 0.895850 0.092977 
377.977978 0.895863 0.092227 
377.627628 0.895875 0.091483 
377.277277 0.895888 0.090743 
376.926927 0.895900 0.090008 
376.576577 0.895912 0.089278 
376.226226 0.895924 0.088553 
375.875876 0.895935 0.087832 
375.525526 0.895947 0.087116 
375.175175 0.895958 0.086405 
374.824825 0.895969 0.085698 
374.474474 0.895980 0.084997 
374.124124 0.895990 0.084299 
373.773774 0.896001 0.083607 
373.423423 0.896011 0.082918 
373.073073 0.896021 0.082235 
372.722723 0.896031 0.081556 
372.372372 0.896040 0.080881 
372.022022 0.896050 0.080211 
371.671672 0.896059 0.079546 
371.321321 0.896068 0.078885 
370.970971 0.896076 0.078228 
370.620621 0.896085 0.077576 
370.270270 0.896093 0.076928 
369.919920 0.896101 0.076284 
369.569570 0.896109 0.075645 
369.219219 0.896117 0.075010 
368.868869 0.896124 0.074380 
368.518519 0.896131 0.073753 
368.168168 0.896138 0.073131 
367.817818 0.896145 0.072513 
367.467467 0.896151 0.071900 
367.117117 0.896157 0.071290 
366.766767 0.896163 0.070685 
366.416416 0.896169 0.070084 
366.066066 0.896175 0.069487 
365.715716 0.896180 0.068894 
365.365365 0.896185 0.068305 
365.015015 0.896190 0.067720 
364.664665 0.896194 0.067139 
364.314314 0.896198 0.066562 
363.963964 0.896202 0.065989 
363.613614 0.896206 0.065420 
363.263263 0.896210 0.064856 
362.912913 0.896213 0.064295 
362.562563 0.896216 0.063737 
362.212212 0.896219 0.063184 
361.861862 0.896221 0.062635 
361.511512 0.896223 0.062089 
361.161161 0.896225 0.061548 
360.810811 0.896227 0.061010 
360.460460 0.896229 0.060476 
360.110110 0.896230 0.059946 
359.759760 0.896231 0.059419 
359.409409 0.896231 0.058896 
359.059059 0.896232 0.058377 
358.708709 0.896232 0.057862 
358.358358 0.896232 0.057350 
358.008008 0.896231 0.056842 
357.657658 0.896231 0.056337 
357.307307 0.896230 0.055836 
356.956957 0.896228 0.055339 
356.606607 0.896227 0.054845 
356.256256 0.896225 0.054355 
355.905906 0.896223 0.053868 
355.555556 0.896221 0.053385 
355.205205 0.896218 0.052906 
354.854855 0.896215 0.052430 
354.504505 0.896212 0.051957 
354.154154 0.896208 0.051487 
353.803804 0.896204 0.051022 
353.453453 0.896200 0.050559 
353.103103 0.896196 0.050100 
352.752753 0.896191 0.049644 
352.402402 0.896186 0.049192 
352.052052 0.896181 0.048743 
351.701702 0.896175 0.048297 
351.351351 0.896169 0.047855 
351.001001 0.896163 0.047415 
350.650651 0.896156 0.046979 
350.300300 0.896149 0.046547 
349.949950 0.896142 0.046117 
349.599600 0.896135 0.045691 
349.249249 0.896127 0.045268 
348.898899 0.896119 0.044848 
348.548549 0.896110 0.044431 
348.198198 0.896101 0.044017 
347.847848 0.896092 0.043607 
347.497497 0.896083 0.043199 
347.147147 0.896073 0.042795 
346.796797 0.896063 0.042393 
346.446446 0.896052 0.041995 
346.096096 0.896042 0.041599 
345.745746 0.896031 0.041207 
345.395395 0.896019 0.040818 
345.045045 0.896007 0.040431 
344.694695 0.895995 0.040048 
344.344344 0.895983 0.039667 
343.993994 0.895970 0.039290 
343.643644 0.895957 0.038915 
343.293293 0.895943 0.038543 
342.942943 0.895929 0.038175 
342.592593 0.895915 0.037808 
342.242242 0.895901 0.037445 
341.891892 0.895886 0.037085 
341.541542 0.895870 0.036727 
341.191191 0.895855 0.036372 
340.840841 0.895839 0.036020 
340.490490 0.895822 0.035671 
340.140140 0.895806 0.035324 
339.789790 0.895789 0.034980 
339.439439 0.895771 0.034639 
339.089089 0.895753 0.034301 
338.738739 0.895735 0.033965 
338.388388 0.895716 0.033632 
338.038038 0.895697 0.033301 
337.687688 0.895678 0.032974 
337.337337 0.895658 0.032648 
336.986987 0.895638 0.032326 
336.636637 0.895618 0.032005 
336.286286 0.895597 0.031688 
335.935936 0.895575 0.031373 
335.585586 0.895554 0.031060 
335.235235 0.895532 0.030751 
334.884885 0.895509 0.030443 
334.534535 0.895486 0.030138 
334.184184 0.895463 0.029836 
333.833834 0.895439 0.029536 
333.483483 0.895415 0.029238 
333.133133 0.895391 0.028943 
332.782783 0.895366 0.028650 
332.432432 0.895340 0.028360 
332.082082 0.895315 0.028072 
331.731732 0.895289 0.027786 
331.381381 0.895262 0.027503 
331.031031 0.895235 0.027222 
330.680681 0.895208 0.026943 
330.330330 0.895180 0.026667 
329.979980 0.895151 0.026393 
329.629630 0.895123 0.026121 
329.279279 0.895093 0.025852 
328.928929 0.895064 0.025585 
328.578579 0.895034 0.025320 
328.228228 0.895003 0.025057 
327.877878 0.894972 0.024796 
327.527528 0.894941 0.024538 
327.177177 0.894909 0.024282 
326.826827 0.894877 0.024028 
326.476476 0.894844 0.023776 
326.126126 0.894811 0.023526 
325.775776 0.894777 0.023279 
325.425425 0.894743 0.023033 
325.075075 0.894709 0.022790 
324.724725 0.894674 0.022549 
324.374374 0.894638 0.022309 
324.024024 0.894602 0.022072 
323.673674 0.894566 0.021837 
323.323323 0.894529 0.021604 
322.972973 0.894492 0.021373 
322.622623 0.894454 0.021144 
322.272272 0.894415 0.020917 
321.921922 0.894376 0.020692 
321.571572 0.894337 0.020469 
321.221221 0.894297 0.020248 
320.870871 0.894257 0.020028 
320.520521 0.894216 0.019811 
320.170170 0.894175 0.019596 
319.819820 0.894133 0.019382 
319.469469 0.894091 0.019171 
319.119119 0.894048 0.018961 
318.768769 0.894004 0.018753 
318.418418 0.893961 0.018547 
318.068068 0.893916 0.018343 
317.717718 0.893871 0.018141 
317.367367 0.893826 0.017940 
317.017017 0.893780 0.017741 
316.666667 0.893733 0.017544 
316.316316 0.893686 0.017349 
315.965966 0.893639 0.017156 
315.615616 0.893591 0.016964 
315.265265 0.893542 0.016774 
314.914915 0.893493 0.016586 
314.564565 0.893443 0.016400 
314.214214 0.893393 0.016215 
313.863864 0.893342 0.016032 
313.513514 0.893291 0.015851 
313.163163 0.893239 0.015671 
312.812813 0.893186 0.015493 
312.462462 0.893133 0.015317 
312.112112 0.893080 0.015142 
311.761762 0.893025 0.014969 
311.411411 0.892971 0.014797 
311.061061 0.892915 0.014627 
310.710711 0.892859 0.014459 
310.360360 0.892803 0.014292 
310.010010 0.892746 0.014127 
309.659660 0.892688 0.013964 
309.309309 0.892630 0.013802 
308.958959 0.892571 0.013641 
308.608609 0.892511 0.013482 
308.258258 0.892451 0.013325 
307.907908 0.892390 0.013169 
307.557558 0.892329 0.013014 
307.207207 0.892267 0.012861 
306.856857 0.892205 0.012710 
306.506507 0.892141 0.012560 
306.156156 0.892078 0.012411 
305.805806 0.892013 0.012264 
305.455455 0.891948 0.012118 
305.105105 0.891882 0.011974 
304.754755 0.891816 0.011831 
304.404404 0.891749 0.011689 
304.054054 0.891681 0.011549 
303.703704 0.891613 0.011410 
303.353353 0.891544 0.011273 
303.003003 0.891475 0.011137 
302.652653 0.891404 0.011002 
302.302302 0.891333 0.010869 
301.951952 0.891262 0.010737 
301.601602 0.891190 0.010606 
301.251251 0.891117 0.010476 
300.900901 0.891043 0.010348 
300.550551 0.890969 0.010221 
300.200200 0.890894 0.010096 
299.849850 0.890818 0.009972 
299.499499 0.890742 0.009848 
299.149149 0.890664 0.009727 
298.798799 0.890587 0.009606 
298.448448 0.890508 0.009487 
298.098098 0.890429 0.009369 
297.747748 0.890349 0.009252 
297.397397 0.890268 0.009136 
297.047047 0.890187 0.009021 
296.696697 0.890105 0.008908 
296.346346 0.890022 0.008796 
295.995996 0.889938 0.008685 
295.645646 0.889854 0.008575 
295.295295 0.889769 0.008466 
294.944945 0.889683 0.008359 
294.594595 0.889596 0.008252 
294.244244 0.889509 0.008147 
293.893894 0.889421 0.008043 
293.543544 0.889332 0.007939 
293.193193 0.889242 0.007837 
292.842843 0.889152 0.007736 
292.492492 0.889061 0.007636 
292.142142 0.888968 0.007538 
291.791792 0.888876 0.007440 
291.441441 0.888782 0.007343 
291.091091 0.888688 0.007247 
290.740741 0.888592 0.007153 
290.390390 0.888496 0.007059 
290.040040 0.888399 0.006966 
289.689690 0.888302 0.006875 
289.339339 0.888203 0.006784 
288.988989 0.888104 0.006695 
288.638639 0.888004 0.006606 
288.288288 0.887903 0.006518 
287.937938 0.887801 0.006431 
287.587588 0.887698 0.006346 
287.237237 0.887594 0.006261 
286.886887 0.887490 0.006177 
286.536537 0.887384 0.006094 
286.186186 0.887278 0.006012 
285.835836 0.887171 0.005931 
285.485485 0.887063 0.005850 
285.135135 0.886954 0.005771 
284.784785 0.886844 0.005693 
284.434434 0.886734 0.005615 
284.084084 0.886622 0.005538 
283.733734 0.886510 0.005463 
283.383383 0.886396 0.005388 
283.033033 0.886282 0.005314 
282.682683 0.886167 0.005240 
282.332332 0.886050 0.005168 
281.981982 0.885933 0.005096 
281.631632 0.885815 0.005026 
281.281281 0.885696 0.004956 
280.930931 0.885576 0.004887 
280.580581 0.885455 0.004818 
280.230230 0.885333 0.004751 
279.879880 0.885210 0.004684 
279.529530 0.885086 0.004618 
279.179179 0.884961 0.004553 
278.828829 0.884835 0.004488 
278.478478 0.884708 0.004425 
278.128128 0.884580 0.004362 
277.777778 0.884451 0.004300 
277.427427 0.884321 0.004238 
277.077077 0.884190 0.004177 
276.726727 0.884058 0.004117 
276.376376 0.883925 0.004058 
276.026026 0.883791 0.004000 
275.675676 0.883656 0.003942 
275.325325 0.883519 0.003885 
274.974975 0.883382 0.003828 
274.624625 0.883244 0.003772 
274.274274 0.883104 0.003717 
273.923924 0.882963 0.003663 
273.573574 0.882822 0.003609 
273.223223 0.882679 0.003556 
272.872873 0.882535 0.003504 
272.522523 0.882390 0.003452 
272.172172 0.882244 0.003401 
271.821822 0.882096 0.003350 
271.471471 0.881948 0.003300 
271.121121 0.881798 0.003251 
270.770771 0.881647 0.003202 
270.420420 0.881495 0.003154 
270.070070 0.881342 0.003107 
269.719720 0.881188 0.003060 
269.369369 0.881032 0.003014 
269.019019 0.880876 0.002968 
268.668669 0.880718 0.002923 
268.318318 0.880558 0.002878 
267.967968 0.880398 0.002835 
267.617618 0.880236 0.002791 
267.267267 0.880073 0.002748 
266.916917 0.879909 0.002706 
266.566567 0.879744 0.002664 
266.216216 0.879577 0.002623 
265.865866 0.879409 0.002583 
265.515516 0.879240 0.002542 
265.165165 0.879070 0.002503 
264.814815 0.878898 0.002464 
264.464464 0.878725 0.002425 
264.114114 0.878550 0.002387 
263.763764 0.878374 0.002350 
263.413413 0.878197 0.002313 
263.063063 0.878019 0.002276 
262.712713 0.877839 0.002240 
262.362362 0.877658 0.002204 
262.012012 0.877475 0.002169 
261.661662 0.877291 0.002135 
261.311311 0.877106 0.002100 
260.960961 0.876919 0.002067 
260.610611 0.876730 0.002034 
260.260260 0.876541 0.002001 
259.909910 0.876350 0.001968 
259.559560 0.876157 0.001936 
259.209209 0.875963 0.001905 
258.858859 0.875768 0.001874 
258.508509 0.875571 0.001843 
258.158158 0.875372 0.001813 
257.807808 0.875172 0.001783 
257.457457 0.874971 0.001754 
257.107107 0.874768 0.001725 
256.756757 0.874563 0.001697 
256.406406 0.874357 0.001668 
256.056056 0.874149 0.001641 
255.705706 0.873940 0.001613 
255.355355 0.873729 0.001586 
255.005005 0.873517 0.001560 
254.654655 0.873303 0.001534 
254.304304 0.873087 0.001508 
253.953954 0.872870 0.001482 
253.603604 0.872651 0.001457 
253.253253 0.872430 0.001433 
252.902903 0.872208 0.001408 
252.552553 0.871984 0.001384 
252.202202 0.871759 0.001360 
251.851852 0.871531 0.001337 
251.501502 0.871302 0.001314 
251.151151 0.871071 0.001292 
250.800801 0.870839 0.001269 
250.450450 0.870605 0.001247 
250.100100 0.870369 0.001226 
249.749750 0.870131 0.001204 
249.399399 0.869891 0.001183 
249.049049 0.869650 0.001163 
248.698699 0.869406 0.001142 
248.348348 0.869161 0.001122 
247.997998 0.868914 0.001102 
247.647648 0.868665 0.001083 
247.297297 0.868415 0.001064 
246.946947 0.868162 0.001045 
246.596597 0.867907 0.001026 
246.246246 0.867651 0.001008 
245.895896 0.867392 0.000990 
245.545546 0.867132 0.000972 
245.195195 0.866870 0.000954 
244.844845 0.866605 0.000937 
244.494494 0.866339 0.000920 
244.144144 0.866071 0.000903 
243.793794 0.865800 0.000887 
243.443443 0.865528 0.000871 
243.093093 0.865253 0.000855 
242.742743 0.864976 0.000839 
242.392392 0.864698 0.000824 
242.042042 0.864417 0.000809 
241.691692 0.864134 0.000794 
241.341341 0.863849 0.000779 
240.990991 0.863561 0.000765 
240.640641 0.863272 0.000750 
240.290290 0.862980 0.000736 
239.939940 0.862686 0.000722 
239.589590 0.862390 0.000709 
239.239239 0.862091 0.000696 
238.888889 0.861790 0.000682 
238.538539 0.861487 0.000670 
238.188188 0.861182 0.000657 
237.837838 0.860874 0.000644 
237.487487 0.860564 0.000632 
237.137137 0.860252 0.000620 
236.786787 0.859937 0.000608 
236.436436 0.859619 0.000596 
236.086086 0.859300 0.000585 
235.735736 0.858977 0.000574 
235.385385 0.858653 0.000563 
235.035035 0.858325 0.000552 
234.684685 0.857996 0.000541 
234.334334 0.857663 0.000530 
233.983984 0.857329 0.000520 
233.633634 0.856991 0.000510 
233.283283 0.856651 0.000500 
232.932933 0.856308 0.000490 
232.582583 0.855963 0.000480 
232.232232 0.855615 0.000471 
231.881882 0.855264 0.000461 
231.531532 0.854911 0.000452 
231.181181 0.854555 0.000443 
230.830831 0.854196 0.000434 
230.480480 0.853834 0.000425 
230.130130 0.853469 0.000417 
229.779780 0.853102 0.000408 
229.429429 0.852732 0.000400 
229.079079 0.852358 0.000392 
228.728729 0.851982 0.000384 
228.378378 0.851603 0.000376 
228.028028 0.851221 0.000369 
227.677678 0.850836 0.000361 
227.327327 0.850448 0.000354 
226.976977 0.850057 0.000346 
226.626627 0.849662 0.000339 
226.276276 0.849265 0.000332 
225.925926 0.848865 0.000325 
225.575576 0.848461 0.000318 
225.225225 0.848054 0.000312 
224.874875 0.847644 0.000305 
224.524525 0.847231 0.000299 
224.174174 0.846814 0.000292 
223.823824 0.846394 0.000286 
223.473473 0.845971 0.000280 
223.123123 0.845544 0.000274 
222.772773 0.845114 0.000268 
222.422422 0.844681 0.000263 
222.072072 0.844244 0.000257 
221.721722 0.843803 0.000252 
221.371371 0.843359 0.000246 
221.021021 0.842912 0.000241 
220.670671 0.842461 0.000236 
220.320320 0.842006 0.000231 
219.969970 0.841547 0.000226 
219.619620 0.841085 0.000221 
219.269269 0.840619 0.000216 
218.918919 0.840150 0.000211 
218.568569 0.839676 0.000206 
218.218218 0.839199 0.000202 
217.867868 0.838717 0.000197 
217.517518 0.838232 0.000193 
217.167167 0.837743 0.000189 
216.816817 0.837250 0.000185 
216.466466 0.836753 0.000180 
216.116116 0.836252 0.000176 
215.765766 0.835747 0.000172 
215.415415 0.835237 0.000169 
215.065065 0.834724 0.000165 
214.714715 0.834206 0.000161 
214.364364 0.833684 0.000157 
214.014014 0.833157 0.000154 
213.663664 0.832626 0.000150 
213.313313 0.832091 0.000147 
212.962963 0.831551 0.000144 
212.612613 0.831007 0.000140 
212.262262 0.830459 0.000137 
211.911912 0.829905 0.000134 
211.561562 0.829348 0.000131 
211.211211 0.828785 0.000128 
210.860861 0.828218 0.000125 
210.510511 0.827646 0.000122 
210.160160 0.827069 0.000119 
209.809810 0.826487 0.000116 
209.459459 0.825901 0.000114 
209.109109 0.825309 0.000111 
208.758759 0.824713 0.000108 
208.408408 0.824111 0.000106 
208.058058 0.823504 0.000103 
207.707708 0.822893 0.000101 
207.357357 0.822276 0.000098 
207.007007 0.821653 0.000096 
206.656657 0.821026 0.000094 
206.306306 0.820393 0.000091 
205.955956 0.819754 0.000089 
205.605606 0.819110 0.000087 
205.255255 0.818461 0.000085 
204.904905 0.817806 0.000083 
204.554555 0.817145 0.000081 
204.204204 0.816479 0.000079 
203.853854 0.815806 0.000077 
203.503504 0.815128 0.000075 
203.153153 0.814444 0.000073 
202.802803 0.813754 0.000072 
202.452452 0.813058 0.000070 
202.102102 0.812356 0.000068 
201.751752 0.811648 0.000066 
201.401401 0.810934 0.000065 
201.051051 0.810213 0.000063 
200.700701 0.809486 0.000062 
200.350350 0.808753 0.000060 
200.000000 0.808013 0.000058 


==> data/calcIsenthalpicMixture_F_EQ_Nitrogen-293K-5000000Pa_Hexane-479.3K_Tmix_kij_0.dat <==
      z     T_F     T_EQ    v_mF   v_mEQ     v_F    v_EQ
0.000000 293.000000 293.000000 0.000479 0.000479 0.017106 0.017106 
0.005000 295.661820 295.661820 0.000483 0.000483 0.017052 0.017052 
0.010000 298.237599 298.598751 0.000486 0.000487 0.016994 0.017016 
0.015000 300.729136 303.502522 0.000489 0.000494 0.016931 0.017096 
0.020000 303.140378 308.114005 0.000492 0.000501 0.016864 0.017154 
0.025000 305.471579 312.445207 0.000495 0.000507 0.016792 0.017193 
0.030000 307.732485 316.532370 0.000498 0.000512 0.016718 0.017215 
0.035000 309.921545 320.391262 0.000500 0.000517 0.016640 0.017221 
0.040000 312.043636 324.041431 0.000502 0.000522 0.016560 0.017214 
0.045000 314.101827 327.499357 0.000505 0.000527 0.016476 0.017195 
0.050000 316.099038 330.783185 0.000507 0.000531 0.016390 0.017166 
0.055000 318.038051 333.905173 0.000509 0.000535 0.016302 0.017127 
0.060000 319.921509 336.878892 0.000511 0.000538 0.016212 0.017080 
0.065000 321.751929 339.716178 0.000512 0.000541 0.016119 0.017026 
0.070000 323.531703 342.427508 0.000514 0.000544 0.016025 0.016965 
0.075000 325.263106 345.021710 0.000516 0.000547 0.015930 0.016898 
0.080000 326.948302 347.508809 0.000517 0.000550 0.015833 0.016826 
0.085000 328.589171 349.895097 0.000519 0.000552 0.015734 0.016750 
0.090000 330.188196 352.188578 0.000520 0.000554 0.015635 0.016669 
0.095000 331.746711 354.395561 0.000521 0.000556 0.015534 0.016585 
0.100000 333.266662 356.520950 0.000522 0.000558 0.015432 0.016498 
0.105000 334.749730 358.570631 0.000523 0.000560 0.015330 0.016407 
0.110000 336.197519 360.549720 0.000524 0.000561 0.015226 0.016314 
0.115000 337.611552 362.462816 0.000525 0.000563 0.015122 0.016219 
0.120000 338.993283 364.313121 0.000526 0.000564 0.015018 0.016122 
0.125000 340.344095 366.105944 0.000526 0.000565 0.014913 0.016023 
0.130000 341.665304 367.841052 0.000527 0.000566 0.014807 0.015922 
0.135000 342.958167 369.526453 0.000527 0.000567 0.014701 0.015820 
0.140000 344.223882 371.161242 0.000528 0.000568 0.014595 0.015717 
0.145000 345.463591 372.750484 0.000528 0.000569 0.014488 0.015613 
0.150000 346.678386 374.294573 0.000528 0.000570 0.014381 0.015508 
0.155000 347.869307 375.797488 0.000529 0.000570 0.014274 0.015402 
0.160000 349.037350 377.260639 0.000529 0.000571 0.014167 0.015295 
0.165000 350.183465 378.686444 0.000529 0.000571 0.014059 0.015187 
0.170000 351.308563 380.076431 0.000529 0.000572 0.013952 0.015080 
0.175000 352.413513 381.432079 0.000529 0.000572 0.013845 0.014972 
0.180000 353.499148 382.755564 0.000529 0.000572 0.013737 0.014863 
0.185000 354.566267 384.047797 0.000528 0.000572 0.013630 0.014754 
0.190000 355.615636 385.310309 0.000528 0.000572 0.013522 0.014645 
0.195000 356.647987 386.545568 0.000528 0.000572 0.013415 0.014536 
0.200000 357.664026 387.752784 0.000528 0.000572 0.013308 0.014427 
0.205000 358.664428 388.934255 0.000527 0.000572 0.013201 0.014318 
0.210000 359.649844 390.090976 0.000527 0.000572 0.013094 0.014209 
0.215000 360.620899 391.224272 0.000526 0.000571 0.012987 0.014100 
0.220000 361.578195 392.334817 0.000526 0.000571 0.012880 0.013991 
0.225000 362.522311 393.423157 0.000525 0.000571 0.012773 0.013882 
0.230000 363.453805 394.490569 0.000524 0.000570 0.012667 0.013774 
0.235000 364.373217 395.538295 0.000524 0.000570 0.012561 0.013665 
0.240000 365.281067 396.565942 0.000523 0.000569 0.012455 0.013557 
0.245000 366.177857 397.575362 0.000522 0.000568 0.012349 0.013449 
0.250000 367.064072 398.566551 0.000521 0.000568 0.012244 0.013342 
0.255000 367.940184 399.550592 0.000520 0.000567 0.012138 0.013235 
0.260000 368.806646 400.498282 0.000519 0.000566 0.012033 0.013128 
0.265000 369.663902 401.439587 0.000518 0.000565 0.011929 0.013021 
0.270000 370.512379 402.365295 0.000517 0.000565 0.011824 0.012915 
0.275000 371.352494 403.275624 0.000516 0.000564 0.011720 0.012809 
0.280000 372.184651 404.172076 0.000515 0.000563 0.011615 0.012703 
0.285000 373.009245 405.054179 0.000513 0.000562 0.011512 0.012598 
0.290000 373.826659 405.922739 0.000512 0.000561 0.011408 0.012493 
0.295000 374.637267 406.778463 0.000511 0.000560 0.011304 0.012389 
0.300000 375.441436 407.621506 0.000509 0.000559 0.011201 0.012285 
0.305000 376.239522 408.452618 0.000508 0.000557 0.011098 0.012182 
0.310000 377.031875 409.271587 0.000506 0.000556 0.010996 0.012079 
0.315000 377.818839 410.079034 0.000505 0.000555 0.010893 0.011976 
0.320000 378.600748 410.874647 0.000503 0.000554 0.010791 0.011874 
0.325000 379.377935 411.660947 0.000501 0.000552 0.010689 0.011772 
0.330000 380.150722 412.436013 0.000500 0.000551 0.010587 0.011671 
0.335000 380.919430 413.200322 0.000498 0.000550 0.010486 0.011570 
0.340000 381.684375 413.956220 0.000496 0.000548 0.010384 0.011469 
0.345000 382.445868 414.701567 0.000494 0.000547 0.010283 0.011370 
0.350000 383.204216 415.437227 0.000493 0.000545 0.010182 0.011270 
0.355000 383.959723 416.165215 0.000491 0.000544 0.010082 0.011171 
0.360000 384.712693 416.884318 0.000489 0.000542 0.009981 0.011072 
0.365000 385.463424 417.593912 0.000487 0.000540 0.009881 0.010974 
0.370000 386.212213 418.295642 0.000484 0.000539 0.009781 0.010877 
0.375000 386.959358 418.989522 0.000482 0.000537 0.009681 0.010779 
0.380000 387.705153 419.675247 0.000480 0.000535 0.009581 0.010683 
0.385000 388.449891 420.353841 0.000478 0.000534 0.009481 0.010586 
0.390000 389.193868 421.025395 0.000476 0.000532 0.009382 0.010490 
0.395000 389.937378 421.688570 0.000473 0.000530 0.009283 0.010395 
0.400000 390.680713 422.345635 0.000471 0.000528 0.009184 0.010300 
0.405000 391.424169 422.995611 0.000468 0.000526 0.009085 0.010206 
0.410000 392.168041 423.638774 0.000466 0.000524 0.008986 0.010111 
0.415000 392.912627 424.276129 0.000463 0.000522 0.008887 0.010018 
0.420000 393.658224 424.906837 0.000461 0.000520 0.008788 0.009925 
0.425000 394.405133 425.531517 0.000458 0.000518 0.008690 0.009832 
0.430000 395.153656 426.150130 0.000456 0.000516 0.008592 0.009740 
0.435000 395.904097 426.763524 0.000453 0.000514 0.008493 0.009648 
0.440000 396.656761 427.369927 0.000450 0.000512 0.008395 0.009556 
0.445000 397.413514 427.971762 0.000447 0.000510 0.008297 0.009465 
0.450000 398.171833 428.568273 0.000444 0.000508 0.008199 0.009374 
0.455000 398.933356 429.159244 0.000441 0.000506 0.008102 0.009284 
0.460000 399.698404 429.745477 0.000438 0.000504 0.008004 0.009194 
0.465000 400.467304 430.326516 0.000435 0.000501 0.007906 0.009105 
0.470000 401.240384 430.902986 0.000432 0.000499 0.007808 0.009016 
0.475000 402.017976 431.473953 0.000429 0.000497 0.007711 0.008927 
0.480000 402.800414 432.041096 0.000426 0.000494 0.007613 0.008839 
0.485000 403.588036 432.603415 0.000423 0.000492 0.007516 0.008751 
0.490000 404.381179 433.161877 0.000419 0.000490 0.007419 0.008664 
0.495000 405.180183 433.715281 0.000416 0.000487 0.007322 0.008577 
0.500000 405.985386 434.265248 0.000412 0.000485 0.007224 0.008490 
0.505000 406.797127 434.810530 0.000409 0.000482 0.007127 0.008404 
0.510000 407.615741 435.352139 0.000405 0.000480 0.007030 0.008318 
0.515000 408.441559 435.890058 0.000402 0.000477 0.006933 0.008232 
0.520000 409.274908 436.423676 0.000398 0.000475 0.006837 0.008147 
0.525000 410.116104 436.954129 0.000395 0.000472 0.006740 0.008062 
0.530000 410.965456 437.481059 0.000391 0.000469 0.006644 0.007978 
0.535000 411.823256 438.004150 0.000387 0.000467 0.006547 0.007894 
0.540000 412.689780 438.524352 0.000383 0.000464 0.006451 0.007810 
0.545000 413.565283 439.040846 0.000379 0.000461 0.006355 0.007727 
0.550000 414.449997 439.554106 0.000376 0.000459 0.006259 0.007644 
0.555000 415.344121 440.064288 0.000372 0.000456 0.006164 0.007561 
0.560000 416.247820 440.571209 0.000368 0.000453 0.006069 0.007478 
0.565000 417.161218 441.075621 0.000364 0.000450 0.005974 0.007396 
0.570000 418.084393 441.576598 0.000360 0.000447 0.005879 0.007314 
0.575000 419.017367 442.075146 0.000356 0.000445 0.005785 0.007233 
0.580000 419.960105 442.570641 0.000351 0.000442 0.005692 0.007152 
0.585000 420.912503 443.063864 0.000347 0.000439 0.005599 0.007071 
0.590000 421.874383 443.554632 0.000343 0.000436 0.005506 0.006990 
0.595000 422.845487 444.041959 0.000339 0.000433 0.005414 0.006910 
0.600000 423.825471 444.526458 0.000335 0.000430 0.005323 0.006830 
0.605000 424.813901 445.010401 0.000331 0.000427 0.005233 0.006750 
0.610000 425.810244 445.490866 0.000327 0.000424 0.005144 0.006671 
0.615000 426.813873 446.025218 0.000322 0.000420 0.005056 0.006592 
0.620000 427.824057 446.445425 0.000318 0.000417 0.004969 0.006513 
0.625000 428.839973 446.919615 0.000314 0.000414 0.004883 0.006434 
0.630000 429.860699 447.391232 0.000310 0.000411 0.004798 0.006356 
0.635000 430.885228 447.861390 0.000306 0.000408 0.004715 0.006278 
0.640000 431.912474 448.328917 0.000302 0.000404 0.004633 0.006200 
0.645000 432.941282 448.794995 0.000298 0.000401 0.004552 0.006123 
0.650000 433.970446 449.259461 0.000294 0.000398 0.004474 0.006045 
0.655000 434.998717 449.721989 0.000291 0.000395 0.004396 0.005968 
0.660000 436.024828 450.182703 0.000287 0.000391 0.004321 0.005892 
0.665000 437.047501 450.642027 0.000283 0.000388 0.004248 0.005815 
0.670000 438.065473 451.098941 0.000280 0.000384 0.004176 0.005739 
0.675000 439.077507 451.555457 0.000276 0.000381 0.004106 0.005662 
0.680000 440.081974 452.010740 0.000273 0.000377 0.004038 0.005586 
0.685000 441.079659 452.463186 0.000270 0.000374 0.003972 0.005511 
0.690000 442.066347 452.915084 0.000266 0.000370 0.003908 0.005435 
0.695000 443.043331 453.365205 0.000263 0.000367 0.003846 0.005360 
0.700000 444.009763 453.814702 0.000260 0.000363 0.003786 0.005285 
0.705000 444.963217 454.262537 0.000257 0.000360 0.003728 0.005210 
0.710000 445.904002 454.709297 0.000254 0.000356 0.003671 0.005135 
0.715000 446.831534 455.155404 0.000252 0.000352 0.003617 0.005061 
0.720000 447.745278 455.600170 0.000249 0.000348 0.003564 0.004986 
0.725000 448.644770 456.044001 0.000247 0.000345 0.003514 0.004912 
0.730000 449.529634 456.486931 0.000244 0.000341 0.003465 0.004838 
0.735000 450.399584 456.928809 0.000242 0.000337 0.003417 0.004764 
0.740000 451.254425 457.370295 0.000240 0.000333 0.003372 0.004690 
0.745000 452.094041 457.810632 0.000237 0.000329 0.003328 0.004617 
0.750000 452.918382 458.250401 0.000235 0.000325 0.003285 0.004543 
0.755000 453.727458 458.690468 0.000233 0.000321 0.003244 0.004470 
0.760000 454.521329 459.128634 0.000231 0.000318 0.003205 0.004397 
0.765000 455.300093 459.566334 0.000230 0.000313 0.003167 0.004324 
0.770000 456.063890 460.004438 0.000228 0.000309 0.003130 0.004251 
0.775000 456.812888 460.441490 0.000226 0.000305 0.003095 0.004178 
0.780000 457.547283 460.878064 0.000225 0.000301 0.003060 0.004105 
0.785000 458.267296 461.314731 0.000223 0.000297 0.003027 0.004032 
0.790000 458.973165 461.754236 0.000222 0.000293 0.002995 0.003960 
0.795000 459.665143 462.187332 0.000220 0.000289 0.002965 0.003887 
0.800000 460.343497 462.623583 0.000219 0.000284 0.002935 0.003815 
0.805000 461.008501 463.059963 0.000217 0.000280 0.002906 0.003743 
0.810000 461.660439 463.496581 0.000216 0.000276 0.002878 0.003671 
0.815000 462.299596 463.931920 0.000215 0.000271 0.002851 0.003598 
0.820000 462.926262 464.368555 0.000214 0.000267 0.002825 0.003526 
0.825000 463.540726 464.805151 0.000213 0.000263 0.002800 0.003454 
0.830000 464.143278 465.242150 0.000212 0.000258 0.002776 0.003382 
0.835000 464.734206 465.678921 0.000211 0.000254 0.002752 0.003310 
0.840000 465.314336 466.117190 0.000210 0.000249 0.002730 0.003238 
0.845000 465.882542 466.555394 0.000209 0.000244 0.002707 0.003166 
0.850000 466.440126 466.994385 0.000208 0.000240 0.002686 0.003095 
0.855000 466.987317 467.434105 0.000207 0.000235 0.002665 0.003023 
0.860000 467.524347 467.874551 0.000206 0.000230 0.002645 0.002951 
0.865000 468.051446 468.315176 0.000206 0.000225 0.002625 0.002879 
0.870000 468.568851 468.756978 0.000205 0.000221 0.002606 0.002807 
0.875000 469.076791 469.200127 0.000204 0.000216 0.002588 0.002735 
0.880000 469.575495 469.644152 0.000204 0.000211 0.002570 0.002663 
0.885000 470.065193 470.089383 0.000203 0.000206 0.002553 0.002591 
0.890000 470.546107 470.546107 0.000202 0.000202 0.002536 0.002536 
0.895000 471.018432 471.018432 0.000202 0.000202 0.002519 0.002519 
0.900000 471.482373 471.482373 0.000201 0.000201 0.002503 0.002503 
0.905000 471.938210 471.938210 0.000201 0.000201 0.002488 0.002488 
0.910000 472.386149 472.386149 0.000200 0.000200 0.002473 0.002473 
0.915000 472.826390 472.826390 0.000200 0.000200 0.002458 0.002458 
0.920000 473.259128 473.259128 0.000199 0.000199 0.002443 0.002443 
0.925000 473.684550 473.684550 0.000199 0.000199 0.002429 0.002429 
0.930000 474.102840 474.102840 0.000198 0.000198 0.002416 0.002416 
0.935000 474.514175 474.514175 0.000198 0.000198 0.002403 0.002403 
0.940000 474.918727 474.918727 0.000198 0.000198 0.002390 0.002390 
0.945000 475.316662 475.316662 0.000197 0.000197 0.002377 0.002377 
0.950000 475.708143 475.708143 0.000197 0.000197 0.002365 0.002365 
0.955000 476.093326 476.093326 0.000197 0.000197 0.002353 0.002353 
0.960000 476.472363 476.472363 0.000196 0.000196 0.002341 0.002341 
0.965000 476.845402 476.845402 0.000196 0.000196 0.002329 0.002329 
0.970000 477.212585 477.212585 0.000196 0.000196 0.002318 0.002318 
0.975000 477.574052 477.574052 0.000195 0.000195 0.002307 0.002307 
0.980000 477.929937 477.929937 0.000195 0.000195 0.002297 0.002297 
0.985000 478.280370 478.280370 0.000195 0.000195 0.002286 0.002286 
0.990000 478.625478 478.625478 0.000195 0.000195 0.002276 0.002276 
0.995000 478.965383 478.965383 0.000195 0.000195 0.002266 0.002266 
1.000000 479.300205 479.300205 0.000194 0.000194 0.002256 0.002256 


==> data/calcIsenthalpicMixture_F_EQ_Nitrogen-293K-5000000Pa_Hexane-520K_Tmix_kij_0.dat <==
      z     T_F     T_EQ    v_mF   v_mEQ     v_F    v_EQ
0.000000 293.000000 293.000000 0.000479 0.000479 0.017106 0.017106 
0.005000 297.670622 297.670622 0.000486 0.000486 0.017185 0.017185 
0.010000 302.173147 302.173147 0.000493 0.000493 0.017252 0.017252 
0.015000 306.513858 307.901911 0.000500 0.000502 0.017307 0.017388 
0.020000 310.697118 313.693215 0.000506 0.000511 0.017352 0.017523 
0.025000 314.734441 319.094899 0.000512 0.000520 0.017387 0.017630 
0.030000 318.626897 324.143938 0.000518 0.000527 0.017412 0.017713 
0.035000 322.381268 328.872490 0.000524 0.000534 0.017429 0.017776 
0.040000 326.003806 333.312149 0.000529 0.000541 0.017437 0.017820 
0.045000 329.500353 337.490145 0.000534 0.000547 0.017438 0.017847 
0.050000 332.876432 341.431573 0.000539 0.000552 0.017432 0.017861 
0.055000 336.137295 345.157362 0.000544 0.000558 0.017419 0.017862 
0.060000 339.287956 348.687533 0.000548 0.000562 0.017400 0.017853 
0.065000 342.333217 352.039474 0.000552 0.000567 0.017375 0.017833 
0.070000 345.277679 355.228333 0.000556 0.000571 0.017344 0.017805 
0.075000 348.125750 358.265794 0.000560 0.000575 0.017309 0.017770 
0.080000 350.878257 361.170137 0.000564 0.000579 0.017268 0.017728 
0.085000 353.544878 363.946002 0.000568 0.000583 0.017224 0.017679 
0.090000 356.127241 366.605578 0.000571 0.000586 0.017175 0.017625 
0.095000 358.629068 369.157517 0.000574 0.000589 0.017122 0.017567 
0.100000 361.053909 371.608730 0.000577 0.000592 0.017066 0.017504 
0.105000 363.405145 373.967841 0.000580 0.000595 0.017007 0.017437 
0.110000 365.685998 376.240403 0.000583 0.000598 0.016944 0.017367 
0.115000 367.899535 378.431975 0.000586 0.000600 0.016879 0.017293 
0.120000 370.048677 380.548189 0.000588 0.000602 0.016811 0.017217 
0.125000 372.136201 382.595208 0.000591 0.000605 0.016741 0.017138 
0.130000 374.164753 384.573928 0.000593 0.000607 0.016668 0.017057 
0.135000 376.136848 386.491670 0.000595 0.000609 0.016593 0.016974 
0.140000 378.054879 388.350601 0.000597 0.000611 0.016517 0.016889 
0.145000 379.921125 390.154692 0.000599 0.000612 0.016439 0.016802 
0.150000 381.737750 391.906327 0.000601 0.000614 0.016359 0.016714 
0.155000 383.506819 393.609268 0.000603 0.000616 0.016277 0.016625 
0.160000 385.230292 395.265800 0.000604 0.000617 0.016194 0.016534 
0.165000 386.910039 396.878184 0.000606 0.000618 0.016110 0.016442 
0.170000 388.547839 398.448759 0.000607 0.000620 0.016025 0.016349 
0.175000 390.145385 399.979860 0.000609 0.000621 0.015939 0.016256 
0.180000 391.704291 401.473003 0.000610 0.000622 0.015852 0.016162 
0.185000 393.226095 402.930763 0.000611 0.000623 0.015764 0.016067 
0.190000 394.712264 404.353938 0.000612 0.000624 0.015675 0.015971 
0.195000 396.164194 405.744507 0.000613 0.000625 0.015585 0.015875 
0.200000 397.583220 407.104760 0.000614 0.000626 0.015495 0.015779 
0.205000 398.970613 408.434551 0.000615 0.000626 0.015404 0.015682 
0.210000 400.327587 409.736102 0.000616 0.000627 0.015313 0.015585 
0.215000 401.655302 411.010976 0.000617 0.000628 0.015221 0.015488 
0.220000 402.954865 412.260088 0.000617 0.000628 0.015129 0.015390 
0.225000 404.227335 413.483237 0.000618 0.000629 0.015036 0.015292 
0.230000 405.473724 414.683072 0.000619 0.000629 0.014943 0.015194 
0.235000 406.695000 415.858113 0.000619 0.000629 0.014850 0.015096 
0.240000 407.892087 417.015323 0.000619 0.000630 0.014757 0.014998 
0.245000 409.065874 418.149126 0.000620 0.000630 0.014663 0.014900 
0.250000 410.217207 419.262927 0.000620 0.000630 0.014569 0.014802 
0.255000 411.346902 420.357129 0.000620 0.000630 0.014476 0.014704 
0.260000 412.455736 421.432314 0.000620 0.000630 0.014382 0.014606 
0.265000 413.544457 422.490023 0.000620 0.000630 0.014287 0.014508 
0.270000 414.613783 423.529400 0.000620 0.000630 0.014193 0.014411 
0.275000 415.664401 424.552330 0.000620 0.000630 0.014099 0.014313 
0.280000 416.696972 425.557083 0.000620 0.000630 0.014005 0.014215 
0.285000 417.712131 426.550332 0.000620 0.000630 0.013911 0.014118 
0.290000 418.710487 427.526628 0.000620 0.000629 0.013817 0.014021 
0.295000 419.692628 428.488192 0.000620 0.000629 0.013723 0.013924 
0.300000 420.659118 429.435589 0.000620 0.000629 0.013629 0.013827 
0.305000 421.610499 430.369098 0.000619 0.000628 0.013535 0.013730 
0.310000 422.547296 431.290275 0.000619 0.000628 0.013441 0.013634 
0.315000 423.470011 432.198299 0.000618 0.000627 0.013347 0.013538 
0.320000 424.379132 433.094580 0.000618 0.000627 0.013254 0.013442 
0.325000 425.275125 433.978070 0.000617 0.000626 0.013160 0.013346 
0.330000 426.158444 434.850257 0.000617 0.000626 0.013067 0.013251 
0.335000 427.029525 435.710388 0.000616 0.000625 0.012974 0.013156 
0.340000 427.888790 436.561645 0.000616 0.000624 0.012881 0.013061 
0.345000 428.736646 437.401909 0.000615 0.000623 0.012788 0.012966 
0.350000 429.573487 438.231708 0.000614 0.000623 0.012696 0.012871 
0.355000 430.399695 439.051429 0.000613 0.000622 0.012603 0.012777 
0.360000 431.215638 439.861789 0.000612 0.000621 0.012511 0.012683 
0.365000 432.021676 440.662777 0.000612 0.000620 0.012419 0.012590 
0.370000 432.818153 441.455039 0.000611 0.000619 0.012327 0.012496 
0.375000 433.605406 442.238453 0.000610 0.000618 0.012235 0.012403 
0.380000 434.383763 443.013466 0.000609 0.000617 0.012144 0.012311 
0.385000 435.153539 443.780050 0.000608 0.000616 0.012053 0.012218 
0.390000 435.915042 444.538420 0.000606 0.000615 0.011961 0.012126 
0.395000 436.668572 445.289991 0.000605 0.000614 0.011871 0.012034 
0.400000 437.414421 446.031440 0.000604 0.000612 0.011780 0.011942 
0.405000 438.152871 446.769836 0.000603 0.000611 0.011690 0.011851 
0.410000 438.884199 447.499044 0.000602 0.000610 0.011599 0.011760 
0.415000 439.610441 448.221324 0.000600 0.000609 0.011509 0.011669 
0.420000 440.327487 448.936999 0.000599 0.000607 0.011419 0.011579 
0.425000 441.038165 449.646462 0.000597 0.000606 0.011330 0.011488 
0.430000 441.742725 450.349146 0.000596 0.000604 0.011240 0.011399 
0.435000 442.441411 451.045928 0.000595 0.000603 0.011151 0.011309 
0.440000 443.137268 451.736491 0.000593 0.000601 0.011062 0.011219 
0.445000 443.825948 452.422112 0.000591 0.000600 0.010973 0.011130 
0.450000 444.509499 453.101054 0.000590 0.000598 0.010885 0.011041 
0.455000 445.188146 453.774922 0.000588 0.000597 0.010796 0.010953 
0.460000 445.862113 454.442965 0.000586 0.000595 0.010708 0.010865 
0.465000 446.531617 455.106918 0.000585 0.000593 0.010620 0.010776 
0.470000 447.196873 455.765197 0.000583 0.000592 0.010532 0.010689 
0.475000 447.858094 456.419135 0.000581 0.000590 0.010444 0.010601 
0.480000 448.515489 457.068184 0.000579 0.000588 0.010357 0.010514 
0.485000 449.169262 457.710142 0.000577 0.000586 0.010270 0.010427 
0.490000 449.819618 458.353215 0.000575 0.000584 0.010183 0.010340 
0.495000 450.466758 458.987634 0.000573 0.000582 0.010096 0.010253 
0.500000 451.110880 459.618950 0.000571 0.000580 0.010009 0.010167 
0.505000 451.752182 460.246503 0.000569 0.000578 0.009922 0.010081 
0.510000 452.390859 460.871854 0.000567 0.000576 0.009836 0.009995 
0.515000 453.027104 461.489582 0.000565 0.000574 0.009749 0.009909 
0.520000 453.661111 462.096555 0.000563 0.000572 0.009663 0.009824 
0.525000 454.293071 462.717371 0.000561 0.000570 0.009577 0.009739 
0.530000 454.923174 463.326314 0.000558 0.000568 0.009491 0.009654 
0.535000 455.551611 463.931509 0.000556 0.000566 0.009405 0.009569 
0.540000 456.178571 464.534392 0.000554 0.000564 0.009320 0.009484 
0.545000 456.804242 465.132903 0.000551 0.000561 0.009234 0.009400 
0.550000 457.428815 465.729092 0.000549 0.000559 0.009149 0.009316 
0.555000 458.052477 466.321667 0.000546 0.000557 0.009063 0.009232 
0.560000 458.675418 466.912228 0.000544 0.000554 0.008978 0.009148 
0.565000 459.297827 467.500285 0.000541 0.000552 0.008893 0.009064 
0.570000 459.919895 468.084653 0.000539 0.000549 0.008808 0.008981 
0.575000 460.541812 468.667315 0.000536 0.000547 0.008723 0.008898 
0.580000 461.163770 469.247167 0.000533 0.000544 0.008638 0.008814 
0.585000 461.785960 469.824760 0.000531 0.000542 0.008554 0.008732 
0.590000 462.408577 470.400007 0.000528 0.000539 0.008469 0.008649 
0.595000 463.031814 470.973066 0.000525 0.000536 0.008385 0.008566 
0.600000 463.655869 471.544738 0.000522 0.000534 0.008300 0.008484 
0.605000 464.280937 472.113739 0.000519 0.000531 0.008216 0.008401 
0.610000 464.907218 472.681147 0.000516 0.000528 0.008131 0.008319 
0.615000 465.534912 473.247264 0.000513 0.000525 0.008047 0.008237 
0.620000 466.164221 473.810744 0.000510 0.000523 0.007963 0.008155 
0.625000 466.795347 474.373230 0.000507 0.000520 0.007879 0.008073 
0.630000 467.428495 474.933991 0.000504 0.000517 0.007795 0.007991 
0.635000 468.063871 475.493587 0.000501 0.000514 0.007711 0.007909 
0.640000 468.701682 476.051919 0.000498 0.000511 0.007627 0.007828 
0.645000 469.342136 476.609321 0.000494 0.000508 0.007543 0.007746 
0.650000 469.985444 477.164916 0.000491 0.000504 0.007459 0.007665 
0.655000 470.631814 477.711663 0.000488 0.000501 0.007375 0.007583 
0.660000 471.281456 478.273871 0.000484 0.000498 0.007291 0.007502 
0.665000 471.934582 478.826785 0.000481 0.000495 0.007207 0.007421 
0.670000 472.591399 479.380256 0.000477 0.000492 0.007124 0.007340 
0.675000 473.252118 479.931098 0.000474 0.000488 0.007040 0.007258 
0.680000 473.916943 480.481828 0.000470 0.000485 0.006956 0.007177 
0.685000 474.586079 481.033540 0.000466 0.000482 0.006873 0.007096 
0.690000 475.259725 481.583837 0.000463 0.000478 0.006790 0.007015 
0.695000 475.938078 482.133797 0.000459 0.000475 0.006706 0.006934 
0.700000 476.621326 482.683844 0.000455 0.000471 0.006623 0.006853 
0.705000 477.309652 483.234262 0.000451 0.000467 0.006540 0.006772 
0.710000 478.003229 483.784356 0.000448 0.000464 0.006457 0.006691 
0.715000 478.702218 484.334316 0.000444 0.000460 0.006374 0.006609 
0.720000 479.406770 484.884790 0.000440 0.000456 0.006291 0.006528 
0.725000 480.117020 485.436299 0.000436 0.000452 0.006209 0.006447 
0.730000 480.833085 485.987862 0.000432 0.000449 0.006126 0.006366 
0.735000 481.555063 486.539682 0.000428 0.000445 0.006044 0.006284 
0.740000 482.283030 487.093149 0.000424 0.000441 0.005962 0.006203 
0.745000 483.017034 487.647358 0.000420 0.000437 0.005881 0.006121 
0.750000 483.757098 488.201977 0.000415 0.000433 0.005799 0.006039 
0.755000 484.503211 488.757999 0.000411 0.000428 0.005718 0.005957 
0.760000 485.255327 489.315648 0.000407 0.000424 0.005638 0.005875 
0.765000 486.013364 489.874185 0.000403 0.000420 0.005558 0.005793 
0.770000 486.777197 490.434945 0.000399 0.000416 0.005478 0.005711 
0.775000 487.546656 490.996903 0.000395 0.000411 0.005399 0.005628 
0.780000 488.321529 491.561064 0.000390 0.000407 0.005321 0.005546 
0.785000 489.101549 492.127168 0.000386 0.000402 0.005243 0.005463 
0.790000 489.886403 492.695656 0.000382 0.000398 0.005166 0.005380 
0.795000 490.675726 493.266753 0.000378 0.000393 0.005089 0.005296 
0.800000 491.469099 493.840025 0.000374 0.000389 0.005013 0.005212 
0.805000 492.266055 494.417807 0.000370 0.000384 0.004939 0.005128 
0.810000 493.066075 494.995762 0.000365 0.000379 0.004865 0.005044 
0.815000 493.868594 495.578435 0.000361 0.000374 0.004792 0.004959 
0.820000 494.673004 496.164979 0.000357 0.000369 0.004720 0.004874 
0.825000 495.478657 496.754522 0.000353 0.000364 0.004650 0.004789 
0.830000 496.284873 497.348676 0.000349 0.000359 0.004580 0.004703 
0.835000 497.090612 497.946650 0.000345 0.000354 0.004512 0.004616 
0.840000 497.896132 498.549670 0.000342 0.000348 0.004445 0.004530 
0.845000 498.699646 499.157308 0.000338 0.000343 0.004379 0.004442 
0.850000 499.500591 499.770462 0.000334 0.000337 0.004315 0.004354 
0.855000 500.298405 500.389099 0.000331 0.000332 0.004251 0.004266 
0.860000 501.092515 501.092515 0.000327 0.000327 0.004190 0.004190 
0.865000 501.882460 501.882460 0.000323 0.000323 0.004130 0.004130 
0.870000 502.667400 502.667400 0.000320 0.000320 0.004071 0.004071 
0.875000 503.446454 503.446454 0.000317 0.000317 0.004014 0.004014 
0.880000 504.219008 504.219008 0.000313 0.000313 0.003958 0.003958 
0.885000 504.984487 504.984487 0.000310 0.000310 0.003904 0.003904 
0.890000 505.742366 505.742366 0.000307 0.000307 0.003852 0.003852 
0.895000 506.492166 506.492166 0.000304 0.000304 0.003800 0.003800 
0.900000 507.232291 507.232291 0.000301 0.000301 0.003751 0.003751 
0.905000 507.964558 507.964558 0.000299 0.000299 0.003702 0.003702 
0.910000 508.687647 508.687647 0.000296 0.000296 0.003655 0.003655 
0.915000 509.401278 509.401278 0.000293 0.000293 0.003610 0.003610 
0.920000 510.105217 510.105217 0.000291 0.000291 0.003566 0.003566 
0.925000 510.799277 510.799277 0.000288 0.000288 0.003523 0.003523 
0.930000 511.483308 511.483308 0.000286 0.000286 0.003481 0.003481 
0.935000 512.157205 512.157205 0.000284 0.000284 0.003441 0.003441 
0.940000 512.820895 512.820895 0.000281 0.000281 0.003402 0.003402 
0.945000 513.474342 513.474342 0.000279 0.000279 0.003365 0.003365 
0.950000 514.117536 514.117536 0.000277 0.000277 0.003328 0.003328 
0.955000 514.750498 514.750498 0.000275 0.000275 0.003293 0.003293 
0.960000 515.373273 515.373273 0.000273 0.000273 0.003258 0.003258 
0.965000 515.985925 515.985925 0.000271 0.000271 0.003225 0.003225 
0.970000 516.588539 516.588539 0.000270 0.000270 0.003193 0.003193 
0.975000 517.181218 517.181218 0.000268 0.000268 0.003161 0.003161 
0.980000 517.765341 517.765341 0.000266 0.000266 0.003131 0.003131 
0.985000 518.338444 518.338444 0.000265 0.000265 0.003102 0.003102 
0.990000 518.901998 518.901998 0.000263 0.000263 0.003073 0.003073 
0.995000 519.456144 519.456144 0.000262 0.000262 0.003046 0.003046 
1.000000 520.001037 520.001037 0.000260 0.000260 0.003019 0.003019 


==> data/calcIsenthalpicMixture_F_EQ_Nitrogen-293K-5000000Pa_Hexane-554.8K_Tmix_kij_0.dat <==
      z     T_F     T_EQ    v_mF   v_mEQ     v_F    v_EQ
0.000000 293.000000 293.000000 0.000479 0.000479 0.017106 0.017106 
0.005000 299.742526 299.742526 0.000490 0.000490 0.017321 0.017321 
0.010000 306.239138 306.239138 0.000501 0.000501 0.017517 0.017517 
0.015000 312.496488 312.496488 0.000511 0.000511 0.017694 0.017694 
0.020000 318.521667 319.238925 0.000521 0.000522 0.017853 0.017894 
0.025000 324.322104 325.636237 0.000530 0.000532 0.017996 0.018068 
0.030000 329.902981 331.561825 0.000539 0.000542 0.018123 0.018211 
0.035000 335.278162 337.067495 0.000548 0.000551 0.018235 0.018327 
0.040000 340.451520 342.197683 0.000556 0.000559 0.018333 0.018421 
0.045000 345.431193 346.993548 0.000564 0.000567 0.018419 0.018495 
0.050000 350.225153 351.489166 0.000572 0.000574 0.018491 0.018552 
0.055000 354.841208 355.715213 0.000579 0.000580 0.018552 0.018593 
0.060000 359.286989 359.700720 0.000586 0.000587 0.018603 0.018621 
0.065000 363.569927 363.569927 0.000593 0.000593 0.018643 0.018643 
0.070000 367.697170 367.697170 0.000599 0.000599 0.018673 0.018673 
0.075000 371.675345 371.675345 0.000605 0.000605 0.018695 0.018695 
0.080000 375.511333 375.511333 0.000611 0.000611 0.018708 0.018708 
0.085000 379.211581 379.211581 0.000617 0.000617 0.018714 0.018714 
0.090000 382.782268 382.782268 0.000622 0.000622 0.018712 0.018712 
0.095000 386.229314 386.229314 0.000627 0.000627 0.018704 0.018704 
0.100000 389.558372 389.558372 0.000632 0.000632 0.018689 0.018689 
0.105000 392.774839 392.774839 0.000637 0.000637 0.018669 0.018669 
0.110000 395.883857 395.883857 0.000642 0.000642 0.018643 0.018643 
0.115000 398.890323 398.890323 0.000646 0.000646 0.018612 0.018612 
0.120000 401.798895 401.798895 0.000650 0.000650 0.018576 0.018576 
0.125000 404.614001 404.614001 0.000654 0.000654 0.018536 0.018536 
0.130000 407.339850 407.339850 0.000658 0.000658 0.018492 0.018492 
0.135000 409.980438 409.980438 0.000661 0.000661 0.018444 0.018444 
0.140000 412.539558 412.539558 0.000665 0.000665 0.018392 0.018392 
0.145000 415.020815 415.020815 0.000668 0.000668 0.018338 0.018338 
0.150000 417.427625 417.427625 0.000672 0.000672 0.018280 0.018280 
0.155000 419.763236 419.763236 0.000675 0.000675 0.018219 0.018219 
0.160000 422.030726 422.030726 0.000678 0.000678 0.018156 0.018156 
0.165000 424.233019 424.233019 0.000680 0.000680 0.018090 0.018090 
0.170000 426.372890 426.372890 0.000683 0.000683 0.018022 0.018022 
0.175000 428.452973 428.452973 0.000686 0.000686 0.017952 0.017952 
0.180000 430.475772 430.475772 0.000688 0.000688 0.017880 0.017880 
0.185000 432.443663 432.443663 0.000690 0.000690 0.017807 0.017807 
0.190000 434.358902 434.358902 0.000693 0.000693 0.017731 0.017731 
0.195000 436.223637 436.223637 0.000695 0.000695 0.017655 0.017655 
0.200000 438.039908 438.039908 0.000697 0.000697 0.017576 0.017576 
0.205000 439.809653 439.809653 0.000699 0.000699 0.017497 0.017497 
0.210000 441.534718 441.534718 0.000701 0.000701 0.017416 0.017416 
0.215000 443.216859 443.216859 0.000702 0.000702 0.017334 0.017334 
0.220000 444.857748 444.857748 0.000704 0.000704 0.017252 0.017252 
0.225000 446.458976 446.458976 0.000706 0.000706 0.017168 0.017168 
0.230000 448.022061 448.022061 0.000707 0.000707 0.017084 0.017084 
0.235000 449.548446 449.548446 0.000709 0.000709 0.016999 0.016999 
0.240000 451.039511 451.039511 0.000710 0.000710 0.016913 0.016913 
0.245000 452.496570 452.496570 0.000711 0.000711 0.016827 0.016827 
0.250000 453.920876 453.920876 0.000712 0.000712 0.016740 0.016740 
0.255000 455.313627 455.313627 0.000713 0.000713 0.016652 0.016652 
0.260000 456.675966 456.675966 0.000715 0.000715 0.016564 0.016564 
0.265000 458.008985 458.008985 0.000715 0.000715 0.016476 0.016476 
0.270000 459.313728 459.313728 0.000716 0.000716 0.016388 0.016388 
0.275000 460.591194 460.591194 0.000717 0.000717 0.016299 0.016299 
0.280000 461.842337 461.842337 0.000718 0.000718 0.016210 0.016210 
0.285000 463.068070 463.068070 0.000719 0.000719 0.016120 0.016120 
0.290000 464.269269 464.269269 0.000719 0.000719 0.016031 0.016031 
0.295000 465.446770 465.446770 0.000720 0.000720 0.015941 0.015941 
0.300000 466.601378 466.601378 0.000721 0.000721 0.015852 0.015852 
0.305000 467.733861 467.733861 0.000721 0.000721 0.015762 0.015762 
0.310000 468.844956 468.844956 0.000722 0.000722 0.015672 0.015672 
0.315000 469.935372 469.935372 0.000722 0.000722 0.015582 0.015582 
0.320000 471.005788 471.005788 0.000722 0.000722 0.015492 0.015492 
0.325000 472.056856 472.056856 0.000723 0.000723 0.015402 0.015402 
0.330000 473.089203 473.089203 0.000723 0.000723 0.015312 0.015312 
0.335000 474.103430 474.103430 0.000723 0.000723 0.015223 0.015223 
0.340000 475.100115 475.100115 0.000723 0.000723 0.015133 0.015133 
0.345000 476.079815 476.079815 0.000723 0.000723 0.015043 0.015043 
0.350000 477.043066 477.043066 0.000723 0.000723 0.014954 0.014954 
0.355000 477.990382 477.990382 0.000723 0.000723 0.014865 0.014865 
0.360000 478.922259 478.922259 0.000723 0.000723 0.014775 0.014775 
0.365000 479.839175 479.839175 0.000723 0.000723 0.014686 0.014686 
0.370000 480.741590 480.741590 0.000723 0.000723 0.014597 0.014597 
0.375000 481.629947 481.629947 0.000723 0.000723 0.014509 0.014509 
0.380000 482.504675 482.504675 0.000723 0.000723 0.014420 0.014420 
0.385000 483.366186 483.366186 0.000722 0.000722 0.014332 0.014332 
0.390000 484.214879 484.214879 0.000722 0.000722 0.014243 0.014243 
0.395000 485.051137 485.051137 0.000722 0.000722 0.014155 0.014155 
0.400000 485.875332 485.875332 0.000721 0.000721 0.014068 0.014068 
0.405000 486.687822 486.687822 0.000721 0.000721 0.013980 0.013980 
0.410000 487.488956 487.488956 0.000720 0.000720 0.013893 0.013893 
0.415000 488.279067 488.279067 0.000720 0.000720 0.013806 0.013806 
0.420000 489.058480 489.058480 0.000719 0.000719 0.013719 0.013719 
0.425000 489.827509 489.827509 0.000719 0.000719 0.013632 0.013632 
0.430000 490.586458 490.586458 0.000718 0.000718 0.013546 0.013546 
0.435000 491.335621 491.335621 0.000718 0.000718 0.013460 0.013460 
0.440000 492.075284 492.075284 0.000717 0.000717 0.013374 0.013374 
0.445000 492.805722 492.805722 0.000716 0.000716 0.013288 0.013288 
0.450000 493.527203 493.527203 0.000715 0.000715 0.013203 0.013203 
0.455000 494.239987 494.239987 0.000715 0.000715 0.013118 0.013118 
0.460000 494.944328 494.944328 0.000714 0.000714 0.013033 0.013033 
0.465000 495.640469 495.640469 0.000713 0.000713 0.012948 0.012948 
0.470000 496.328648 496.328648 0.000712 0.000712 0.012864 0.012864 
0.475000 497.009096 497.009096 0.000711 0.000711 0.012779 0.012779 
0.480000 497.682039 497.682039 0.000710 0.000710 0.012696 0.012696 
0.485000 498.347694 498.347694 0.000709 0.000709 0.012612 0.012612 
0.490000 499.006274 499.006274 0.000708 0.000708 0.012529 0.012529 
0.495000 499.657986 499.657986 0.000707 0.000707 0.012445 0.012445 
0.500000 500.303032 500.303032 0.000706 0.000706 0.012363 0.012363 
0.505000 500.941607 500.941607 0.000705 0.000705 0.012280 0.012280 
0.510000 501.573903 501.573903 0.000704 0.000704 0.012198 0.012198 
0.515000 502.200107 502.200107 0.000702 0.000702 0.012115 0.012115 
0.520000 502.820401 502.820401 0.000701 0.000701 0.012034 0.012034 
0.525000 503.434962 503.434962 0.000700 0.000700 0.011952 0.011952 
0.530000 504.043964 504.043964 0.000698 0.000698 0.011871 0.011871 
0.535000 504.647576 504.647576 0.000697 0.000697 0.011789 0.011789 
0.540000 505.245964 505.245964 0.000696 0.000696 0.011708 0.011708 
0.545000 505.839290 505.839290 0.000694 0.000694 0.011628 0.011628 
0.550000 506.427713 506.427713 0.000693 0.000693 0.011547 0.011547 
0.555000 507.011388 507.011388 0.000691 0.000691 0.011467 0.011467 
0.560000 507.590468 507.590468 0.000690 0.000690 0.011387 0.011387 
0.565000 508.165101 508.165101 0.000688 0.000688 0.011308 0.011308 
0.570000 508.735433 508.735433 0.000687 0.000687 0.011228 0.011228 
0.575000 509.301609 509.301609 0.000685 0.000685 0.011149 0.011149 
0.580000 509.863768 509.863768 0.000684 0.000684 0.011070 0.011070 
0.585000 510.422051 510.422051 0.000682 0.000682 0.010991 0.010991 
0.590000 510.976592 510.976592 0.000680 0.000680 0.010912 0.010912 
0.595000 511.527525 511.527525 0.000678 0.000678 0.010834 0.010834 
0.600000 512.074983 512.074983 0.000677 0.000677 0.010756 0.010756 
0.605000 512.619096 512.619096 0.000675 0.000675 0.010678 0.010678 
0.610000 513.159990 513.159990 0.000673 0.000673 0.010600 0.010600 
0.615000 513.697793 513.697793 0.000671 0.000671 0.010522 0.010522 
0.620000 514.232629 514.232629 0.000669 0.000669 0.010445 0.010445 
0.625000 514.764621 514.764621 0.000667 0.000667 0.010368 0.010368 
0.630000 515.293890 515.293890 0.000665 0.000665 0.010290 0.010290 
0.635000 515.820557 515.820557 0.000663 0.000663 0.010214 0.010214 
0.640000 516.344740 516.344740 0.000661 0.000661 0.010137 0.010137 
0.645000 516.866558 516.866558 0.000659 0.000659 0.010060 0.010060 
0.650000 517.386127 517.386127 0.000657 0.000657 0.009984 0.009984 
0.655000 517.903562 517.903562 0.000655 0.000655 0.009908 0.009908 
0.660000 518.418980 518.418980 0.000653 0.000653 0.009832 0.009832 
0.665000 518.932493 518.932493 0.000651 0.000651 0.009756 0.009756 
0.670000 519.444215 519.444215 0.000648 0.000648 0.009680 0.009680 
0.675000 519.954260 519.954260 0.000646 0.000646 0.009605 0.009605 
0.680000 520.462738 520.462738 0.000644 0.000644 0.009530 0.009530 
0.685000 520.969762 520.969762 0.000642 0.000642 0.009454 0.009454 
0.690000 521.475444 521.475444 0.000639 0.000639 0.009379 0.009379 
0.695000 521.979895 521.979895 0.000637 0.000637 0.009304 0.009304 
0.700000 522.483224 522.483224 0.000634 0.000634 0.009230 0.009230 
0.705000 522.985544 522.985544 0.000632 0.000632 0.009155 0.009155 
0.710000 523.486965 523.486965 0.000629 0.000629 0.009080 0.009080 
0.715000 523.987598 523.987598 0.000627 0.000627 0.009006 0.009006 
0.720000 524.487553 524.487553 0.000624 0.000624 0.008932 0.008932 
0.725000 524.986942 524.986942 0.000622 0.000622 0.008857 0.008857 
0.730000 525.485876 525.485876 0.000619 0.000619 0.008783 0.008783 
0.735000 525.984465 525.984465 0.000616 0.000616 0.008709 0.008709 
0.740000 526.482823 526.482823 0.000614 0.000614 0.008635 0.008635 
0.745000 526.981060 526.981060 0.000611 0.000611 0.008562 0.008562 
0.750000 527.479291 527.479291 0.000608 0.000608 0.008488 0.008488 
0.755000 527.977627 527.977627 0.000605 0.000605 0.008414 0.008414 
0.760000 528.476184 528.476184 0.000602 0.000602 0.008341 0.008341 
0.765000 528.975073 528.975073 0.000599 0.000599 0.008267 0.008267 
0.770000 529.474412 529.474412 0.000597 0.000597 0.008194 0.008194 
0.775000 529.974315 529.974315 0.000594 0.000594 0.008121 0.008121 
0.780000 530.474899 530.474899 0.000591 0.000591 0.008048 0.008048 
0.785000 530.976280 530.976280 0.000587 0.000587 0.007975 0.007975 
0.790000 531.478575 531.478575 0.000584 0.000584 0.007902 0.007902 
0.795000 531.981904 531.981904 0.000581 0.000581 0.007829 0.007829 
0.800000 532.486384 532.486384 0.000578 0.000578 0.007756 0.007756 
0.805000 532.992135 532.992135 0.000575 0.000575 0.007683 0.007683 
0.810000 533.499277 533.499277 0.000572 0.000572 0.007610 0.007610 
0.815000 534.007930 534.007930 0.000568 0.000568 0.007538 0.007538 
0.820000 534.518215 534.518215 0.000565 0.000565 0.007465 0.007465 
0.825000 535.030253 535.030253 0.000562 0.000562 0.007393 0.007393 
0.830000 535.544165 535.544165 0.000558 0.000558 0.007320 0.007320 
0.835000 536.060072 536.060072 0.000555 0.000555 0.007248 0.007248 
0.840000 536.578095 536.578095 0.000552 0.000552 0.007175 0.007175 
0.845000 537.098353 537.098353 0.000548 0.000548 0.007103 0.007103 
0.850000 537.620967 537.620967 0.000545 0.000545 0.007031 0.007031 
0.855000 538.146055 538.146055 0.000541 0.000541 0.006959 0.006959 
0.860000 538.673735 538.673735 0.000537 0.000537 0.006887 0.006887 
0.865000 539.204120 539.204120 0.000534 0.000534 0.006815 0.006815 
0.870000 539.737325 539.737325 0.000530 0.000530 0.006743 0.006743 
0.875000 540.273460 540.273460 0.000526 0.000526 0.006671 0.006671 
0.880000 540.812632 540.812632 0.000523 0.000523 0.006599 0.006599 
0.885000 541.354943 541.354943 0.000519 0.000519 0.006528 0.006528 
0.890000 541.900493 541.900493 0.000515 0.000515 0.006456 0.006456 
0.895000 542.449374 542.449374 0.000511 0.000511 0.006385 0.006385 
0.900000 543.001673 543.001673 0.000507 0.000507 0.006314 0.006314 
0.905000 543.557470 543.557470 0.000503 0.000503 0.006243 0.006243 
0.910000 544.116838 544.116838 0.000500 0.000500 0.006172 0.006172 
0.915000 544.679837 544.679837 0.000496 0.000496 0.006101 0.006101 
0.920000 545.246522 545.246522 0.000492 0.000492 0.006031 0.006031 
0.925000 545.816932 545.816932 0.000488 0.000488 0.005960 0.005960 
0.930000 546.391096 546.391096 0.000484 0.000484 0.005890 0.005890 
0.935000 546.969029 546.969029 0.000480 0.000480 0.005820 0.005820 
0.940000 547.550729 547.550729 0.000476 0.000476 0.005751 0.005751 
0.945000 548.136180 548.136180 0.000471 0.000471 0.005681 0.005681 
0.950000 548.725346 548.725346 0.000467 0.000467 0.005612 0.005612 
0.955000 549.318172 549.318172 0.000463 0.000463 0.005544 0.005544 
0.960000 549.914584 549.914584 0.000459 0.000459 0.005476 0.005476 
0.965000 550.514485 550.514485 0.000455 0.000455 0.005408 0.005408 
0.970000 551.117755 551.117755 0.000451 0.000451 0.005340 0.005340 
0.975000 551.724251 551.724251 0.000447 0.000447 0.005274 0.005274 
0.980000 552.333807 552.333807 0.000443 0.000443 0.005207 0.005207 
0.985000 552.946229 552.946229 0.000439 0.000439 0.005141 0.005141 
0.990000 553.561300 553.561300 0.000434 0.000434 0.005076 0.005076 
0.995000 554.178777 554.178777 0.000430 0.000430 0.005011 0.005011 
1.000000 554.798394 554.798394 0.000426 0.000426 0.004948 0.004948 


==> data/calcIsenthalpicMixture_F_EQ_Nitrogen-293K-5000000Pa_Hexane-573K_Tmix_kij_0.09.dat <==
      z     T_F     T_EQ    v_mF   v_mEQ     v_F    v_EQ
0.000000 293.000000 293.000000 0.000479 0.000479 0.017106 0.017106 
0.005000 300.577796 300.577796 0.000492 0.000492 0.017389 0.017389 
0.010000 307.888836 307.888836 0.000505 0.000505 0.017648 0.017648 
0.015000 314.937616 314.937616 0.000517 0.000517 0.017885 0.017885 
0.020000 321.729638 322.387524 0.000528 0.000529 0.018101 0.018136 
0.025000 328.271241 329.265892 0.000539 0.000541 0.018296 0.018348 
0.030000 334.569435 335.601515 0.000550 0.000551 0.018474 0.018525 
0.035000 340.629928 341.462117 0.000560 0.000561 0.018633 0.018673 
0.040000 346.465107 346.901552 0.000570 0.000570 0.018775 0.018796 
0.045000 352.080347 352.080347 0.000579 0.000579 0.018902 0.018902 
0.050000 357.484091 357.484091 0.000588 0.000588 0.019013 0.019013 
0.055000 362.684477 362.684477 0.000596 0.000596 0.019111 0.019111 
0.060000 367.689760 367.689760 0.000605 0.000605 0.019195 0.019195 
0.065000 372.508148 372.508148 0.000613 0.000613 0.019267 0.019267 
0.070000 377.147691 377.147691 0.000620 0.000620 0.019328 0.019328 
0.075000 381.616240 381.616240 0.000627 0.000627 0.019378 0.019378 
0.080000 385.918397 385.918397 0.000634 0.000634 0.019417 0.019417 
0.085000 390.067457 390.067457 0.000641 0.000641 0.019447 0.019447 
0.090000 394.067643 394.067643 0.000647 0.000647 0.019469 0.019469 
0.095000 397.925759 397.925759 0.000653 0.000653 0.019482 0.019482 
0.100000 401.648326 401.648326 0.000659 0.000659 0.019488 0.019488 
0.105000 405.241578 405.241578 0.000665 0.000665 0.019486 0.019486 
0.110000 408.711469 408.711469 0.000670 0.000670 0.019478 0.019478 
0.115000 412.063675 412.063675 0.000675 0.000675 0.019464 0.019464 
0.120000 415.306520 415.306520 0.000680 0.000680 0.019444 0.019444 
0.125000 418.439210 418.439210 0.000685 0.000685 0.019418 0.019418 
0.130000 421.469646 421.469646 0.000690 0.000690 0.019388 0.019388 
0.135000 424.402466 424.402466 0.000694 0.000694 0.019353 0.019353 
0.140000 427.242078 427.242078 0.000698 0.000698 0.019313 0.019313 
0.145000 429.992666 429.992666 0.000702 0.000702 0.019270 0.019270 
0.150000 432.658198 432.658198 0.000706 0.000706 0.019222 0.019222 
0.155000 435.242439 435.242439 0.000710 0.000710 0.019172 0.019172 
0.160000 437.748962 437.748962 0.000713 0.000713 0.019118 0.019118 
0.165000 440.181153 440.181153 0.000717 0.000717 0.019061 0.019061 
0.170000 442.542226 442.542226 0.000720 0.000720 0.019001 0.019001 
0.175000 444.835230 444.835230 0.000723 0.000723 0.018939 0.018939 
0.180000 447.063057 447.063057 0.000726 0.000726 0.018874 0.018874 
0.185000 449.228453 449.228453 0.000729 0.000729 0.018807 0.018807 
0.190000 451.334022 451.334022 0.000732 0.000732 0.018738 0.018738 
0.195000 453.382240 453.382240 0.000735 0.000735 0.018667 0.018667 
0.200000 455.375457 455.375457 0.000737 0.000737 0.018595 0.018595 
0.205000 457.315904 457.315904 0.000740 0.000740 0.018521 0.018521 
0.210000 459.205703 459.205703 0.000742 0.000742 0.018445 0.018445 
0.215000 461.046873 461.046873 0.000744 0.000744 0.018368 0.018368 
0.220000 462.841330 462.841330 0.000746 0.000746 0.018289 0.018289 
0.225000 464.590901 464.590901 0.000748 0.000748 0.018210 0.018210 
0.230000 466.297322 466.297322 0.000750 0.000750 0.018129 0.018129 
0.235000 467.962247 467.962247 0.000752 0.000752 0.018048 0.018048 
0.240000 469.587252 469.587252 0.000754 0.000754 0.017965 0.017965 
0.245000 471.173838 471.173838 0.000756 0.000756 0.017882 0.017882 
0.250000 472.723436 472.723436 0.000757 0.000757 0.017798 0.017798 
0.255000 474.237411 474.237411 0.000759 0.000759 0.017713 0.017713 
0.260000 475.717065 475.717065 0.000760 0.000760 0.017628 0.017628 
0.265000 477.163640 477.163640 0.000762 0.000762 0.017542 0.017542 
0.270000 478.578325 478.578325 0.000763 0.000763 0.017456 0.017456 
0.275000 479.962251 479.962251 0.000764 0.000764 0.017369 0.017369 
0.280000 481.316503 481.316503 0.000766 0.000766 0.017282 0.017282 
0.285000 482.642117 482.642117 0.000767 0.000767 0.017194 0.017194 
0.290000 483.940083 483.940083 0.000768 0.000768 0.017106 0.017106 
0.295000 485.211349 485.211349 0.000769 0.000769 0.017018 0.017018 
0.300000 486.456823 486.456823 0.000770 0.000770 0.016930 0.016930 
0.305000 487.677374 487.677374 0.000771 0.000771 0.016841 0.016841 
0.310000 488.873833 488.873833 0.000771 0.000771 0.016753 0.016753 
0.315000 490.047000 490.047000 0.000772 0.000772 0.016664 0.016664 
0.320000 491.197639 491.197639 0.000773 0.000773 0.016575 0.016575 
0.325000 492.326484 492.326484 0.000773 0.000773 0.016486 0.016486 
0.330000 493.434239 493.434239 0.000774 0.000774 0.016397 0.016397 
0.335000 494.521580 494.521580 0.000775 0.000775 0.016309 0.016309 
0.340000 495.589157 495.589157 0.000775 0.000775 0.016220 0.016220 
0.345000 496.637592 496.637592 0.000776 0.000776 0.016131 0.016131 
0.350000 497.667485 497.667485 0.000776 0.000776 0.016042 0.016042 
0.355000 498.679413 498.679413 0.000776 0.000776 0.015953 0.015953 
0.360000 499.673929 499.673929 0.000777 0.000777 0.015864 0.015864 
0.365000 500.651567 500.651567 0.000777 0.000777 0.015776 0.015776 
0.370000 501.612840 501.612840 0.000777 0.000777 0.015687 0.015687 
0.375000 502.558243 502.558243 0.000777 0.000777 0.015599 0.015599 
0.380000 503.488251 503.488251 0.000777 0.000777 0.015511 0.015511 
0.385000 504.403323 504.403323 0.000777 0.000777 0.015423 0.015423 
0.390000 505.303901 505.303901 0.000777 0.000777 0.015335 0.015335 
0.395000 506.190411 506.190411 0.000777 0.000777 0.015247 0.015247 
0.400000 507.063266 507.063266 0.000777 0.000777 0.015160 0.015160 
0.405000 507.922862 507.922862 0.000777 0.000777 0.015072 0.015072 
0.410000 508.769581 508.769581 0.000777 0.000777 0.014985 0.014985 
0.415000 509.603795 509.603795 0.000777 0.000777 0.014898 0.014898 
0.420000 510.425860 510.425860 0.000777 0.000777 0.014812 0.014812 
0.425000 511.236122 511.236122 0.000776 0.000776 0.014725 0.014725 
0.430000 512.034915 512.034915 0.000776 0.000776 0.014639 0.014639 
0.435000 512.822562 512.822562 0.000776 0.000776 0.014553 0.014553 
0.440000 513.599375 513.599375 0.000776 0.000776 0.014467 0.014467 
0.445000 514.365657 514.365657 0.000775 0.000775 0.014382 0.014382 
0.450000 515.121700 515.121700 0.000775 0.000775 0.014297 0.014297 
0.455000 515.867788 515.867788 0.000774 0.000774 0.014211 0.014211 
0.460000 516.604195 516.604195 0.000774 0.000774 0.014127 0.014127 
0.465000 517.331187 517.331187 0.000773 0.000773 0.014042 0.014042 
0.470000 518.049023 518.049023 0.000773 0.000773 0.013958 0.013958 
0.475000 518.757952 518.757952 0.000772 0.000772 0.013874 0.013874 
0.480000 519.458218 519.458218 0.000771 0.000771 0.013790 0.013790 
0.485000 520.150055 520.150055 0.000771 0.000771 0.013707 0.013707 
0.490000 520.833693 520.833693 0.000770 0.000770 0.013623 0.013623 
0.495000 521.509354 521.509354 0.000769 0.000769 0.013540 0.013540 
0.500000 522.177253 522.177253 0.000768 0.000768 0.013458 0.013458 
0.505000 522.837600 522.837600 0.000768 0.000768 0.013375 0.013375 
0.510000 523.490598 523.490598 0.000767 0.000767 0.013293 0.013293 
0.515000 524.136447 524.136447 0.000766 0.000766 0.013211 0.013211 
0.520000 524.775339 524.775339 0.000765 0.000765 0.013129 0.013129 
0.525000 525.407462 525.407462 0.000764 0.000764 0.013048 0.013048 
0.530000 526.032999 526.032999 0.000763 0.000763 0.012967 0.012967 
0.535000 526.652127 526.652127 0.000762 0.000762 0.012886 0.012886 
0.540000 527.265021 527.265021 0.000761 0.000761 0.012805 0.012805 
0.545000 527.871850 527.871850 0.000760 0.000760 0.012725 0.012725 
0.550000 528.472777 528.472777 0.000759 0.000759 0.012645 0.012645 
0.555000 529.067965 529.067965 0.000758 0.000758 0.012565 0.012565 
0.560000 529.657571 529.657571 0.000756 0.000756 0.012485 0.012485 
0.565000 530.241748 530.241748 0.000755 0.000755 0.012406 0.012406 
0.570000 530.820645 530.820645 0.000754 0.000754 0.012327 0.012327 
0.575000 531.394410 531.394410 0.000753 0.000753 0.012248 0.012248 
0.580000 531.963184 531.963184 0.000751 0.000751 0.012169 0.012169 
0.585000 532.527109 532.527109 0.000750 0.000750 0.012091 0.012091 
0.590000 533.086321 533.086321 0.000749 0.000749 0.012013 0.012013 
0.595000 533.640955 533.640955 0.000747 0.000747 0.011935 0.011935 
0.600000 534.191141 534.191141 0.000746 0.000746 0.011857 0.011857 
0.605000 534.737009 534.737009 0.000744 0.000744 0.011780 0.011780 
0.610000 535.278684 535.278684 0.000743 0.000743 0.011702 0.011702 
0.615000 535.816290 535.816290 0.000742 0.000742 0.011625 0.011625 
0.620000 536.349949 536.349949 0.000740 0.000740 0.011549 0.011549 
0.625000 536.879780 536.879780 0.000738 0.000738 0.011472 0.011472 
0.630000 537.405900 537.405900 0.000737 0.000737 0.011396 0.011396 
0.635000 537.928424 537.928424 0.000735 0.000735 0.011320 0.011320 
0.640000 538.447465 538.447465 0.000734 0.000734 0.011244 0.011244 
0.645000 538.963135 538.963135 0.000732 0.000732 0.011168 0.011168 
0.650000 539.475543 539.475543 0.000730 0.000730 0.011093 0.011093 
0.655000 539.984797 539.984797 0.000728 0.000728 0.011017 0.011017 
0.660000 540.491003 540.491003 0.000727 0.000727 0.010942 0.010942 
0.665000 540.994267 540.994267 0.000725 0.000725 0.010867 0.010867 
0.670000 541.494691 541.494691 0.000723 0.000723 0.010793 0.010793 
0.675000 541.992378 541.992378 0.000721 0.000721 0.010718 0.010718 
0.680000 542.487429 542.487429 0.000719 0.000719 0.010644 0.010644 
0.685000 542.979943 542.979943 0.000717 0.000717 0.010570 0.010570 
0.690000 543.470020 543.470020 0.000715 0.000715 0.010496 0.010496 
0.695000 543.957756 543.957756 0.000713 0.000713 0.010422 0.010422 
0.700000 544.443248 544.443248 0.000711 0.000711 0.010348 0.010348 
0.705000 544.926592 544.926592 0.000709 0.000709 0.010275 0.010275 
0.710000 545.407883 545.407883 0.000707 0.000707 0.010202 0.010202 
0.715000 545.887216 545.887216 0.000705 0.000705 0.010129 0.010129 
0.720000 546.364683 546.364683 0.000703 0.000703 0.010056 0.010056 
0.725000 546.840378 546.840378 0.000701 0.000701 0.009983 0.009983 
0.730000 547.314392 547.314392 0.000698 0.000698 0.009910 0.009910 
0.735000 547.786818 547.786818 0.000696 0.000696 0.009838 0.009838 
0.740000 548.257748 548.257748 0.000694 0.000694 0.009765 0.009765 
0.745000 548.727271 548.727271 0.000692 0.000692 0.009693 0.009693 
0.750000 549.195480 549.195480 0.000689 0.000689 0.009621 0.009621 
0.755000 549.662464 549.662464 0.000687 0.000687 0.009549 0.009549 
0.760000 550.128314 550.128314 0.000684 0.000684 0.009477 0.009477 
0.765000 550.593121 550.593121 0.000682 0.000682 0.009406 0.009406 
0.770000 551.056974 551.056974 0.000680 0.000680 0.009334 0.009334 
0.775000 551.519963 551.519963 0.000677 0.000677 0.009263 0.009263 
0.780000 551.982180 551.982180 0.000674 0.000674 0.009191 0.009191 
0.785000 552.443713 552.443713 0.000672 0.000672 0.009120 0.009120 
0.790000 552.904655 552.904655 0.000669 0.000669 0.009049 0.009049 
0.795000 553.365095 553.365095 0.000667 0.000667 0.008978 0.008978 
0.800000 553.825125 553.825125 0.000664 0.000664 0.008907 0.008907 
0.805000 554.284836 554.284836 0.000661 0.000661 0.008836 0.008836 
0.810000 554.744320 554.744320 0.000659 0.000659 0.008766 0.008766 
0.815000 555.203669 555.203669 0.000656 0.000656 0.008695 0.008695 
0.820000 555.662976 555.662976 0.000653 0.000653 0.008624 0.008624 
0.825000 556.122333 556.122333 0.000650 0.000650 0.008554 0.008554 
0.830000 556.581836 556.581836 0.000647 0.000647 0.008484 0.008484 
0.835000 557.041577 557.041577 0.000644 0.000644 0.008413 0.008413 
0.840000 557.501653 557.501653 0.000641 0.000641 0.008343 0.008343 
0.845000 557.962158 557.962158 0.000638 0.000638 0.008273 0.008273 
0.850000 558.423190 558.423190 0.000635 0.000635 0.008203 0.008203 
0.855000 558.884845 558.884845 0.000632 0.000632 0.008133 0.008133 
0.860000 559.347221 559.347221 0.000629 0.000629 0.008063 0.008063 
0.865000 559.810417 559.810417 0.000626 0.000626 0.007993 0.007993 
0.870000 560.274532 560.274532 0.000623 0.000623 0.007923 0.007923 
0.875000 560.739666 560.739666 0.000620 0.000620 0.007853 0.007853 
0.880000 561.205921 561.205921 0.000616 0.000616 0.007784 0.007784 
0.885000 561.673397 561.673397 0.000613 0.000613 0.007714 0.007714 
0.890000 562.142198 562.142198 0.000610 0.000610 0.007644 0.007644 
0.895000 562.612426 562.612426 0.000606 0.000606 0.007575 0.007575 
0.900000 563.084184 563.084184 0.000603 0.000603 0.007505 0.007505 
0.905000 563.557577 563.557577 0.000600 0.000600 0.007436 0.007436 
0.910000 564.032709 564.032709 0.000596 0.000596 0.007366 0.007366 
0.915000 564.509685 564.509685 0.000593 0.000593 0.007297 0.007297 
0.920000 564.988610 564.988610 0.000589 0.000589 0.007227 0.007227 
0.925000 565.469589 565.469589 0.000586 0.000586 0.007158 0.007158 
0.930000 565.952727 565.952727 0.000582 0.000582 0.007089 0.007089 
0.935000 566.438128 566.438128 0.000578 0.000578 0.007020 0.007020 
0.940000 566.925897 566.925897 0.000575 0.000575 0.006951 0.006951 
0.945000 567.416136 567.416136 0.000571 0.000571 0.006881 0.006881 
0.950000 567.908948 567.908948 0.000567 0.000567 0.006812 0.006812 
0.955000 568.404432 568.404432 0.000563 0.000563 0.006743 0.006743 
0.960000 568.902687 568.902687 0.000560 0.000560 0.006675 0.006675 
0.965000 569.403810 569.403810 0.000556 0.000556 0.006606 0.006606 
0.970000 569.907892 569.907892 0.000552 0.000552 0.006537 0.006537 
0.975000 570.415024 570.415024 0.000548 0.000548 0.006468 0.006468 
0.980000 570.925292 570.925292 0.000544 0.000544 0.006400 0.006400 
0.985000 571.438777 571.438777 0.000540 0.000540 0.006331 0.006331 
0.990000 571.955554 571.955554 0.000536 0.000536 0.006263 0.006263 
0.995000 572.475692 572.475692 0.000532 0.000532 0.006195 0.006195 
1.000000 572.999255 572.999255 0.000528 0.000528 0.006127 0.006127 


==> data/calcIsenthalpicMixture_F_EQ_Nitrogen-293K-5000000Pa_Hexane-595K_Tmix_kij_0.dat <==
      z     T_F     T_EQ    v_mF   v_mEQ     v_F    v_EQ
0.000000 293.000000 293.000000 0.000479 0.000479 0.017106 0.017106 
0.005000 301.771906 301.771906 0.000494 0.000494 0.017455 0.017455 
0.010000 310.225296 310.225296 0.000508 0.000508 0.017776 0.017776 
0.015000 318.364994 318.364994 0.000522 0.000522 0.018072 0.018072 
0.020000 326.197192 326.197192 0.000535 0.000535 0.018342 0.018342 
0.025000 333.729238 333.729238 0.000548 0.000548 0.018589 0.018589 
0.030000 340.969429 340.969429 0.000560 0.000560 0.018814 0.018814 
0.035000 347.926806 347.926806 0.000571 0.000571 0.019018 0.019018 
0.040000 354.609607 354.609607 0.000583 0.000583 0.019201 0.019201 
0.045000 361.031941 361.031941 0.000593 0.000593 0.019366 0.019366 
0.050000 367.200904 367.200904 0.000603 0.000603 0.019513 0.019513 
0.055000 373.126818 373.126818 0.000613 0.000613 0.019643 0.019643 
0.060000 378.819978 378.819978 0.000622 0.000622 0.019758 0.019758 
0.065000 384.287263 384.287263 0.000631 0.000631 0.019858 0.019858 
0.070000 389.544865 389.544865 0.000640 0.000640 0.019945 0.019945 
0.075000 394.599687 394.599687 0.000648 0.000648 0.020018 0.020018 
0.080000 399.461127 399.461127 0.000656 0.000656 0.020080 0.020080 
0.085000 404.138254 404.138254 0.000663 0.000663 0.020131 0.020131 
0.090000 408.639793 408.639793 0.000671 0.000671 0.020171 0.020171 
0.095000 412.974107 412.974107 0.000678 0.000678 0.020202 0.020202 
0.100000 417.149193 417.149193 0.000684 0.000684 0.020223 0.020223 
0.105000 421.172680 421.172680 0.000690 0.000690 0.020237 0.020237 
0.110000 425.051833 425.051833 0.000697 0.000697 0.020242 0.020242 
0.115000 428.793561 428.793561 0.000702 0.000702 0.020240 0.020240 
0.120000 432.404425 432.404425 0.000708 0.000708 0.020231 0.020231 
0.125000 435.890649 435.890649 0.000713 0.000713 0.020217 0.020217 
0.130000 439.258134 439.258134 0.000718 0.000718 0.020196 0.020196 
0.135000 442.512471 442.512471 0.000723 0.000723 0.020170 0.020170 
0.140000 445.658954 445.658954 0.000728 0.000728 0.020138 0.020138 
0.145000 448.705584 448.705584 0.000733 0.000733 0.020102 0.020102 
0.150000 451.650990 451.650990 0.000737 0.000737 0.020062 0.020062 
0.155000 454.502796 454.502796 0.000741 0.000741 0.020018 0.020018 
0.160000 457.265246 457.265246 0.000745 0.000745 0.019969 0.019969 
0.165000 459.942361 459.942361 0.000749 0.000749 0.019918 0.019918 
0.170000 462.537946 462.537946 0.000753 0.000753 0.019863 0.019863 
0.175000 465.055603 465.055603 0.000756 0.000756 0.019805 0.019805 
0.180000 467.498742 467.498742 0.000760 0.000760 0.019744 0.019744 
0.185000 469.870595 469.870595 0.000763 0.000763 0.019681 0.019681 
0.190000 472.174221 472.174221 0.000766 0.000766 0.019615 0.019615 
0.195000 474.412518 474.412518 0.000769 0.000769 0.019547 0.019547 
0.200000 476.588236 476.588236 0.000772 0.000772 0.019477 0.019477 
0.205000 478.703981 478.703981 0.000775 0.000775 0.019405 0.019405 
0.210000 480.762225 480.762225 0.000778 0.000778 0.019332 0.019332 
0.215000 482.765314 482.765314 0.000780 0.000780 0.019256 0.019256 
0.220000 484.715477 484.715477 0.000783 0.000783 0.019180 0.019180 
0.225000 486.614829 486.614829 0.000785 0.000785 0.019102 0.019102 
0.230000 488.465381 488.465381 0.000787 0.000787 0.019022 0.019022 
0.235000 490.269044 490.269044 0.000790 0.000790 0.018942 0.018942 
0.240000 492.027634 492.027634 0.000792 0.000792 0.018860 0.018860 
0.245000 493.742883 493.742883 0.000794 0.000794 0.018778 0.018778 
0.250000 495.416435 495.416435 0.000796 0.000796 0.018695 0.018695 
0.255000 497.049859 497.049859 0.000797 0.000797 0.018610 0.018610 
0.260000 498.644649 498.644649 0.000799 0.000799 0.018526 0.018526 
0.265000 500.202226 500.202226 0.000801 0.000801 0.018440 0.018440 
0.270000 501.723950 501.723950 0.000802 0.000802 0.018354 0.018354 
0.275000 503.211115 503.211115 0.000804 0.000804 0.018267 0.018267 
0.280000 504.664958 504.664958 0.000805 0.000805 0.018180 0.018180 
0.285000 506.086658 506.086658 0.000807 0.000807 0.018093 0.018093 
0.290000 507.477343 507.477343 0.000808 0.000808 0.018005 0.018005 
0.295000 508.838090 508.838090 0.000809 0.000809 0.017917 0.017917 
0.300000 510.169930 510.169930 0.000811 0.000811 0.017829 0.017829 
0.305000 511.473848 511.473848 0.000812 0.000812 0.017740 0.017740 
0.310000 512.750787 512.750787 0.000813 0.000813 0.017651 0.017651 
0.315000 514.001650 514.001650 0.000814 0.000814 0.017562 0.017562 
0.320000 515.227301 515.227301 0.000815 0.000815 0.017473 0.017473 
0.325000 516.428568 516.428568 0.000816 0.000816 0.017384 0.017384 
0.330000 517.606246 517.606246 0.000816 0.000816 0.017295 0.017295 
0.335000 518.761096 518.761096 0.000817 0.000817 0.017206 0.017206 
0.340000 519.893847 519.893847 0.000818 0.000818 0.017116 0.017116 
0.345000 521.005202 521.005202 0.000819 0.000819 0.017027 0.017027 
0.350000 522.095832 522.095832 0.000819 0.000819 0.016938 0.016938 
0.355000 523.166384 523.166384 0.000820 0.000820 0.016849 0.016849 
0.360000 524.217479 524.217479 0.000820 0.000820 0.016760 0.016760 
0.365000 525.249713 525.249713 0.000821 0.000821 0.016671 0.016671 
0.370000 526.263660 526.263660 0.000821 0.000821 0.016582 0.016582 
0.375000 527.259872 527.259872 0.000822 0.000822 0.016493 0.016493 
0.380000 528.238880 528.238880 0.000822 0.000822 0.016405 0.016405 
0.385000 529.201196 529.201196 0.000822 0.000822 0.016316 0.016316 
0.390000 530.147310 530.147310 0.000823 0.000823 0.016228 0.016228 
0.395000 531.077698 531.077698 0.000823 0.000823 0.016140 0.016140 
0.400000 531.992815 531.992815 0.000823 0.000823 0.016052 0.016052 
0.405000 532.893104 532.893104 0.000823 0.000823 0.015965 0.015965 
0.410000 533.778987 533.778987 0.000823 0.000823 0.015877 0.015877 
0.415000 534.650875 534.650875 0.000823 0.000823 0.015790 0.015790 
0.420000 535.509162 535.509162 0.000824 0.000824 0.015703 0.015703 
0.425000 536.354231 536.354231 0.000823 0.000823 0.015617 0.015617 
0.430000 537.186449 537.186449 0.000823 0.000823 0.015530 0.015530 
0.435000 538.006173 538.006173 0.000823 0.000823 0.015444 0.015444 
0.440000 538.813745 538.813745 0.000823 0.000823 0.015358 0.015358 
0.445000 539.609498 539.609498 0.000823 0.000823 0.015272 0.015272 
0.450000 540.393754 540.393754 0.000823 0.000823 0.015187 0.015187 
0.455000 541.166823 541.166823 0.000823 0.000823 0.015102 0.015102 
0.460000 541.929006 541.929006 0.000822 0.000822 0.015017 0.015017 
0.465000 542.680593 542.680593 0.000822 0.000822 0.014933 0.014933 
0.470000 543.421865 543.421865 0.000822 0.000822 0.014848 0.014848 
0.475000 544.153096 544.153096 0.000821 0.000821 0.014764 0.014764 
0.480000 544.874550 544.874550 0.000821 0.000821 0.014681 0.014681 
0.485000 545.586483 545.586483 0.000821 0.000821 0.014597 0.014597 
0.490000 546.289141 546.289141 0.000820 0.000820 0.014514 0.014514 
0.495000 546.982767 546.982767 0.000820 0.000820 0.014432 0.014432 
0.500000 547.667593 547.667593 0.000819 0.000819 0.014349 0.014349 
0.505000 548.343846 548.343846 0.000819 0.000819 0.014267 0.014267 
0.510000 549.011745 549.011745 0.000818 0.000818 0.014185 0.014185 
0.515000 549.671503 549.671503 0.000818 0.000818 0.014103 0.014103 
0.520000 550.323327 550.323327 0.000817 0.000817 0.014022 0.014022 
0.525000 550.967418 550.967418 0.000816 0.000816 0.013941 0.013941 
0.530000 551.603972 551.603972 0.000816 0.000816 0.013860 0.013860 
0.535000 552.233179 552.233179 0.000815 0.000815 0.013780 0.013780 
0.540000 552.855223 552.855223 0.000814 0.000814 0.013700 0.013700 
0.545000 553.470283 553.470283 0.000813 0.000813 0.013620 0.013620 
0.550000 554.078535 554.078535 0.000812 0.000812 0.013541 0.013541 
0.555000 554.680147 554.680147 0.000812 0.000812 0.013461 0.013461 
0.560000 555.275287 555.275287 0.000811 0.000811 0.013383 0.013383 
0.565000 555.864114 555.864114 0.000810 0.000810 0.013304 0.013304 
0.570000 556.446786 556.446786 0.000809 0.000809 0.013226 0.013226 
0.575000 557.023455 557.023455 0.000808 0.000808 0.013148 0.013148 
0.580000 557.594271 557.594271 0.000807 0.000807 0.013070 0.013070 
0.585000 558.159379 558.159379 0.000806 0.000806 0.012992 0.012992 
0.590000 558.718920 558.718920 0.000805 0.000805 0.012915 0.012915 
0.595000 559.273033 559.273033 0.000804 0.000804 0.012838 0.012838 
0.600000 559.821852 559.821852 0.000803 0.000803 0.012762 0.012762 
0.605000 560.365510 560.365510 0.000802 0.000802 0.012685 0.012685 
0.610000 560.904134 560.904134 0.000801 0.000801 0.012609 0.012609 
0.615000 561.437851 561.437851 0.000799 0.000799 0.012534 0.012534 
0.620000 561.966782 561.966782 0.000798 0.000798 0.012458 0.012458 
0.625000 562.491049 562.491049 0.000797 0.000797 0.012383 0.012383 
0.630000 563.010768 563.010768 0.000796 0.000796 0.012308 0.012308 
0.635000 563.526055 563.526055 0.000794 0.000794 0.012233 0.012233 
0.640000 564.037021 564.037021 0.000793 0.000793 0.012159 0.012159 
0.645000 564.543776 564.543776 0.000792 0.000792 0.012085 0.012085 
0.650000 565.046428 565.046428 0.000791 0.000791 0.012011 0.012011 
0.655000 565.545083 565.545083 0.000789 0.000789 0.011937 0.011937 
0.660000 566.039843 566.039843 0.000788 0.000788 0.011864 0.011864 
0.665000 566.530811 566.530811 0.000786 0.000786 0.011790 0.011790 
0.670000 567.018085 567.018085 0.000785 0.000785 0.011717 0.011717 
0.675000 567.501763 567.501763 0.000783 0.000783 0.011645 0.011645 
0.680000 567.981940 567.981940 0.000782 0.000782 0.011572 0.011572 
0.685000 568.458711 568.458711 0.000780 0.000780 0.011500 0.011500 
0.690000 568.932167 568.932167 0.000779 0.000779 0.011428 0.011428 
0.695000 569.402400 569.402400 0.000777 0.000777 0.011357 0.011357 
0.700000 569.869499 569.869499 0.000776 0.000776 0.011285 0.011285 
0.705000 570.333550 570.333550 0.000774 0.000774 0.011214 0.011214 
0.710000 570.794641 570.794641 0.000772 0.000772 0.011143 0.011143 
0.715000 571.252856 571.252856 0.000771 0.000771 0.011072 0.011072 
0.720000 571.708279 571.708279 0.000769 0.000769 0.011001 0.011001 
0.725000 572.160992 572.160992 0.000767 0.000767 0.010931 0.010931 
0.730000 572.611076 572.611076 0.000765 0.000765 0.010861 0.010861 
0.735000 573.058612 573.058612 0.000764 0.000764 0.010791 0.010791 
0.740000 573.503678 573.503678 0.000762 0.000762 0.010721 0.010721 
0.745000 573.946352 573.946352 0.000760 0.000760 0.010652 0.010652 
0.750000 574.386711 574.386711 0.000758 0.000758 0.010582 0.010582 
0.755000 574.824832 574.824832 0.000756 0.000756 0.010513 0.010513 
0.760000 575.260788 575.260788 0.000754 0.000754 0.010444 0.010444 
0.765000 575.694656 575.694656 0.000752 0.000752 0.010375 0.010375 
0.770000 576.126507 576.126507 0.000750 0.000750 0.010307 0.010307 
0.775000 576.556416 576.556416 0.000748 0.000748 0.010238 0.010238 
0.780000 576.984453 576.984453 0.000746 0.000746 0.010170 0.010170 
0.785000 577.410691 577.410691 0.000744 0.000744 0.010102 0.010102 
0.790000 577.835200 577.835200 0.000742 0.000742 0.010034 0.010034 
0.795000 578.258051 578.258051 0.000740 0.000740 0.009967 0.009967 
0.800000 578.679313 578.679313 0.000738 0.000738 0.009899 0.009899 
0.805000 579.099055 579.099055 0.000736 0.000736 0.009832 0.009832 
0.810000 579.517346 579.517346 0.000734 0.000734 0.009765 0.009765 
0.815000 579.934255 579.934255 0.000731 0.000731 0.009698 0.009698 
0.820000 580.349850 580.349850 0.000729 0.000729 0.009631 0.009631 
0.825000 580.764197 580.764197 0.000727 0.000727 0.009564 0.009564 
0.830000 581.177365 581.177365 0.000725 0.000725 0.009498 0.009498 
0.835000 581.589421 581.589421 0.000722 0.000722 0.009431 0.009431 
0.840000 582.000431 582.000431 0.000720 0.000720 0.009365 0.009365 
0.845000 582.410463 582.410463 0.000717 0.000717 0.009299 0.009299 
0.850000 582.819581 582.819581 0.000715 0.000715 0.009233 0.009233 
0.855000 583.227854 583.227854 0.000713 0.000713 0.009167 0.009167 
0.860000 583.635347 583.635347 0.000710 0.000710 0.009101 0.009101 
0.865000 584.042126 584.042126 0.000708 0.000708 0.009036 0.009036 
0.870000 584.448258 584.448258 0.000705 0.000705 0.008970 0.008970 
0.875000 584.853809 584.853809 0.000703 0.000703 0.008905 0.008905 
0.880000 585.258845 585.258845 0.000700 0.000700 0.008840 0.008840 
0.885000 585.663431 585.663431 0.000697 0.000697 0.008775 0.008775 
0.890000 586.067636 586.067636 0.000695 0.000695 0.008710 0.008710 
0.895000 586.471524 586.471524 0.000692 0.000692 0.008645 0.008645 
0.900000 586.875163 586.875163 0.000689 0.000689 0.008580 0.008580 
0.905000 587.278618 587.278618 0.000687 0.000687 0.008515 0.008515 
0.910000 587.681958 587.681958 0.000684 0.000684 0.008451 0.008451 
0.915000 588.085249 588.085249 0.000681 0.000681 0.008386 0.008386 
0.920000 588.488559 588.488559 0.000678 0.000678 0.008322 0.008322 
0.925000 588.891954 588.891954 0.000676 0.000676 0.008258 0.008258 
0.930000 589.295503 589.295503 0.000673 0.000673 0.008194 0.008194 
0.935000 589.699274 589.699274 0.000670 0.000670 0.008130 0.008130 
0.940000 590.103334 590.103334 0.000667 0.000667 0.008066 0.008066 
0.945000 590.507752 590.507752 0.000664 0.000664 0.008002 0.008002 
0.950000 590.912598 590.912598 0.000661 0.000661 0.007938 0.007938 
0.955000 591.317940 591.317940 0.000658 0.000658 0.007875 0.007875 
0.960000 591.723846 591.723846 0.000655 0.000655 0.007811 0.007811 
0.965000 592.130388 592.130388 0.000652 0.000652 0.007747 0.007747 
0.970000 592.537634 592.537634 0.000649 0.000649 0.007684 0.007684 
0.975000 592.945653 592.945653 0.000646 0.000646 0.007621 0.007621 
0.980000 593.354517 593.354517 0.000642 0.000642 0.007557 0.007557 
0.985000 593.764295 593.764295 0.000639 0.000639 0.007494 0.007494 
0.990000 594.175057 594.175057 0.000636 0.000636 0.007431 0.007431 
0.995000 594.586874 594.586874 0.000633 0.000633 0.007368 0.007368 
1.000000 594.999815 594.999815 0.000630 0.000630 0.007305 0.007305 


==> data/pc_zc_Nitrogen_Hexane_310.93K_kij_0.09.dat <==
     p_c     z_c
115130086.724483 0.157075 
46657.771848 0.871433 


==> data/pc_zc_Nitrogen_Hexane_310.93K_kij_0.dat <==
     p_c     z_c
50453635.757171 0.162948 


==> data/pc_zc_Nitrogen_Hexane_310.93K_vdW_kij_0.09.dat <==
     p_c     z_c
105256837.891928 0.158879 
36671.114076 0.969653 


==> data/pc_zc_Nitrogen_Hexane_310.93K_vdW_kij_0.dat <==
     p_c     z_c
63175450.300200 0.164855 
46657.771848 0.871407 


==> data/pc_zc_Nitrogen_Hexane_344.26K_kij_0.09.dat <==
     p_c     z_c
86244162.775183 0.175873 
113302.201468 0.981459 


==> data/pc_zc_Nitrogen_Hexane_344.26K_kij_0.dat <==
     p_c     z_c
45315315.315315 0.189389 


==> data/pc_zc_Nitrogen_Hexane_344.26K_vdW_kij_0.09.dat <==
     p_c     z_c
77458305.537025 0.179139 
116684.456304 0.968202 


==> data/pc_zc_Nitrogen_Hexane_344.26K_vdW_kij_0.dat <==
     p_c     z_c
53843843.843844 0.187692 
110000.000000 0.995138 


==> data/pc_zc_Nitrogen_Hexane_344.6K_kij_0.09.dat <==
     p_c     z_c
86017344.896598 0.176087 
116684.456304 0.972859 


==> data/pc_zc_Nitrogen_Hexane_344.6K_kij_0.dat <==
     p_c     z_c
45255255.255255 0.189696 


==> data/pc_zc_Nitrogen_Hexane_344.6K_vdW_kij_0.09.dat <==
     p_c     z_c
77238158.772515 0.179379 
116684.456304 0.972876 


==> data/pc_zc_Nitrogen_Hexane_344.6K_vdW_kij_0.dat <==
     p_c     z_c
53743743.743744 0.187972 
120000.000000 0.960486 


==> data/pc_zc_Nitrogen_Hexane_377.59K_kij_0.09.dat <==
     p_c     z_c
64496330.887258 0.202926 
286577.718479 0.981786 


==> data/pc_zc_Nitrogen_Hexane_377.59K_kij_0.dat <==
     p_c     z_c
38571428.571429 0.225048 


==> data/pc_zc_Nitrogen_Hexane_377.59K_vdW_kij_0.09.dat <==
     p_c     z_c
57787787.787788 0.208808 
279079.079079 0.991595 


==> data/pc_zc_Nitrogen_Hexane_377.59K_vdW_kij_0.dat <==
     p_c     z_c
44084084.084084 0.220436 
278378.378378 0.993643 


==> data/pc_zc_Nitrogen_Hexane_377.9K_kij_0.09.dat <==
     p_c     z_c
64294294.294294 0.203891 
280000.000000 0.994526 


==> data/pc_zc_Nitrogen_Hexane_377.9K_kij_0.dat <==
     p_c     z_c
38478478.478478 0.225526 

==> data/pc_zc_Nitrogen_Hexane_377.9K_vdW_kij_0.09.dat <==
     p_c     z_c
57637637.637638 0.209124 
289639.639640 0.979665 


==> data/pc_zc_Nitrogen_Hexane_377.9K_vdW_kij_0.dat <==
     p_c     z_c
43983983.983984 0.220837 
280000.000000 0.994058 


==> data/pc_zc_Nitrogen_Hexane_411K_kij_0.09.dat <==
     p_c     z_c
46257505.003336 0.247536 
593142.094730 0.997028 


==> data/pc_zc_Nitrogen_Hexane_411K_kij_0.dat <==
     p_c     z_c
30560747.663551 0.277608 


==> data/pc_zc_Nitrogen_Hexane_411K_vdW_kij_0.09.dat <==
     p_c     z_c
41651651.651652 0.255530 
597797.797798 0.993730 


==> data/pc_zc_Nitrogen_Hexane_411K_vdW_kij_0.dat <==
     p_c     z_c
33863863.863864 0.270754 
595495.495495 0.995318 


==> data/pc_zc_Nitrogen_Hexane_444.9K_kij_0.09.dat <==
     p_c     z_c
29953302.201468 0.326365 
1139626.417612 0.997123 


==> data/pc_zc_Nitrogen_Hexane_444.9K_kij_0.dat <==
     p_c     z_c
21432865.731463 0.367486 


==> data/pc_zc_Nitrogen_Hexane_444.9K_vdW_kij_0.09.dat <==
     p_c     z_c
27196261.682243 0.338367 
1133644.859813 0.999056 


==> data/pc_zc_Nitrogen_Hexane_444.9K_vdW_kij_0.dat <==
     p_c     z_c
23224299.065421 0.357541 
1136849.132176 0.998001 


==> data/pc_zc_Nitrogen_Hexane_488.4K_kij_0.09.dat <==
     p_c     z_c
10955955.955956 0.598600 
2302302.302302 0.999504 


==> data/pc_zc_Nitrogen_Hexane_488.4K_kij_0.dat <==
     p_c     z_c
8857715.430862 0.646031 


==> data/pc_zc_Nitrogen_Hexane_488.4K_vdW_kij_0.09.dat <==
     p_c     z_c
10200400.801603 0.614988 
2306613.226453 0.999349 


==> data/pc_zc_Nitrogen_Hexane_488.4K_vdW_kij_0.dat <==
     p_c     z_c
9258517.034068 0.637242 
2303607.214429 0.998664 


==> data/val_Hexane_p_5MPa.dat <==
           T       rhoPR    rhoIdGas rhoCoolProp        cpPR  cpCoolProp         hPR   hCoolProp         aPR   aCoolProp        muPR  muCoolProp
200.000000 729.612225 259.112545 744.760118 1781.668829 1927.494328 -286202.671579 -301417.323735 1794.865373 1541.525868 0.001005 0.001277 
204.500000 727.355796 253.410802 740.859177 1795.120457 1938.451695 -278155.060183 -292719.009033 1752.655962 1518.305033 0.000953 0.001154 
209.000000 725.057854 247.954588 736.970805 1809.003812 1949.600957 -270045.939918 -283970.970359 1711.739144 1495.461104 0.000904 0.001050 
213.500000 722.717594 242.728379 733.093240 1823.305531 1960.981884 -261873.398367 -275172.252657 1672.046785 1472.967944 0.000859 0.000961 
218.000000 720.334185 237.717931 729.224792 1838.013002 1972.628930 -253635.581544 -266321.733974 1633.515720 1450.802299 0.000817 0.000884 
222.500000 717.906760 232.910153 725.363834 1853.114315 1984.571535 -245330.690620 -257418.148712 1596.087293 1428.943441 0.000778 0.000816 
227.000000 715.434426 228.292991 721.508795 1868.598226 1996.834430 -236956.978846 -248460.109505 1559.706951 1407.372851 0.000741 0.000757 
231.500000 712.916253 223.855330 717.658154 1884.454127 2009.437956 -228512.748629 -239446.127693 1524.323876 1386.073943 0.000706 0.000705 
236.000000 710.351278 219.586903 713.810432 1900.672011 2022.398387 -219996.348754 -230374.632355 1489.890658 1365.031819 0.000674 0.000658 
240.500000 707.738502 215.478208 709.964189 1917.242453 2035.728244 -211406.171719 -221243.987901 1456.363001 1344.233054 0.000643 0.000616 
245.000000 705.076888 211.520445 706.118017 1934.156589 2049.436623 -202740.651162 -212052.510221 1423.699462 1323.665506 0.000615 0.000578 
249.500000 702.365360 207.705447 702.270536 1951.406102 2063.529505 -193998.259377 -202798.481399 1391.861212 1303.318144 0.000587 0.000544 
254.000000 699.602799 204.025626 698.420387 1968.983206 2078.010066 -185177.504883 -193480.163029 1360.811822 1283.180899 0.000562 0.000513 
258.500000 696.788046 200.473923 694.566230 1986.880643 2092.878975 -176276.930048 -184095.808169 1330.517066 1263.244532 0.000537 0.000485 
263.000000 693.919894 197.043760 690.706737 2005.091671 2108.134682 -167295.108736 -174643.671960 1300.944754 1243.500518 0.000514 0.000459 
267.500000 690.997089 193.729006 686.840592 2023.610069 2123.773698 -158230.643979 -165122.020985 1272.064563 1223.940938 0.000492 0.000435 
272.000000 688.018326 190.523930 682.966482 2042.430131 2139.790856 -149082.165645 -155529.141395 1243.847898 1204.558394 0.000471 0.000413 
276.500000 684.982249 187.423179 679.083095 2061.546674 2156.179566 -139848.328106 -145863.345891 1216.267762 1185.345925 0.000451 0.000393 
281.000000 681.887445 184.421740 675.189117 2080.955043 2172.932049 -130527.807869 -136122.979590 1189.298629 1166.296940 0.000433 0.000375 
285.500000 678.732441 181.514918 671.283226 2100.651124 2190.039561 -121119.301176 -126306.424868 1162.916342 1147.405155 0.000415 0.000357 
290.000000 675.515704 178.698307 667.364089 2120.631354 2207.492605 -111621.521554 -116412.105217 1137.098008 1128.664543 0.000397 0.000341 
294.500000 672.235635 175.967772 663.430358 2140.892740 2225.281125 -102033.197283 -106438.488194 1111.821904 1110.069285 0.000381 0.000326 
299.000000 668.890564 173.319428 659.480665 2161.432877 2243.394693 -92353.068799 -96384.087510 1087.067401 1091.613732 0.000366 0.000312 
303.500000 665.478748 170.749618 655.513617 2182.249978 2261.822677 -82579.885976 -86247.464329 1062.814876 1073.292373 0.000351 0.000299 
308.000000 661.998365 168.254899 651.527792 2203.342897 2280.554402 -72712.405303 -76027.227810 1039.045648 1055.099800 0.000336 0.000286 
312.500000 658.447511 165.832029 647.521737 2224.711166 2299.579298 -62749.386913 -65722.034968 1015.741906 1037.030687 0.000323 0.000274 
317.000000 654.824193 163.477946 643.493958 2246.355031 2318.887040 -52689.591453 -55330.589880 992.886652 1019.079766 0.000310 0.000263 
321.500000 651.126323 161.189764 639.442917 2268.275500 2338.467680 -42531.776766 -44851.642286 970.463644 1001.241808 0.000297 0.000253 
326.000000 647.351712 158.964752 635.367027 2290.474389 2358.311767 -32274.694365 -34283.985620 948.457339 983.511605 0.000285 0.000243 
330.500000 643.498065 156.800330 631.264645 2312.954382 2378.410466 -21917.085656 -23626.454502 926.852849 965.883956 0.000274 0.000234 
335.000000 639.562970 154.694057 627.134065 2335.719099 2398.755668 -11457.677890 -12877.921715 905.635891 948.353649 0.000263 0.000225 
339.500000 635.543893 152.643620 622.973511 2358.773163 2419.340104 -895.179800 -2037.294684 884.792747 930.915456 0.000253 0.000217 
344.000000 631.438167 150.646828 618.781129 2382.122296 2440.157445 9771.723122 8896.488527 864.310220 913.564109 0.000243 0.000209 
348.500000 627.242983 148.701604 614.554980 2405.773404 2461.202412 20544.373759 19924.463700 844.175602 896.294300 0.000233 0.000202 
353.000000 622.955378 146.805974 610.293028 2429.734696 2482.470891 31424.148960 31047.645441 824.376630 879.100658 0.000224 0.000195 
357.500000 618.572223 144.958067 605.993130 2454.015804 2503.960035 42412.465666 42267.032646 804.901458 861.977743 0.000215 0.000188 
362.000000 614.090213 143.156102 601.653028 2478.627930 2525.668396 53510.787635 53583.614505 785.738621 844.920029 0.000206 0.000181 
366.500000 609.505846 141.398387 597.270331 2503.584007 2547.596046 64720.632865 64998.377059 766.877005 827.921892 0.000198 0.000175 
371.000000 604.815413 139.683313 592.842503 2528.898889 2569.744725 76043.581797 76512.310371 748.305819 810.977592 0.000190 0.000169 
375.500000 600.014975 138.009345 588.366847 2554.589568 2592.117997 87481.286443 88126.416374 730.014559 794.081256 0.000183 0.000163 
380.000000 595.100345 136.375024 583.840486 2580.675422 2614.721431 99035.480541 99841.717477 711.992989 777.226857 0.000175 0.000158 
384.500000 590.067064 134.778957 579.260344 2607.178504 2637.562805 110707.990936 111659.266038 694.231104 760.408196 0.000168 0.000153 
389.000000 584.910378 133.219817 574.623119 2634.123877 2660.652348 122500.750346 123580.154837 676.719110 743.618872 0.000162 0.000148 
393.500000 579.625203 131.696338 569.925261 2661.540002 2684.003015 134415.811765 135605.528700 659.447392 726.852259 0.000155 0.000143 
398.000000 574.206101 130.207309 565.162937 2689.459195 2707.630816 146455.364749 147736.597497 642.406490 710.101471 0.000149 0.000138 
402.500000 568.647235 128.751575 560.331999 2717.918158 2731.555207 158621.753928 159974.650734 625.587070 693.359326 0.000143 0.000134 
407.000000 562.942333 127.328032 555.427938 2746.958603 2755.799552 170917.500109 172321.074071 608.979895 676.618309 0.000137 0.000129 
411.500000 557.084638 125.935623 550.445844 2776.627997 2780.391684 183345.324451 184777.368129 592.575801 659.870521 0.000131 0.000125 
416.000000 551.066852 124.573339 545.380344 2806.980434 2805.364578 195908.176265 197345.170072 576.365666 643.107632 0.000126 0.000121 
420.500000 544.881075 123.240212 540.225539 2838.077682 2830.757176 208609.265127 210026.278538 560.340380 626.320817 0.000120 0.000117 
425.000000 538.518734 121.935315 534.974926 2869.990433 2856.615394 221452.098136 222822.682678 544.490817 609.500694 0.000115 0.000113 
429.500000 531.970498 120.657763 529.621308 2902.799805 2882.993362 234440.523344 235736.596226 528.807804 592.637244 0.000110 0.000110 
434.000000 525.226179 119.406703 524.156682 2936.599155 2909.954962 247578.780626 248770.497801 513.282091 575.719733 0.000106 0.000106 
438.500000 518.274625 118.181320 518.572110 2971.496284 2937.575758 260871.561554 261927.178974 497.904317 558.736612 0.000101 0.000103 
443.000000 511.103580 116.980833 512.857553 3007.616121 2965.945415 274324.080229 275209.802059 482.664984 541.675419 0.000096 0.000099 
447.500000 503.699537 115.804489 507.001682 3045.104013 2995.170784 287942.157507 288621.970230 467.554427 524.522661 0.000092 0.000096 
452.000000 496.047549 114.651569 500.991633 3084.129783 3025.379838 301732.321694 302167.813343 452.562793 507.263693 0.000088 0.000093 
456.500000 488.131013 113.521378 494.812710 3124.892740 3056.726774 315701.929555 315852.093965 437.680020 489.882592 0.000084 0.000090 
461.000000 479.931416 112.413252 488.448010 3167.627908 3089.398666 329859.312507 329680.339675 422.895843 472.362033 0.000080 0.000087 
465.500000 471.428025 111.326550 481.877950 3212.613771 3123.624248 344213.954125 343659.009845 408.199803 454.683168 0.000076 0.000084 
470.000000 462.597525 110.260657 475.079667 3260.181940 3159.685624 358776.706665 357795.708169 393.581312 436.825551 0.000072 0.000081 
474.500000 453.413582 109.214982 468.026235 3310.729162 3197.934072 373560.056183 372099.456578 379.029759 418.767115 0.000069 0.000078 
479.000000 443.846330 108.188954 460.685652 3364.732183 3238.811618 388578.447937 386581.052506 364.534714 400.484283 0.000065 0.000075 
483.500000 433.861766 107.182025 453.019508 3422.765839 3282.880830 403848.685825 401253.540631 350.086277 381.952293 0.000062 0.000072 
488.000000 423.421050 106.193666 444.981197 3485.524436 3330.866418 419390.420738 416132.843645 335.675666 363.145928 0.000059 0.000069 
492.500000 412.479739 105.223369 436.513527 3553.845474 3383.713831 435226.741070 431238.616148 321.296182 344.040936 0.000056 0.000066 
497.000000 400.986990 104.270642 427.545470 3628.732290 3442.672184 451384.869588 446595.413774 306.944803 324.616672 0.000052 0.000064 
501.500000 388.884898 103.335013 417.987737 3711.366530 3509.411161 467896.944440 462234.307956 292.624810 304.860879 0.000049 0.000061 
506.000000 376.108292 102.416026 407.726810 3803.088580 3586.182255 484800.796169 478195.123050 278.350106 284.778232 0.000047 0.000058 
510.500000 362.585706 101.513240 396.617060 3905.296330 3676.027563 502140.479595 494529.508259 264.152364 264.405450 0.000044 0.000055 
515.000000 348.243006 100.626231 384.471123 4019.154851 3783.005255 519965.981240 511305.011209 250.092740 243.837545 0.000041 0.000052 
519.500000 333.012637 99.754589 371.050416 4144.899214 3912.287843 538330.815150 528609.972051 236.280718 223.271707 0.000039 0.000049 
524.000000 316.853902 98.897918 356.062956 4280.344928 4069.683736 557284.875957 546557.826090 222.902820 203.074044 0.000036 0.000046 
528.500000 299.792627 98.055835 339.188002 4418.140333 4259.500677 576857.898278 565286.079732 210.260890 183.859271 0.000034 0.000043 
533.000000 281.987476 97.227972 320.167364 4541.992708 4479.004776 597027.810807 584938.694715 198.806761 166.525851 0.000032 0.000040 
537.500000 263.811005 96.413970 299.008967 4625.073626 4708.496533 617674.891685 605613.577688 189.129620 152.132534 0.000030 0.000037 
542.000000 245.881446 95.613485 276.281587 4638.208624 4899.591101 638547.629060 627259.270236 181.824561 141.595002 0.000028 0.000033 
546.500000 228.943267 94.826183 253.311517 4569.957297 4977.240221 659294.972277 649538.572774 177.236303 135.399956 0.000026 0.000031 
551.000000 213.605909 94.051740 231.877379 4439.031255 4895.395118 679582.360432 671809.446938 175.261565 133.353489 0.000025 0.000028 
555.500000 200.147122 93.289845 213.286344 4280.562361 4700.010440 699205.348117 693424.894891 175.418249 134.469185 0.000024 0.000026 
560.000000 188.529799 92.540195 197.817023 4123.859222 4475.467396 718110.847486 714068.138781 177.097868 137.474430 0.000023 0.000025 
564.500000 178.542960 91.802496 185.073572 3984.131577 4271.503619 736346.083182 733736.827693 179.766132 141.402742 0.000022 0.000024 
569.000000 169.926778 91.076466 174.497124 3865.885869 4101.913509 754000.507584 752563.930307 183.030689 145.699105 0.000022 0.000023 
573.500000 162.437733 90.361829 165.597133 3768.275958 3964.964248 771170.094119 770703.164653 186.628663 150.082487 0.000021 0.000023 
578.000000 155.870555 89.658320 157.996114 3688.544742 3854.968498 787941.818400 788289.020276 190.391815 154.417886 0.000021 0.000022 
582.500000 150.059778 88.965681 151.414136 3623.638747 3766.299140 804389.216838 805429.814950 194.214954 158.642947 0.000020 0.000022 
587.000000 144.874214 88.283661 145.644166 3570.812162 3694.354957 820572.662245 822210.746898 198.033279 162.731097 0.000020 0.000021 
591.500000 140.210146 87.612019 140.531485 3527.781409 3635.584133 836541.197516 838698.727050 201.807493 166.673518 0.000020 0.000021 
596.000000 135.985248 86.950518 135.958743 3492.708511 3587.287110 852334.612845 854946.682774 205.514368 170.470247 0.000020 0.000021 
600.500000 132.133684 86.298933 131.835509 3464.132570 3547.410150 867985.304481 870996.917439 209.140811 174.125688 0.000020 0.000021 
605.000000 128.602334 85.657040 128.091015 3440.895324 3514.378613 883519.802219 886883.624733 212.680141 177.646286 0.000019 0.000021 
609.500000 125.347938 85.024625 124.669074 3422.075965 3486.972418 898959.980057 902634.749921 216.129730 181.039307 0.000019 0.000020 
614.000000 122.334932 84.401480 121.524486 3406.938473 3464.235390 914324.001580 918273.370437 219.489497 184.312197 0.000019 0.000020 
618.500000 119.533816 83.787403 118.620443 3394.890511 3445.409625 929627.055050 933818.727869 222.760945 187.472234 0.000019 0.000020 
623.000000 116.919907 83.182197 115.926648 3385.451828 3429.887797 944881.925733 949287.007237 225.946536 190.526368 0.000019 0.000020 
627.500000 114.472390 82.585672 113.417906 3378.230092 3417.178214 960099.443478 964691.931959 229.049280 193.481132 0.000019 0.000020 
632.000000 112.173576 81.997641 111.073078 3372.902381 3406.878961 975288.834859 980045.223163 232.072472 196.342624 0.000019 0.000020 
636.500000 110.008328 81.417925 108.874280 3369.200971 3398.658570 990458.002162 995356.958131 235.019524 199.116503 0.000019 0.000020 
641.000000 107.963606 80.846348 106.806264 3366.902360 3392.241396 1005613.746024 1010635.852899 237.893847 201.808008 0.000019 0.000020 
645.500000 106.028113 80.282741 104.855944 3365.818726 3387.396460 1020761.944424 1025889.487261 240.698789 204.421983 0.000019 0.000020 
650.000000 104.191999 79.726937 103.012011 3365.791258 3383.928830 1035907.697626 1041124.485543 243.437582 206.962904 0.000019 0.000020 

